A decoupled, stable, and second-order integrator for the Landau--Lifshitz--Gilbert equation with magnetoelastic effects

We consider the numerical approximation of a nonlinear system of partial differential equations modeling magnetostriction in the small-strain regime consisting of the Landau--Lifshitz--Gilbert equation for the magnetization and the conservation of linear momentum law for the displacement. We propose a fully discrete numerical scheme based on first-order finite elements for the spatial discretization. The time discretization employs a combination of the classical Newmark-$\beta$ scheme for the displacement and the midpoint scheme for the magnetization, applied in a decoupled fashion. The resulting method is fully linear and formally of second order in time. We derive the discrete energy law satisfied by the approximations and prove the stability of the scheme. Finally, we assess the performance of the proposed method in a collection of numerical experiments.

==> data/energylaw/multipointk1em2.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.078330162449691917e-06,5.711041033543317485e-09,-3.259561838384578498e-08,-7.468358077010740503e-01,-7.483224391969112155e-01,1.486631495837213712e-03,1.631873372351133209e-17,0.000000000000000000e+00
2.000000000000000042e-02,1.000000000000000000e+00,-9.027236165932076272e-07,3.744938509656758497e-07,8.343368705366767708e-06,2.470651778801254419e-08,-1.174823773248451793e-07,-7.490772632080224813e-01,-7.598846594342704153e-01,1.080739622624793048e-02,2.848918557146551056e-09,3.235881695928810586e-08
2.999999999999999889e-02,9.999999908111942837e-01,-3.636054344534680852e-06,1.344830255634801409e-06,1.890109729294326446e-05,5.940857634732786177e-08,-2.231325089325859804e-07,-7.483247549788212272e-01,-7.700350673825232528e-01,2.171031240370205340e-02,1.378685769407793005e-08,1.415373900304217614e-07
4.000000000000000083e-02,9.999999559154925111e-01,-7.904737135195899687e-06,2.478897863881070198e-06,3.395605985326708895e-05,1.062812863493694485e-07,-3.171163555784411650e-07,-7.488840697753399445e-01,-7.810102419670899021e-01,3.212617219174996458e-02,3.398360086810990629e-08,2.394274931649675864e-07
5.000000000000000278e-02,9.999998612299958456e-01,-1.333123879694855076e-05,3.571178839169561388e-06,5.379335855493662112e-05,1.524392968358319633e-07,-3.840784004766885980e-07,-7.498633518845807533e-01,-7.940235389062462179e-01,4.416018702166547155e-02,7.121059633989022609e-08,3.202163632032295482e-07
5.999999999999999778e-02,9.999996355806490822e-01,-2.037039472006522338e-05,5.221850198749088735e-06,7.870509310469040647e-05,1.798338220821594533e-07,-4.318708779860995778e-07,-7.503629243748068944e-01,-8.080732592217456656e-01,5.771033484693875726e-02,1.170758411701339008e-07,3.966199975113937626e-07
7.000000000000000666e-02,9.999992119838014837e-01,-3.022302937022335726e-05,8.530171808617871033e-06,1.089065172283143002e-04,1.751901836696124711e-07,-4.806192758518334425e-07,-7.506971928522493398e-01,-8.228492258511087565e-01,7.215203299885945831e-02,1.692060138413063766e-07,4.760824396932150648e-07
8.000000000000000167e-02,9.999985310081167533e-01,-4.355906830617978470e-05,1.424296188504109503e-05,1.445158338188965320e-04,1.383607110869544580e-07,-5.426500092004843721e-07,-7.500693402996263526e-01,-8.365736101772943689e-01,8.650426987766804410e-02,2.304336517324877705e-07,5.997173091465413108e-07
8.999999999999999667e-02,9.999975307046602424e-01,-5.914553460564767089e-05,2.238108317014043345e-05,1.856325226336554295e-04,8.193830712486560428e-08,-6.098866207757343047e-07,-7.488790163973516600e-01,-8.478882400317903079e-01,9.900922363443863394e-02,2.974413068992177154e-07,6.175418325593540203e-07
1.000000000000000056e-01,9.999961580262115568e-01,-7.384878799125062124e-05,3.275453381049207109e-05,2.324663267385399716e-04,2.141782679895807800e-08,-6.596604614319249137e-07,-7.486035886149718932e-01,-8.584498879921593772e-01,1.098462993771874840e-01,3.678180026413800966e-07,7.066869205374359808e-07
1.100000000000000006e-01,9.999943656737211306e-01,-8.440168126026600785e-05,4.559194599272238659e-05,2.854102858634232579e-04,-3.689969732340347798e-08,-6.731796647574023516e-07,-7.487141134995508596e-01,-8.692756732389745888e-01,1.205615597394236876e-01,4.392784398016551180e-07,8.809755607241953612e-07
1.199999999999999956e-01,9.999921178342379147e-01,-8.966029534370276036e-05,6.123946802028677912e-05,3.449711260022389849e-04,-1.002143451337166518e-07,-6.490405806780785476e-07,-7.481209165030513475e-01,-8.790223022570062827e-01,1.309013857539549353e-01,5.028283322555542286e-07,1.033777677239555715e-06
1.300000000000000044e-01,9.999894369652995163e-01,-9.133734835510097375e-05,7.895629626399386825e-05,4.115620998173417032e-04,-1.808667183568355886e-07,-5.997452301588065166e-07,-7.475314673912618613e-01,-8.875003966953134427e-01,1.399689293040515536e-01,5.531439037800809869e-07,1.139923436310752436e-06
1.400000000000000133e-01,9.999864427163054348e-01,-9.230323927414138074e-05,9.599562375513698330e-05,4.852615974164034714e-04,-2.804384775788500568e-07,-5.370091541412022625e-07,-7.474208829323760739e-01,-8.957009933637265497e-01,1.482801104313505036e-01,5.833148894055102474e-07,1.358069515955406814e-06
1.499999999999999944e-01,9.999833790101132491e-01,-9.361904375840678235e-05,1.082864165144502625e-04,5.656729590101560378e-04,-3.790035665274735792e-07,-4.630388889603146956e-07,-7.470894169522802608e-01,-9.033142085665540888e-01,1.562247916142738557e-01,6.006199394152254286e-07,1.512093684707949137e-06
1.600000000000000033e-01,9.999805461250617089e-01,-9.290782619866161959e-05,1.128156109684675599e-04,6.519636426863711139e-04,-4.408852365533806032e-07,-3.776943182272806806e-07,-7.464202319370039085e-01,-9.095981177942685791e-01,1.631778858572646707e-01,6.307720286494218820e-07,1.605799578641153857e-06
1.700000000000000122e-01,9.999781840931731836e-01,-8.592675316338470369e-05,1.100578381704988613e-04,7.430567999326539389e-04,-4.372058534448237201e-07,-2.933622271656023590e-07,-7.459826063751738845e-01,-9.149416163203211161e-01,1.689590099451472593e-01,6.809189863246681122e-07,2.005085339762402441e-06
1.799999999999999933e-01,9.999764479579298371e-01,-7.027479196603542036e-05,1.043143290347510151e-04,8.378672583796921598e-04,-3.713573254579874280e-07,-2.400053258305353644e-07,-7.455290413010821071e-01,-9.194258244588989770e-01,1.738967831578168421e-01,7.556619169211506001e-07,2.933300548679795838e-06
1.900000000000000022e-01,9.999753852979061941e-01,-4.784150009767824632e-05,1.011981573592094327e-04,9.354656562461485846e-04,-2.874000382445601947e-07,-2.522257489006438964e-07,-7.447125672640457772e-01,-9.222994059204923101e-01,1.775868386564465884e-01,8.670425916898588262e-07,3.674601644965136416e-06
2.000000000000000111e-01,9.999749020705062108e-01,-2.356954658638483040e-05,1.038308723877204943e-04,1.035114174929993840e-03,-2.509029225938951543e-07,-3.482778577029769432e-07,-7.443495901099588252e-01,-9.242947228279663197e-01,1.799451327180074389e-01,1.005528692689635854e-06,4.018460067145568360e-06
2.099999999999999922e-01,9.999748195966033926e-01,-1.566351009633491283e-06,1.107497034583149480e-04,1.136197533503334857e-03,-3.124953498502651080e-07,-5.191118019077394439e-07,-7.446574374067522761e-01,-9.268336547167733697e-01,1.821762173100211490e-01,1.142926620734337013e-06,4.350567250899217697e-06
2.200000000000000011e-01,9.999749741702874672e-01,1.764470837770040648e-05,1.172670131238657236e-04,1.238121653947619810e-03,-4.801022183237342620e-07,-7.361759876524053890e-07,-7.447560713682831457e-01,-9.296383990118675111e-01,1.848823276435843932e-01,1.259863243062686756e-06,4.841002123168181015e-06
2.300000000000000100e-01,9.999752500892193918e-01,3.589776875904863269e-05,1.189251538261024810e-04,1.340247680577954592e-03,-7.208952177453098661e-07,-9.700449085933718704e-07,-7.444900941828210827e-01,-9.319276517364126766e-01,1.874375575535915939e-01,1.365488713842276775e-06,5.034989342123097344e-06
2.399999999999999911e-01,9.999755107865628823e-01,5.354671338267022305e-05,1.141342191283577136e-04,1.441887176997063260e-03,-9.897789151352856616e-07,-1.203926961942428017e-06,-7.441194493067944116e-01,-9.334809179904107745e-01,1.893614686836163907e-01,1.492890194071759717e-06,4.776830489827688098e-06
2.500000000000000000e-01,9.999755082007253382e-01,6.712694210894776042e-05,1.042296393856045823e-04,1.542341018622319856e-03,-1.258520873934156546e-06,-1.432572129012825207e-06,-7.434218755113073396e-01,-9.336911819814227576e-01,1.902693064701154735e-01,1.654807766324266899e-06,4.684020897371965475e-06
2.600000000000000089e-01,9.999749371328019443e-01,7.087028033331239452e-05,9.140892445526822591e-05,1.640946380804472922e-03,-1.520572298663675501e-06,-1.650312247172577838e-06,-7.423943436874911317e-01,-9.318673344647905310e-01,1.894729907772993438e-01,1.829818587910905815e-06,5.435108528129006800e-06
2.700000000000000178e-01,9.999736042963481841e-01,6.061034796811747255e-05,7.663542321592491156e-05,1.737105054358057407e-03,-1.771656900059345512e-06,-1.840318616042636846e-06,-7.410840517622849788e-01,-9.274644217660071854e-01,1.863803700037222622e-01,1.993817357151984012e-06,7.261786034273853829e-06
2.800000000000000266e-01,9.999715464579282953e-01,3.664663156421156054e-05,5.942038832337577812e-05,1.830285325571092943e-03,-1.990968277198462033e-06,-1.975455462527468577e-06,-7.394279277282539420e-01,-9.197719850211528714e-01,1.803440572928989016e-01,2.128889432732727814e-06,9.364808551959313832e-06
2.899999999999999800e-01,9.999690443369326776e-01,3.367317752254942045e-06,3.930531091319952082e-05,1.920002597327233763e-03,-2.146593533649894987e-06,-2.032151255835235573e-06,-7.378479607427755882e-01,-9.088614197102087289e-01,1.710134589674331129e-01,2.247854449865905205e-06,1.192668696714527243e-05
2.999999999999999889e-01,9.999664296801841212e-01,-3.354822712557018713e-05,1.697400675663163160e-05,2.005787934777384166e-03,-2.221814170355207502e-06,-2.008738227001106861e-06,-7.364759941282106315e-01,-8.951664168138816491e-01,1.586904226856710176e-01,2.412423743173139276e-06,1.547536718216058205e-05
3.099999999999999978e-01,9.999637223687943832e-01,-6.956776762268090735e-05,-6.348289734253030855e-06,2.087155540454006027e-03,-2.233830363253280459e-06,-1.934664049263391894e-06,-7.354449431447823704e-01,-8.792986721883145895e-01,1.438537290435321914e-01,2.672537840490606857e-06,1.951238612307726328e-05
3.200000000000000067e-01,9.999604421840935231e-01,-1.016153082342510523e-04,-3.004171128791095497e-05,2.163583400588127512e-03,-2.220244597858125089e-06,-1.860931143250623118e-06,-7.350792311359644060e-01,-8.625774017057903365e-01,1.274981705698258749e-01,3.013282257371936325e-06,2.247830298540698379e-05
3.300000000000000155e-01,9.999557914686475479e-01,-1.270659627535879427e-04,-5.381701752829371371e-05,2.234520790687405129e-03,-2.199278774619856736e-06,-1.834601483711798165e-06,-7.349098656295840470e-01,-8.454938934336286849e-01,1.105840278040446240e-01,3.374423512547898595e-06,2.365570475482137169e-05
3.400000000000000244e-01,9.999490503173086298e-01,-1.432782500798000683e-04,-7.602784043172868184e-05,2.299425651056511560e-03,-2.137439193783452369e-06,-1.873442949235166816e-06,-7.350320602665803005e-01,-8.285191995533620624e-01,9.348713928678170637e-02,3.705123115276258099e-06,2.366778123241708442e-05
3.500000000000000333e-01,9.999398871297290325e-01,-1.482323195922560473e-04,-9.240822537799984603e-05,2.357817206363263182e-03,-1.955693869720611867e-06,-1.959104281314185886e-06,-7.359872914280616296e-01,-8.132922185192614783e-01,7.730492709119989037e-02,4.005021913901952826e-06,2.338525177836281443e-05
3.599999999999999867e-01,9.999284215687103128e-01,-1.415328145352778356e-04,-9.674698833306824336e-05,2.409317035203193021e-03,-1.574044767088586265e-06,-2.053800887081189030e-06,-7.371109432876568057e-01,-8.003190001616522498e-01,6.320805687399548567e-02,4.298616375983431106e-06,2.324229246353226586e-05
3.699999999999999956e-01,9.999151671149271170e-01,-1.252305354916924299e-04,-8.363429357235732068e-05,2.453655327976727273e-03,-9.629627077014850137e-07,-2.126366953039090954e-06,-7.379478552146028214e-01,-7.890001861467302868e-01,5.105233093212743767e-02,4.586532442324602289e-06,2.328255166861303849e-05
3.800000000000000044e-01,9.999009874892520466e-01,-1.041754685173672615e-04,-5.185014132281479224e-05,2.490636778377460642e-03,-1.653999181167048669e-07,-2.166590843378661488e-06,-7.390869807582023387e-01,-7.798274239819534825e-01,4.074044322375116461e-02,4.858929504004286471e-06,2.325241453959847604e-05
3.900000000000000133e-01,9.998869450393326197e-01,-8.533019703876957565e-05,-5.725949077030694500e-06,2.520081609261527050e-03,7.232142251015618467e-07,-2.179671060551518944e-06,-7.404951915669620854e-01,-7.734256857263641649e-01,3.293049415940212804e-02,5.123931320782781562e-06,2.289150403367301578e-05
4.000000000000000222e-01,9.998739889340300113e-01,-7.595281998659547695e-05,4.720723678414066562e-05,2.541771265889703011e-03,1.599185007271024929e-06,-2.172679271885069226e-06,-7.415660731407565098e-01,-7.691862249367484861e-01,2.762015179599201092e-02,5.392098740467758372e-06,2.253271154906144602e-05
4.100000000000000311e-01,9.998626691055672033e-01,-8.135350940025305006e-05,1.008281617997875074e-04,2.555430599949841571e-03,2.388009189779286435e-06,-2.150781460277461625e-06,-7.423892702972229030e-01,-7.665503141493030803e-01,2.416104385208012878e-02,5.661201616381741698e-06,2.293426048471935985e-05
4.199999999999999845e-01,9.998530266226205443e-01,-1.030649814383819676e-04,1.537401592272753012e-04,2.560767378518832415e-03,3.055208877777693032e-06,-2.126137275654238581e-06,-7.432045516460112911e-01,-7.654770209416170701e-01,2.227246929560576863e-02,5.910155307815116270e-06,2.409749496767865651e-05
4.299999999999999933e-01,9.998447054748009766e-01,-1.382546308544248324e-04,2.087010542886561372e-04,2.557565593925297757e-03,3.593723011174896354e-06,-2.123840638284383400e-06,-7.441935900474171417e-01,-7.662680283248081148e-01,2.207443827739093492e-02,6.107096858058981211e-06,2.499232868169443122e-05
4.400000000000000022e-01,9.998371972867547974e-01,-1.807246572197037618e-04,2.686532677337764375e-04,2.545797658505735434e-03,4.006735816176789765e-06,-2.169398569094985991e-06,-7.454055996058719380e-01,-7.694032668159356270e-01,2.399766721006372366e-02,6.236473396306729241e-06,2.522708070684664960e-05
4.500000000000000111e-01,9.998300540690091553e-01,-2.229258865116702363e-04,3.327091138908863481e-04,2.525699243248722553e-03,4.301985485660022714e-06,-2.262993783979834771e-06,-7.464270314749685831e-01,-7.745658735446337984e-01,2.813884206966517018e-02,6.312192891555456298e-06,2.580163266951984724e-05
4.600000000000000200e-01,9.998229871067230157e-01,-2.582067003364923855e-04,3.956274643892759065e-04,2.497759067343965911e-03,4.496873295390910252e-06,-2.364741081200160068e-06,-7.473025728901248055e-01,-7.814216545571170958e-01,3.411908166699231804e-02,6.376997966556820535e-06,2.769550926151609360e-05
4.700000000000000289e-01,9.998158322808227139e-01,-2.829095190518385902e-04,4.513028605722512062e-04,2.462618275786597304e-03,4.619513740509391068e-06,-2.409908592045098402e-06,-7.479262604555561023e-01,-7.895438276283480716e-01,4.161756717279201795e-02,6.474938393654784715e-06,3.054642266420160013e-05
4.799999999999999822e-01,9.998085005112981039e-01,-2.980990479055033691e-04,4.971357410363999975e-04,2.420927426545507917e-03,4.693787161145329013e-06,-2.346782294807226698e-06,-7.479811684362560609e-01,-7.977880339971314960e-01,4.980686556087540046e-02,6.599910152848475966e-06,3.315048755214711207e-05
4.899999999999999911e-01,9.998010779641198775e-01,-3.103281802955753588e-04,5.353741951269391569e-04,2.373236791097536793e-03,4.715298571094400540e-06,-2.168667743488113822e-06,-7.481946608906184792e-01,-8.063084730824556789e-01,5.811381219183722052e-02,6.718029212547338686e-06,3.460828208634580960e-05
5.000000000000000000e-01,9.997939142013813063e-01,-3.303451673798496815e-04,5.705141954522693253e-04,2.319975611530966219e-03,4.641724454626500236e-06,-1.916430126752305225e-06,-7.488551588121781233e-01,-8.160598524004540888e-01,6.720469358827591000e-02,6.836345984179868325e-06,3.466729547052516125e-05
5.100000000000000089e-01,9.997874805940556442e-01,-3.693153565951433847e-04,6.054815775396694619e-04,2.261520297913556608e-03,4.416005710805611670e-06,-1.652838893024028661e-06,-7.493273004791646263e-01,-8.267619832315468154e-01,7.743468275238216125e-02,6.986025583150719197e-06,3.390542111336714015e-05
5.200000000000000178e-01,9.997821616934067235e-01,-4.339359927639075787e-04,6.400024053082345411e-04,2.198298301916499185e-03,4.014117024067253733e-06,-1.429885446127407942e-06,-7.495425898779259910e-01,-8.378699815665446859e-01,8.832739168861875045e-02,7.172635794994944150e-06,3.343968752123060995e-05
5.300000000000000266e-01,9.997781756672430298e-01,-5.228834474006284006e-04,6.722952894059673438e-04,2.130858398619813170e-03,3.483576264344691022e-06,-1.268864397566135391e-06,-7.494359765513437521e-01,-8.487845892018794913e-01,9.934861265053573920e-02,7.381875048252172415e-06,3.376366576568479161e-05
5.400000000000000355e-01,9.997755871107720793e-01,-6.266044683560662845e-04,7.024869912249837077e-04,2.059866213560194743e-03,2.940055298052269418e-06,-1.157466096012241930e-06,-7.490231634586757004e-01,-8.588236107333354630e-01,1.098004472746598181e-01,7.603514073637198151e-06,3.398311879054816131e-05
5.500000000000000444e-01,9.997743491248178849e-01,-7.309949102522534563e-04,7.349647053767591242e-04,1.986033189295018792e-03,2.519766048600738717e-06,-1.056832205453115430e-06,-7.490665006290977423e-01,-8.687746352887901757e-01,1.197081346596923918e-01,7.847006140689600267e-06,3.304158798345113723e-05
5.600000000000000533e-01,9.997743426617694551e-01,-8.233169750851606619e-04,7.778293516228627262e-04,1.910024274034710255e-03,2.319295708809276524e-06,-9.126251511459467676e-07,-7.494170167156626317e-01,-8.793769808879627892e-01,1.299599641723002130e-01,8.133818829753150739e-06,3.163300896535936602e-05
5.700000000000000622e-01,9.997754140814937296e-01,-8.969361846287933525e-04,8.396436188944200307e-04,1.832393216880605358e-03,2.362598054792409885e-06,-6.699841216697993909e-07,-7.494308995486266278e-01,-8.900011882677871800e-01,1.405702887191605244e-01,8.474761911586573866e-06,3.168493946281714102e-05
5.799999999999999600e-01,9.997774095340826728e-01,-9.520987459988204064e-04,9.251367576516178904e-04,1.753567114660916325e-03,2.611380083409761464e-06,-2.925318288762766539e-07,-7.492800252220622736e-01,-9.002646640086670038e-01,1.509846387866047579e-01,8.874563783328898802e-06,3.384442643006302376e-05
5.899999999999999689e-01,9.997801401971951885e-01,-9.931536285164052451e-04,1.031888672549381540e-03,1.673865876857930524e-03,3.002852203972999475e-06,2.198268610545571529e-07,-7.489463496525643471e-01,-9.098210552230483472e-01,1.608747055704839724e-01,9.328404459682730255e-06,3.699720642647008617e-05
5.999999999999999778e-01,9.997833355182581538e-01,-1.025277700099552118e-03,1.149564606997932874e-03,1.593523418871502706e-03,3.485169259817337327e-06,8.233053587517516679e-07,-7.485602578808707719e-01,-9.184977027144235473e-01,1.699374448335527199e-01,9.805170599724354963e-06,3.995280293289660278e-05
6.099999999999999867e-01,9.997866696091521899e-01,-1.053213529589045036e-03,1.262377769221889601e-03,1.512687674571941247e-03,4.032401764070233189e-06,1.439440679600524977e-06,-7.482736338550668442e-01,-9.265008292356254893e-01,1.782271953805586728e-01,1.027466870980860133e-05,4.269610867568829349e-05
6.199999999999999956e-01,9.997897534665252106e-01,-1.081811914818083930e-03,1.354018167290628851e-03,1.431405450147166247e-03,4.641103910578786417e-06,1.981215723123969782e-06,-7.478306878177561901e-01,-9.335424315736868817e-01,1.857117437559306916e-01,1.073198307861453229e-05,4.595933978768229622e-05
6.300000000000000044e-01,9.997920741554735535e-01,-1.116112364247011943e-03,1.412566421584679792e-03,1.349620350704351136e-03,5.320297946214113493e-06,2.388687579256942829e-06,-7.471323634295383709e-01,-9.391212921625243792e-01,1.919889287329860639e-01,1.117380223449177115e-05,4.964064864920736397e-05
6.400000000000000133e-01,9.997930378476430624e-01,-1.159288991964228712e-03,1.432852410570715964e-03,1.267207649799504364e-03,6.082472255344853838e-06,2.659360812254144234e-06,-7.458885186172901083e-01,-9.421853907111662485e-01,1.962968720938761402e-01,1.158037830733929291e-05,5.219573642256669643e-05
6.500000000000000222e-01,9.997921501895572494e-01,-1.209706325048105248e-03,1.415905385887005798e-03,1.184042221497587583e-03,6.935682854921758400e-06,2.854894981125666105e-06,-7.443926178991265852e-01,-9.421016689825651991e-01,1.977090510834386139e-01,1.193061689807559415e-05,5.208459024519385139e-05
6.600000000000000311e-01,9.997892027785871827e-01,-1.260332961463835489e-03,1.366913938533596525e-03,1.100068928772500584e-03,7.875622501652753893e-06,3.073215636212486723e-06,-7.433570027273641578e-01,-9.397080321984034867e-01,1.963510294710393012e-01,1.222130442154306505e-05,4.968753297651673506e-05
6.700000000000000400e-01,9.997843427532706606e-01,-1.302104881378366233e-03,1.292832003973267297e-03,1.015343226334549124e-03,8.880328812065023579e-06,3.395949716093483526e-06,-7.426937678712013380e-01,-9.358168824525701091e-01,1.931231145813687711e-01,1.247299061626747236e-05,4.707977690099340862e-05
6.800000000000000488e-01,9.997780026653890761e-01,-1.329016108312789865e-03,1.199849337562106750e-03,9.300345524313735884e-04,9.911805621665712492e-06,3.842561089470804680e-06,-7.419722314331491653e-01,-9.303714516362879827e-01,1.883992202031387897e-01,1.270627856228879054e-05,4.577434661467982835e-05
6.900000000000000577e-01,9.997708154141041748e-01,-1.340827471890457213e-03,1.091071299129271147e-03,8.444134764278873970e-04,1.092517449387368032e-05,4.363631158934525287e-06,-7.411532119067829605e-01,-9.231413371738617091e-01,1.819881252670786931e-01,1.290306454366386545e-05,4.550359079846799659e-05
7.000000000000000666e-01,9.997636509577705333e-01,-1.341464249093372776e-03,9.655791525955812913e-04,7.588498909965374264e-04,1.188085896472161431e-05,4.879307857848883757e-06,-7.405346295126643552e-01,-9.144929302272282179e-01,1.739583007145638904e-01,1.302361448763051508e-05,4.527414520705264067e-05
7.099999999999999645e-01,9.997576573041276893e-01,-1.335034839201207791e-03,8.199058512630410731e-04,6.738292784316744473e-04,1.275361924673995178e-05,5.334647938124389083e-06,-7.400418352218904872e-01,-9.047153745762671617e-01,1.646735393543767023e-01,1.307923648684870379e-05,4.498690295151597240e-05
7.199999999999999734e-01,9.997540565202885920e-01,-1.322875320313171002e-03,6.516281712879502027e-04,5.899672374072947216e-04,1.353475194593760031e-05,5.731978032338295073e-06,-7.397715174901625668e-01,-8.942078566965885322e-01,1.544363392064259377e-01,1.314459912830522209e-05,4.536089187023861768e-05
7.299999999999999822e-01,9.997537705541684749e-01,-1.303409619532602251e-03,4.633474423330324193e-04,5.079940436059082742e-04,1.422795757096075984e-05,6.122047603632359214e-06,-7.396758143005057740e-01,-8.833954466872365741e-01,1.437196323867307723e-01,1.328683825023828989e-05,4.646238491212706379e-05
7.399999999999999911e-01,9.997572063691571032e-01,-1.274192613363025247e-03,2.646403227883305839e-04,4.286984897724515796e-04,1.484287431917629755e-05,6.569284168405360426e-06,-7.392403616276448375e-01,-8.716399724104844093e-01,1.323996107828396274e-01,1.352196923699452011e-05,4.744100641906889848e-05
7.500000000000000000e-01,9.997642948823380893e-01,-1.234089192226403260e-03,7.048717089544643969e-05,3.528487657077511181e-04,1.539148323282246909e-05,7.120788882288428887e-06,-7.389377429755036308e-01,-8.590726152934883286e-01,1.201348723179846839e-01,1.383601318438154910e-05,4.781149600940892697e-05
7.600000000000000089e-01,9.997746213839928675e-01,-1.183921492249333631e-03,-1.032115941146826874e-04,2.811254074746228531e-04,1.588997631993222803e-05,7.795060844623800768e-06,-7.388661401967369091e-01,-8.462284126793175876e-01,1.073622724825806229e-01,1.421131889169141925e-05,4.789406981009491915e-05
7.700000000000000178e-01,9.997875279744394827e-01,-1.125778200884999629e-03,-2.447602644371972449e-04,2.140958553448506143e-04,1.636262872538315425e-05,8.584597746632908119e-06,-7.386524002449137427e-01,-8.328148458639540452e-01,9.416244561904031640e-02,1.464442831347210782e-05,4.821226804074818517e-05
7.800000000000000266e-01,9.998021215042188770e-01,-1.062385156393169791e-03,-3.494844930745600806e-04,1.522371606710253933e-04,1.683964378911986280e-05,9.459940370234520086e-06,-7.387609679330378043e-01,-8.193806109322612219e-01,8.061964299922336208e-02,1.515130165375375351e-05,4.911286657049984683e-05
7.900000000000000355e-01,9.998172031597138965e-01,-9.971157538036492986e-04,-4.184360130175693391e-04,9.598771411605116501e-05,1.734442363863058627e-05,1.037300064905674333e-05,-7.391055254858109880e-01,-8.064558340573213524e-01,6.735030857151036443e-02,1.572432380528344963e-05,5.039787393457118014e-05
8.000000000000000444e-01,9.998313275135990441e-01,-9.339392720455494488e-04,-4.543098905235537868e-04,4.579455182209401663e-05,1.787715555930256605e-05,1.126690265159624010e-05,-7.396561650823070266e-01,-7.943763351088585223e-01,5.472017002655147483e-02,1.629974742731086720e-05,5.115559300383765162e-05
8.100000000000000533e-01,9.998430745059762037e-01,-8.765316350488146961e-04,-4.581138509475540755e-04,2.126894098936732358e-06,1.841047340983401718e-05,1.209509326209885970e-05,-7.407593598183717098e-01,-7.842242016754457090e-01,4.346484185707398529e-02,1.681151908636887511e-05,5.074425440554364286e-05
8.200000000000000622e-01,9.998512857480227334e-01,-8.266633474082387290e-04,-4.292121861026882150e-04,-3.455289733953874489e-05,1.890734304359520558e-05,1.284070167234991510e-05,-7.418839646138215560e-01,-7.761586931688552182e-01,3.427472855503367610e-02,1.723354235741716167e-05,4.965827598146788091e-05
8.300000000000000711e-01,9.998551556395947060e-01,-7.829285161369344166e-04,-3.684234225419183309e-04,-6.384378801363373461e-05,1.935247897556740987e-05,1.352346297263265582e-05,-7.428968916245771714e-01,-7.698809124061594122e-01,2.698402078158227205e-02,1.754865304917693211e-05,4.887391116570327654e-05
8.399999999999999689e-01,9.998543240093995532e-01,-7.410627964012637438e-04,-2.812859076611011607e-04,-8.545336456903247064e-05,1.977347812753446046e-05,1.419035981329070036e-05,-7.443827757481789043e-01,-7.662645986005425236e-01,2.188182285236365751e-02,1.774278610403973619e-05,4.889697971854900516e-05
8.499999999999999778e-01,9.998489630856728372e-01,-6.961916568231466288e-04,-1.785901780477314074e-04,-9.921159685849572859e-05,2.023309474235094531e-05,1.489699645596488171e-05,-7.459709388108456407e-01,-7.656634216127518044e-01,1.969248280190620884e-02,1.782260115175779791e-05,4.964726350920045661e-05
8.599999999999999867e-01,9.998397935905474210e-01,-6.460106644185484217e-04,-7.379197281559789201e-05,-1.050491201385976954e-04,2.079714348993637460e-05,1.568887468723421564e-05,-7.469442985590301065e-01,-7.669181761198545777e-01,1.997387756082446772e-02,1.779578793824873039e-05,5.073256345955456936e-05
8.699999999999999956e-01,9.998280838799951109e-01,-5.930725345155966497e-04,2.069218683115749989e-05,-1.029627088909526334e-04,2.150208435552973825e-05,1.658671858700861234e-05,-7.476104802445947550e-01,-7.693128071784006705e-01,2.170232693380588773e-02,1.766784974374477509e-05,5.188648426845965389e-05
8.800000000000000044e-01,9.998155645473915110e-01,-5.446169019995665550e-04,9.593830302129707560e-05,-9.299649394472592992e-05,2.234380899937092799e-05,1.757682844302191523e-05,-7.485127724038890262e-01,-7.732811379549731079e-01,2.476836555108408860e-02,1.748002392543968528e-05,5.315346758649752701e-05
8.900000000000000133e-01,9.998041006174996914e-01,-5.097188952736198203e-04,1.468592178608551136e-04,-7.525064718524429228e-05,2.328831394700628176e-05,1.860935690580725027e-05,-7.495635748953761723e-01,-7.791864688726689581e-01,2.962289397729277879e-02,1.731805321017023725e-05,5.432504152946826537e-05
9.000000000000000222e-01,9.997952114163100035e-01,-4.951231333141862785e-04,1.716676782348104853e-04,-4.990419907524642899e-05,2.428763167766677736e-05,1.960843346401150653e-05,-7.504655616650467431e-01,-7.867750663730469496e-01,3.630950470800025504e-02,1.725936068165858365e-05,5.463299905761331843e-05
9.100000000000000311e-01,9.997897832229781789e-01,-5.019299237617871412e-04,1.721235603930222613e-04,-1.722563686085473096e-05,2.528669998877205617e-05,2.049290880269250733e-05,-7.512138873386997595e-01,-7.957311888727506277e-01,4.451730153405081269e-02,1.731411065252471071e-05,5.368699297969570239e-05
9.200000000000000400e-01,9.997881926064343672e-01,-5.248457754096611970e-04,1.543443682352135056e-04,2.244675954130067515e-05,2.622279810813423547e-05,2.119889677492622879e-05,-7.518238047614046460e-01,-8.057929901326967848e-01,5.396918537129211102e-02,1.743615098785189428e-05,5.223440233703691149e-05
9.300000000000000488e-01,9.997906250574538634e-01,-5.543029082604672766e-04,1.281330178058846705e-04,6.875091389759342968e-05,2.702936988076213901e-05,2.169355961404303642e-05,-7.523558818105838819e-01,-8.167797894740023157e-01,6.442390766341843378e-02,1.760246906419077049e-05,5.127262098736373730e-05
9.400000000000000577e-01,9.997971435430811349e-01,-5.802238997090767084e-04,1.034018797473296945e-04,1.213502029894289040e-04,2.765003353688385269e-05,2.197585686564339656e-05,-7.529369602488114044e-01,-8.288019607385965770e-01,7.586500048978517263e-02,1.785555570636264766e-05,5.093122145871653572e-05
9.500000000000000666e-01,9.998074089832396094e-01,-5.952557634121473460e-04,8.488154894304231072e-05,1.799590047903965300e-04,2.805497577457011533e-05,2.206785863495418405e-05,-7.531266098176104817e-01,-8.411724510104894303e-01,8.804584119287893473e-02,1.824328524456605660e-05,5.086028022094346568e-05
9.599999999999999645e-01,9.998204485607292691e-01,-5.956742544937248434e-04,6.829907181049020310e-05,2.443302887746450522e-04,2.824660981242825935e-05,2.200308081763574530e-05,-7.528388044594044315e-01,-8.528684441676823713e-01,1.000296397082779398e-01,1.874400322442410036e-05,5.106002268084885998e-05
9.699999999999999734e-01,9.998348012172860733e-01,-5.800622333131331401e-04,4.077846132352399292e-05,3.142116577041325341e-04,2.824945035794550617e-05,2.181642263663524208e-05,-7.525585088402105827e-01,-8.638370042319357678e-01,1.112784953917251574e-01,1.928862770171708356e-05,5.175602101026299806e-05
9.799999999999999822e-01,9.998488695239876600e-01,-5.475254888959875908e-04,-1.407942890824443812e-05,3.892924457729104049e-04,2.809139628065941954e-05,2.153794446027428790e-05,-7.521661603136083896e-01,-8.739010032475990064e-01,1.217348429339906030e-01,1.982428727268820037e-05,5.289861685797703217e-05
9.899999999999999911e-01,9.998611875295708717e-01,-4.971143738460130634e-04,-1.084809743244332725e-04,4.691670760543440724e-04,2.778858485406711859e-05,2.119107828383320975e-05,-7.516275729098337299e-01,-8.827175532256198442e-01,1.310899803157861421e-01,2.031197204659093689e-05,5.411912349040370884e-05
1.000000000000000000e+00,9.998706159116665937e-01,-4.289409850263808249e-04,-2.436008506345572165e-04,5.533285984117135856e-04,2.734159962532177839e-05,2.079285458391066937e-05,-7.513254879878196180e-01,-8.906977043481653089e-01,1.393722163603456632e-01,2.071155798874835499e-05,5.509557970673206739e-05
1.010000000000000009e+00,9.998764965964824780e-01,-3.460841980434772630e-04,-4.070529564012418723e-04,6.411900945681710349e-04,2.674318322097629159e-05,2.035052367401499960e-05,-7.513177494575726811e-01,-8.984506620924095355e-01,1.471329126348368543e-01,2.100537492916617398e-05,5.587718614585845955e-05
1.020000000000000018e+00,9.998786774479508921e-01,-2.553693290394728880e-04,-5.764369729119137335e-04,7.321216450181322957e-04,2.599227858242035764e-05,1.985142455712199247e-05,-7.514424537144088756e-01,-9.062660653438535663e-01,1.548236116294446907e-01,2.119495722013308049e-05,5.679437080985394459e-05
1.030000000000000027e+00,9.998774576239949363e-01,-1.657622740809654052e-04,-7.277540479486593102e-04,8.254905778236755302e-04,2.510702577217081713e-05,1.925315490002928959e-05,-7.515963007715625865e-01,-9.142269030806555730e-01,1.626306023090930142e-01,2.127693409151337783e-05,5.817624036841273494e-05
1.040000000000000036e+00,9.998735576427456584e-01,-8.523276397544510751e-05,-8.445831356590403037e-04,9.206964711846151242e-04,2.412955487385348084e-05,1.848973583012205230e-05,-7.515438744258360337e-01,-9.219751067553696444e-01,1.704312323295335829e-01,2.124824910247628042e-05,6.005660840080473406e-05
1.050000000000000044e+00,9.998680812593999656e-01,-1.809502513779113258e-05,-9.234760480130324665e-04,1.017192086341409596e-03,2.311871290407949706e-05,1.750300105964713285e-05,-7.513240319552220159e-01,-9.291325484763202081e-01,1.778085165210981644e-01,2.112404314042731955e-05,6.208163427001700541e-05
1.060000000000000053e+00,9.998623969251003718e-01,3.595941511362169853e-05,-9.735157656653761456e-04,1.114478641231692654e-03,2.213313990369726939e-05,1.628633080484527087e-05,-7.513130776694522117e-01,-9.361008504379240147e-01,1.847877727684718308e-01,2.093789225346021296e-05,6.383580613089634426e-05
1.070000000000000062e+00,9.998579494490515973e-01,8.115636365395431434e-05,-1.010990528038950261e-03,1.212068809948125018e-03,2.121280812394504009e-05,1.490910602550542652e-05,-7.509909420177364181e-01,-9.424296364084562283e-01,1.914386943907198102e-01,2.072822555289243938e-05,6.523542780612068270e-05
1.080000000000000071e+00,9.998560543865956385e-01,1.237988729980355656e-04,-1.052001829253434691e-03,1.309428768364633922e-03,2.036786039804761847e-05,1.349690988429756963e-05,-7.498348526630950195e-01,-9.464690867360314730e-01,1.966342340729364535e-01,2.054650692564184022e-05,6.657987479519178464e-05
1.090000000000000080e+00,9.998576581878828584e-01,1.698392253474147174e-04,-1.106269018270963737e-03,1.405930737373410708e-03,1.957920576909571869e-05,1.217470244396799196e-05,-7.484030007249915517e-01,-9.475587355262804490e-01,1.991557348012888695e-01,2.046651226874175573e-05,6.826587122299443422e-05
1.100000000000000089e+00,9.998631152633863373e-01,2.226537038141742969e-04,-1.174224371398533209e-03,1.500850088383452871e-03,1.881008227200143802e-05,1.101121343370562381e-05,-7.470167680509891550e-01,-9.457957526241372870e-01,1.987789845731481875e-01,2.052883943714398595e-05,7.043057753075565586e-05
1.110000000000000098e+00,9.998722321997970397e-01,2.821574526964604527e-04,-1.247878028364138954e-03,1.593417942569116258e-03,1.802469999652666049e-05,1.000316857248480029e-05,-7.456959353525300926e-01,-9.412949299430594108e-01,1.955989945905292626e-01,2.070171856876100569e-05,7.268197949006349745e-05
1.120000000000000107e+00,9.998845764689935356e-01,3.457774110246800234e-04,-1.314808625737106437e-03,1.682906348387912341e-03,1.720776860340966023e-05,9.105494654171285081e-06,-7.446446817101910476e-01,-9.345716284613438951e-01,1.899269467511527920e-01,2.094766532198406771e-05,7.408636488759334782e-05
1.130000000000000115e+00,9.998996435057329046e-01,4.105139485260400926e-04,-1.363477632215634970e-03,1.768705080396621191e-03,1.637563611938281041e-05,8.277272993229551124e-06,-7.436704643973084394e-01,-9.258520311983051698e-01,1.821815668009967581e-01,2.126845976166663165e-05,7.375108194551671659e-05
1.140000000000000124e+00,9.999167538780528997e-01,4.747725695512697405e-04,-1.387619397499867749e-03,1.850360126964629894e-03,1.556945029644779655e-05,7.505322285499019514e-06,-7.424413765076319782e-01,-9.146387917016771674e-01,1.721974151940452169e-01,2.166429937630458426e-05,7.193674554883955352e-05
1.150000000000000133e+00,9.999349402716984914e-01,5.391818893259243311e-04,-1.388346952574710238e-03,1.927571862839459488e-03,1.482883616502125546e-05,6.792657320207426899e-06,-7.414442072300349018e-01,-9.012538426672054293e-01,1.598096354371705552e-01,2.212011623652410016e-05,7.026068085336234503e-05
1.159999999999999920e+00,9.999529285595568640e-01,6.064924300042013336e-04,-1.373645968003096027e-03,2.000171029475937556e-03,1.415941077704360519e-05,6.131825526428057364e-06,-7.410866625576184585e-01,-8.869833580801312900e-01,1.458966955225127760e-01,2.262186317354544974e-05,7.001676725737482343e-05
1.169999999999999929e+00,9.999691900058796934e-01,6.808639775664668790e-04,-1.355499850371421743e-03,2.068089587946287528e-03,1.351704879947237844e-05,5.493391680204417099e-06,-7.407075549842859763e-01,-8.719094495498167507e-01,1.312018945655308022e-01,2.314501520449362877e-05,7.115321955275533128e-05
1.179999999999999938e+00,9.999820969249482161e-01,7.662722322528557530e-04,-1.345256803300163770e-03,2.131329565904809941e-03,1.282434122286113351e-05,4.841577149041149239e-06,-7.402547761720745800e-01,-8.557815702134236036e-01,1.155267940413490652e-01,2.366546018327224393e-05,7.327627280506732177e-05
1.189999999999999947e+00,9.999900855572030345e-01,8.638704442883071884e-04,-1.348578540794975224e-03,2.189924467088051607e-03,1.201253636326002096e-05,4.162302946871287141e-06,-7.403687073799127827e-01,-8.396550907131116182e-01,9.928638333319882159e-02,2.418199908699376717e-05,7.597926705682489512e-05
1.199999999999999956e+00,9.999917484323738170e-01,9.695495786688287801e-04,-1.362263453414757405e-03,2.243893573524912300e-03,1.106279226203920013e-05,3.477965519926585810e-06,-7.407489720919667731e-01,-8.241601853647902987e-01,8.341121327282353948e-02,2.468225595841716595e-05,7.840384668855726602e-05
1.209999999999999964e+00,9.999860037645367239e-01,1.073869162637442008e-03,-1.374929228250691996e-03,2.293201970561586315e-03,1.002052521497417705e-05,2.835194491115229096e-06,-7.412631841934548271e-01,-8.094894819813130971e-01,6.822629778785824217e-02,2.512067386025424492e-05,7.979316628636823339e-05
1.219999999999999973e+00,9.999723608252175655e-01,1.165310632687347955e-03,-1.371662546802478785e-03,2.337743997190058591e-03,8.975855486685975135e-06,2.274028973619110061e-06,-7.425596712960284007e-01,-7.971213107789335561e-01,5.456163948290514848e-02,2.546427766864624989e-05,8.009445094536715715e-05
1.229999999999999982e+00,9.999510479780643335e-01,1.235038885094735936e-03,-1.340456930712771244e-03,2.377358368418448515e-03,8.025053176215626654e-06,1.801334048125031239e-06,-7.440921872271476500e-01,-7.877292383568255119e-01,4.363705112967782712e-02,2.571720176635911134e-05,7.986896112410768467e-05
1.239999999999999991e+00,9.999229232264595923e-01,1.279762483696408491e-03,-1.276882244356451106e-03,2.411865703960210019e-03,7.235743153412561130e-06,1.388415851427009133e-06,-7.450747059204653189e-01,-7.802322512711807878e-01,3.515754535071550363e-02,2.588831216225263417e-05,7.969651249162268414e-05
1.250000000000000000e+00,9.998893215883659646e-01,1.300818824854015196e-03,-1.184431753793167104e-03,2.441106392432830334e-03,6.630169510280310519e-06,9.957645922533019724e-07,-7.463462177912972839e-01,-7.750181142318639527e-01,2.867189644056669998e-02,2.597667725145635212e-05,7.951178511378387270e-05
1.260000000000000009e+00,9.998519263629839227e-01,1.300677922168384055e-03,-1.070996514632353716e-03,2.464957411856196542e-03,6.187147019458216883e-06,6.081109629015041598e-07,-7.481287970711858470e-01,-7.732090131090681995e-01,2.508021603788234896e-02,2.599495537688763298e-05,7.895531342083650372e-05
1.270000000000000018e+00,9.998126243987894846e-01,1.279802976432545519e-03,-9.443750399946617812e-04,2.483319984738949562e-03,5.855822703984545987e-06,2.537935992225753544e-07,-7.495761295126150969e-01,-7.742659056615317503e-01,2.468977614891660829e-02,2.597865350467638279e-05,7.816509194080722978e-05
1.280000000000000027e+00,9.997733403031200394e-01,1.236095727223001641e-03,-8.097422373333119797e-04,2.496086936557488471e-03,5.574705604280443043e-06,-8.377807598956905916e-09,-7.504817239265161311e-01,-7.771026759742669654e-01,2.662095204775082394e-02,2.597013974826983796e-05,7.753297344104126410e-05
1.290000000000000036e+00,9.997358925031655241e-01,1.166706722285811666e-03,-6.699375910130203225e-04,2.503109180786613434e-03,5.291625005665204033e-06,-1.283494256712892145e-07,-7.508393318398687288e-01,-7.806443862107497189e-01,2.980505437088095885e-02,2.601109741606390930e-05,7.716013414738043252e-05
1.300000000000000044e+00,9.997018769322778553e-01,1.070218825745048894e-03,-5.273277271027647850e-04,2.504179761708921672e-03,4.979755280938867983e-06,-1.030733224658655163e-07,-7.507340078900348601e-01,-7.839220080391733347e-01,3.318800014913853014e-02,2.614163284987465615e-05,7.702547330512565793e-05
1.310000000000000053e+00,9.996725890017602589e-01,9.477587701993401116e-04,-3.853241440678058477e-04,2.499043601475420956e-03,4.643380967772269981e-06,1.383671757422503663e-08,-7.508161136604599717e-01,-7.871722601343263959e-01,3.635614647386643111e-02,2.639452751256707685e-05,7.728191715505872139e-05
1.320000000000000062e+00,9.996490006534646255e-01,8.031084884102349672e-04,-2.484119059968081518e-04,2.487428429568611012e-03,4.309406335315030598e-06,1.368960123863393779e-07,-7.514863245093088562e-01,-7.915921616321326404e-01,4.010583712282372870e-02,2.679221426334936601e-05,7.815675792133269795e-05
1.330000000000000071e+00,9.996317582220770603e-01,6.425115678430331351e-04,-1.210487544882666601e-04,2.469083815990655208e-03,4.007819977812594202e-06,1.876006413357262814e-07,-7.517485171733182536e-01,-7.965820909321795762e-01,4.483357375886128787e-02,2.733335255344370471e-05,7.973470453048747686e-05
1.340000000000000080e+00,9.996211805092541924e-01,4.743615385718876289e-04,-6.688704724168529695e-06,2.443813565090745439e-03,3.751605338469290443e-06,1.191226955510161140e-07,-7.514266012272972084e-01,-8.008078881185534126e-01,4.938128689125618337e-02,2.799589314704913271e-05,8.201495741122499794e-05
1.350000000000000089e+00,9.996171944553723376e-01,3.082624876685466147e-04,9.204602944080299168e-05,2.411491320198046878e-03,3.527525776126556053e-06,-8.490718089729003089e-08,-7.519733901076175453e-01,-8.057860587128915508e-01,5.381266860527395696e-02,2.877237897557927617e-05,8.501943251282284564e-05
1.360000000000000098e+00,9.996191547218989948e-01,1.531865401277195755e-04,1.718911317272187034e-04,2.372057955404377472e-03,3.302078046869488947e-06,-4.257073940129697567e-07,-7.530406680577164114e-01,-8.127505794467763112e-01,5.970991138905993451e-02,2.965235623245921436e-05,8.845736410112436943e-05
1.370000000000000107e+00,9.996257783800143182e-01,1.540296642029286112e-05,2.275470356217153842e-04,2.325509249712624186e-03,3.036848768949192072e-06,-8.989153483574832322e-07,-7.538261245805332189e-01,-8.211347400918611594e-01,6.730861551132794052e-02,3.057099004789883413e-05,9.140821878528271327e-05
1.380000000000000115e+00,9.996354072476673069e-01,-1.026121405020838031e-04,2.527414127654389192e-04,2.271889149466024653e-03,2.702385786165021136e-06,-1.491337482323310818e-06,-7.545925430649000898e-01,-8.308490141936022422e-01,7.625647112870209687e-02,3.144016130259755096e-05,9.303964642093376369e-05
1.390000000000000124e+00,9.996463704204689993e-01,-2.015430273485813986e-04,2.442421766300540992e-04,2.211302858048044134e-03,2.283173166898869960e-06,-2.175105124006296519e-06,-7.550097332936048788e-01,-8.412535906250395712e-01,8.624385733143472010e-02,3.220370350652758580e-05,9.382361431820029907e-05
1.400000000000000133e+00,9.996572037290897272e-01,-2.833144899626950956e-04,2.058848627410147332e-04,2.143953277058366792e-03,1.774580395477727061e-06,-2.912528925676625866e-06,-7.552556717750849025e-01,-8.518854241989620713e-01,9.662975242387718267e-02,3.283763647396868056e-05,9.485792876162690845e-05
1.409999999999999920e+00,9.996667675413053455e-01,-3.491404730603714281e-04,1.490230359812311505e-04,2.070188379432459560e-03,1.178176246444469124e-06,-3.672207293491264557e-06,-7.558586701693823517e-01,-8.634035858951633058e-01,1.075449157257809679e-01,3.333989612030130255e-05,9.568451961805557460e-05
1.419999999999999929e+00,9.996743449788402236e-01,-3.986837271578576270e-04,8.894682546308952287e-05,1.990535376908159071e-03,5.004220003967075426e-07,-4.443626359237667824e-06,-7.566801055854442959e-01,-8.763005597018129755e-01,1.196204541163687074e-01,3.371462986454408294e-05,9.478505205273712875e-05
1.429999999999999938e+00,9.996797594883146676e-01,-4.307783043534512833e-04,4.004083947546426355e-05,1.905698603582843369e-03,-2.456738954714688581e-07,-5.237479636617949996e-06,-7.571248313586198542e-01,-8.899491452224271848e-01,1.328243138638073584e-01,3.396153748848661582e-05,9.237893341973446582e-05
1.439999999999999947e+00,9.996834395244054150e-01,-4.451731610875701373e-04,1.235824533418706386e-05,1.816513089962017938e-03,-1.039679828900639824e-06,-6.070725614533381852e-06,-7.567525699179948884e-01,-9.027215627786060459e-01,1.459689928606111020e-01,3.408959213062237158e-05,9.036466460843328719e-05
1.449999999999999956e+00,9.996863139202827320e-01,-4.441815721018379441e-04,9.937069374275124965e-06,1.723867018171418601e-03,-1.855772393987832692e-06,-6.946524119892420613e-06,-7.563674464226497474e-01,-9.144053681578083737e-01,1.580379217351586818e-01,3.411419796356862568e-05,8.976829577678202554e-05
1.459999999999999964e+00,9.996896170896159006e-01,-4.333934470769109900e-04,3.004178597724448287e-05,1.628621393084137524e-03,-2.666161342384469675e-06,-7.840978024948638662e-06,-7.564137906821224444e-01,-9.259259342971333240e-01,1.695121436150109073e-01,3.404359259703359055e-05,9.012175529599097956e-05
1.469999999999999973e+00,9.996947462860810152e-01,-4.209928127856905010e-04,6.360389198118926251e-05,1.531555587942331088e-03,-3.443257701361661371e-06,-8.703099297664239044e-06,-7.559870409253879320e-01,-9.365192307310810094e-01,1.805321898056930219e-01,3.390424863838566362e-05,9.089801718542567244e-05
1.479999999999999982e+00,9.997030966542097552e-01,-4.156536119324613404e-04,9.819395536928198973e-05,1.433353360997149549e-03,-4.160128477199265405e-06,-9.467961068759058030e-06,-7.549090274065581863e-01,-9.448240214410947857e-01,1.899149940345366272e-01,3.378054541663049148e-05,9.229998915261106163e-05
1.489999999999999991e+00,9.997157349845054997e-01,-4.237417940541307105e-04,1.235969318883096968e-04,1.334624505314152250e-03,-4.790987205139787139e-06,-1.007788948273853593e-05,-7.537581833376476581e-01,-9.506331766073401468e-01,1.968749932696924887e-01,3.378845747957084320e-05,9.468886835106715694e-05
1.500000000000000000e+00,9.997330534195761897e-01,-4.470658435637935415e-04,1.373627474195309199e-04,1.235943476859800976e-03,-5.312654316827916957e-06,-1.050187231502082667e-05,-7.524672125786133758e-01,-9.537248567806418942e-01,2.012576442020285461e-01,3.399569687866726243e-05,9.770459098734640691e-05
1.510000000000000009e+00,9.997546756150824665e-01,-4.824031760635351797e-04,1.466386919798891211e-04,1.137883606014296811e-03,-5.705029504973056938e-06,-1.074126894023442945e-05,-7.509894782610182506e-01,-9.536849402205155313e-01,2.026954619594973361e-01,3.439890513151667181e-05,1.002082980472440710e-04
1.520000000000000018e+00,9.997795748694724427e-01,-5.232420869765729054e-04,1.645881539411412373e-04,1.041031550605944506e-03,-5.947441259668776417e-06,-1.081565732942854294e-05,-7.496482237835493390e-01,-9.507436469567939197e-01,2.010954231732445252e-01,3.496626063251049112e-05,1.012252381846767690e-04
1.530000000000000027e+00,9.998061852412118977e-01,-5.624510234345375670e-04,2.032870277690338649e-04,9.459759601042844277e-04,-6.010693079836273819e-06,-1.073635162259399401e-05,-7.482671642891776109e-01,-9.448717542599095465e-01,1.966045899707319911e-01,3.564860844906141325e-05,1.007410231839145354e-04
1.540000000000000036e+00,9.998325294318831657e-01,-5.937094826930885061e-04,2.674001432329543545e-04,8.532738782943390457e-04,-5.850052658002173603e-06,-1.048674345308452529e-05,-7.468071216883355179e-01,-9.358461917471985192e-01,1.890390700588630291e-01,3.635973452636806236e-05,9.952909667587661602e-05
1.550000000000000044e+00,9.998565060434233542e-01,-6.111591727935114949e-04,3.522499279813671590e-04,7.634080767522862009e-04,-5.407649331748063098e-06,-1.002592291216026552e-05,-7.458631404180220414e-01,-9.245769085144189825e-01,1.787137680963969133e-01,3.698756158467521668e-05,9.843808404408349588e-05
1.560000000000000053e+00,9.998762930620010980e-01,-6.089346784507864308e-04,4.467823871539927357e-04,6.767561779000790369e-04,-4.629591373045010957e-06,-9.314494085227657856e-06,-7.456187760008351484e-01,-9.124880497300827953e-01,1.668692737292476191e-01,3.744186993475095418e-05,9.798287373219416452e-05
1.570000000000000062e+00,9.998906512948199099e-01,-5.822313781428129636e-04,5.388699176703982009e-04,5.935916970535177464e-04,-3.493571033104285588e-06,-8.343571042152360715e-06,-7.455399272977161207e-01,-9.000093917749066863e-01,1.544694644771905934e-01,3.768825508834846362e-05,9.842517529667915710e-05
1.580000000000000071e+00,9.998990099255414821e-01,-5.295611076968819103e-04,6.193362018518392331e-04,5.141230911103876911e-04,-2.032452651915618793e-06,-7.145795620497191442e-06,-7.454459343392715320e-01,-8.870779201017557902e-01,1.416319857624842860e-01,3.772493166663651196e-05,9.970094521039030155e-05
1.590000000000000080e+00,9.999014583137301182e-01,-4.540681967542783059e-04,6.828208360190032638e-04,4.385547339775974665e-04,-3.370170739258897092e-07,-5.782451260557600014e-06,-7.457195029343494097e-01,-8.743823622138386931e-01,1.286628592794892556e-01,3.756305117767746521e-05,1.011289891639233218e-04
1.600000000000000089e+00,9.998987021113121543e-01,-3.621014727062590454e-04,7.266735430922815955e-04,3.671386536446794870e-04,1.468541278284218541e-06,-4.318954745727292259e-06,-7.461391822790925943e-01,-8.623231913580804431e-01,1.161840090789878488e-01,3.725492959269728545e-05,1.017530194475924077e-04
1.610000000000000098e+00,9.998918769877290780e-01,-2.596731094567066977e-04,7.502576850380607244e-04,3.001908143849925316e-04,3.266944744605474510e-06,-2.806689449210705700e-06,-7.463501610428691091e-01,-8.505037630505656310e-01,1.041536020076965219e-01,3.688323849863814872e-05,1.012307503192033664e-04
1.620000000000000107e+00,9.998823084288583907e-01,-1.497280012994969822e-04,7.553535538564743043e-04,2.380682145021975236e-04,4.980963858019417609e-06,-1.280317169504415710e-06,-7.468328426318253666e-01,-8.393804389123902254e-01,9.254759628056483112e-02,3.650762986005237415e-05,1.000578576717536805e-04
1.630000000000000115e+00,9.998713869999655834e-01,-3.279592778228013401e-05,7.462380642243589919e-04,1.811258523220060483e-04,6.581484325590015412e-06,2.328937011392095950e-07,-7.476350152778574731e-01,-8.296979840416142116e-01,8.206296876375678007e-02,3.616511055775525571e-05,9.893932065541122256e-05
1.640000000000000124e+00,9.998604772609961389e-01,8.940025092671651647e-05,7.278961254865750274e-04,1.296791404401275208e-04,8.071021733558750636e-06,1.701126671036806739e-06,-7.479966876660140152e-01,-8.207022478541364796e-01,7.270556018812250609e-02,3.588941282874750675e-05,9.824136545977246726e-05
1.650000000000000133e+00,9.998507940668274196e-01,2.107106581075417358e-04,7.028143817120839892e-04,8.398641592858324700e-05,9.459007576414056747e-06,3.081265267242459733e-06,-7.482088864593161581e-01,-8.119562056190066102e-01,6.374731915969049367e-02,3.570524533876795551e-05,9.798000283112173747e-05
1.660000000000000142e+00,9.998433094844587643e-01,3.206923467558761543e-04,6.689109401479162139e-04,4.425080077641415694e-05,1.074543347349186382e-05,4.321214423748973356e-06,-7.488609688789497065e-01,-8.043473853510532123e-01,5.548641647210354050e-02,3.563688878537583823e-05,9.804347685582470717e-05
1.669999999999999929e+00,9.998386869354277673e-01,4.077853024412480707e-04,6.207972806002415821e-04,1.063341889799117928e-05,1.191693653303816016e-05,5.371633896613421773e-06,-7.492158937142530117e-01,-7.974399115160160090e-01,4.822401780176296948e-02,3.568859735008904507e-05,9.831935498971766663e-05
1.679999999999999938e+00,9.998373157290718627e-01,4.627225518047045150e-04,5.536254732822444222e-04,-1.672846141193889611e-05,1.294885909241704267e-05,6.202843256562342137e-06,-7.494283477383452130e-01,-7.907944618477308341e-01,4.136611410938564881e-02,3.582160738149514390e-05,9.872492742046823366e-05
1.689999999999999947e+00,9.998394310734620705e-01,4.799301883538398977e-04,4.663881132769134375e-04,-3.770268303623098817e-05,1.380807719622314051e-05,6.817584498168385965e-06,-7.502198135746527274e-01,-7.855490980002087786e-01,3.532928442555601650e-02,3.601687744912644815e-05,9.923360308694562093e-05
1.699999999999999956e+00,9.998450451355239688e-01,4.569027855878547749e-04,3.624304264500410899e-04,-5.214978533597130101e-05,1.445900233115014851e-05,7.250127942569278327e-06,-7.508545519378638788e-01,-7.815551353096130693e-01,3.070058337174919050e-02,3.630150986000221694e-05,9.980031609391204483e-05
1.709999999999999964e+00,9.998537309084820635e-01,3.932359556180466337e-04,2.477906288214973252e-04,-5.992712944211469835e-05,1.487648324975399602e-05,7.550610726404294245e-06,-7.512653257536661133e-01,-7.782524229110416858e-01,2.698709715737558287e-02,3.667558014550880536e-05,1.004023496475880961e-04
1.719999999999999973e+00,9.998645991683240419e-01,2.908366928797777957e-04,1.294681661005887016e-04,-6.091595865562286365e-05,1.506114166304079198e-05,7.764978998147669637e-06,-7.520613579995332199e-01,-7.763550419712604844e-01,2.429368397172727151e-02,3.709804376604021979e-05,1.013044863698020492e-04
1.729999999999999982e+00,9.998764555632273510e-01,1.553134810335132017e-04,1.474504613172769872e-05,-5.506524013375923361e-05,1.504553104484572571e-05,7.924019767573854751e-06,-7.529651507975906322e-01,-7.761482065141137587e-01,2.318305571652310923e-02,3.752038716998183177e-05,1.025115647181884526e-04
1.739999999999999991e+00,9.998880168177438632e-01,-2.640098373507866407e-06,-8.902223774019611658e-05,-4.243242478631272245e-05,1.488432866686881309e-05,8.045268251195701031e-06,-7.538591663848484004e-01,-7.775790967450568747e-01,2.371993036020850210e-02,3.787917211522467503e-05,1.029979287987536907e-04
1.750000000000000000e+00,9.998982167307376434e-01,-1.673606324600186799e-04,-1.750824413264500637e-04,-2.319718255533873688e-05,1.463532246050034832e-05,8.138643726499377487e-06,-7.548093443120945656e-01,-7.807723723620356715e-01,2.596302804994109550e-02,3.812502702326932887e-05,1.020537505336260864e-04
1.760000000000000009e+00,9.999064243914949079e-01,-3.208099535150906400e-04,-2.384621991914691406e-04,2.364869127799760392e-06,1.434570272101669222e-05,8.204738901721126540e-06,-7.556161569166235381e-01,-7.854614451380761420e-01,2.984528822145258650e-02,3.826095270294742567e-05,1.008079694913011082e-04
1.770000000000000018e+00,9.999124224652374826e-01,-4.471656342781407710e-04,-2.770101388921976078e-04,3.393977512638204029e-05,1.405141817236028981e-05,8.226233656844880019e-06,-7.565695317289139465e-01,-7.918540489937034854e-01,3.528451726478958050e-02,3.831327004530822182e-05,1.005314186859340708e-04
1.780000000000000027e+00,9.999162875356126801e-01,-5.373370217954434157e-04,-2.916193501490828115e-04,7.123554535054151796e-05,1.378372637647389441e-05,8.164747727717797701e-06,-7.578113595168814998e-01,-8.005839142843216294e-01,4.277255476744013657e-02,3.830568649488890962e-05,1.008425948851865428e-04
1.790000000000000036e+00,9.999182935580547271e-01,-5.908575249132746012e-04,-2.852956769055994151e-04,1.140119707737901879e-04,1.357151779081737149e-05,7.973289783794109756e-06,-7.586386342722517551e-01,-8.109490688979422712e-01,5.231043462569050229e-02,3.825382366182240266e-05,1.009283222337398200e-04
1.800000000000000044e+00,9.999188738078830241e-01,-6.138899557718007372e-04,-2.617539170381349761e-04,1.620637619713860761e-04,1.343546149572224141e-05,7.619462498349019687e-06,-7.591708974410422694e-01,-8.222482139392414124e-01,6.307731649819918462e-02,3.816573835350146556e-05,1.006966000940412442e-04
1.810000000000000053e+00,9.999185907983425547e-01,-6.147576837029051187e-04,-2.247313888833055357e-04,2.151710391378294557e-04,1.338059596971837154e-05,7.102441570912310165e-06,-7.599379018948806408e-01,-8.349454125796016424e-01,7.500751068472094607e-02,3.806664405897684355e-05,1.003255713871720189e-04
1.820000000000000062e+00,9.999180018950584170e-01,-6.000628760135499505e-04,-1.784641943340573955e-04,2.730545500129207383e-04,1.339556244930061767e-05,6.450244974529720400e-06,-7.603618366858353461e-01,-8.484921944478673872e-01,8.813035776203206884e-02,3.798192347883639795e-05,9.996277956991761471e-05
1.830000000000000071e+00,9.999175605763298558e-01,-5.733094169294830535e-04,-1.288421517651084259e-04,3.353712836968710063e-04,1.345892179533960217e-05,5.699263290994006119e-06,-7.604435001752911649e-01,-8.621105920540906853e-01,1.016670918787995759e-01,3.790188441352517113e-05,9.973858614897856967e-05
1.840000000000000080e+00,9.999176970743491877e-01,-5.355955458461908762e-04,-8.429054633544806737e-05,4.017587834546698438e-04,1.354614640783360587e-05,4.870634328501386346e-06,-7.607907480201442363e-01,-8.762918939329680246e-01,1.155011459128237605e-01,3.782597289878449542e-05,9.983673857982822142e-05
1.850000000000000089e+00,9.999188636576930023e-01,-4.866403947682032506e-04,-5.544141342648346371e-05,4.719031587871170522e-04,1.363241089497440134e-05,3.958210268171688541e-06,-7.609073572953214404e-01,-8.907340551439421050e-01,1.298266978486206924e-01,3.779440118136162053e-05,1.003783268287428143e-04
1.860000000000000098e+00,9.999214362884648599e-01,-4.249996472110698000e-04,-5.325113201728382586e-05,5.455912167027693370e-04,1.369267780859112160e-05,2.933850771111687032e-06,-7.603308548388728605e-01,-9.040495244560894372e-01,1.437186696172166045e-01,3.783544775981146648e-05,1.009360828345684524e-04
1.870000000000000107e+00,9.999256558170889209e-01,-3.480039247357541660e-04,-8.606029389774952018e-05,6.227201074077590116e-04,1.370322208621362701e-05,1.766246530330244318e-06,-7.596600489021142488e-01,-9.159269247878329967e-01,1.562668758857187756e-01,3.793982231362938407e-05,1.009839236014720143e-04
1.880000000000000115e+00,9.999316383416146925e-01,-2.526818020047548593e-04,-1.566650278119254296e-04,7.032648872726890172e-04,1.364518040028950175e-05,4.435015325772561493e-07,-7.590427502215382205e-01,-9.265389176353403533e-01,1.674961674138021606e-01,3.809426571955682963e-05,1.008372939452772954e-04
1.890000000000000124e+00,9.999393388933266458e-01,-1.379857751403482850e-04,-2.605783366124926788e-04,7.872234691067756494e-04,1.350660451124476832e-05,-1.012973073293272586e-06,-7.579408140671988203e-01,-9.349843949722378422e-01,1.770435809050390497e-01,3.829424395666048564e-05,1.008946865244109148e-04
1.900000000000000133e+00,9.999485071318183760e-01,-7.124187159783756219e-06,-3.864764560808858578e-04,8.745591738438447151e-04,1.328038879789404482e-05,-2.553274928677137913e-06,-7.566550451168527758e-01,-9.407706136750810799e-01,1.841155685582282764e-01,3.853360422664193124e-05,1.008091530934063229e-04
1.910000000000000142e+00,9.999587147216469907e-01,1.320125491520809144e-04,-5.192737379311133505e-04,9.651511463128448990e-04,1.295987035341935302e-05,-4.121839226765578726e-06,-7.557748623488014239e-01,-9.446598888614275991e-01,1.888850265126261474e-01,3.881517428762217643e-05,1.007930904266540750e-04
1.919999999999999929e+00,9.999693866217790328e-01,2.694026146510896487e-04,-6.449869088605742103e-04,1.058756221685483879e-03,1.253619956160047344e-05,-5.682620151380655294e-06,-7.549627544510588706e-01,-9.468920504240514457e-01,1.919292959729925752e-01,3.915549461971663798e-05,1.018469938285360143e-04
1.929999999999999938e+00,9.999797777675134558e-01,3.971426042611739347e-04,-7.551988237265285040e-04,1.154987267132514791e-03,1.199942796026195472e-05,-7.225245374099439482e-06,-7.539701013561934673e-01,-9.470612173753070184e-01,1.930911160191134956e-01,3.956902801159757854e-05,1.036720765246190723e-04
1.939999999999999947e+00,9.999889220796014389e-01,5.123970502228541351e-04,-8.487220253369081322e-04,1.253315305445742121e-03,1.134179548477317645e-05,-8.744287331430871437e-06,-7.534557714319429778e-01,-9.460022496412140436e-01,1.925464782092710103e-01,4.006636817084692384e-05,1.048247815724767662e-04
1.949999999999999956e+00,9.999955905667490264e-01,6.166853147054719231e-04,-9.294802060974792501e-04,1.353097115303059572e-03,1.056056363488382907e-05,-1.020813216965769636e-05,-7.529735785945326221e-01,-9.439808617464563456e-01,1.910072831519236680e-01,4.063491422536116360e-05,1.049502344381281205e-04
1.959999999999999964e+00,9.999984179220382519e-01,7.121203869098719852e-04,-1.002111008917952288e-03,1.453617344272198353e-03,9.658803600649915776e-06,-1.154621588191395448e-05,-7.516063087169371215e-01,-9.392295236493548583e-01,1.876232149324177645e-01,4.119935946600148307e-05,1.048035046824491445e-04
1.969999999999999973e+00,9.999963112633697415e-01,7.979092590346440698e-04,-1.068362321158625519e-03,1.554124658549188966e-03,8.643700234139185020e-06,-1.266946787558954767e-05,-7.507526268204129938e-01,-9.324341519286389879e-01,1.816815251082259941e-01,4.166331557704840431e-05,1.048430818604284553e-04
1.979999999999999982e+00,9.999888325095431796e-01,8.699609027636188768e-04,-1.126453008459164058e-03,1.653844619122759587e-03,7.522947670965247327e-06,-1.351024838439537551e-05,-7.507521463711412935e-01,-9.254811109547173009e-01,1.747289645835760075e-01,4.198625333093050014e-05,1.048710720970014165e-04
1.989999999999999991e+00,9.999762374643207385e-01,9.236302511720727694e-04,-1.173011631435973666e-03,1.751967729050394164e-03,6.301809491941816120e-06,-1.405182417189329406e-05,-7.500221215967217692e-01,-9.171064865610668582e-01,1.670843649643450335e-01,4.217238173243883321e-05,1.045287787386772749e-04
2.000000000000000000e+00,9.999592905307604918e-01,9.573315754362856029e-04,-1.205102715026332410e-03,1.847629567376522872e-03,4.985107623846058167e-06,-1.432788235591314907e-05,-7.490443762436171937e-01,-9.065849849785045933e-01,1.575406087348873996e-01,4.225046458008469951e-05,1.039341027522233674e-04
2.010000000000000231e+00,9.999389903568146609e-01,9.744110397305547891e-04,-1.220063008574871028e-03,1.939908635679907971e-03,3.586146766687230741e-06,-1.439748507813770986e-05,-7.485742368948250514e-01,-8.949317247937165209e-01,1.463574878988914418e-01,4.227680019498224938e-05,1.035016548427414307e-04
2.020000000000000018e+00,9.999162949601451134e-01,9.819800904438333311e-04,-1.213457747751499642e-03,2.027859613498014021e-03,2.137894471471939078e-06,-1.431635377871475149e-05,-7.481412143485677291e-01,-8.823037151565208402e-01,1.341625008079530557e-01,4.228736817338414454e-05,1.033309754276956482e-04
2.030000000000000249e+00,9.998920613482992215e-01,9.872747184552312961e-04,-1.178068188654741348e-03,2.110578399983049826e-03,6.966345459902484124e-07,-1.412129476132493429e-05,-7.479058059626776389e-01,-8.690117135071352417e-01,1.211059075444575889e-01,4.229270797866604986e-05,1.035250156944389488e-04
2.040000000000000036e+00,9.998671072655129777e-01,9.935811996847660095e-04,-1.106579248543313214e-03,2.187273160260701840e-03,-6.682271697050729745e-07,-1.383108029860106635e-05,-7.481627460865742929e-01,-8.560561510311400779e-01,1.078934049445657850e-01,4.232071285574460221e-05,1.043819378097055051e-04
2.049999999999999822e+00,9.998421882987664766e-01,9.982027815898331189e-04,-9.972293581455805508e-04,2.257307877914375809e-03,-1.893764059953098564e-06,-1.345834717012225584e-05,-7.483468033521304408e-01,-8.434232391251825778e-01,9.507643577305216476e-02,4.237393802634163530e-05,1.058667732516394011e-04
2.060000000000000053e+00,9.998180636326124970e-01,9.938522476289771493e-04,-8.584450275117788774e-04,2.320199295539022294e-03,-2.940258232414834529e-06,-1.302538140963814070e-05,-7.484050716918643209e-01,-8.307673493109066776e-01,8.236227761904231504e-02,4.241180389928948037e-05,1.076911611881392616e-04
2.069999999999999840e+00,9.997956409640627040e-01,9.727689235267948003e-04,-7.086693798208845837e-04,2.375576976156556532e-03,-3.796220896378963980e-06,-1.257580965733020196e-05,-7.492531504382953234e-01,-8.195513441640204233e-01,7.029819372572512770e-02,4.244108387546142899e-05,1.097894156190104553e-04
2.080000000000000071e+00,9.997758692883228493e-01,9.311396333938949405e-04,-5.705962171756041434e-04,2.423139648553666002e-03,-4.473833669622750800e-06,-1.217315268415242069e-05,-7.504264597015007920e-01,-8.106370830160715135e-01,6.021062331457073535e-02,4.251989212345101752e-05,1.119921752881225530e-04
2.089999999999999858e+00,9.997595009482972417e-01,8.710847317280827990e-04,-4.624626348618744070e-04,2.462641277099066137e-03,-5.003202478779772288e-06,-1.188238000653698547e-05,-7.510125859124572312e-01,-8.029061603072776832e-01,5.189357439482043810e-02,4.266810217230565571e-05,1.134303089003196874e-04
2.100000000000000089e+00,9.997470530038254921e-01,7.988573101161569687e-04,-3.911315390190015992e-04,2.493916777869498950e-03,-5.429052706121482737e-06,-1.174362887151087342e-05,-7.514222097192181371e-01,-7.958965745099699785e-01,4.447436479075185523e-02,4.287206510661475972e-05,1.133617359956318182e-04
2.109999999999999876e+00,9.997388304167046380e-01,7.203629304448598298e-04,-3.508169987409630298e-04,2.516927774695382463e-03,-5.805126605680682839e-06,-1.175698604412131717e-05,-7.518964648651672578e-01,-7.897411024166074434e-01,3.784463755144019254e-02,4.313288883267154649e-05,1.124900824258645571e-04
2.120000000000000107e+00,9.997348213689121188e-01,6.370418252573839969e-04,-3.277644068560556017e-04,2.531794700508579066e-03,-6.181607862825924214e-06,-1.189083348884738285e-05,-7.524537257135154311e-01,-7.845857781747116455e-01,3.213205246119620745e-02,4.345014943076781424e-05,1.120280640720672238e-04
2.129999999999999893e+00,9.997345955302907594e-01,5.449099065192157011e-04,-3.077221163075375136e-04,2.538790579332688129e-03,-6.590534998747231237e-06,-1.210671683789426736e-05,-7.530524064465387024e-01,-7.805354153615917667e-01,2.748300891505301921e-02,4.380003135073309975e-05,1.120487557673133239e-04
2.140000000000000124e+00,9.997373419175371589e-01,4.369822239749481104e-04,-2.818752152672357393e-04,2.538294055125797991e-03,-7.041198150397909700e-06,-1.237993152615359339e-05,-7.536700419773777471e-01,-7.775842970336810378e-01,2.391425505630327339e-02,4.414368977016984246e-05,1.120983274722764378e-04
2.149999999999999911e+00,9.997420442889601855e-01,3.066504424382663079e-04,-2.484517162782000116e-04,2.530718857394007731e-03,-7.531137310028447403e-06,-1.270142654157950488e-05,-7.546577510979717296e-01,-7.764198370180799280e-01,2.176208592010819148e-02,4.443683651115728502e-05,1.121786908637734115e-04
2.160000000000000142e+00,9.997477424234382237e-01,1.495171592578808885e-04,-2.102605020432199402e-04,2.516445572521253463e-03,-8.063416778658635286e-06,-1.306601066654644919e-05,-7.557522508584869625e-01,-7.773465686070486491e-01,2.159431774856166580e-02,4.464089961884746736e-05,1.123708393173661335e-04
2.169999999999999929e+00,9.997537807066019244e-01,-3.651583276439570935e-05,-1.708232814341390014e-04,2.495780227845299012e-03,-8.653603107798606359e-06,-1.346325321704935527e-05,-7.566418117492689221e-01,-7.799543927590925074e-01,2.331258100982361997e-02,4.474326343404483683e-05,1.127083626069058653e-04
2.180000000000000160e+00,9.997599287415569469e-01,-2.512385277713962296e-04,-1.319448045073365046e-04,2.468955302776673199e-03,-9.319338756341356239e-06,-1.388006367828510711e-05,-7.575344317596479637e-01,-7.842225571576142418e-01,2.668812539796631272e-02,4.476085713607950490e-05,1.134100329778231497e-04
2.189999999999999947e+00,9.997663686518309945e-01,-4.910454641685004689e-04,-9.357656343996600251e-05,2.436172391706968848e-03,-1.006229604868689401e-05,-1.430840220800418397e-05,-7.583226651221619541e-01,-7.899909521398680301e-01,3.166828701770604826e-02,4.472230911162209158e-05,1.145702468281495356e-04
2.200000000000000178e+00,9.997736153194571873e-01,-7.476243231445938841e-04,-5.468968640208202121e-05,2.397664731470025481e-03,-1.085903282578436658e-05,-1.474615589011796228e-05,-7.589850010873971931e-01,-7.969857998576848068e-01,3.800079877028763459e-02,4.466082056381798687e-05,1.157578194057595766e-04
2.209999999999999964e+00,9.997823696348431266e-01,-1.008289805253686318e-03,-1.368463924276164109e-05,2.353743359113065828e-03,-1.166749173822830078e-05,-1.518839419966629978e-05,-7.597065382242297327e-01,-8.053218576704538334e-01,4.561531944622410073e-02,4.460732280041296109e-05,1.162697676768686961e-04
2.220000000000000195e+00,9.997933234759103227e-01,-1.258565046947909653e-03,3.185546423004062479e-05,2.304796258999641193e-03,-1.244090540950932875e-05,-1.561756251571893092e-05,-7.603500011692996274e-01,-8.148869670196237092e-01,5.453696585032405397e-02,4.457882171282043948e-05,1.160000291031693109e-04
2.229999999999999982e+00,9.998069647103015045e-01,-1.485439089504744401e-03,8.532917952397963497e-05,2.251236888213684235e-03,-1.313634416897094036e-05,-1.600196476045025426e-05,-7.608324425662065238e-01,-8.253659232574028781e-01,6.453348069119635433e-02,4.459258517871880485e-05,1.155717492595798035e-04
2.240000000000000213e+00,9.998233719591346214e-01,-1.679165646654967245e-03,1.507115732550636585e-04,2.193430140555259825e-03,-1.371410492487833016e-05,-1.630342644390989798e-05,-7.611309500759197988e-01,-8.364003305533196375e-01,7.526938047739982485e-02,4.466717450598635294e-05,1.152910917068261654e-04
2.250000000000000000e+00,9.998421014171724464e-01,-1.833087504397686116e-03,2.317185497838899968e-04,2.131637336659585654e-03,-1.413531045465504533e-05,-1.648815385803424223e-05,-7.614655046160192509e-01,-8.479898085267907337e-01,8.652430391077142735e-02,4.479579176082465556e-05,1.148203113237045159e-04
2.260000000000000231e+00,9.998623162697858335e-01,-1.942843938845617005e-03,3.305594499021963532e-04,2.066008440581660818e-03,-1.436645653343886999e-05,-1.653521739891284010e-05,-7.621457536141313938e-01,-8.608233779470941816e-01,9.867762433296273228e-02,4.495478341874645716e-05,1.140829728925041309e-04
2.270000000000000018e+00,9.998830610871982660e-01,-2.006655724911251236e-03,4.463904705407257005e-04,1.996621846890121038e-03,-1.439076659837481768e-05,-1.644036703534889978e-05,-7.626110856903690616e-01,-8.746028239255388970e-01,1.119917382351697938e-01,4.512201981483019586e-05,1.135013109661020536e-04
2.280000000000000249e+00,9.999034993972054641e-01,-2.026995104283479607e-03,5.744859740154404726e-04,1.923550544017939854e-03,-1.421684151194328755e-05,-1.621363986878316101e-05,-7.626950447795118881e-01,-8.885028408049212567e-01,1.258077960254093686e-01,4.527808599408997779e-05,1.134391015951141668e-04
2.290000000000000036e+00,9.999230141878424627e-01,-2.011907118127931327e-03,7.070265542604751118e-04,1.846928733570139813e-03,-1.387439251633013453e-05,-1.586945530534963596e-05,-7.628355755703559726e-01,-9.026058696095210498e-01,1.397702940391650772e-01,4.542472525001321342e-05,1.140112544240068360e-04
2.300000000000000266e+00,9.999411248639011873e-01,-1.973535955110047261e-03,8.350593397936745092e-04,1.766999956902077324e-03,-1.339566527449310399e-05,-1.541246928150309615e-05,-7.626386383663330548e-01,-9.163423032129414114e-01,1.537036648466083288e-01,4.557375558883556416e-05,1.149575953496295710e-04
2.310000000000000053e+00,9.999573885761160463e-01,-1.923397096291863022e-03,9.504417400949048515e-04,1.684136274165274607e-03,-1.279285802191748833e-05,-1.482900569207371445e-05,-7.619515532785094969e-01,-9.286943258946138702e-01,1.667427726161043455e-01,4.570895360250147805e-05,1.156581712287163555e-04
2.319999999999999840e+00,9.999714661294896167e-01,-1.867284661540185567e-03,1.046872338877257325e-03,1.598824580370420334e-03,-1.204765960503157292e-05,-1.409324454744178437e-05,-7.610117399935734106e-01,-9.391457952418750255e-01,1.781340552483016704e-01,4.580824466199634340e-05,1.158509692613662878e-04
2.330000000000000071e+00,9.999832069955717495e-01,-1.803936487415100593e-03,1.119903319662279503e-03,1.511623979406153534e-03,-1.112332295669849019e-05,-1.318592670595946220e-05,-7.597120676041825282e-01,-9.469979129446626231e-01,1.872858453404800672e-01,4.587730988867446926e-05,1.158565313195136781e-04
2.339999999999999858e+00,9.999926052891340289e-01,-1.728845623998308007e-03,1.166553795078864586e-03,1.423108591086872559e-03,-9.994028853367596099e-06,-1.211091087226548469e-05,-7.582767924801719905e-01,-9.519144858328264514e-01,1.936376933526544886e-01,4.593296543981228276e-05,1.157865054681739281e-04
2.350000000000000089e+00,9.999996963715805931e-01,-1.640424476229020330e-03,1.185170155777140032e-03,1.333817860596358661e-03,-8.671105692142592680e-06,-1.089543627292370486e-05,-7.569189348879500345e-01,-9.540567474491399302e-01,1.971378125611899235e-01,4.598767288414157273e-05,1.155038950884090809e-04
2.359999999999999876e+00,1.000004482090561364e+00,-1.544006601422716427e-03,1.175511458681471021e-03,1.244234094867263446e-03,-7.204733088804792672e-06,-9.574727883121079573e-06,-7.554760448756954183e-01,-9.532766127643808041e-01,1.978005678886854135e-01,4.603217248195703027e-05,1.152347750978943708e-04
2.370000000000000107e+00,1.000007000703015736e+00,-1.450873873782582840e-03,1.138456964282517046e-03,1.154793198399519782e-03,-5.657734401488578573e-06,-8.175846959822895385e-06,-7.542296083262153283e-01,-9.498832196943776118e-01,1.956536113681623112e-01,4.602703433225546807e-05,1.151496198235069102e-04
2.379999999999999893e+00,1.000007534214790939e+00,-1.373147515811325419e-03,1.075229093605709150e-03,1.065916068103103971e-03,-4.072062353624537365e-06,-6.714311824364184291e-06,-7.534077297705517040e-01,-9.447552687970887098e-01,1.913475390265370057e-01,4.595522917325706847e-05,1.150067391686437901e-04
2.390000000000000124e+00,1.000006674473610913e+00,-1.318273602571110644e-03,9.871587200898802178e-04,9.780351063758329841e-04,-2.456393738683181883e-06,-5.201817413388658806e-06,-7.525545117065528533e-01,-9.379149762586660444e-01,1.853604645521131633e-01,4.585673537681464121e-05,1.147364936446848560e-04
2.399999999999999911e+00,1.000005138358176504e+00,-1.286463461303156974e-03,8.770337123838723142e-04,8.915910162993236077e-04,-8.048286690609198043e-07,-3.651420375431452113e-06,-7.518010035365894073e-01,-9.294845453255110579e-01,1.776835417889217061e-01,4.578485377618549958e-05,1.146147319273094212e-04
2.410000000000000142e+00,1.000003546247224984e+00,-1.271750177875492424e-03,7.516346268904241677e-04,8.069916095631081724e-04,8.726388651596250229e-07,-2.070958336713261678e-06,-7.513771349329830818e-01,-9.201507948237861445e-01,1.687736598908030905e-01,4.577371654588669565e-05,1.149453158297841782e-04
2.419999999999999929e+00,1.000002288885087687e+00,-1.265212835007664943e-03,6.235071436373600682e-04,7.245503126106761895e-04,2.539105683329028612e-06,-4.509067947060496298e-07,-7.510065800335157249e-01,-9.100459699814414938e-01,1.590393899479257689e-01,4.583258425381522020e-05,1.157048019087003610e-04
2.430000000000000160e+00,1.000001505042861671e+00,-1.258424171348969910e-03,5.097811458573784250e-04,6.444425198221777687e-04,4.151879612046192261e-06,1.238008303248531105e-06,-7.509668854852202813e-01,-8.997690107340170496e-01,1.488021252487967683e-01,4.593572697749027071e-05,1.163268794412974927e-04
2.439999999999999947e+00,1.000001184362790507e+00,-1.245669362580322133e-03,4.275821345444014718e-04,5.667166863875570211e-04,5.696540484771726116e-06,3.029405187500480882e-06,-7.509874652516090876e-01,-8.895652090119893218e-01,1.385777437603802620e-01,4.604849554997249327e-05,1.163115923108470895e-04
2.450000000000000178e+00,1.000001272673839203e+00,-1.224294961992737543e-03,3.881184381974157578e-04,4.913693528615168792e-04,7.200626820472543188e-06,4.936320707417396142e-06,-7.506649044862192532e-01,-8.787288929057698317e-01,1.280639884195506339e-01,4.615569419760444451e-05,1.158841394508502987e-04
2.459999999999999964e+00,1.000001706976925808e+00,-1.193657146700220209e-03,3.927961281451885231e-04,4.184540541816965799e-04,8.711149445497974077e-06,6.934561922753486843e-06,-7.507240306058250434e-01,-8.678862914965571607e-01,1.171622608907320756e-01,4.625396391255815577e-05,1.155661900043014612e-04
2.470000000000000195e+00,1.000002424708757998e+00,-1.154243744695826815e-03,4.336872726061778488e-04,3.481702330381784578e-04,1.025244256508280299e-05,8.966893486043779691e-06,-7.510903490722909970e-01,-8.577757981608219451e-01,1.066854490885309065e-01,4.635913639600063529e-05,1.156224952651996318e-04
2.479999999999999982e+00,1.000003313353176937e+00,-1.108238759777221060e-03,4.978314076064268125e-04,2.808882946761535123e-04,1.179804007941436234e-05,1.096626859922097613e-05,-7.510773006902791149e-01,-8.476909626987630952e-01,9.661366200848395258e-02,4.649778442843134179e-05,1.162500445470726618e-04
2.490000000000000213e+00,1.000004163065457030e+00,-1.060849313329336645e-03,5.723524980334181471e-04,2.171047616169153682e-04,1.327841699576445203e-05,1.288415366526446166e-05,-7.511599094809063848e-01,-8.376788207582102075e-01,8.651891127730383657e-02,4.666227979008765879e-05,1.175241634514545552e-04
2.500000000000000000e+00,1.000004762314221196e+00,-1.020152206089558044e-03,6.472640433590856786e-04,1.573606543381731067e-04,1.461844777185560434e-05,1.470695982000916861e-05,-7.516348168475374125e-01,-8.285683423376828394e-01,7.693352549014538522e-02,4.682254763620568395e-05,1.189193794972620566e-04
2.510000000000000231e+00,1.000005006551523357e+00,-9.940713531802623966e-04,7.149239490857780795e-04,1.021709403490860121e-04,1.577853331095480912e-05,1.645006281715426626e-05,-7.518338079521499351e-01,-8.199159213597946305e-01,6.808211340764470931e-02,4.697485889866246658e-05,1.198155626525032602e-04
2.520000000000000018e+00,1.000004853413404282e+00,-9.860762740683301063e-04,7.678998645163711981e-04,5.199713668899248530e-05,1.677461473277366629e-05,1.813180038722943794e-05,-7.518926487155335181e-01,-8.113275567257389742e-01,5.943490801020546999e-02,4.713648842246277032e-05,1.203358209915794674e-04
2.530000000000000249e+00,1.000004239811518092e+00,-9.932236966269871077e-04,7.982250740847113019e-04,7.264096734588902040e-06,1.766906835775606017e-05,1.974359404509760493e-05,-7.523096998695404380e-01,-8.035003343973641243e-01,5.119063452782372792e-02,4.730927868727571411e-05,1.207518147656738705e-04
2.540000000000000036e+00,1.000003132744343270e+00,-1.008640301362398678e-03,7.991772506228877679e-04,-3.160248749302364374e-05,1.854214040346271718e-05,2.123807796187760744e-05,-7.525605361096897594e-01,-7.962303625441499166e-01,4.366982643446018497e-02,4.746559539815225636e-05,1.208237255478916694e-04
2.550000000000000266e+00,1.000001685413588914e+00,-1.026725384675895338e-03,7.678166816409449100e-04,-6.414668775028706466e-05,1.946158951405422622e-05,2.254714631070344068e-05,-7.524224943768890173e-01,-7.886929679918449621e-01,3.627047361495590316e-02,4.759034299650625506e-05,1.204924396829287758e-04
2.560000000000000053e+00,1.000000233874341671e+00,-1.046726710240575330e-03,7.056712920938038426e-04,-8.987821476410807727e-05,2.046482431621264236e-05,2.361928290669978452e-05,-7.525985789894229505e-01,-7.813791293365911494e-01,2.878055034716818505e-02,4.772863132802868141e-05,1.201477039438625383e-04
2.569999999999999840e+00,9.999990154656813734e-01,-1.071450378282277948e-03,6.168681083380157673e-04,-1.082935454129569871e-04,2.155745505647577447e-05,2.444744096453420660e-05,-7.534744748790858093e-01,-7.756841073436478995e-01,2.220963246456212833e-02,4.792847054915363661e-05,1.200547356097203533e-04
2.580000000000000071e+00,9.999979830299159378e-01,-1.102283457354622615e-03,5.057598313084895420e-04,-1.189109824434703925e-04,2.272167163268800429e-05,2.506333568231910682e-05,-7.546473109104921972e-01,-7.722939233864016817e-01,1.764661247590949833e-02,4.816298968289937108e-05,1.201807580677449749e-04
2.589999999999999858e+00,9.999969897097127358e-01,-1.135380457103539117e-03,3.765423708316585128e-04,-1.213074326053788563e-04,2.392372354415359505e-05,2.550134921843271073e-05,-7.556975204911564603e-01,-7.710006917760622303e-01,1.530317128490580811e-02,4.837939977177379571e-05,1.202204157204622703e-04
2.600000000000000089e+00,9.999960183530606228e-01,-1.162797088768979283e-03,2.348973937706564058e-04,-1.151503822948805601e-04,2.511461780700889043e-05,2.576260716473626877e-05,-7.566620528665091161e-01,-7.715948215247785402e-01,1.493276865826942065e-02,4.857281383208231337e-05,1.199694468272394232e-04
2.609999999999999876e+00,9.999951519553530455e-01,-1.177445315655318127e-03,8.927292765769532449e-05,-1.002230341674529982e-04,2.622775100921726936e-05,2.581118301889148218e-05,-7.579642443178934430e-01,-7.746674607273233981e-01,1.670321640942997940e-02,4.876636048073760659e-05,1.196836714398852308e-04
2.620000000000000107e+00,9.999944296331919613e-01,-1.177055437718237943e-03,-5.036986330697575738e-05,-7.643951768327678455e-05,2.718275500851065866e-05,2.560672146724662045e-05,-7.596571543014395411e-01,-7.810657821432409609e-01,2.140862784180141282e-02,4.897364711012906562e-05,1.197546612121680454e-04
2.629999999999999893e+00,9.999937787819122015e-01,-1.163568088719185017e-03,-1.761356617134017446e-04,-4.384419282304837000e-05,2.790067814252784729e-05,2.514580045960956297e-05,-7.609558668144495996e-01,-7.901289612404036600e-01,2.917309442595410543e-02,4.919771479886795343e-05,1.206588952085141386e-04
2.640000000000000124e+00,9.999930438377419017e-01,-1.138961835587980285e-03,-2.857719351376399432e-04,-2.592417309826092971e-06,2.832519921206643997e-05,2.447735157893490664e-05,-7.618946330965172820e-01,-8.010345098164123323e-01,3.913987671989510586e-02,4.943202644853973254e-05,1.225167600700238779e-04
2.649999999999999911e+00,9.999920819101157932e-01,-1.101730947976792534e-03,-3.835169532381930025e-04,4.707751841973273718e-05,2.843772715104807630e-05,2.368082422934689391e-05,-7.628660655556399606e-01,-8.138462823635659316e-01,5.098021680792595017e-02,4.965970683301386553e-05,1.241782867669183332e-04
2.660000000000000142e+00,9.999908613297248117e-01,-1.047384269788400116e-03,-4.770184422299177844e-04,1.048589949554351570e-04,2.825767669522293520e-05,2.282675501257566095e-05,-7.635581411102952964e-01,-8.280501294625991493e-01,6.449198835230386673e-02,4.986811791363461019e-05,1.244549376864245716e-04
2.669999999999999929e+00,9.999894734122525275e-01,-9.726478724266989038e-04,-5.721202504409756470e-04,1.703575240250947967e-04,2.782989225867463698e-05,2.195042907024026993e-05,-7.641601926611173434e-01,-8.434053020271519152e-01,7.924510936603459954e-02,5.006297690291683968e-05,1.237550804609188759e-04
2.680000000000000160e+00,9.999880580093903903e-01,-8.796634234650871440e-04,-6.692592369741923956e-04,2.430381163718355075e-04,2.720948622618807596e-05,2.105389939742772915e-05,-7.645166380201591227e-01,-8.595123915991701447e-01,9.499575357901102191e-02,5.026047402266717751e-05,1.232473453038895883e-04
2.689999999999999947e+00,9.999867491052913948e-01,-7.761864521332965125e-04,-7.638875200334043457e-04,3.221705795137054561e-04,2.645340604161783860e-05,2.012720252315852742e-05,-7.642350707025145073e-01,-8.751077811775963555e-01,1.108727104750818204e-01,5.047360762466830263e-05,1.239509268127214625e-04
2.700000000000000178e+00,9.999856856426919682e-01,-6.711047495265114442e-04,-8.502804836442204002e-04,4.068186907462871885e-04,2.561980622669102922e-05,1.916790633003727007e-05,-7.636236464046897154e-01,-8.894595502610692650e-01,1.258359038563796051e-01,5.071030507506872354e-05,1.262486892223968482e-04
2.709999999999999964e+00,9.999850201623051715e-01,-5.686916289350095076e-04,-9.259609022203846426e-04,4.959029071501507837e-04,2.476888098063576702e-05,1.818550718416824235e-05,-7.629793079232469744e-01,-9.024648036771417692e-01,1.394854957538948226e-01,5.097025499259959420e-05,1.290973413541340875e-04
2.720000000000000195e+00,9.999848865710311285e-01,-4.660764750417520298e-04,-9.937991914871577986e-04,5.883248490122835322e-04,2.395856562746105737e-05,1.719304923648510070e-05,-7.623764991995235496e-01,-9.142242221020578929e-01,1.518477229025343156e-01,5.124300133734100842e-05,1.315084943311894961e-04
2.729999999999999982e+00,9.999853574134683898e-01,-3.555441155315701061e-04,-1.060560795211254589e-03,6.831015964682379512e-04,2.323470767490829224e-05,1.619826301510339284e-05,-7.614395955869658339e-01,-9.241408846814034295e-01,1.627012890944375678e-01,5.151619479979762311e-05,1.342271124598060084e-04
2.740000000000000213e+00,9.999864268075892015e-01,-2.294347988185920970e-04,-1.132995679543609240e-03,7.794470687076845679e-04,2.262165482659330508e-05,1.520436848360691751e-05,-7.602576296877582296e-01,-9.316447121146108623e-01,1.713870824268526327e-01,5.178098997421557548e-05,1.377706341747497731e-04
2.750000000000000000e+00,9.999880231736330005e-01,-8.411071172795228266e-05,-1.213939475859193446e-03,8.767655072752681767e-04,2.211998130906769894e-05,1.422028725407022386e-05,-7.591341620580607241e-01,-9.368511997368343946e-01,1.777170376787736428e-01,5.203694723528413479e-05,1.408387576995462354e-04
2.760000000000000231e+00,9.999899918101392560e-01,7.897540669757513487e-05,-1.300774910939287527e-03,9.745711352801597182e-04,2.171295147501024883e-05,1.326997942272948606e-05,-7.579977040705487834e-01,-9.397083506565626632e-01,1.817106465860139075e-01,5.229680735056272826e-05,1.421165563804116516e-04
2.770000000000000018e+00,9.999920215015639657e-01,2.547617301026830591e-04,-1.387046270545528540e-03,1.072386901266626476e-03,2.137699924531259599e-05,1.238886664281991518e-05,-7.574920470427117802e-01,-9.413524765828249485e-01,1.838604295401131961e-01,5.256636268596508014e-05,1.418050971020434758e-04
2.780000000000000249e+00,9.999936441083343563e-01,4.369622264967629633e-04,-1.465928201154663912e-03,1.169680226850034832e-03,2.108910558123282738e-05,1.160467337467704722e-05,-7.572232066367879932e-01,-9.424680350826104558e-01,1.852448284458224903e-01,5.282948113997492636e-05,1.407862956199767979e-04
2.790000000000000036e+00,9.999943674216509315e-01,6.196952573415396475e-04,-1.533272499238277475e-03,1.265864873108556816e-03,2.082678396779481271e-05,1.091494212628655381e-05,-7.560853548396357926e-01,-9.413920760529316256e-01,1.853067212132958330e-01,5.308123035135686745e-05,1.394244425199087090e-04
2.800000000000000266e+00,9.999937660953684970e-01,7.975634472806262133e-04,-1.588757155728998159e-03,1.360357046118516097e-03,2.056169782081957313e-05,1.028132883091331656e-05,-7.551267097189658939e-01,-9.381816042174688786e-01,1.830548944985029569e-01,5.334501193694761738e-05,1.376009477862538688e-04
2.810000000000000053e+00,9.999914609959942302e-01,9.648375972269978553e-04,-1.635204882672479506e-03,1.452646881515578560e-03,2.025210727281036717e-05,9.651404272298762786e-06,-7.552260843967628645e-01,-9.349764562188680461e-01,1.797503718221052371e-01,5.362230368597940177e-05,1.356249999608927226e-04
2.819999999999999840e+00,9.999871809862163063e-01,1.115384295314209582e-03,-1.676973827937070253e-03,1.542346268235103178e-03,1.984053772534998171e-05,8.996113958349977242e-06,-7.551935203760801185e-01,-9.317596092387716578e-01,1.765660888626915115e-01,5.386924147538405639e-05,1.344902678186432610e-04
2.830000000000000071e+00,9.999809291733813277e-01,1.244142495168131923e-03,-1.718267072451326941e-03,1.629194316786597430e-03,1.926109804762192243e-05,8.334094227460795120e-06,-7.546060044835347647e-01,-9.273469114168153560e-01,1.727409069332806468e-01,5.406384739478440883e-05,1.346176546577204647e-04
2.839999999999999858e+00,9.999729605643632446e-01,1.349022244345641879e-03,-1.761951527911726151e-03,1.713025868794811665e-03,1.845604748911448221e-05,7.720504343877589878e-06,-7.541855473776051255e-01,-9.219810218025779047e-01,1.677954744249728070e-01,5.424700001508423125e-05,1.352044099864890825e-04
2.850000000000000089e+00,9.999635153666094345e-01,1.431240552010438517e-03,-1.808996691259842117e-03,1.793722380289118536e-03,1.739485397809563237e-05,7.205839026483076029e-06,-7.537063249345383742e-01,-9.156467900851202879e-01,1.619404651505819137e-01,5.445345438011268648e-05,1.356943935362231457e-04
2.859999999999999876e+00,9.999526740966662164e-01,1.493187395424278377e-03,-1.858031223504575963e-03,1.871164751569616902e-03,1.608489899266972914e-05,6.796055951742847066e-06,-7.530204202648689282e-01,-9.078715159668506729e-01,1.548510957019818002e-01,5.465954832789825002e-05,1.366304102710103052e-04
2.870000000000000107e+00,9.999404895676956562e-01,1.535105127839489362e-03,-1.904795244754321553e-03,1.945199494926066596e-03,1.456582577519177880e-05,6.445528418284887586e-06,-7.526450662101329403e-01,-8.992167132113044747e-01,1.465716470011715344e-01,5.483315921539537251e-05,1.381287958053256659e-04
2.879999999999999893e+00,9.999271329587684498e-01,1.553399062319665283e-03,-1.942321482674279559e-03,2.015620878506181515e-03,1.288964108909260747e-05,6.087809190200015035e-06,-7.522172293483466721e-01,-8.897031578186193057e-01,1.374859284702726059e-01,5.497548401779091601e-05,1.390717202096602989e-04
2.890000000000000124e+00,9.999129056092709300e-01,1.542493587392367417e-03,-1.962792955512041981e-03,2.082167385044777965e-03,1.109908064924010394e-05,5.679326410742131167e-06,-7.514654336769280851e-01,-8.786379904880255998e-01,1.271725568110975424e-01,5.510529942721198996e-05,1.387965178196726157e-04
2.899999999999999911e+00,9.998981893036295032e-01,1.499098216732231478e-03,-1.960471558440504431e-03,2.144531028397726313e-03,9.218023891987852213e-06,5.223375648810593173e-06,-7.511206907899135032e-01,-8.667081269600047655e-01,1.155874361700912484e-01,5.524310120308445927e-05,1.380793989014250656e-04
2.910000000000000142e+00,9.998833870208057029e-01,1.425450639394253236e-03,-1.933476716916324428e-03,2.202378998428409455e-03,7.257733443154101831e-06,4.760238490378557066e-06,-7.511080608133144931e-01,-8.546949287844199938e-01,1.035868679711055423e-01,5.539985777152912861e-05,1.378567577778877506e-04
2.919999999999999929e+00,9.998688950455585367e-01,1.328960489703563631e-03,-1.882659034392117261e-03,2.255384839864382068e-03,5.230204559243859557e-06,4.335349371294949016e-06,-7.507706206935551574e-01,-8.420048754782682998e-01,9.123425478471319794e-02,5.557447550633104027e-05,1.381342665178753037e-04
2.930000000000000160e+00,9.998551058305198413e-01,1.218762089377653035e-03,-1.808256387896668618e-03,2.303260953327962261e-03,3.156590426339904351e-06,3.969674614740581981e-06,-7.505314723217058059e-01,-8.287063824419875768e-01,7.817491012028182640e-02,5.576745405667033796e-05,1.384151839274316842e-04
2.939999999999999947e+00,9.998423908975252461e-01,1.102072307431439194e-03,-1.707083152199543631e-03,2.345780426264790393e-03,1.066779714616729555e-06,3.649483065827492149e-06,-7.507249668597038017e-01,-8.156806869807912141e-01,6.495572012108737081e-02,5.597708481062680643e-05,1.385708734604751413e-04
2.950000000000000178e+00,9.998310808614828682e-01,9.829039983175206965e-04,-1.572892087163272039e-03,2.382779292882414302e-03,-1.003912163942426439e-06,3.337330055245815395e-06,-7.511062687575306152e-01,-8.033265832781413263e-01,5.222031452061068335e-02,5.619001197671190167e-05,1.389150064508015703e-04
2.959999999999999964e+00,9.998214539467484840e-01,8.630975407785834328e-04,-1.400401603155311189e-03,2.414140146008118739e-03,-3.014165559323597907e-06,2.995000899167047705e-06,-7.518595409944222041e-01,-7.923383032955616523e-01,4.047876230113939267e-02,5.638875119268267253e-05,1.395163487543094050e-04
2.970000000000000195e+00,9.998137144946577237e-01,7.436438935632029177e-04,-1.190683514973411026e-03,2.439768090671331265e-03,-4.913668659800757829e-06,2.605955287367249583e-06,-7.528506994489645443e-01,-7.832695790405439507e-01,3.041887959157944452e-02,5.655133598382319565e-05,1.398905580431986095e-04
2.979999999999999982e+00,9.998080113502961774e-01,6.249021218881427959e-04,-9.541108088365363605e-04,2.459573127085767745e-03,-6.646025798056764091e-06,2.186388088047490945e-06,-7.536505874372424474e-01,-7.757705526351823533e-01,2.211996519793993365e-02,5.666454002280481923e-05,1.397490717147675809e-04
2.990000000000000213e+00,9.998044657424193238e-01,5.062031349751153859e-04,-7.083574791003603580e-04,2.473467681751142112e-03,-8.162523086483276642e-06,1.778536404973789226e-06,-7.547360817210319039e-01,-7.702700398777989621e-01,1.553395815676710673e-02,5.675992971164691889e-05,1.396622885656562119e-04
3.000000000000000000e+00,9.998030944137604736e-01,3.859905670435907483e-04,-4.724071394065383882e-04,2.481378773090642080e-03,-9.440909475536359328e-06,1.428073944540526520e-06,-7.565336810404589274e-01,-7.682217585400866744e-01,1.168807749962776782e-02,5.689742759282625969e-05,1.402098073770563502e-04
3.010000000000000231e+00,9.998037162175386072e-01,2.626419110966854366e-04,-2.603164104736532423e-04,2.483266699719931334e-03,-1.049593497310529581e-05,1.157179815186338203e-06,-7.579347806765029949e-01,-7.690809239793463536e-01,1.114614330284336742e-02,5.709893625184754888e-05,1.409219870951439191e-04
3.020000000000000018e+00,9.998060202013575593e-01,1.351988948195502731e-04,-7.839156798312352161e-05,2.479138643140870943e-03,-1.137171095599699413e-05,9.490585370521584787e-07,-7.585913456615104300e-01,-7.712309478095963344e-01,1.263960214808587147e-02,5.733755423717005079e-05,1.410859425530208711e-04
3.030000000000000249e+00,9.998097034876494149e-01,3.783939189516965023e-06,7.307668603072150506e-05,2.469046866612578488e-03,-1.211728789013897176e-05,7.531010308211105275e-07,-7.599137386760227431e-01,-7.757865202136082772e-01,1.587278153758554106e-02,5.759500876302497361e-05,1.409530463338803941e-04
3.040000000000000036e+00,9.998144486708430145e-01,-1.297155205536278458e-04,1.954811395376682115e-04,2.453068368214977261e-03,-1.275747581839557073e-05,5.066914990623135977e-07,-7.615008476951574679e-01,-7.835282530353668839e-01,2.202740534020945773e-02,5.789015345815375308e-05,1.412575311421360169e-04
3.050000000000000266e+00,9.998197711754402972e-01,-2.606908782798807883e-04,2.885037086197119122e-04,2.431275065405061678e-03,-1.327428547681195260e-05,1.607633952887195695e-07,-7.621973414744461772e-01,-7.927305309911802933e-01,3.053318951673407791e-02,5.823182850204290287e-05,1.422963116475273182e-04
3.060000000000000053e+00,9.998250257912376648e-01,-3.817111577520239190e-04,3.498878747371774465e-04,2.403713826812888150e-03,-1.360943004632509000e-05,-3.021258655199358767e-07,-7.627781431540693324e-01,-8.029606003215110643e-01,4.018245716744175272e-02,5.858141455689577657e-05,1.438741888426520177e-04
3.070000000000000284e+00,9.998296511794076968e-01,-4.843119041966749091e-04,3.777849763362936455e-04,2.370413238433518189e-03,-1.368793445693957162e-05,-8.609274504168229363e-07,-7.633835120963076148e-01,-8.143763815344854384e-01,5.099286943817782358e-02,5.889992786450998354e-05,1.454834298886265032e-04
3.080000000000000071e+00,9.998333575889729596e-01,-5.622694083867908624e-04,3.734619499497721182e-04,2.331415532070152136e-03,-1.345183715003511373e-05,-1.459846945404266930e-06,-7.632976763028888056e-01,-8.256445138578897280e-01,6.234683755500094321e-02,5.919260206784042580e-05,1.463899185036865447e-04
3.089999999999999858e+00,9.998360902659055860e-01,-6.144315828484018388e-04,3.426303383427118840e-04,2.286809742120215865e-03,-1.288726272123610030e-05,-2.022808484711278764e-06,-7.632777669394172904e-01,-8.366756898963203515e-01,7.339792295690307500e-02,5.947611566392353889e-05,1.460321129798103357e-04
3.100000000000000089e+00,9.998379398772259119e-01,-6.450376778521380245e-04,2.951576825496460277e-04,2.236736304668500083e-03,-1.203228209193578625e-05,-2.477812331478191354e-06,-7.639089240053369423e-01,-8.488094874208698126e-01,8.490056341553282870e-02,5.974577350106517168e-05,1.447091277604339865e-04
3.109999999999999876e+00,9.998391211130400746e-01,-6.611523209325928128e-04,2.437255771125904113e-04,2.181353348765163042e-03,-1.096502328190778650e-05,-2.783450707815054201e-06,-7.641176978618257065e-01,-8.614134172215802687e-01,9.729571935975452057e-02,5.998543124196592687e-05,1.435172379449234370e-04
3.120000000000000107e+00,9.998399873209279365e-01,-6.688685795759407140e-04,2.014341130184916021e-04,2.120787025550035891e-03,-9.782338723474616587e-06,-2.943202515058515533e-06,-7.637107571362480307e-01,-8.731449346128924427e-01,1.094341774766444675e-01,6.017552099440978333e-05,1.433012182290305248e-04
3.129999999999999893e+00,9.998410778703374913e-01,-6.705604393495057276e-04,1.781300533105108219e-04,2.055105285718358040e-03,-8.580234588466012253e-06,-2.997097210057741714e-06,-7.635074206184074841e-01,-8.843234524291923027e-01,1.208160318107847769e-01,6.029905302003028090e-05,1.443836121255426264e-04
3.140000000000000124e+00,9.998431684804104380e-01,-6.646396856246021946e-04,1.766283410730499473e-04,1.984340703123777753e-03,-7.439220825830354353e-06,-2.995159433559791206e-06,-7.632811989194473457e-01,-8.950022525981583543e-01,1.317210536787110087e-01,6.035891194466054088e-05,1.470632808830973914e-04
3.149999999999999911e+00,9.998472236746073216e-01,-6.477402839051611553e-04,1.913582496960692476e-04,1.908553786703626621e-03,-6.411135232051478662e-06,-2.969685456905607703e-06,-7.629668437783373447e-01,-9.049514195616473744e-01,1.419845757833100020e-01,6.039068183139527471e-05,1.510140467020359978e-04
3.160000000000000142e+00,9.998541811869079421e-01,-6.177852886499695219e-04,2.112496726490187293e-04,1.827901174623802012e-03,-5.506956549387519051e-06,-2.921490939542035608e-06,-7.628081141407672128e-01,-9.145000649252618130e-01,1.516919507844945725e-01,6.046049831862003823e-05,1.548031112956760325e-04
3.169999999999999929e+00,9.998646136764433034e-01,-5.759594459454262221e-04,2.259533568991073371e-04,1.742673031683295449e-03,-4.693391791127759892e-06,-2.821897108531047863e-06,-7.622353921770600449e-01,-9.229378310930518303e-01,1.607024389159917577e-01,6.063123750074928101e-05,1.573862729340458344e-04
3.180000000000000160e+00,9.998784798039528354e-01,-5.264726975726899839e-04,2.317793634805822124e-04,1.653287387029064208e-03,-3.907241444650038955e-06,-2.622542840336452772e-06,-7.613009176283290769e-01,-9.294242925199707184e-01,1.681233748916416137e-01,6.091923916799580978e-05,1.591920151704506736e-04
3.189999999999999947e+00,9.998951492564231991e-01,-4.743761555702823911e-04,2.336286203091368402e-04,1.560255435260950087e-03,-3.085194679075706944e-06,-2.267889182605528460e-06,-7.609466273403699965e-01,-9.349789359099307529e-01,1.740323085695608119e-01,6.130204903459328392e-05,1.607855241196887164e-04
3.200000000000000178e+00,9.999136024093019381e-01,-4.228030229990642659e-04,2.421701473956139913e-04,1.464142630245067163e-03,-2.192259531594258845e-06,-1.712363612139054052e-06,-7.609586305890079228e-01,-9.404853744442818186e-01,1.795267438552738404e-01,6.175141221776813804e-05,1.616199161069697965e-04
3.209999999999999964e+00,9.999326185690438074e-01,-3.713737792236876194e-04,2.687108559767350971e-04,1.365543135900404090e-03,-1.229769641392460806e-06,-9.418145442564433078e-07,-7.603008612786764653e-01,-9.447228692065456901e-01,1.844220079278692248e-01,6.223221599188276875e-05,1.609898180563451575e-04
3.220000000000000195e+00,9.999509266124290141e-01,-3.167829191698048213e-04,3.208202150387514349e-04,1.265070792600067259e-03,-2.181335647181975879e-07,1.244517017888952153e-08,-7.591625240007495723e-01,-9.465935922363508670e-01,1.874310682356013502e-01,6.270488406392700585e-05,1.592874114710873812e-04
3.229999999999999982e+00,9.999673029297849736e-01,-2.551131303612116344e-04,4.003864887736135678e-04,1.163360637594425175e-03,8.317745380720194926e-07,1.083212657866482226e-06,-7.582092312154603553e-01,-9.463959858147534820e-01,1.881867545992931545e-01,6.313984353293071363e-05,1.576227105397620676e-04
3.240000000000000213e+00,9.999806387453182843e-01,-1.843728331646564097e-04,5.041480285296497240e-04,1.061075389385743349e-03,1.937587728587576000e-06,2.202510866161455397e-06,-7.573398691252528625e-01,-9.443469935335576659e-01,1.870071244083047479e-01,6.349251819500340835e-05,1.567460617173388471e-04
3.250000000000000000e+00,9.999901308329758320e-01,-1.058462548563052517e-04,6.254400844444269305e-04,9.589161953101263403e-04,3.142893184578751206e-06,3.341036189507865872e-06,-7.563986132801354678e-01,-9.402920355639727834e-01,1.838934222838373156e-01,6.370799593145779198e-05,1.566594859894188119e-04
3.260000000000000231e+00,9.999955009843473075e-01,-2.371359074573428698e-05,7.557024904018364584e-04,8.576381899540390201e-04,4.496980845514461732e-06,4.522459680828190451e-06,-7.556531399615482592e-01,-9.345691762609560360e-01,1.789160362994077491e-01,6.378465551908380914e-05,1.569583701843679790e-04
3.270000000000000018e+00,9.999969582851419014e-01,5.649342948586007337e-05,8.855021500790752863e-04,7.580652344237098685e-04,6.030570061004716324e-06,5.800986855496881690e-06,-7.550894628297298850e-01,-9.275995084106398725e-01,1.725100455809099875e-01,6.376736792315998437e-05,1.572952436703634049e-04
3.280000000000000249e+00,9.999950096516744269e-01,1.292820725140944062e-04,1.005758708317005352e-03,6.610892788756245371e-04,7.740802326776057341e-06,7.219454867100146343e-06,-7.543551646534727428e-01,-9.190817667266550917e-01,1.647266020731824043e-01,6.368049640956297832e-05,1.575552094497112421e-04
3.290000000000000036e+00,9.999904031911207580e-01,1.894540498389093997e-04,1.109377420740796953e-03,5.676385329758065843e-04,9.591935311938882969e-06,8.778608347009006504e-06,-7.537471335776678716e-01,-9.091914137953616137e-01,1.554442802176937699e-01,6.352919613140584260e-05,1.577483668711021636e-04
3.300000000000000266e+00,9.999841408197751580e-01,2.315747364908832425e-04,1.192547995447303978e-03,4.786121178258525947e-04,1.152984795663364335e-05,1.043543822243066969e-05,-7.533751597629821939e-01,-8.984604479798654619e-01,1.450852882168832958e-01,6.334292815021631557e-05,1.578704779467976493e-04
3.310000000000000053e+00,9.999773581989842564e-01,2.501714305980181122e-04,1.254789862747171308e-03,3.948018601119084709e-04,1.350145021675229831e-05,1.212398671094358174e-05,-7.528763102322569845e-01,-8.866838500251668087e-01,1.338075397929098520e-01,6.318239844631799197e-05,1.579442603540925916e-04
3.320000000000000284e+00,9.999710651673477946e-01,2.418682005945124996e-04,1.297604069856053829e-03,3.168373392767777764e-04,1.546715103287419152e-05,1.377819945431183221e-05,-7.524308887586198535e-01,-8.739178024686806712e-01,1.214869137100608038e-01,6.310616597227986695e-05,1.580076897831350635e-04
3.330000000000000071e+00,9.999659310871075180e-01,2.086296554341736213e-04,1.322563508012218354e-03,2.451824034771321148e-04,1.739906255462007079e-05,1.534167738395014123e-05,-7.523155277650993566e-01,-8.607925286445613500e-01,1.084770008794619794e-01,6.312334578382388164e-05,1.579275270422453303e-04
3.339999999999999858e+00,9.999623105988237892e-01,1.592365279817820653e-04,1.329913276031421737e-03,1.801812475746395153e-04,1.926883956398479662e-05,1.676413526447377957e-05,-7.526873498760415782e-01,-8.482781134272676660e-01,9.559076355122607394e-02,6.319562862314479727e-05,1.575957541559702690e-04
3.350000000000000089e+00,9.999604322571666870e-01,1.064838741297757010e-04,1.318249582330109984e-03,1.221205233322764973e-04,2.103861221173734724e-05,1.799508213310733535e-05,-7.531535230845524120e-01,-8.366813874859398981e-01,8.352786440138749990e-02,6.329600009171121007e-05,1.573464925894718647e-04
3.359999999999999876e+00,9.999604819334072525e-01,6.075059717987428955e-05,1.285142791251873886e-03,7.126534075405540063e-05,2.266638452460918834e-05,1.898554216931585322e-05,-7.532601655483379677e-01,-8.253057903248393057e-01,7.204562477650132413e-02,6.343608856485569245e-05,1.576546822152913307e-04
3.370000000000000107e+00,9.999625065499846421e-01,2.407694761273519596e-05,1.228024781552817558e-03,2.784835662510664117e-05,2.412332713849691431e-05,1.970068633312364265e-05,-7.532645802494519760e-01,-8.138847023093019883e-01,6.062012205985006785e-02,6.364496720737235550e-05,1.586064531742259476e-04
3.379999999999999893e+00,9.999662519869488841e-01,-1.052312225384723902e-05,1.144794651281639056e-03,-7.974767354896681172e-06,2.540722840895447246e-05,2.013555479559483693e-05,-7.534757908921762004e-01,-8.027713813436248014e-01,4.929559045144855933e-02,6.394917120284146158e-05,1.601306323189000125e-04
3.390000000000000124e+00,9.999710502156270442e-01,-5.328469495813566891e-05,1.034461025403153513e-03,-3.616955917824996708e-05,2.653785808645596573e-05,2.031956456928651645e-05,-7.543454282849436643e-01,-7.932081081022648306e-01,3.886267981732115240e-02,6.434430851535958705e-05,1.622289532192677797e-04
3.399999999999999911e+00,9.999759102272830491e-01,-1.092846938282385888e-04,8.983647041086039071e-04,-5.683790397875108517e-05,2.753613774634626623e-05,2.030019244564877775e-05,-7.555277984676945779e-01,-7.859596905914502107e-01,3.043189212375558769e-02,6.476276437539186734e-05,1.644862536283042687e-04
3.410000000000000142e+00,9.999798894064859667e-01,-1.733258164256902621e-04,7.414260688574307156e-04,-7.019745290348322294e-05,2.840457642646201724e-05,2.011251094889825264e-05,-7.563108439413015471e-01,-7.802670212055196064e-01,2.395617726421811478e-02,6.510651994049276978e-05,1.659996490885884413e-04
3.419999999999999929e+00,9.999824901538884037e-01,-2.312852887623699646e-04,5.720124672760921666e-04,-7.653783803011329680e-05,2.912613511579362341e-05,1.975702251290044285e-05,-7.571035103062342397e-01,-7.760376269016175943e-01,1.893411659538333028e-02,6.532884706438576506e-05,1.662580169294880506e-04
3.430000000000000160e+00,9.999837315755790712e-01,-2.663630713783740611e-04,3.997902469299080184e-04,-7.617182830207884872e-05,2.968275998431330935e-05,1.920615310328191951e-05,-7.581032899422422977e-01,-7.737109004486713015e-01,1.560761050642903505e-02,6.545494777367281719e-05,1.656140023378327442e-04
3.439999999999999947e+00,9.999839138567776509e-01,-2.659686371418472557e-04,2.325370644519926793e-04,-6.939474409699126459e-05,3.007825814783866890e-05,1.843632533142476466e-05,-7.591611986210603513e-01,-7.734128901762622466e-01,1.425169155520189350e-02,6.553749944368049733e-05,1.647807774511900192e-04
3.450000000000000178e+00,9.999833355030622872e-01,-2.256299615640038536e-04,7.376785779183039177e-05,-5.645916993253943756e-05,3.034728746215052496e-05,1.745758236137676895e-05,-7.602431378590976951e-01,-7.752082284149564018e-01,1.496509055585868754e-02,6.562638292361641114e-05,1.642339013387950075e-04
3.459999999999999964e+00,9.999821121493507325e-01,-1.488837621908660220e-04,-7.742786820876145144e-05,-3.756791766318263315e-05,3.054367735045688756e-05,1.631277365360727174e-05,-7.612322170955667655e-01,-7.789223842577672752e-01,1.769016716220055477e-02,6.574948102144146603e-05,1.640659240658148832e-04
3.470000000000000195e+00,9.999801705393142059e-01,-4.455485915933956605e-05,-2.243517752212225227e-04,-1.288388838814755168e-05,3.071608792489536672e-05,1.504706950930380164e-05,-7.621363955326235784e-01,-7.843864249162229019e-01,2.225002938359932347e-02,6.589219870190639490e-05,1.641153376286119681e-04
3.479999999999999982e+00,9.999774366907522305e-01,7.625741753311750823e-05,-3.699705877316036839e-04,1.745032520490420849e-05,3.088622910463726832e-05,1.367858627726081233e-05,-7.629163609926846723e-01,-7.913508331343270807e-01,2.843447214164238762e-02,6.600916840111791786e-05,1.642003617627896261e-04
3.490000000000000213e+00,9.999740789507846062e-01,2.020928649591895480e-04,-5.153553046292373100e-04,5.329384889208532109e-05,3.104165450733240185e-05,1.220028430530509113e-05,-7.638754561154359468e-01,-8.001057489907494880e-01,3.623029287531356196e-02,6.606500632928610632e-05,1.642571040323392850e-04
3.500000000000000000e+00,9.999705934705793720e-01,3.222546852275572126e-04,-6.599996741553053456e-04,9.449792207203958517e-05,3.114546998744570437e-05,1.061091769289690004e-05,-7.649765764779662414e-01,-8.110242373994540621e-01,4.604766092148781381e-02,6.607767957481273480e-05,1.642031769051310874e-04
3.510000000000000231e+00,9.999676065482173692e-01,4.281974895887838005e-04,-8.032841213436707093e-04,1.409056775756515180e-04,3.115518561909329974e-05,8.941854667597025962e-06,-7.655636449424164658e-01,-8.231651329983112886e-01,5.760148805589482973e-02,6.611631756418999352e-05,1.639063442684385308e-04
3.520000000000000018e+00,9.999655456372272821e-01,5.154710011197143320e-04,-9.457303164203726374e-04,1.923557648556973698e-04,3.103816508379916633e-05,7.249972242517958889e-06,-7.659295775567471765e-01,-8.359643486365548881e-01,7.003477107980771166e-02,6.622937482955220864e-05,1.634703948671933915e-04
3.530000000000000249e+00,9.999645351720021225e-01,5.852501724717666274e-04,-1.088988686654260296e-03,2.486842081861875744e-04,3.077547758280144028e-05,5.581628713940714291e-06,-7.663835953942281787e-01,-8.496345898316529643e-01,8.325099443742481342e-02,6.640273949761625117e-05,1.632751505697971339e-04
3.540000000000000036e+00,9.999645716999092659e-01,6.439791125734760759e-04,-1.234515488520807839e-03,3.097225294122157944e-04,3.035725807652470032e-05,3.942978535806437987e-06,-7.663374087005246915e-01,-8.632670578933052674e-01,9.692964919278058977e-02,6.660709243887135756e-05,1.635582276433567017e-04
3.550000000000000266e+00,9.999656712592117636e-01,7.006444524524194388e-04,-1.382035098364481915e-03,3.752924555285665252e-04,2.978110862417874188e-05,2.306717296812047029e-06,-7.660657457014117266e-01,-8.762803197258023369e-01,1.102145740243906241e-01,6.683482660646065227e-05,1.641362554782865857e-04
3.560000000000000053e+00,9.999678528325369742e-01,7.629944628993215417e-04,-1.529047724739504913e-03,4.451967861479845176e-04,2.906059460458723648e-05,6.505056474350789019e-07,-7.659709655524812311e-01,-8.890486580943771644e-01,1.230776925418959195e-01,6.707916770096696338e-05,1.646316337082787129e-04
3.570000000000000284e+00,9.999710839705514553e-01,8.348012664903232223e-04,-1.671655315441329497e-03,5.192050786261292756e-04,2.823563274667795279e-05,-1.007454934332133149e-06,-7.654080535407390418e-01,-9.007511962670864403e-01,1.353431427263473708e-01,6.732944939682776670e-05,1.649154168583688573e-04
3.580000000000000071e+00,9.999752271076940424e-01,9.154452614115576306e-04,-1.805907061312142037e-03,5.970347450928240041e-04,2.736688429856783488e-05,-2.607374454996963382e-06,-7.644865160089455713e-01,-9.105517973637814455e-01,1.460652813548358742e-01,6.759427116584374351e-05,1.652366714173236772e-04
3.589999999999999858e+00,9.999799578784457355e-01,1.001817270196223367e-03,-1.928552871153289090e-03,6.783324404561043384e-04,2.650688452233356478e-05,-4.082502721675965650e-06,-7.638637316569769631e-01,-9.189790440556883100e-01,1.551153123987114024e-01,6.789298558659270571e-05,1.658934232544595488e-04
3.600000000000000089e+00,9.999847546343665350e-01,1.091346352919207296e-03,-2.036687214766969532e-03,7.626642226117011283e-04,2.566548953208414922e-05,-5.401148201358478412e-06,-7.633608303140947404e-01,-9.263427599429134851e-01,1.629819296288187169e-01,6.822974751070210028e-05,1.668970455288576460e-04
3.609999999999999876e+00,9.999890082054063711e-01,1.183971014639237981e-03,-2.126734875389530311e-03,8.495232671870521371e-04,2.480085338320876397e-05,-6.583369877044935348e-06,-7.627100150933161515e-01,-9.323510040438089952e-01,1.696409889504928992e-01,6.860408137000479180e-05,1.679298354710923036e-04
3.620000000000000107e+00,9.999920913515822907e-01,1.281381728616214945e-03,-2.193607681815647539e-03,9.383595946739755819e-04,2.385045229354174810e-05,-7.680516212146390513e-06,-7.620273267213848456e-01,-9.369060099190085200e-01,1.748786831976236467e-01,6.902706694454688568e-05,1.684693445709317672e-04
3.629999999999999893e+00,9.999933071582070010e-01,1.384259520029369923e-03,-2.230601137717976804e-03,1.028627071782258363e-03,2.278074817567698622e-05,-8.733493640720616790e-06,-7.613302388144689292e-01,-9.399816561724640973e-01,1.786514173579951681e-01,6.949160614891859071e-05,1.681164018083602940e-04
3.640000000000000124e+00,9.999918976049562147e-01,1.490137575316669190e-03,-2.230294317352506973e-03,1.119831465180824151e-03,2.161331609483086008e-05,-9.740124771450050096e-06,-7.607232955517919670e-01,-9.416959601197698593e-01,1.809726645679778367e-01,6.995858394201679418e-05,1.671627188972735212e-04
3.649999999999999911e+00,9.999871781602895915e-01,1.593894652426691445e-03,-2.186435286109551877e-03,1.211556845139013811e-03,2.040294564804561985e-05,-1.065467558416073570e-05,-7.605959636515713385e-01,-9.429548491613811700e-01,1.823588855098097761e-01,7.040412069464043799e-05,1.665606122094320796e-04
3.660000000000000142e+00,9.999786028880569555e-01,1.690442760846103251e-03,-2.096530086765523680e-03,1.303454480879165595e-03,1.918547974187627723e-05,-1.141947544598922296e-05,-7.604341618112940848e-01,-9.438545931826997082e-01,1.834204313714055956e-01,7.083202903392094019e-05,1.668052477410419954e-04
3.669999999999999929e+00,9.999657431435440280e-01,1.777043145883181905e-03,-1.964287277967980121e-03,1.395198739060622001e-03,1.794062746257782777e-05,-1.200545285942864512e-05,-7.594262833487495090e-01,-9.427503890859334490e-01,1.833241057371839677e-01,7.122484247542229118e-05,1.675392637894290715e-04
3.680000000000000160e+00,9.999483763622629695e-01,1.852839182484949682e-03,-1.800187295580315400e-03,1.486435632676274361e-03,1.660168135807301270e-05,-1.243215831155855494e-05,-7.581807776150919498e-01,-9.389819429521369942e-01,1.808011653370450444e-01,7.154251357930474899e-05,1.687188486498847340e-04
3.689999999999999947e+00,9.999266685121321885e-01,1.915749477647441142e-03,-1.618926845225836936e-03,1.576754285932686905e-03,1.510294110579808735e-05,-1.275419976062418682e-05,-7.574225509746280727e-01,-9.334699562021031571e-01,1.760474052274750845e-01,7.176777274692323211e-05,1.706092413200632762e-04
3.700000000000000178e+00,9.999012905957171959e-01,1.959389957336097297e-03,-1.434893639143196504e-03,1.665694229012305979e-03,1.342495021058792792e-05,-1.302775628705150421e-05,-7.570541487152110394e-01,-9.270405995347704708e-01,1.699864508195594037e-01,7.191087062070745223e-05,1.724420175801544275e-04
3.709999999999999964e+00,9.998734391149811662e-01,1.972880854674090821e-03,-1.258648354891616977e-03,1.752775761156495941e-03,1.160348937987495419e-05,-1.328536207239560880e-05,-7.568122772725899283e-01,-9.199977795291827132e-01,1.631855022565927571e-01,7.199375721186596327e-05,1.730009437117541182e-04
3.720000000000000195e+00,9.998447449479909155e-01,1.944309064344472210e-03,-1.096713095276102140e-03,1.837527815478124087e-03,9.701729459506405460e-06,-1.353639198148355431e-05,-7.563294596017731131e-01,-9.119355453193543903e-01,1.556060857175813050e-01,7.205331386891337259e-05,1.722753354775896639e-04
3.729999999999999982e+00,9.998170312219387679e-01,1.865947978209604426e-03,-9.544550511661068284e-04,1.919496756708384891e-03,7.774079242623866564e-06,-1.378512931734991513e-05,-7.554097139452399245e-01,-9.019778789012942166e-01,1.465681649560542921e-01,7.213781255733988512e-05,1.712163890708051639e-04
3.740000000000000213e+00,9.997919952014054923e-01,1.738255124180219458e-03,-8.392861091944742776e-04,1.998239404138205718e-03,5.851174819276496344e-06,-1.404331644842871750e-05,-7.545906309097317743e-01,-8.901964183871691194e-01,1.356057874774373173e-01,7.229777041832112809e-05,1.704994593727526819e-04
3.750000000000000000e+00,9.997709112114525620e-01,1.570733304859231981e-03,-7.608615206341689608e-04,2.073315573922793024e-03,3.951595701375428683e-06,-1.432433955096710486e-05,-7.543295549770563380e-01,-8.777060797509754764e-01,1.233765247739191245e-01,7.257639696028815829e-05,1.703300295925469499e-04
3.760000000000000231e+00,9.997544202971426763e-01,1.379415950509645756e-03,-7.273227477404621858e-04,2.144291202956098100e-03,2.100943373754807336e-06,-1.462965384426064533e-05,-7.540767306960164396e-01,-8.646388012413610547e-01,1.105620705453446428e-01,7.297467111140076878e-05,1.707899822664948886e-04
3.770000000000000018e+00,9.997425218597711938e-01,1.182163171702479889e-03,-7.399936419764088693e-04,2.210750109022681983e-03,3.343287656836408973e-07,-1.494833614137615570e-05,-7.537892484280155347e-01,-8.508340710130968265e-01,9.704482258508133341e-02,7.344226475688189716e-05,1.720562637390621319e-04
3.780000000000000249e+00,9.997347401742733286e-01,9.939052568097095711e-04,-7.903476336978103181e-04,2.272303689581656790e-03,-1.323723915634811130e-06,-1.527575894717925396e-05,-7.539431728889798290e-01,-8.371324663677423006e-01,8.318929347876249936e-02,7.393434421767905971e-05,1.747200638633206182e-04
3.790000000000000036e+00,9.997302627908458694e-01,8.236495942010001181e-04,-8.614901875456862498e-04,2.328589387876545385e-03,-2.884330743426827832e-06,-1.563342372319393992e-05,-7.541904951192098805e-01,-8.238018576714256636e-01,6.961136255221582469e-02,7.444312024112066802e-05,1.791097806254082769e-04
3.800000000000000266e+00,9.997280382300954837e-01,6.738041598585610284e-04,-9.334089699400247193e-04,2.379257129882246524e-03,-4.398625990457364076e-06,-1.606599610724597960e-05,-7.544165901435710975e-01,-8.107525377688413748e-01,5.633594762527031202e-02,7.495760703751108570e-05,1.838110173137952330e-04
3.810000000000000053e+00,9.997270136563569665e-01,5.413417320169307745e-04,-9.890770503598387935e-04,2.423951478682936315e-03,-5.931469443898727466e-06,-1.661184651503865625e-05,-7.549161306253528991e-01,-7.984870538410517860e-01,4.357092321569890070e-02,7.543356333770392594e-05,1.863145890188544485e-04
3.820000000000000284e+00,9.997264931655109876e-01,4.198499130357777049e-04,-1.018333927041870958e-03,2.462301341746671833e-03,-7.521101794137898047e-06,-1.727005104443167077e-05,-7.557958467351330034e-01,-7.877475116914741671e-01,3.195166495634112896e-02,7.583110652584607286e-05,1.856466986649429884e-04
3.830000000000000071e+00,9.997263230479500606e-01,3.016215630388585016e-04,-1.018263622774266989e-03,2.493926592153492949e-03,-9.155276506636475319e-06,-1.799282553405210820e-05,-7.571655650325173070e-01,-7.794997957045950443e-01,2.233423067207775115e-02,7.615546260395387383e-05,1.831525812221457272e-04
3.839999999999999858e+00,9.997267550833287553e-01,1.796249046459985198e-04,-9.911103470188378350e-04,2.518462105093211435e-03,-1.078178867273843002e-05,-1.871163939042657138e-05,-7.588126624728367409e-01,-7.743706028983142753e-01,1.555794042547758473e-02,7.642340355751020022e-05,1.806656002001361117e-04
3.850000000000000089e+00,9.997282259280323435e-01,4.970639850537937908e-05,-9.416994487168053006e-04,2.535588770881472449e-03,-1.234239274646586932e-05,-1.937770028809634510e-05,-7.601908590912782593e-01,-7.719068862043039214e-01,1.171602711302567948e-02,7.662352804579432037e-05,1.789045301241465324e-04
3.859999999999999876e+00,9.997312645389249131e-01,-8.729819065330258337e-05,-8.754584737808247591e-04,2.545056155605148526e-03,-1.380024495610355618e-05,-1.998761929482780505e-05,-7.612820834268131387e-01,-7.714718458027153281e-01,1.018976237590217201e-02,7.675114165158490912e-05,1.777879338187293712e-04
3.870000000000000107e+00,9.997364317390318167e-01,-2.251327647271410531e-04,-7.969037177968869888e-04,2.546688218900462937e-03,-1.513986882725886956e-05,-2.057860327572181937e-05,-7.626645878616478136e-01,-7.735690092245710581e-01,1.090442136292328959e-02,7.682880869002102541e-05,1.775298423865034891e-04
3.879999999999999893e+00,9.997442653745202135e-01,-3.545653116575403691e-04,-7.085095761895765900e-04,2.540377562875322220e-03,-1.634610242930962135e-05,-2.119972973914487573e-05,-7.640992774437789237e-01,-7.784374828705222793e-01,1.433820542674331920e-02,7.686108538787279258e-05,1.785430804268628435e-04
3.890000000000000124e+00,9.997553444285208757e-01,-4.676978791883225047e-04,-6.106204956293674949e-04,2.526082532650299976e-03,-1.738721118289753587e-05,-2.187896827672270014e-05,-7.648445934165631899e-01,-7.847844259249034948e-01,1.993983250834025292e-02,7.683570930761410083e-05,1.805907164886821903e-04
3.899999999999999911e+00,9.997703194585799702e-01,-5.616040349911348255e-04,-5.027784115315811139e-04,2.503836188914964570e-03,-1.821950954944816727e-05,-2.260409125015162943e-05,-7.652544047903907520e-01,-7.918123287981615466e-01,2.655792400777082576e-02,7.677785701408975402e-05,1.828695089449716704e-04
3.910000000000000142e+00,9.997896913875262692e-01,-6.392073786720511071e-04,-3.857986180122995610e-04,2.473761650640077508e-03,-1.880619970240853968e-05,-2.332539978297411813e-05,-7.659514380206122741e-01,-8.000642238420281327e-01,3.411278582141583776e-02,7.675065361733649232e-05,1.849134487639236823e-04
3.919999999999999929e+00,9.998134758919524634e-01,-7.072175826748094453e-04,-2.631713170391745678e-04,2.436079600222840463e-03,-1.912818529678637534e-05,-2.397668819869559710e-05,-7.665756041617036720e-01,-8.095090143270170513e-01,4.293341016531340704e-02,7.682223967095414832e-05,1.870598719984073455e-04
3.930000000000000160e+00,9.998409845836419008e-01,-7.728421061625435299e-04,-1.405062315430156224e-04,2.391100663660566342e-03,-1.917444283863763659e-05,-2.450196433797286976e-05,-7.668856970518658223e-01,-8.194931053379292951e-01,5.260740828606350755e-02,7.705177279323143023e-05,1.898948752125928507e-04
3.939999999999999947e+00,9.998707925943821628e-01,-8.411298258884848016e-04,-2.309824518242940079e-05,2.339211490144136978e-03,-1.892272138631340936e-05,-2.487213738842469464e-05,-7.672287288739199074e-01,-8.300316452893901076e-01,6.280291641547022796e-02,7.745234063022900955e-05,1.933715912858513519e-04
3.950000000000000178e+00,9.999009707574926242e-01,-9.135113747238167436e-04,8.686753932879162177e-05,2.280871548640192158e-03,-1.833321557232501101e-05,-2.508156932922923056e-05,-7.674858171924930916e-01,-8.409930825594019721e-01,7.350726536690890822e-02,7.795188312874569609e-05,1.963884008453486985e-04
3.959999999999999964e+00,9.999295695007420770e-01,-9.872893927106217524e-04,1.916509956442656246e-04,2.216627245009333228e-03,-1.736654250322984175e-05,-2.512796445554232739e-05,-7.676341623702160888e-01,-8.521246032588467578e-01,8.449044088863065516e-02,7.844273769441861810e-05,1.974106083004745216e-04
3.970000000000000195e+00,9.999550231510019316e-01,-1.056091250807212126e-03,2.966722480348930207e-04,2.147128202631911134e-03,-1.601477345524558653e-05,-2.499144562952522602e-05,-7.676129144208710953e-01,-8.631367335730084633e-01,9.552381915213739583e-02,7.886958776758320056e-05,1.962295225590438008e-04
3.979999999999999982e+00,9.999762013187392107e-01,-1.111635439574223732e-03,4.067904564114880033e-04,2.073117184865188884e-03,-1.432226679925166664e-05,-2.462906678651842124e-05,-7.672635487091639117e-01,-8.733367386028796364e-01,1.060731898937157386e-01,7.922283095667230772e-05,1.944409777099309622e-04
3.990000000000000213e+00,9.999923144712552503e-01,-1.146563497709580763e-03,5.221528396974594709e-04,1.995375018598081161e-03,-1.238134951106189616e-05,-2.398843737282756579e-05,-7.672692398422308324e-01,-8.833077082373399502e-01,1.160384683951091456e-01,7.948336694560576173e-05,1.933496292210179490e-04
4.000000000000000000e+00,1.000002937286120996e+00,-1.157101861200063525e-03,6.365749915540708324e-04,1.914631328916718269e-03,-1.030676461189887369e-05,-2.302991000008041921e-05,-7.674787363054276224e-01,-8.935882844682462300e-01,1.261095481628185522e-01,7.963914666539433508e-05,1.926662429021508416e-04
4.009999999999999787e+00,1.000008029940434362e+00,-1.144213036554900427e-03,7.399949544156840748e-04,1.831480341165113868e-03,-8.205198038055477796e-06,-2.174330124215649601e-05,-7.673001231565524938e-01,-9.034339522201720873e-01,1.361338290636195936e-01,7.971400385174736087e-05,1.918088219776681314e-04
4.020000000000000462e+00,1.000007844693003856e+00,-1.112681175650910613e-03,8.236528241920166313e-04,1.746346272623400383e-03,-6.154346860365809641e-06,-2.015300337939430027e-05,-7.670344662395619517e-01,-9.126095029099570155e-01,1.455750366703950915e-01,7.973071501900820524e-05,1.909419470276230157e-04
4.030000000000000249e+00,1.000002875487155718e+00,-1.068747946495352680e-03,8.847358701499006932e-04,1.659518148028620629e-03,-4.195863189538740179e-06,-1.831415486925618046e-05,-7.667761632972447394e-01,-9.211446279507460311e-01,1.543684646535012361e-01,7.968647214857645707e-05,1.903815664308083910e-04
4.040000000000000036e+00,9.999939049891591880e-01,-1.017824198186839625e-03,9.275103196070399320e-04,1.571233900620526728e-03,-2.338716341011894495e-06,-1.630383394994220036e-05,-7.666467369516231090e-01,-9.292750009429434632e-01,1.626282639913203543e-01,7.958661477852354649e-05,1.901100796066756971e-04
4.049999999999999822e+00,9.999819929531331697e-01,-9.634628374046759827e-04,9.602816232573163115e-04,1.481764953242489715e-03,-5.684432423926124578e-07,-1.420776037960249803e-05,-7.664826561741866495e-01,-9.370212048290493811e-01,1.705385486548627316e-01,7.946293987158629902e-05,1.900238184944225139e-04
4.060000000000000497e+00,9.999683607714253686e-01,-9.075406275949866961e-04,9.904819469897367147e-04,1.391454958149869209e-03,1.140291985620463230e-06,-1.210298987968849402e-05,-7.659176944734908954e-01,-9.436127765460640138e-01,1.776950820725731184e-01,7.934438850326286309e-05,1.901042597960422853e-04
4.070000000000000284e+00,9.999542861083760004e-01,-8.508684844365717618e-04,1.021308059892305159e-03,1.300698558671923915e-03,2.810490092928198270e-06,-1.004214059926819642e-05,-7.652256481539820854e-01,-9.487385866551386604e-01,1.835129385011565195e-01,7.923972391799673318e-05,1.902684281192001947e-04
4.080000000000000071e+00,9.999410178233490987e-01,-7.937537469331331979e-04,1.051921646373544031e-03,1.209885653976680705e-03,4.453715667496956346e-06,-8.047378752381420021e-06,-7.645366167619073172e-01,-9.524312264173153686e-01,1.878946096554080236e-01,7.917105080978392956e-05,1.903227037540755617e-04
4.089999999999999858e+00,9.999295750665537774e-01,-7.367289954976679938e-04,1.080738458295292699e-03,1.119356370894902201e-03,6.069616789416633592e-06,-6.116847552164180553e-06,-7.635863964234814727e-01,-9.542318578749271474e-01,1.906454614514457024e-01,7.918709141793643896e-05,1.902110717526550587e-04
4.099999999999999645e+00,9.999205020045829340e-01,-6.816736894804195255e-04,1.109013201807362544e-03,1.029399082616560364e-03,7.653552892944895410e-06,-4.237206780241102305e-06,-7.621900148686430176e-01,-9.532499391505079300e-01,1.910599242818649124e-01,7.930080116972869320e-05,1.900621523729384421e-04
4.110000000000000320e+00,9.999138923738054574e-01,-6.327859968628008229e-04,1.141362594274408912e-03,9.402893023565748586e-04,9.205554575916939926e-06,-2.393678358513284711e-06,-7.607613327866339370e-01,-9.493167861162781218e-01,1.885554533296442126e-01,7.947007679925888397e-05,1.900753659718201760e-04
4.120000000000000107e+00,9.999096434941117106e-01,-5.962250664138774676e-04,1.182374025969884588e-03,8.523372368955173034e-04,1.073277338154455057e-05,-5.758627523729855055e-07,-7.595865017705298872e-01,-9.429509500199673155e-01,1.833644482494374561e-01,7.967085135479395550e-05,1.903887241971879973e-04
4.129999999999999893e+00,9.999075735023383871e-01,-5.776384616556554368e-04,1.232035185455222608e-03,7.659079603685616097e-04,1.224378455243059117e-05,1.215718573511008619e-06,-7.584096928367487500e-01,-9.341761388521816478e-01,1.757664460154328978e-01,7.991182850283206902e-05,1.907691504696717999e-04
4.139999999999999680e+00,9.999073977748310638e-01,-5.786438620835437615e-04,1.283767816921446833e-03,6.814019137826534843e-04,1.374105155918074896e-05,2.960384862147723391e-06,-7.574753159727943830e-01,-9.233997563357436711e-01,1.659244403629492604e-01,8.018645235771496048e-05,1.908082746602257629e-04
4.150000000000000355e+00,9.999087631411035515e-01,-5.951197374810761722e-04,1.326529267848518007e-03,5.992151633917167704e-04,1.521951905421863065e-05,4.612859741416390267e-06,-7.568782646549576665e-01,-9.113305343796807012e-01,1.544522697247230347e-01,8.047708026006420150e-05,1.905683874978691961e-04
4.160000000000000142e+00,9.999112927072594248e-01,-6.194020752229472456e-04,1.349360503496319910e-03,5.197135147438956089e-04,1.667270527765147509e-05,6.113913194654975245e-06,-7.563286856560129667e-01,-8.980878761376654973e-01,1.417591904816525583e-01,8.077555477701131570e-05,1.904171774984586563e-04
4.169999999999999929e+00,9.999145682288621551e-01,-6.454692344802339179e-04,1.345429832964695248e-03,4.432414442902464459e-04,1.809953521458787997e-05,7.415486351391429723e-06,-7.559772364910647413e-01,-8.840111236307837128e-01,1.280338871397189437e-01,8.108123261103288471e-05,1.905419428731569553e-04
4.179999999999999716e+00,9.999180764051226467e-01,-6.735514461986705573e-04,1.313203250925666730e-03,3.701578157099800039e-04,1.950411038788839340e-05,8.504573238785109306e-06,-7.559915320837268249e-01,-8.698192817941011734e-01,1.138277497103743902e-01,8.140032590909983766e-05,1.910048033921807331e-04
4.190000000000000391e+00,9.999211680153716753e-01,-7.105624305593736135e-04,1.254342699351542042e-03,3.008697761128905843e-04,2.088794196427818989e-05,9.407341438870078475e-06,-7.562639975195956099e-01,-8.560504269055916327e-01,9.978642938599603662e-02,8.173034406407474867e-05,1.916409017503895029e-04
4.200000000000000178e+00,9.999231282665832499e-01,-7.657096739298953391e-04,1.170398009437098466e-03,2.358399407416637979e-04,2.224227539247441738e-05,1.016959346462965974e-05,-7.565859342449453573e-01,-8.428294988054413350e-01,8.624356456049600550e-02,8.205058236304842547e-05,1.920294949886436342e-04
4.209999999999999964e+00,9.999233503695508229e-01,-8.442667734148467983e-04,1.061090165794265679e-03,1.755642592953532974e-04,2.354847839166978961e-05,1.082857744690000945e-05,-7.569554547991066418e-01,-8.302175719588555936e-01,7.326211715974893790e-02,8.233966065570467519e-05,1.920133853823280390e-04
4.219999999999999751e+00,9.999214727657287360e-01,-9.435674280631514135e-04,9.252331515071128684e-04,1.205379229786926893e-04,2.478654718303142189e-05,1.139644075557966317e-05,-7.576111388568484983e-01,-8.187558709138703650e-01,6.114473205702189440e-02,8.258123494946973840e-05,1.918517195853564061e-04
4.230000000000000426e+00,9.999174301546094323e-01,-1.053120505113109163e-03,7.630354760825506762e-04,7.122814313818389884e-05,2.594358206479224118e-05,1.186319795870614234e-05,-7.583462558374503004e-01,-8.086770404122047839e-01,5.033078457475451128e-02,8.275881827567258551e-05,1.917874528341023677e-04
4.240000000000000213e+00,9.999114562169736375e-01,-1.157797168276729913e-03,5.775363383636505964e-04,2.805840590473253948e-05,2.701386685087178458e-05,1.221013712978282330e-05,-7.589180289010499791e-01,-7.996477954360541318e-01,4.072976653500412492e-02,8.286918041353423232e-05,1.918151260908995681e-04
4.250000000000000000e+00,9.999040403019513468e-01,-1.242021497227651467e-03,3.739231826511807107e-04,-8.604183005359590690e-06,2.799041634785505163e-05,1.241905714105775207e-05,-7.597210575824728807e-01,-7.920517912320834686e-01,3.233073364961059487e-02,8.293101265615698857e-05,1.918318087885673151e-04
4.259999999999999787e+00,9.998958494146739095e-01,-1.293590236931287801e-03,1.576030771849988186e-04,-3.846560128604248677e-05,2.885690059392468442e-05,1.247151652421036080e-05,-7.608273221167648481e-01,-7.865388732150973006e-01,2.571155109833242469e-02,8.296223775663208661e-05,1.918206684905499060e-04
4.270000000000000462e+00,9.998876738062666414e-01,-1.306252501611674006e-03,-6.697014136634043158e-05,-6.132070185930036277e-05,2.959006465464779527e-05,1.234445586199993680e-05,-7.619473209871634456e-01,-7.831770816229781662e-01,2.122976063581474490e-02,8.296765454504242780e-05,1.919050827314805474e-04
4.280000000000000249e+00,9.998803690505503328e-01,-1.280310106037209610e-03,-2.955896346351629084e-04,-7.705485056979054215e-05,3.017409684991268179e-05,1.201215857327746716e-05,-7.629124833741940392e-01,-7.816968372875408022e-01,1.878435391334680807e-02,8.296865602443054808e-05,1.923644913675026658e-04
4.290000000000000036e+00,9.998746878359010548e-01,-1.221090431106764199e-03,-5.224416526862134605e-04,-8.562372760241630885e-05,3.061647457410225144e-05,1.145779864086152987e-05,-7.635157614029685069e-01,-7.813929049491928902e-01,1.787714354622443186e-02,8.301044482322208638e-05,1.933795233881596687e-04
4.299999999999999822e+00,9.998710826154354470e-01,-1.136183846888514423e-03,-7.389455696949123048e-04,-8.701871357217910057e-05,3.095010708494047699e-05,1.068844754072628003e-05,-7.641098488341749873e-01,-7.821476184134474874e-01,1.803776957927247931e-02,8.311547724122321751e-05,1.946154840426483901e-04
4.310000000000000497e+00,9.998697115237992206e-01,-1.033047159121376493e-03,-9.346592820502999015e-04,-8.123655364246159410e-05,3.121499772183629746e-05,9.743418672908036828e-06,-7.650033469274810649e-01,-7.845659002619111977e-01,1.956255333443011196e-02,8.325811045227645649e-05,1.954567058293221748e-04
4.320000000000000284e+00,9.998706634534493265e-01,-9.179745954294364456e-04,-1.100169220875243676e-03,-6.827005967473361492e-05,3.142934610079682579e-05,8.689263017255962306e-06,-7.658008917663867710e-01,-7.885408445257739984e-01,2.273995275938723790e-02,8.340320053371855138e-05,1.957322982875098205e-04
4.330000000000000071e+00,9.998741307459839689e-01,-7.959391106760318807e-04,-1.230464692236461636e-03,-4.812356445241637316e-05,3.157141819354870546e-05,7.602451785571998347e-06,-7.662768802577702987e-01,-7.934303315792144984e-01,2.715345132144415460e-02,8.357019797188695897e-05,1.961349335557471818e-04
4.339999999999999858e+00,9.998802609978453271e-01,-6.702770084545888558e-04,-1.326816624294992197e-03,-2.084264986081811372e-05,3.158809186533726018e-05,6.548175125942073134e-06,-7.666703551666784744e-01,-7.990079860478447316e-01,3.233763088116631268e-02,8.383395138284734874e-05,1.978198668233233093e-04
4.350000000000000533e+00,9.998888157708101243e-01,-5.422269814059480809e-04,-1.396090983477166246e-03,1.345877586992233441e-05,3.142595722482532196e-05,5.566596996114893136e-06,-7.673002648895220767e-01,-8.057037117427936490e-01,3.840344685327155144e-02,8.423007297537672981e-05,2.007992182990747665e-04
4.360000000000000320e+00,9.998990931335711707e-01,-4.113418747658015881e-04,-1.448027503925428247e-03,5.458757814469405637e-05,3.106272983146405741e-05,4.673688597738320361e-06,-7.681515508449706653e-01,-8.139762812244983881e-01,4.582473037952775052e-02,8.470718470764918712e-05,2.032613939406680004e-04
4.370000000000000107e+00,9.999101876025661140e-01,-2.772302200133515047e-04,-1.492160422603563442e-03,1.022809961200916616e-04,3.051712683900409208e-05,3.873824131739012158e-06,-7.690221684489357834e-01,-8.238919128908028799e-01,5.486974444186706878e-02,8.520872080797107855e-05,2.036623282253291478e-04
4.379999999999999893e+00,9.999211552814242232e-01,-1.416502636511819148e-04,-1.535930735199910737e-03,1.562319157778092459e-04,2.983423120141726002e-05,3.172668225228457452e-06,-7.695837247199611708e-01,-8.348802044437005909e-01,6.529647972373939235e-02,8.572803879407001038e-05,2.023782720257383261e-04
4.389999999999999680e+00,9.999309462904576451e-01,-9.487877493267327648e-06,-1.584151661295015931e-03,2.161195869906720746e-04,2.906273805944094979e-05,2.579722101945438766e-06,-7.698520738454371903e-01,-8.462751264919718963e-01,7.642305264653470598e-02,8.625082183093930269e-05,2.006210301195299195e-04
4.400000000000000355e+00,9.999384428540888381e-01,1.120969549743149231e-04,-1.638898053362510768e-03,2.816341626095696430e-04,2.824208297677809575e-05,2.100897054951352446e-06,-7.704217228977953136e-01,-8.585791975938331655e-01,8.815747469603786579e-02,8.671716119433842530e-05,1.991821281237537988e-04
4.410000000000000142e+00,9.999427381086868349e-01,2.159484507045965416e-04,-1.699317234470945149e-03,3.524846568258304010e-04,2.740183047235491057e-05,1.732476505636320307e-06,-7.710902545147233500e-01,-8.720959590613385215e-01,1.010057045466151854e-01,8.706614508905506492e-05,1.984356909117135359e-04
4.419999999999999929e+00,9.999434061251626371e-01,2.974431938678861456e-04,-1.761905083276523939e-03,4.283836414078236719e-04,2.656144983060775550e-05,1.466674523944477827e-06,-7.711828518439827196e-01,-8.857500208414968990e-01,1.145671689975141655e-01,8.728268859378077291e-05,1.983222816022145452e-04
4.429999999999999716e+00,9.999405404641747985e-01,3.562419499681216697e-04,-1.822105736230247418e-03,5.090099272062108358e-04,2.572164540055374004e-05,1.305336348790609067e-06,-7.706943348588646270e-01,-8.983323373857619032e-01,1.276380025268972207e-01,8.739623480690440380e-05,1.984230614202608933e-04
4.440000000000000391e+00,9.999345880738895742e-01,3.969176761372242746e-04,-1.877077466077615086e-03,5.939624536253091530e-04,2.485406959771828089e-05,1.266245183538697227e-06,-7.701364452155942120e-01,-9.096032283061868950e-01,1.394667830905927108e-01,8.745178856211975008e-05,1.986084278744471021e-04
4.450000000000000178e+00,9.999261416249112244e-01,4.283930470458588565e-04,-1.927820248406428901e-03,6.827284600162833797e-04,2.390475088759977604e-05,1.370460466348803933e-06,-7.698983392810311299e-01,-9.201917730094469894e-01,1.502934337284158595e-01,8.749466470233042189e-05,1.990254682553427301e-04
4.459999999999999964e+00,9.999157887034539893e-01,4.620732033996005671e-04,-1.978573966367271324e-03,7.746867946296476888e-04,2.281605765502980475e-05,1.617214914488067000e-06,-7.695322653769668397e-01,-9.299646730951481866e-01,1.604324077181813468e-01,8.755865228447287229e-05,1.994595641967578104e-04
4.469999999999999751e+00,9.999040756963690768e-01,5.087186480431499756e-04,-2.033274251703474315e-03,8.691489740457542445e-04,2.155277581895708781e-05,1.967135126049829174e-06,-7.686803589506000511e-01,-9.379496759325692823e-01,1.692693169819692589e-01,8.763953744695898588e-05,1.995133793284420420e-04
4.480000000000000426e+00,9.998916290338712987e-01,5.748796133909435434e-04,-2.091323172589080147e-03,9.654164224698262402e-04,2.011122593525262121e-05,2.349629772641979317e-06,-7.677557268441578264e-01,-9.439156393846306337e-01,1.761599125404727795e-01,8.770751817943019709e-05,1.992013328757646917e-04
4.490000000000000213e+00,9.998792826880309459e-01,6.606740729422502052e-04,-2.145764144065519154e-03,1.062821303384180009e-03,1.850476565188224185e-05,2.690519459836655394e-06,-7.670013829926491944e-01,-9.482108493872599686e-01,1.812094663946108297e-01,8.776262105869092958e-05,1.988338567409098090e-04
4.500000000000000000e+00,9.998679866119930537e-01,7.602374131171009452e-04,-2.185438000747305046e-03,1.160731618589125151e-03,1.674053136592719299e-05,2.940690658035196609e-06,-7.662221358853948949e-01,-9.508295610349953852e-01,1.846074251496004903e-01,8.784577470903700322e-05,1.986011327823611339e-04
4.509999999999999787e+00,9.998585358544446189e-01,8.642516216291522496e-04,-2.200099073954741701e-03,1.258529096746747100e-03,1.480946865649655872e-05,3.089028353231258445e-06,-7.653837667639327158e-01,-9.516372026410749863e-01,1.862534358771422982e-01,8.798964463902153935e-05,1.984857156294150826e-04
4.520000000000000462e+00,9.998513576385370527e-01,9.626631804325008583e-04,-2.185453278761534217e-03,1.355587078848384096e-03,1.269817555782866333e-05,3.157165780433037109e-06,-7.645474770991673719e-01,-9.506468028097471157e-01,1.860993257105797161e-01,8.818354635464638574e-05,1.984445518266042541e-04
4.530000000000000249e+00,9.998464769484552983e-01,1.046119243376249577e-03,-2.145063993758213744e-03,1.451269539762092267e-03,1.041089498591962414e-05,3.183796229753947091e-06,-7.635894230191115906e-01,-9.476248510631251065e-01,1.840354280440134604e-01,8.839019087736228210e-05,1.985187763036133646e-04
4.540000000000000036e+00,9.998435941981295150e-01,1.106201273676272415e-03,-2.088226829514748875e-03,1.544949660683526873e-03,7.982038077295342533e-06,3.205749956577802276e-06,-7.627728581652015727e-01,-9.427804373057031562e-01,1.800075791405016112e-01,8.858281019537746226e-05,1.986472157662344529e-04
4.549999999999999822e+00,9.998421776704274899e-01,1.135852174766195134e-03,-2.025251214880425133e-03,1.636030515967260793e-03,5.469245600657667200e-06,3.239503087939231999e-06,-7.622044643805829800e-01,-9.366490538965770440e-01,1.744445895159940085e-01,8.875570443644231050e-05,1.987071944902218945e-04
4.560000000000000497e+00,9.998415728388144741e-01,1.130965701300539177e-03,-1.962753277623443138e-03,1.723956049202648912e-03,2.933396279872091038e-06,3.268715892841071302e-06,-7.614577505420792036e-01,-9.289348226515651286e-01,1.674770721094859249e-01,8.889702760900625362e-05,1.988849600940145734e-04
4.570000000000000284e+00,9.998411992551883287e-01,1.092245832615047589e-03,-1.901637330236527652e-03,1.808218363827858574e-03,4.208221568654437556e-07,3.246898946376384998e-06,-7.607128588824221271e-01,-9.195566147126970069e-01,1.588437558302748520e-01,8.897841837501194943e-05,1.995114780153350864e-04
4.580000000000000071e+00,9.998407764955518084e-01,1.025341844222306354e-03,-1.838880956381145704e-03,1.888375078667046264e-03,-2.040942023509563470e-06,3.118839898305382265e-06,-7.603261530937954760e-01,-9.092270217775665353e-01,1.489008686837710316e-01,8.899119035315777198e-05,2.005303926981838458e-04
4.589999999999999858e+00,9.998403955293253542e-01,9.382461469831349750e-04,-1.771553184342059776e-03,1.964077441113712234e-03,-4.433893411823764045e-06,2.849742982069232943e-06,-7.598567757890990482e-01,-8.978988334164643703e-01,1.380420576273653499e-01,8.895574987586233717e-05,2.014992346623944997e-04
4.600000000000000533e+00,9.998404376815854810e-01,8.371679445811978622e-04,-1.700047913291287969e-03,2.035089370234048622e-03,-6.736493108943046452e-06,2.441634615466272095e-06,-7.592102069577844059e-01,-8.851484202584066763e-01,1.259382133006222426e-01,8.888611618892399010e-05,2.020068094061855390e-04
4.610000000000000320e+00,9.998414792666725504e-01,7.236111905208782429e-04,-1.628493441150657408e-03,2.101273348028945363e-03,-8.918389691881474160e-06,1.925428709402837520e-06,-7.592958710045961679e-01,-8.723027056540703095e-01,1.130068346494741416e-01,8.879082316846813110e-05,2.020018268580336951e-04
4.620000000000000107e+00,9.998441433134895862e-01,5.948021716171421162e-04,-1.562520902318988159e-03,2.162540074557775874e-03,-1.094780372099297288e-05,1.338007076896788916e-06,-7.598164132278477645e-01,-8.604428041001606076e-01,1.006263908723128847e-01,8.869526423063994888e-05,2.018799831478013118e-04
4.629999999999999893e+00,9.998488645132667108e-01,4.473267283153549174e-04,-1.506114761697657659e-03,2.218788742980393539e-03,-1.280573781985918801e-05,7.059210207315203164e-07,-7.595726138466747379e-01,-8.481687407974114468e-01,8.859612695073673660e-02,8.862011428282506723e-05,2.020189791618332009e-04
4.639999999999999680e+00,9.998557456777461550e-01,2.817318418339296768e-04,-1.459304887161363929e-03,2.269876774579168265e-03,-1.449466340390637758e-05,4.820328353779485590e-08,-7.592793343493265956e-01,-8.351337908945666300e-01,7.585445654524007597e-02,8.856494062792579750e-05,2.021868015085193093e-04
4.650000000000000355e+00,9.998645903030145554e-01,1.052969793607987737e-04,-1.417610192997027785e-03,2.315639441439127418e-03,-1.603334281630030766e-05,-6.096930939089990176e-07,-7.600018585712576824e-01,-8.233165468307405144e-01,6.331468825948279033e-02,8.853083872532037759e-05,2.019650561568830938e-04
4.660000000000000142e+00,9.998749997626628083e-01,-6.878495128048619763e-05,-1.373326419521218129e-03,2.355944345170370591e-03,-1.744177987243540316e-05,-1.229245887766268920e-06,-7.609666979023532729e-01,-8.134311434689357467e-01,5.246444556658246688e-02,8.852483253790007802e-05,2.014893299444597830e-04
4.669999999999999929e+00,9.998864857619672586e-01,-2.254163233849982347e-04,-1.318203662946816580e-03,2.390740539928148771e-03,-1.872981403831529458e-05,-1.769020921447792332e-06,-7.613808917583761993e-01,-8.044038344201132062e-01,4.302294266173695148e-02,8.854314841141128927e-05,2.011960187375816389e-04
4.679999999999999716e+00,9.998986047819823364e-01,-3.524605450708536022e-04,-1.246478406411045091e-03,2.420065772750099910e-03,-1.989924714995539538e-05,-2.204083116492864280e-06,-7.619389452030930210e-01,-7.963641125453723157e-01,3.442516734227926700e-02,8.857949601571644927e-05,2.012233049399902995e-04
4.690000000000000391e+00,9.999110307659306862e-01,-4.440542890991075421e-04,-1.156893995094849387e-03,2.444004056737833237e-03,-2.095485455961000848e-05,-2.539014264156172367e-06,-7.627428253813026693e-01,-7.899144438995637785e-01,2.717161851826116123e-02,8.864310240079862702e-05,2.014160563883482524e-04
4.700000000000000178e+00,9.999234948254104305e-01,-5.012485899136358801e-04,-1.052904014795416534e-03,2.462618257455776501e-03,-2.190894119165825177e-05,-2.804798564834044228e-06,-7.632731786793549578e-01,-7.845084170717433469e-01,2.123523839238844121e-02,8.875235128942329777e-05,2.016156363846555166e-04
4.709999999999999964e+00,9.999356461402035823e-01,-5.301412119337277611e-04,-9.410542743780379556e-04,2.475896575939498783e-03,-2.276983155510155617e-05,-3.041296126831723388e-06,-7.644366647391627190e-01,-7.812301013915159409e-01,1.679343665235321151e-02,8.891767410882324874e-05,2.018268778329890267e-04
4.719999999999999751e+00,9.999469503762814515e-01,-5.387667564218750994e-04,-8.280811154014757446e-04,2.483740156696796503e-03,-2.352256553790006200e-05,-3.274690656367580695e-06,-7.657848670977239758e-01,-7.807157141730567407e-01,1.493084707533281000e-02,8.911842279465080749e-05,2.022320148460376998e-04
4.730000000000000426e+00,9.999567696243818471e-01,-5.345428942817479845e-04,-7.180382517097142142e-04,2.485991779806981904e-03,-2.412166296156116230e-05,-3.501232171183928922e-06,-7.661609656711234617e-01,-7.810455757018081036e-01,1.488461003068466439e-02,8.929981271150283192e-05,2.031068735279806248e-04
4.740000000000000213e+00,9.999646090651221897e-01,-5.232328900176213366e-04,-6.110850389034846357e-04,2.482482110549134782e-03,-2.450756323609423309e-05,-3.686369031984846875e-06,-7.669543582777151869e-01,-7.827374556942061634e-01,1.578309741649095571e-02,8.943540070723812914e-05,2.046152616266283530e-04
4.750000000000000000e+00,9.999702352237771485e-01,-5.088311735068171571e-04,-5.046489782095461450e-04,2.473064916211826971e-03,-2.463685374967184219e-05,-3.781470833695010541e-06,-7.684314124821550740e-01,-7.873365048979419356e-01,1.890509241578689631e-02,8.955805560780923601e-05,2.064232404070942550e-04
4.759999999999999787e+00,9.999735868459467270e-01,-4.931783943447895025e-04,-3.960968677800754149e-04,2.457626355348327667e-03,-2.450255452648500285e-05,-3.749330790859931913e-06,-7.692692286540495639e-01,-7.937184735589039031e-01,2.444924490485437737e-02,8.968829678984196932e-05,2.079612980283584989e-04
4.770000000000000462e+00,9.999747573446736704e-01,-4.751466564080315206e-04,-2.848440334241503008e-04,2.436073350472682097e-03,-2.412832587892847341e-05,-3.581764525708355564e-06,-7.698081582812565937e-01,-8.011200068307686717e-01,3.131184854951203633e-02,8.980914915216900256e-05,2.093091890895681928e-04
4.780000000000000249e+00,9.999740479425196504e-01,-4.507157637084348409e-04,-1.721628967994211375e-04,2.408317730346194643e-03,-2.354233090778581818e-05,-3.297283649436633676e-06,-7.706053736323854597e-01,-8.100560816754567295e-01,3.945070804307126977e-02,8.991873215370108519e-05,2.107036787530880417e-04
4.790000000000000036e+00,9.999718947914343348e-01,-4.152308218535128641e-04,-5.890164919221562074e-05,2.374271160959505553e-03,-2.275241492882717933e-05,-2.922900445572634322e-06,-7.711443257862649059e-01,-8.201265465145998190e-01,4.898222072833490620e-02,9.002084093856912788e-05,2.114500468999302996e-04
4.799999999999999822e+00,9.999687910058357998e-01,-3.671866781758324717e-04,5.671042595867669414e-05,2.333856756233950499e-03,-2.174120104772061030e-05,-2.476804317633130486e-06,-7.712620876461646624e-01,-8.304440615019011984e-01,5.918197385573648051e-02,9.010582814757545067e-05,2.109099153795312986e-04
4.810000000000000497e+00,9.999652652353909765e-01,-3.109433875661662201e-04,1.786864836462482436e-04,2.287035159062518128e-03,-2.048262073386819429e-05,-1.964308522772496354e-06,-7.714380773918151357e-01,-8.410590286913517399e-01,6.962095129953661810e-02,9.018930078936361768e-05,2.096572491254722337e-04
4.820000000000000284e+00,9.999617635949991090e-01,-2.558837391424151776e-04,3.098719715223185144e-04,2.233838359735007117e-03,-1.896579209751547311e-05,-1.382735499041022901e-06,-7.715349267524566068e-01,-8.518883369213954282e-01,8.035341016893884913e-02,9.028978783714741057e-05,2.086224582031892538e-04
4.830000000000000071e+00,9.999585665862600337e-01,-2.118746684796543058e-04,4.481259265430237383e-04,2.174400928619855868e-03,-1.720899831657320936e-05,-7.214088092824116572e-07,-7.714680010403659471e-01,-8.625482285068410970e-01,9.108022746647513601e-02,9.038096232659078167e-05,2.081185472455615582e-04
4.839999999999999858e+00,9.999558815171782911e-01,-1.838085046247166460e-04,5.857812555923671031e-04,2.108975541441526942e-03,-1.525530318560211791e-05,4.747372228820814460e-08,-7.717668964832975487e-01,-8.737083419417996932e-01,1.019414454585021584e-01,9.044259536800143963e-05,2.079678066018164628e-04
4.850000000000000533e+00,9.999538850918809896e-01,-1.689705864888015377e-04,7.135653082212749894e-04,2.037923033699701528e-03,-1.315432857499364936e-05,9.738895865887493359e-07,-7.719938677821442941e-01,-8.853790647777980416e-01,1.133851969956537614e-01,9.049641199530163963e-05,2.079899909865901009e-04
4.860000000000000320e+00,9.999526642038703006e-01,-1.589154735905429000e-04,8.262750292989562862e-04,1.961680088537617276e-03,-1.094385852882871402e-05,2.114841020970035893e-06,-7.717443790305166251e-01,-8.965737111260250192e-01,1.248293320955084079e-01,9.055638665207772406e-05,2.082315819580404792e-04
4.870000000000000107e+00,9.999522555546999092e-01,-1.442635228949368741e-04,9.257895531484200760e-04,1.880722536451018626e-03,-8.645071235790593005e-06,3.501035419784846615e-06,-7.717594509288578930e-01,-9.076957293156903139e-01,1.359362783868324487e-01,9.062578888610235152e-05,2.088484826225922575e-04
4.879999999999999893e+00,9.999527041222652235e-01,-1.191867326493539661e-04,1.019027489731488476e-03,1.795544554808187502e-03,-6.275417482917340684e-06,5.108296453829812364e-06,-7.718301591488216928e-01,-9.190043174391733238e-01,1.471741582903516310e-01,9.072678894643666206e-05,2.099253480036811226e-04
4.889999999999999680e+00,9.999540142562597378e-01,-8.327161103583669770e-05,1.112446307159158142e-03,1.706658179987331466e-03,-3.868860470716585949e-06,6.857112036018666062e-06,-7.712985886218957088e-01,-9.293206226486238064e-01,1.580220340267281531e-01,9.086912488853419328e-05,2.111630034100642206e-04
4.900000000000000355e+00,9.999561299968241501e-01,-4.073452574349155451e-05,1.207124255494793682e-03,1.614597054271790138e-03,-1.485205848371611164e-06,8.642232708689413337e-06,-7.707459573398846020e-01,-9.384625160836332913e-01,1.677165587437486893e-01,9.103513400515527787e-05,2.118518130378443942e-04
4.910000000000000142e+00,9.999589747789449090e-01,1.454846062300416583e-06,1.297509461866064783e-03,1.519905049814418213e-03,8.030361405345314671e-07,1.037194824633629120e-05,-7.702608203369303297e-01,-9.466494029876223459e-01,1.763885826506919885e-01,9.120866672944365260e-05,2.117603775229071061e-04
4.919999999999999929e+00,9.999624579670423064e-01,3.542839935352903305e-05,1.373988122644272808e-03,1.423110634510641728e-03,2.939958991916835889e-06,1.199359120669704745e-05,-7.692305838202899704e-01,-9.528596202293166950e-01,1.836290364090267524e-01,9.138133533433146773e-05,2.114482565762632049e-04
4.929999999999999716e+00,9.999664597260471410e-01,5.444022269527160702e-05,1.427219020541507484e-03,1.324711997898904035e-03,4.911292413402964277e-06,1.349630987890818566e-05,-7.678293305224871412e-01,-9.562686626969439940e-01,1.884393321744568806e-01,9.155703415856411109e-05,2.112773565203784898e-04
4.940000000000000391e+00,9.999707851984898088e-01,5.529964674384378262e-05,1.451861570847742160e-03,1.225198488323847980e-03,6.747038932280656037e-06,1.489680533319525296e-05,-7.664359009331201955e-01,-9.568504197388886245e-01,1.904145188057684013e-01,9.174865167066186716e-05,2.110476481689271822e-04
4.950000000000000178e+00,9.999751276501704922e-01,4.029750945642750134e-05,1.448410401152573418e-03,1.125104909673579770e-03,8.500151692066463334e-06,1.621729032040559174e-05,-7.652057652952126698e-01,-9.549013007316924373e-01,1.896955354364797675e-01,9.194456608974844070e-05,2.106724552808358908e-04
4.959999999999999964e+00,9.999791580528533119e-01,1.699872823397360742e-05,1.423219680828877523e-03,1.025061723078184422e-03,1.021558490208007738e-05,1.746243462429510046e-05,-7.643958492072051580e-01,-9.512138529083424832e-01,1.868180037011373251e-01,9.211750077353177189e-05,2.103994883324578069e-04
4.969999999999999751e+00,9.999826537194955733e-01,-4.845880305012338385e-06,1.387140154377911093e-03,9.257991198928956778e-04,1.190719705278235351e-05,1.860298928461435395e-05,-7.639455870966909146e-01,-9.465765291831640393e-01,1.826309420864731248e-01,9.226157363527854975e-05,2.104042932828953383e-04
4.980000000000000426e+00,9.999855346675734502e-01,-1.791510962029798742e-05,1.352661965928937324e-03,8.280943186925259587e-04,1.355195840153929930e-05,1.957668983947335610e-05,-7.630248528853865730e-01,-9.402068199051880626e-01,1.771819670198015173e-01,9.238072398973428627e-05,2.106146180909096444e-04
4.990000000000000213e+00,9.999878682343531500e-01,-2.052559449416670813e-05,1.329583308791382722e-03,7.326936403128921993e-04,1.510154350913750005e-05,2.031187072337732361e-05,-7.615523427289192515e-01,-9.308839300047830889e-01,1.693315872758638929e-01,9.248108889477386386e-05,2.108841353718471368e-04
5.000000000000000000e+00,9.999898385655218158e-01,-1.626261278182998941e-05,1.320385318386165831e-03,6.402584481112440695e-04,1.650594399835167829e-05,2.076362844608849439e-05,-7.607288183138294357e-01,-9.197123813607268605e-01,1.589835630468974526e-01,9.258651040467337121e-05,2.111413390686323055e-04
5.009999999999999787e+00,9.999916367059520361e-01,-1.071705248865321897e-05,1.317725102210008528e-03,5.513636652166045921e-04,1.773970179486395254e-05,2.093923830514947900e-05,-7.605598750706925593e-01,-9.081372161214923411e-01,1.475773410507997263e-01,9.271630655214172846e-05,2.113778776595687248e-04
5.020000000000000462e+00,9.999933898147148614e-01,-8.272858854980984488e-06,1.306390104642245762e-03,4.665379622713142216e-04,1.881736936855674320e-05,2.089408290845817180e-05,-7.601705675806645912e-01,-8.958147147640227459e-01,1.356441471833581547e-01,9.286407612907037075e-05,2.115834849218956037e-04
5.030000000000000249e+00,9.999951780737148521e-01,-1.128375024300231441e-05,1.269853946835286431e-03,3.863075471428538779e-04,1.978671427729118348e-05,2.070070628083853020e-05,-7.597346267556807087e-01,-8.825582077801860104e-01,1.228235810245052739e-01,9.302285070279091718e-05,2.117824165961401661e-04
5.040000000000000036e+00,9.999970173334439272e-01,-2.129066114353901905e-05,1.198473877079832186e-03,3.112087411841616726e-04,2.070131280851085509e-05,2.041353831119292281e-05,-7.595487492175427846e-01,-8.688700825463037125e-01,1.093213333287608724e-01,9.319746730284345700e-05,2.120775278284803278e-04
5.049999999999999822e+00,9.999988006308954125e-01,-4.000478783171401557e-05,1.094716700587733578e-03,2.417612792357751595e-04,2.159138153549221604e-05,2.005303377050896474e-05,-7.594168096187368100e-01,-8.548791519499286951e-01,9.546234233119184343e-02,9.338136631766078119e-05,2.124797992608673525e-04
5.060000000000000497e+00,1.000000329439773239e+00,-6.839153587801596889e-05,9.720535039814757593e-04,1.784224299489395088e-04,2.245601303205016687e-05,1.961611060184343213e-05,-7.597480033308912084e-01,-8.413842078158149107e-01,8.163620448492373005e-02,9.354760476411735578e-05,2.128119557349705815e-04
5.070000000000000284e+00,1.000001462887363024e+00,-1.045751794004793158e-04,8.479838763532170608e-04,1.215525325624827383e-04,2.328306201559204370e-05,1.910097073366758921e-05,-7.608267158586361489e-01,-8.299327568620653572e-01,6.910604100342924994e-02,9.367116548386632041e-05,2.129566676443150897e-04
5.080000000000000071e+00,1.000002256024883129e+00,-1.428361736849528666e-04,7.354006166738976964e-04,7.141141395169030629e-05,2.407804310266693212e-05,1.852793829011232490e-05,-7.615963497955322570e-01,-8.201150780041023269e-01,5.851872820857009772e-02,9.375597121403131634e-05,2.129925383986819298e-04
5.089999999999999858e+00,1.000002948094667055e+00,-1.749249254298615886e-04,6.372221696292557427e-04,2.818338603085146098e-05,2.487468867416453217e-05,1.794445096046507940e-05,-7.619859291244809318e-01,-8.110275858201365651e-01,4.904165669565563324e-02,9.383467610755235981e-05,2.130119748147141223e-04
5.100000000000000533e+00,1.000003809427778334e+00,-1.927921253911237876e-04,5.464583840786949465e-04,-7.987600706854150774e-06,2.571699195415292824e-05,1.741291649267413306e-05,-7.630133539123371555e-01,-8.038402540389414375e-01,4.082690012660428192e-02,9.394053284256083055e-05,2.129632908032252914e-04
5.110000000000000320e+00,1.000004989659578625e+00,-1.909904150710701651e-04,4.502346640041934118e-04,-3.697211600516363657e-05,2.662934052731322801e-05,1.698781975999411726e-05,-7.641736197920484530e-01,-7.990035803865215280e-01,3.482996059447310971e-02,9.408020283355781829e-05,2.127253255019834199e-04
5.120000000000000107e+00,1.000006488277465300e+00,-1.675572523016637008e-04,3.349340833981112272e-04,-5.864763478226044997e-05,2.760167406025210905e-05,1.669234351696056938e-05,-7.647943146800862957e-01,-7.954641619192139856e-01,3.066984723912773853e-02,9.423679066136080246e-05,2.123713589630149556e-04
5.129999999999999893e+00,1.000008216380683157e+00,-1.232038732850463064e-04,1.905654110374557699e-04,-7.290742336350442194e-05,2.860137194867381531e-05,1.650541409160057003e-05,-7.651326904002114793e-01,-7.925953826172792427e-01,2.746269221706773914e-02,9.439969680068778946e-05,2.122522656280434461e-04
5.139999999999999680e+00,1.000010029773759967e+00,-5.945891283556865484e-05,1.364491761380796847e-05,-7.968115508965759953e-05,2.959891244122790711e-05,1.636606389691697860e-05,-7.653329893004812146e-01,-7.901171425881624577e-01,2.478415328768129519e-02,9.457115306680161071e-05,2.126463599949612870e-04
5.150000000000000355e+00,1.000011736574863086e+00,2.311457090938007298e-05,-1.915819874399621748e-04,-7.896374864253619737e-05,3.058378265697837887e-05,1.619324848377177580e-05,-7.654898728850961787e-01,-7.879090001849875513e-01,2.241912729989134490e-02,9.474070765253433989e-05,2.133771665890904501e-04
5.160000000000000142e+00,1.000013166878945592e+00,1.252968292074076813e-04,-4.137907464520291286e-04,-7.084605515431265490e-05,3.155836096950183936e-05,1.591093828349744260e-05,-7.659184480587102328e-01,-7.864541007641687731e-01,2.053565270545856108e-02,9.488821234030609493e-05,2.139773172726844308e-04
5.169999999999999929e+00,1.000014242270095055e+00,2.475262049489555132e-04,-6.374016502647401709e-04,-5.553304218199651445e-05,3.251758600159439743e-05,1.546720388910372674e-05,-7.667231444262863072e-01,-7.865276353274603949e-01,1.980449090117405303e-02,9.501530303886284031e-05,2.142324194125411196e-04
5.179999999999999716e+00,1.000014934996468874e+00,3.873585840922071913e-04,-8.471513257174264266e-04,-3.333254840604407221e-05,3.343278795243007063e-05,1.484256785961385364e-05,-7.675151349191986494e-01,-7.881758943382327631e-01,2.066075941903411373e-02,9.513842865776184308e-05,2.142988563647030276e-04
5.190000000000000391e+00,1.000015209159765384e+00,5.385707327584946576e-04,-1.032826509055640449e-03,-4.610992410820763682e-06,3.425220282044529041e-05,1.404984178234169805e-05,-7.682611485798543915e-01,-7.912573708584854648e-01,2.299622227863105939e-02,9.525539949005744399e-05,2.144027323909281080e-04
5.200000000000000178e+00,1.000015072565334062e+00,6.933653411259771155e-04,-1.192181706217589673e-03,3.026319365597774004e-05,3.491604809038983389e-05,1.312847430482085595e-05,-7.693072636077370463e-01,-7.963335142129219779e-01,2.702625060518498365e-02,9.535076388526169972e-05,2.147309468845115532e-04
5.209999999999999964e+00,1.000014650657730098e+00,8.464554192432304901e-04,-1.330659912971781387e-03,7.095251018188937779e-05,3.537332430109010710e-05,1.213325674011984133e-05,-7.704654269531905353e-01,-8.037041285890585973e-01,3.323870163586811755e-02,9.542895867000366001e-05,2.154509795004866390e-04
5.219999999999999751e+00,1.000014135735018073e+00,9.977077457242688151e-04,-1.457889142346287074e-03,1.171355304528119202e-04,3.558816444328404140e-05,1.111756752166589273e-05,-7.713434797697484857e-01,-8.128519473315940491e-01,4.150846756184554953e-02,9.551954968255288426e-05,2.167081485178190547e-04
5.230000000000000426e+00,1.000013651601938003e+00,1.150616624017782681e-03,-1.582697574400936634e-03,1.684542751666845872e-04,3.553390181431383122e-05,1.011715784298947387e-05,-7.720175611653965486e-01,-8.233264944793584617e-01,5.130893331396194079e-02,9.565007221542653083e-05,2.186374206485375282e-04
5.240000000000000213e+00,1.000013186937603438e+00,1.307362706427288475e-03,-1.709255630331662319e-03,2.244650429626306859e-04,3.518450725664527145e-05,9.144331026999022371e-06,-7.726498296826472822e-01,-8.350405911134713977e-01,6.239076143082409459e-02,9.582408809349661830e-05,2.211191537819789943e-04
5.250000000000000000e+00,1.000012651348098025e+00,1.464491273032222322e-03,-1.835954554819673162e-03,2.846365484376240404e-04,3.451596981688930259e-05,8.196678233596130713e-06,-7.731349875078116218e-01,-8.477173320979498605e-01,7.458234459013826645e-02,9.602525424214279040e-05,2.235301441799730782e-04
5.259999999999999787e+00,1.000011963996777498e+00,1.612811877227400331e-03,-1.956870669818599768e-03,3.484097378750612814e-04,3.352096296113862156e-05,7.272755376281912865e-06,-7.735038996789463939e-01,-8.611068348381348825e-01,8.760293515918846086e-02,9.623690181666122857e-05,2.251010812337472800e-04
5.270000000000000462e+00,1.000011068264121006e+00,1.741460912806784382e-03,-2.064583734999081606e-03,4.152929887379051832e-04,3.222568321330674074e-05,6.381461557376219007e-06,-7.737154722395465090e-01,-8.749136907689447629e-01,1.011982185293982539e-01,9.644884619674480456e-05,2.255697950559465426e-04
5.280000000000000249e+00,1.000009895455839182e+00,1.842766998298585313e-03,-2.152825999499034457e-03,4.849425314833727537e-04,3.069149669176165536e-05,5.539101976812737864e-06,-7.737613419803059944e-01,-8.887821491602385660e-01,1.150208071799325715e-01,9.664493656472896029e-05,2.252983027966060092e-04
5.290000000000000036e+00,1.000008385158588586e+00,1.914355105941770944e-03,-2.217782025062235447e-03,5.571852483089239586e-04,2.899391974307597935e-05,4.760453406738582404e-06,-7.737137088177141742e-01,-9.025363975303929420e-01,1.288226887126787124e-01,9.680823709225207989e-05,2.247666976029627506e-04
5.299999999999999822e+00,1.000006543936066361e+00,1.957702365810380651e-03,-2.257856402756777941e-03,6.319726498071802454e-04,2.719057919601991342e-05,4.053983429230116392e-06,-7.732894358750754815e-01,-9.154738924528892374e-01,1.421844565778137837e-01,9.694459646039835070e-05,2.241641805544869470e-04
5.310000000000000497e+00,1.000004429224271574e+00,1.975425057503076356e-03,-2.272623287278962862e-03,7.092904541829023407e-04,2.530089766697011285e-05,3.423471539309829101e-06,-7.725647748164587991e-01,-9.269337906621051282e-01,1.543690158456463568e-01,9.707868444602845348e-05,2.234984749402979531e-04
5.320000000000000284e+00,1.000002063677143616e+00,1.970094483646186827e-03,-2.261793841382235808e-03,7.890680218194497586e-04,2.331201963476155252e-05,2.869572316595820309e-06,-7.719329101135022908e-01,-9.370485938360092470e-01,1.651156837225069562e-01,9.723143978212706105e-05,2.228879902914648881e-04
5.330000000000000071e+00,9.999993629433174824e-01,1.945099323884504983e-03,-2.224820031537883599e-03,8.711272731830418036e-04,2.120453886683105216e-05,2.386579598176117682e-06,-7.713517203663983191e-01,-9.459723543774605226e-01,1.746206340110622035e-01,9.740642063026745592e-05,2.224540258384255509e-04
5.339999999999999858e+00,9.999961406681044940e-01,1.905605646335105331e-03,-2.161409894670725945e-03,9.551867943240537019e-04,1.897678793755041378e-05,1.958970122413164928e-06,-7.702159948267893741e-01,-9.527075807491800497e-01,1.824915859223907033e-01,9.758244585830866250e-05,2.221690320711733335e-04
5.350000000000000533e+00,9.999922194315568058e-01,1.857735446184955201e-03,-2.072495356210578114e-03,1.040908078826727158e-03,1.665066768194945412e-05,1.565852057270336659e-06,-7.685536567231707750e-01,-9.560883683367887853e-01,1.875347116136179548e-01,9.773358320424972582e-05,2.223958522045155206e-04
5.360000000000000320e+00,9.999875466988036310e-01,1.806217258441618952e-03,-1.960735144168499963e-03,1.127952474118381482e-03,1.425987396947564750e-05,1.192741839216932416e-06,-7.673113731481409072e-01,-9.568272738876103523e-01,1.895159007394693895e-01,9.785455599644109573e-05,2.237797253661355512e-04
5.370000000000000107e+00,9.999822122185597628e-01,1.752278408680954004e-03,-1.830172954446940671e-03,1.216017229253018271e-03,1.183555827032513640e-05,8.389571616656044866e-07,-7.662272181881493172e-01,-9.553825471884187515e-01,1.891553290002694898e-01,9.794865426510399953e-05,2.257778910255137106e-04
5.379999999999999893e+00,9.999764029129747378e-01,1.693319391396322674e-03,-1.685555046913637511e-03,1.304834382499812798e-03,9.402984551563132895e-06,5.101934601261812233e-07,-7.649747585567693298e-01,-9.513708406090439773e-01,1.863960820522746753e-01,9.802136872865684926e-05,2.268551531108276009e-04
5.389999999999999680e+00,9.999703163385484928e-01,1.624743845722021818e-03,-1.532017450267521503e-03,1.394137066683178664e-03,6.989556495309508604e-06,2.006699107047802495e-07,-7.640994807466973127e-01,-9.454820659883983458e-01,1.813825852417010609e-01,9.808806171463160123e-05,2.266316114600819276e-04
5.400000000000000355e+00,9.999640728425897018e-01,1.542960893953479072e-03,-1.375240200770695437e-03,1.483613401879587497e-03,4.633569219485166316e-06,-1.180449637125279871e-07,-7.634232101551666760e-01,-9.381783351685870631e-01,1.747551250134204148e-01,9.815275243923882328e-05,2.259696636877084330e-04
5.410000000000000142e+00,9.999577528101705193e-01,1.447693018355143474e-03,-1.221371884296757089e-03,1.572872211275759156e-03,2.383577010783904183e-06,-4.888465815018701698e-07,-7.630796895442332195e-01,-9.300488704636084014e-01,1.669691809193751542e-01,9.821208700401869586e-05,2.254301180597551024e-04
5.419999999999999929e+00,9.999514771978635919e-01,1.342348441044491879e-03,-1.076075169016970680e-03,1.661437056705267201e-03,2.875117283913600655e-07,-9.472724158309993649e-07,-7.631262262505222882e-01,-9.219506682025029320e-01,1.588244419519805883e-01,9.829313441479768112e-05,2.251683149887551139e-04
5.429999999999999716e+00,9.999453539291257576e-01,1.232914145172547696e-03,-9.431837862587618727e-04,1.748770159052201283e-03,-1.621243319747696894e-06,-1.505508638539798449e-06,-7.627913130626665650e-01,-9.132421989608155988e-01,1.504508858981490060e-01,9.841884685355595426e-05,2.252614552968879025e-04
5.440000000000000391e+00,9.999394477572209894e-01,1.126565577579848043e-03,-8.242702590535977945e-04,1.834313047629023297e-03,-3.332928373192171237e-06,-2.156659017401119994e-06,-7.621783423803523139e-01,-9.032548176142176644e-01,1.410764752338654060e-01,9.855795325424111201e-05,2.254973196782472655e-04
5.450000000000000178e+00,9.999339024412392529e-01,1.030554022166430082e-03,-7.197171900126093057e-04,1.917523552342601098e-03,-4.862275591747486341e-06,-2.894974791962112488e-06,-7.621036058503960486e-01,-8.929507234010185535e-01,1.308471175506224493e-01,9.867652632317983812e-05,2.255419570644789928e-04
5.459999999999999964e+00,9.999289622116832588e-01,9.512045077155906886e-04,-6.303636177234187444e-04,1.997892521609825889e-03,-6.241786270596983380e-06,-3.733338889623125549e-06,-7.624896300361472257e-01,-8.833640790820873612e-01,1.208744490459400800e-01,9.879165468693560119e-05,2.252616688713793280e-04
5.469999999999999751e+00,9.999247794220903485e-01,8.926944782381870903e-04,-5.580294259131755299e-04,2.074935689898832047e-03,-7.509200875467500279e-06,-4.701685351825331255e-06,-7.623489858622627402e-01,-8.735964019961950378e-01,1.112474161339323392e-01,9.893542028839069277e-05,2.249274526182620804e-04
5.480000000000000426e+00,9.999212609135028629e-01,8.556367092556242887e-04,-5.042045042125958961e-04,2.148168856018276007e-03,-8.691932242445130655e-06,-5.825561414372518071e-06,-7.617369383595536947e-01,-8.625650131760242978e-01,1.008280748164705753e-01,9.910368357083149311e-05,2.251465130611585153e-04
5.490000000000000213e+00,9.999181586547932765e-01,8.358914570457832288e-04,-4.679918889912975809e-04,2.217080772094052500e-03,-9.794187232047465636e-06,-7.099098538805667166e-06,-7.616686853402875323e-01,-8.512226237593166767e-01,8.955393841902911656e-02,9.925497764043400301e-05,2.260044461350751988e-04
5.500000000000000000e+00,9.999153294998234243e-01,8.241806850719006700e-04,-4.451484483412432823e-04,2.281116228769608425e-03,-1.079453574123144974e-05,-8.470767536362075500e-06,-7.619722714800127861e-01,-8.404412634910709556e-01,7.846899201105819732e-02,9.935372201246383639e-05,2.268004204479812103e-04
5.509999999999999787e+00,9.999129038676372039e-01,8.073876398838229166e-04,-4.293641974104149507e-04,2.339676117775129661e-03,-1.165762146490160297e-05,-9.852453986145341387e-06,-7.620872678916141840e-01,-8.298761638393929996e-01,6.778889594777882943e-02,9.940915632236882351e-05,2.275290451216882559e-04
5.520000000000000462e+00,9.999111932637216871e-01,7.723705308303167481e-04,-4.152189339556297066e-04,2.392137231225304871e-03,-1.235367614656804958e-05,-1.114839476207223594e-05,-7.623479969311474091e-01,-8.197397129108461300e-01,5.739171597969874167e-02,9.946431954305035375e-05,2.292577755829139363e-04
5.530000000000000249e+00,9.999104437079332497e-01,7.115020404725944927e-04,-4.007091535646947213e-04,2.437892976997014204e-03,-1.287180505775739587e-05,-1.228818243478911448e-05,-7.627199481626306676e-01,-8.103329578424762758e-01,4.761300967984564286e-02,9.954771513306268592e-05,2.318823096776334580e-04
5.540000000000000036e+00,9.999106945972913163e-01,6.270430703483846494e-04,-3.875296849623794141e-04,2.476412330432870620e-03,-1.321678637241840668e-05,-1.324458858362677048e-05,-7.628119735098496390e-01,-8.011130363003893251e-01,3.830106279053969998e-02,9.964332096176502695e-05,2.335247214566571472e-04
5.549999999999999822e+00,9.999118643298998688e-01,5.313150747458170436e-04,-3.789375299028884762e-04,2.507304029422763401e-03,-1.339334239506246434e-05,-1.402604887725232879e-05,-7.632743522458582675e-01,-7.926525887871184173e-01,2.937823654126012901e-02,9.972429950344996376e-05,2.331975444767042660e-04
5.560000000000000497e+00,9.999138882606481982e-01,4.419396653622077384e-04,-3.764122402510034046e-04,2.530360194220066840e-03,-1.339365410966479937e-05,-1.465101649056153657e-05,-7.644928576279602650e-01,-7.865169620525174210e-01,2.202410442455712825e-02,9.979857940060183306e-05,2.319986985446220729e-04
5.570000000000000284e+00,9.999167241154824914e-01,3.745616019211344978e-04,-3.771947607377361725e-04,2.545550772045145418e-03,-1.320066841608670513e-05,-1.512456011847344775e-05,-7.654602668444998592e-01,-7.823999800958192363e-01,1.693971325131932507e-02,9.988521563728428401e-05,2.312076387185335591e-04
5.580000000000000071e+00,9.999203160634810850e-01,3.371834546124139170e-04,-3.747222764823362334e-04,2.552958438274264240e-03,-1.280330221800052779e-05,-1.543480699311068039e-05,-7.660151949574207642e-01,-7.793660876851925545e-01,1.335089272777181812e-02,9.998363817297031451e-05,2.310431026240067354e-04
5.589999999999999858e+00,9.999245939173708742e-01,3.290036314316846294e-04,-3.621054547828674963e-04,2.552678570565062709e-03,-1.220640178570728749e-05,-1.556916768233255723e-05,-7.670505783248948717e-01,-7.782684434956190778e-01,1.121786517072425465e-02,1.000941074016170401e-04,2.312504268549009367e-04
5.600000000000000533e+00,9.999294400241711678e-01,3.432564403884171477e-04,-3.360046627413492033e-04,2.544738113207290278e-03,-1.142300528024473432e-05,-1.553322836520949928e-05,-7.682045542826720919e-01,-7.795000283693839238e-01,1.129547408671181807e-02,1.002166829354452871e-04,2.315129785075420443e-04
5.610000000000000320e+00,9.999346923243809249e-01,3.710200258110666173e-04,-2.974353731031214513e-04,2.529084704836531174e-03,-1.045572103446223644e-05,-1.535479219035055197e-05,-7.691152108685993527e-01,-7.825269798696746770e-01,1.341176900107535035e-02,1.003371080119267936e-04,2.315754362023358937e-04
5.620000000000000107e+00,9.999402278456578363e-01,4.035488285422397466e-04,-2.486214941305533456e-04,2.505657397512495686e-03,-9.288258231666594885e-06,-1.507169579601869025e-05,-7.704616658605775159e-01,-7.881293881259079370e-01,1.766772226533046622e-02,1.004568262136135723e-04,2.315548196165639894e-04
5.629999999999999893e+00,9.999459730279592895e-01,4.331006781691692695e-04,-1.885551285408155510e-04,2.474496848269662486e-03,-7.901153611356247886e-06,-1.471765612391542737e-05,-7.718349860093152159e-01,-7.965240954881659396e-01,2.468910947885077922e-02,1.006007672479183212e-04,2.317596233205598821e-04
5.639999999999999680e+00,9.999518238748509313e-01,4.535393094858120684e-04,-1.110393709896508702e-04,2.435824739134674968e-03,-6.302272461291426496e-06,-1.431922012023524242e-05,-7.726956051633518952e-01,-8.066890110682192194e-01,3.399340590486734509e-02,1.007768873801286323e-04,2.321678135166482804e-04
5.650000000000000355e+00,9.999576275516527391e-01,4.613912744613091091e-04,-7.078637502586408705e-06,2.390041732398553130e-03,-4.544995108764128052e-06,-1.390118635608235621e-05,-7.732842335018246249e-01,-8.180509889218501307e-01,4.476675542002545721e-02,1.009637762368433055e-04,2.324574290504255458e-04
5.660000000000000142e+00,9.999632404541546338e-01,4.568491260236276800e-04,1.297849820213710977e-04,2.337647131201189658e-03,-2.713470009285658358e-06,-1.348629646768616609e-05,-7.735145684761417506e-01,-8.299026292870964605e-01,5.638806081095471684e-02,1.011373506769284314e-04,2.325237998876961143e-04
5.669999999999999929e+00,9.999685604080242873e-01,4.437253146385857047e-04,2.988394196620352281e-04,2.279132660270089591e-03,-8.811435441450995023e-07,-1.308180719933862790e-05,-7.738661974068393734e-01,-8.423584577319500610e-01,6.849226032511065987e-02,1.012949358382537698e-04,2.326052164061120919e-04
5.679999999999999716e+00,9.999734764142422794e-01,4.278415278664289925e-04,4.914110508483126227e-04,2.214913864463421197e-03,9.271141202739603772e-07,-1.266403124543877657e-05,-7.744703150319435236e-01,-8.560030681551105136e-01,8.153275312316698997e-02,1.014564625336886086e-04,2.330456031085503810e-04
5.690000000000000391e+00,9.999777782496503953e-01,4.142441913587825795e-04,6.942986216135018686e-04,2.145332100410289253e-03,2.739232220164062610e-06,-1.218096042881235706e-05,-7.745576925150605696e-01,-8.699097577966415917e-01,9.535206528158099437e-02,1.016400491496951468e-04,2.339947527518759784e-04
5.700000000000000178e+00,9.999811413561141560e-01,4.043315228977282789e-04,8.950437331246631793e-04,2.070713505708090488e-03,4.602111097974740392e-06,-1.158029605031076260e-05,-7.741758376991424440e-01,-8.830634568423096908e-01,1.088876191431672052e-01,1.018382867291526650e-04,2.349311602272141641e-04
5.709999999999999964e+00,9.999832468405536190e-01,3.942109511267194661e-04,1.085621760006205260e-03,1.991440770735533692e-03,6.535733862024744552e-06,-1.084636832666834173e-05,-7.736924979909496347e-01,-8.952208074185182829e-01,1.215283094275686898e-01,1.020185104378746373e-04,2.350494084961685104e-04
5.719999999999999751e+00,9.999839724368982941e-01,3.753659775266289327e-04,1.262426994105034705e-03,1.907994882221632866e-03,8.511180915081959167e-06,-1.001796995583348043e-05,-7.733195039999549714e-01,-9.065626570140020712e-01,1.332431530140471276e-01,1.021447799208487320e-04,2.343914413667214092e-04
5.730000000000000426e+00,9.999835134216336074e-01,3.378860827126669263e-04,1.423325303078321578e-03,1.820950144995883571e-03,1.046916675588912399e-05,-9.172076483359391163e-06,-7.730798199076507338e-01,-9.173997971287869424e-01,1.443199772211361809e-01,1.022107142645765606e-04,2.336862783527404730e-04
5.740000000000000213e+00,9.999823112878639675e-01,2.750018964659503877e-04,1.564892203447868814e-03,1.730936074905084715e-03,1.236227987348217048e-05,-8.384359306686100196e-06,-7.723311028802694045e-01,-9.268432139655580215e-01,1.545121110852886170e-01,1.022437236097522537e-04,2.333225140318528901e-04
5.750000000000000000e+00,9.999808538942636105e-01,1.863096304452683725e-04,1.682545800472169369e-03,1.638595073049654936e-03,1.418436804160748493e-05,-7.693483346318346800e-06,-7.710626027569532637e-01,-9.337415360232563799e-01,1.626789332663031162e-01,1.022755410491669548e-04,2.332078200084630737e-04
5.759999999999999787e+00,9.999795241827063030e-01,7.753256626492611948e-05,1.773393762397955592e-03,1.544558407529677451e-03,1.596202929639171567e-05,-7.090329593482874632e-06,-7.704606211939376559e-01,-9.392335885520591843e-01,1.687729673581215006e-01,1.023329280976242476e-04,2.331677371036899871e-04
5.770000000000000462e+00,9.999785366363519445e-01,-4.294819741987065579e-05,1.838942760395232551e-03,1.449443038363995052e-03,1.771713565855068378e-05,-6.533454228520836939e-06,-7.703856800012994777e-01,-9.445685867871594921e-01,1.741829067858599867e-01,1.024321077922860269e-04,2.331460141962171662e-04
5.780000000000000249e+00,9.999779600408752467e-01,-1.682633756725419958e-04,1.884721396185516044e-03,1.353854823025765416e-03,1.943611423165722280e-05,-5.975753493896219505e-06,-7.695498853921888260e-01,-9.483663697463271536e-01,1.788164843541383275e-01,1.025604099197598054e-04,2.332070727038004776e-04
5.790000000000000036e+00,9.999778286760031554e-01,-2.949969620296069702e-04,1.916533147716899255e-03,1.258382609256599328e-03,2.107622009890975634e-05,-5.384862543014496193e-06,-7.685353365450018348e-01,-9.500403328306781248e-01,1.815049962856763177e-01,1.027033808520390969e-04,2.334499574137005595e-04
5.799999999999999822e+00,9.999781866302133171e-01,-4.218679755589748890e-04,1.936208802081232838e-03,1.163581691207657637e-03,2.260465649115019800e-05,-4.748737006596108479e-06,-7.680504397706706676e-01,-9.506633406815337972e-01,1.826129009108631018e-01,1.028724845130678912e-04,2.339892879503757683e-04
5.810000000000000497e+00,9.999790083247501737e-01,-5.468463428995761670e-04,1.940249930723825060e-03,1.069959697218585701e-03,2.403424636356684964e-05,-4.069169750165397266e-06,-7.673205140754507658e-01,-9.498900427591553397e-01,1.825695286837045461e-01,1.030724494060495701e-04,2.348050670961665531e-04
5.820000000000000284e+00,9.999801593158333946e-01,-6.654305483325597542e-04,1.922228645837095826e-03,9.779782957122919000e-04,2.542032619744255228e-05,-3.352602053926413937e-06,-7.662691877758871506e-01,-9.469946252280977417e-01,1.807254374522105911e-01,1.032891112471451018e-04,2.356276945929547395e-04
5.830000000000000071e+00,9.999814211213895465e-01,-7.713753301511368232e-04,1.876848490096606065e-03,8.880692569590200453e-04,2.681822939008790787e-05,-2.606897346026531068e-06,-7.654308569882812829e-01,-9.423354792000073754e-01,1.769046222117260647e-01,1.035130198927523994e-04,2.362945247431635920e-04
5.839999999999999858e+00,9.999825125574905993e-01,-8.589350723474627799e-04,1.802634540082157389e-03,8.006481882003542222e-04,2.823735033005657765e-05,-1.845856784677247013e-06,-7.647511606468673229e-01,-9.362794542968874145e-01,1.715282936500200361e-01,1.037322951490698460e-04,2.369485243920443907e-04
5.850000000000000533e+00,9.999831675949163445e-01,-9.246714501264703418e-04,1.701692421280715916e-03,7.161099879343760547e-04,2.963187181190083343e-05,-1.095033665678084959e-06,-7.639259722318291201e-01,-9.285591027853795643e-01,1.646331305535504719e-01,1.039323852491594172e-04,2.376386725619905604e-04
5.860000000000000320e+00,9.999832351167765587e-01,-9.675736667640124928e-04,1.577330108140953492e-03,6.348079179895046520e-04,3.093587644750684284e-05,-3.901799220280460538e-07,-7.632199653939136796e-01,-9.193245119595361281e-01,1.561045465656224762e-01,1.041198631297175439e-04,2.380797617149710277e-04
5.870000000000000107e+00,9.999826787648579129e-01,-9.877410651354643929e-04,1.431671389351397723e-03,5.570369216406647304e-04,3.211198416521094702e-05,2.329756153130883524e-07,-7.628035726952167028e-01,-9.091944202432263866e-01,1.463908475480096560e-01,1.043080767110029518e-04,2.379869900965836393e-04
5.879999999999999893e+00,9.999815311570996457e-01,-9.849378747258795853e-04,1.265033015246841809e-03,4.830427162269688881e-04,3.317282746567024303e-05,7.483249119587110059e-07,-7.620834323888745487e-01,-8.976559356253089872e-01,1.355725032364344940e-01,1.044851598807137978e-04,2.374123039206033070e-04
5.889999999999999680e+00,9.999798998021643959e-01,-9.583122862745428175e-04,1.077331484638122117e-03,4.130579436957126514e-04,3.416050352721446950e-05,1.137663616983550173e-06,-7.614189296745723645e-01,-8.846459573182176017e-01,1.232270276436452650e-01,1.046303725079344575e-04,2.366790932770701517e-04
5.900000000000000355e+00,9.999779551735522576e-01,-9.076323569201383149e-04,8.701053811840830281e-04,3.473411439126531503e-04,3.510519079726501473e-05,1.379246554660964967e-06,-7.616967421331011234e-01,-8.719834469869759408e-01,1.102867048538747619e-01,1.047535543647731262e-04,2.361462763809107912e-04
5.910000000000000142e+00,9.999758375342526762e-01,-8.351093042275087482e-04,6.470976909924025262e-04,2.861852786187103499e-04,3.599863722684829047e-05,1.442150790456777062e-06,-7.621303306574048753e-01,-8.602116047172992941e-01,9.808127405989440495e-02,1.048837664494263109e-04,2.360410564845594195e-04
5.919999999999999929e+00,9.999736234777580890e-01,-7.461746540260586272e-04,4.126704694422083232e-04,2.298795998983549761e-04,3.680190029944155350e-05,1.299839621077804290e-06,-7.620316501909707441e-01,-8.482423449387617165e-01,8.621069474779102793e-02,1.050200239869176030e-04,2.363769109774427335e-04
5.929999999999999716e+00,9.999714672770702029e-01,-6.482880311950727946e-04,1.696756098386373432e-04,1.786415419512744386e-04,3.747733853535250887e-05,9.560606552323120667e-07,-7.622308980290589675e-01,-8.365212882703821906e-01,7.429039024132318147e-02,1.051352683615956567e-04,2.370175227310866717e-04
5.940000000000000391e+00,9.999697108269052226e-01,-5.483442111863561430e-04,-8.085486135649290864e-05,1.325611839557217560e-04,3.801772150465301190e-05,4.581891916125053321e-07,-7.625422020490190134e-01,-8.254238522721601967e-01,6.288165022314121111e-02,1.052288573504948953e-04,2.378367471207454287e-04
5.950000000000000178e+00,9.999687281878737455e-01,-4.501170514913609122e-04,-3.377071204867966711e-04,9.160017949687950846e-05,3.845131723188728579e-05,-1.202225529845161819e-07,-7.626068962801996198e-01,-8.143899772039527862e-01,5.178308092375315946e-02,1.053291140403387710e-04,2.387340509639734876e-04
5.959999999999999964e+00,9.999686657932375100e-01,-3.531839223770234706e-04,-5.970977419507674184e-04,5.565727211628935319e-05,3.882217551966371950e-05,-7.171213302759393648e-07,-7.634247840822369069e-01,-8.047736332452186669e-01,4.134884916298180169e-02,1.054474730415968961e-04,2.395316513978951178e-04
5.969999999999999751e+00,9.999693950164330047e-01,-2.541325345449750280e-04,-8.523549394432233459e-04,2.467102528006036465e-05,3.916233266663560756e-05,-1.307086516341247288e-06,-7.644329367272865161e-01,-7.972026500413500472e-01,3.276971331406357268e-02,1.055614107549556304e-04,2.400123371173457087e-04
5.980000000000000426e+00,9.999707142749617583e-01,-1.496681574181035811e-04,-1.096280098960483078e-03,-1.295283564415553305e-06,3.947565711221723002e-05,-1.890810905124305290e-06,-7.647485464712485692e-01,-7.902870003384037112e-01,2.553845386715510382e-02,1.056406040334773142e-04,2.401603139952079857e-04
5.990000000000000213e+00,9.999725710930547073e-01,-4.009312406958546055e-05,-1.324241804582646474e-03,-2.203229037829907504e-05,3.974173304746795975e-05,-2.459995952686722524e-06,-7.654515417855866088e-01,-7.845747463303817115e-01,1.912320454479507492e-02,1.056890348110807730e-04,2.402930612497300444e-04
6.000000000000000000e+00,9.999750614807679794e-01,6.887589011485574487e-05,-1.535255578274072417e-03,-3.723248883989511602e-05,3.993230041390732242e-05,-2.973174795577318086e-06,-7.667956915102698279e-01,-7.814540798456224291e-01,1.465838833535262030e-02,1.057565938529698052e-04,2.408631563517449337e-04
6.009999999999999787e+00,9.999782143955339153e-01,1.673330999270046375e-04,-1.730085576569871404e-03,-4.657062852117253610e-05,4.002458974015762276e-05,-3.367481556801531987e-06,-7.679319398956870879e-01,-7.806209404749731018e-01,1.268900057928601909e-02,1.058863019400859394e-04,2.419870550183222946e-04
6.020000000000000462e+00,9.999818567641103328e-01,2.450673136449781162e-04,-1.908114193442648869e-03,-4.976553419250810136e-05,4.000172053934839342e-05,-3.596609234099914144e-06,-7.689425160105646251e-01,-7.817416541418261700e-01,1.279913813126150150e-02,1.060641749514124130e-04,2.429934574148528981e-04
6.030000000000000249e+00,9.999857348033744930e-01,2.961050684162990052e-04,-2.065840936644242412e-03,-4.659598892529726651e-05,3.984494241782247101e-05,-3.660854020743046986e-06,-7.699298840819217560e-01,-7.848267035140815695e-01,1.489681943215980485e-02,1.062488919200864698e-04,2.430266988413531948e-04
6.040000000000000036e+00,9.999896758678638031e-01,3.215622356246905576e-04,-2.198289915874408838e-03,-3.688338343414401317e-05,3.953196366846495016e-05,-3.603547937781984660e-06,-7.703139890337039608e-01,-7.887354427413110214e-01,1.842145370760708140e-02,1.064316531991224476e-04,2.423568071465709295e-04
6.049999999999999822e+00,9.999935315493203580e-01,3.294602038440740599e-04,-2.301878548912815632e-03,-2.047596023907681699e-05,3.904940768760780593e-05,-3.478359427365982514e-06,-7.707735774432814546e-01,-7.933864093928089112e-01,2.261283194952745657e-02,1.066334392435527243e-04,2.418740898195714806e-04
6.060000000000000497e+00,9.999970060293826846e-01,3.318073367581423033e-04,-2.376154090489978905e-03,2.742992011028252535e-06,3.841014289851770532e-05,-3.314425931321152671e-06,-7.720245554251690123e-01,-8.003852934050617041e-01,2.836073797989269868e-02,1.068504746230133039e-04,2.415288314037145057e-04
6.070000000000000284e+00,9.999996623037505916e-01,3.403361978139949500e-04,-2.423173774669321566e-03,3.283189965621532031e-05,3.765550594519140022e-05,-3.103649021396344157e-06,-7.728659641803901081e-01,-8.091495954640017807e-01,3.628363128361167256e-02,1.070458255709973096e-04,2.408683672612266236e-04
6.080000000000000071e+00,1.000001112204899067e+00,3.624580909870885417e-04,-2.445584101218492134e-03,6.977911273091928247e-05,3.683193724157066259e-05,-2.814384348382142808e-06,-7.731078747976137810e-01,-8.183489390316458501e-01,4.524106423403210370e-02,1.071986346796069108e-04,2.402678819661829834e-04
6.089999999999999858e+00,1.000001149285731472e+00,3.987945686560239117e-04,-2.445440048245527912e-03,1.135156758137872019e-04,3.595507740393564123e-05,-2.417688045382302704e-06,-7.736066316116014807e-01,-8.284016628396276838e-01,5.479503122802616144e-02,1.073126740742784830e-04,2.402159432830508479e-04
6.100000000000000533e+00,9.999997712079073953e-01,4.432329043990360768e-04,-2.424772816185535342e-03,1.639360606720043642e-04,3.498959365666457128e-05,-1.907967905501253904e-06,-7.743283150965902806e-01,-8.397979075465842325e-01,6.546959244999400740e-02,1.073888995871220343e-04,2.404618411395720301e-04
6.110000000000000320e+00,9.999971606815389880e-01,4.856087560063719827e-04,-2.387122166380883231e-03,2.208958777939943165e-04,3.386338466352701459e-05,-1.307629075523836405e-06,-7.750934482557866323e-01,-8.526543275092968166e-01,7.756087925351018431e-02,1.074397191003600001e-04,2.406110247397119650e-04
6.120000000000000107e+00,9.999935766936570714e-01,5.159116910236063655e-04,-2.338318711921387547e-03,2.841736398653681335e-04,3.250745308194308351e-05,-6.572559407198012797e-07,-7.755843056695627125e-01,-8.664835704687897655e-01,9.089926479922702529e-02,1.074991803630494827e-04,2.406556545582194673e-04
6.129999999999999893e+00,9.999892065501188032e-01,5.280954058715644573e-04,-2.285312239685468368e-03,3.534195430662526649e-04,3.089232439988317153e-05,-1.884546133336898701e-09,-7.757758568068922056e-01,-8.806545494022293141e-01,1.048786925953371502e-01,1.075889518600464721e-04,2.406531507865850017e-04
6.140000000000000568e+00,9.999841466696045567e-01,5.218938848809099185e-04,-2.233527764394011971e-03,4.281351419660314392e-04,2.903638513695943826e-05,6.151757883123382122e-07,-7.756261901127431413e-01,-8.945384132090734575e-01,1.189122230963302745e-01,1.077013870141659718e-04,2.405139898851160751e-04
6.150000000000000355e+00,9.999785068695767887e-01,5.021261903177135031e-04,-2.184739847151311119e-03,5.077129039385917374e-04,2.698514627262097544e-05,1.148260334015686607e-06,-7.749245155296313747e-01,-9.070097504939280686e-01,1.320852349642966939e-01,1.078182285645648748e-04,2.403188011599333151e-04
6.160000000000000142e+00,9.999724947825134880e-01,4.761288805601450696e-04,-2.137241438572192245e-03,5.915235195179474820e-04,2.478121458888775150e-05,1.544578571645067982e-06,-7.743931907461774067e-01,-9.182617918254564193e-01,1.438686010792790126e-01,1.079332478649035947e-04,2.402509062511271054e-04
6.169999999999999929e+00,9.999663996159322554e-01,4.506740194330786562e-04,-2.088312274471050209e-03,6.790027988819587971e-04,2.244669970760593397e-05,1.751956298976286566e-06,-7.739797091349303049e-01,-9.286648660687677470e-01,1.546851569338373866e-01,1.080489188685691436e-04,2.402568130872584362e-04
6.179999999999999716e+00,9.999605447721536811e-01,4.295411388682663051e-04,-2.037199578624179774e-03,7.696862098547754870e-04,1.998584874395276006e-05,1.740634871629040208e-06,-7.729390376854456957e-01,-9.370153490015554754e-01,1.640763113161097242e-01,1.081555508022554330e-04,2.403854347581280138e-04
6.190000000000000391e+00,9.999552938740912111e-01,4.123334943656866499e-04,-1.986588687200359620e-03,8.631704849743005370e-04,1.740044730393105994e-05,1.523119752396390611e-06,-7.718995733297693285e-01,-9.431512637370256247e-01,1.712516904072563517e-01,1.082529075737696160e-04,2.409527780167231015e-04
6.200000000000000178e+00,9.999509921247807798e-01,3.948505315433140594e-04,-1.941992160359305719e-03,9.590264424368830044e-04,1.470455256760021876e-05,1.151660945358557534e-06,-7.710805772458956264e-01,-9.475892581032996365e-01,1.765086808574040378e-01,1.083766261427712246e-04,2.419470488526087593e-04
6.209999999999999964e+00,9.999477864802279736e-01,3.710722694574325638e-04,-1.909880841330574520e-03,1.056715554146571033e-03,1.192862957097862537e-05,6.898493938403671900e-07,-7.700539830625919846e-01,-9.499244322094725357e-01,1.798704491468805788e-01,1.085538912993009008e-04,2.427850492250360759e-04
6.219999999999999751e+00,9.999455500386819073e-01,3.362901832605273526e-04,-1.895534167794223979e-03,1.155557663166411090e-03,9.111170942849441010e-06,1.784477128626490568e-07,-7.694074246131056283e-01,-9.507853481492377634e-01,1.813779235361321351e-01,1.087713521184712411e-04,2.429981413387682920e-04
6.230000000000000426e+00,9.999439924022481829e-01,2.901632567849421257e-04,-1.901197836001755972e-03,1.254764424132113771e-03,6.284180666150305012e-06,-3.780778376357830858e-07,-7.690666620022348354e-01,-9.509031927799439510e-01,1.818365307777091711e-01,1.090050967194368121e-04,2.429868554354452925e-04
6.240000000000000213e+00,9.999428007022512777e-01,2.379495530577161008e-04,-1.925041303133894670e-03,1.353515991189405306e-03,3.463828754636835046e-06,-9.962893073749880076e-07,-7.683049526091763060e-01,-9.495024060029274571e-01,1.811974533937511789e-01,1.092288359400222055e-04,2.435091043853088166e-04
6.250000000000000000e+00,9.999417729288997414e-01,1.888126054363681479e-04,-1.961259961300690878e-03,1.451040943259899020e-03,6.549271528105278332e-07,-1.686795794265102975e-06,-7.673719460495275202e-01,-9.461480620257728402e-01,1.787761159762453478e-01,1.094105349538977056e-04,2.443373391780578885e-04
6.259999999999999787e+00,9.999409152812036572e-01,1.518260231275904253e-04,-2.001058997523671740e-03,1.546668387461192212e-03,-2.132889114797541287e-06,-2.439677602351836710e-06,-7.665253762651089708e-01,-9.410120722954552486e-01,1.744866960303462500e-01,1.095413612328040320e-04,2.444548901532339613e-04
6.270000000000000462e+00,9.999403776160712409e-01,1.316871625263697375e-04,-2.033980360365591870e-03,1.639843680866805414e-03,-4.870504134492891183e-06,-3.230700342712693536e-06,-7.657069633132178588e-01,-9.341537128064759665e-01,1.684467494932580522e-01,1.096410841608066767e-04,2.437876094429913820e-04
6.280000000000000249e+00,9.999402660667591203e-01,1.264478692909830728e-04,-2.049522994535873163e-03,1.730115984508016728e-03,-7.509609762126682783e-06,-4.036574782070107887e-06,-7.649952463845415274e-01,-9.257701051454800822e-01,1.607748587609385549e-01,1.097214951859344547e-04,2.435550469217506731e-04
6.290000000000000036e+00,9.999405432899749480e-01,1.288085636615325733e-04,-2.039287529756073081e-03,1.817108898821429832e-03,-9.998340736959677335e-06,-4.842973391424738511e-06,-7.644786753386478839e-01,-9.162413570084380066e-01,1.517626816697900949e-01,1.097649392443276871e-04,2.446323334301947483e-04
6.299999999999999822e+00,9.999411192572462692e-01,1.305129729364843619e-04,-1.999452722965174359e-03,1.900482286838384421e-03,-1.229836632585670309e-05,-5.640708245622167931e-06,-7.641965730605904117e-01,-9.060464283768767668e-01,1.418498553162863551e-01,1.097524526226899814e-04,2.462867029220383586e-04
6.310000000000000497e+00,9.999420007622450424e-01,1.270934265310084271e-04,-1.932679887495205879e-03,1.979894652764403566e-03,-1.438892137711145634e-05,-6.417722921965388873e-06,-7.640453364074186737e-01,-8.954794860894759179e-01,1.314341496820571886e-01,1.096977209840969861e-04,2.469723543658819409e-04
6.320000000000000284e+00,9.999433483394354338e-01,1.198448779589581247e-04,-1.848061613594909926e-03,2.054980453063338670e-03,-1.625731540420326731e-05,-7.155414808531124874e-06,-7.639756001016727582e-01,-8.847094246343479851e-01,1.207338245326751852e-01,1.096344344478451452e-04,2.463323466219691227e-04
6.330000000000000071e+00,9.999454577983502013e-01,1.140575196209322290e-04,-1.758290253782677408e-03,2.125354748204656089e-03,-1.788904761898284780e-05,-7.830799568012244467e-06,-7.640485368858992432e-01,-8.740219281434018495e-01,1.099733912575025785e-01,1.095936467427990917e-04,2.456577409055693550e-04
6.339999999999999858e+00,9.999486983012989549e-01,1.153884833267942371e-04,-1.674898132701912361e-03,2.190643059318082061e-03,-1.926907135175459437e-05,-8.421614140538098028e-06,-7.641510737539951581e-01,-8.635242883069070841e-01,9.937321455291195371e-02,1.096059093719233902e-04,2.459822688987145511e-04
6.350000000000000533e+00,9.999533759770127261e-01,1.273517279823199819e-04,-1.603931742654468150e-03,2.250516890815858293e-03,-2.039142277573328770e-05,-8.912529529921141210e-06,-7.640563752030096190e-01,-8.528437430208929415e-01,8.878736781788328092e-02,1.097006567123713286e-04,2.468215562432263255e-04
6.360000000000000320e+00,9.999595524674207425e-01,1.513062674579459047e-04,-1.544432240465030363e-03,2.304711527766471237e-03,-2.126393799086808572e-05,-9.301358273335301531e-06,-7.640158409178261500e-01,-8.420187185514871331e-01,7.800287763366096916e-02,1.098890046153741681e-04,2.472163658930881525e-04
6.370000000000000107e+00,9.999669314207560999e-01,1.878154216730006652e-04,-1.490283494438249907e-03,2.353017193847495997e-03,-2.189974846570853426e-05,-9.601207978517146234e-06,-7.640748626738114169e-01,-8.312996132442642683e-01,6.722475057045289304e-02,1.101493005473205703e-04,2.470166743655521913e-04
6.379999999999999893e+00,9.999748932753954600e-01,2.374151115306686688e-04,-1.433707853499532111e-03,2.395254330743027456e-03,-2.230167819547046080e-05,-9.833368045413267133e-06,-7.639272058137457355e-01,-8.202753228197959823e-01,5.634811700605024676e-02,1.104443677227537514e-04,2.467719611234375776e-04
6.390000000000000568e+00,9.999826102283793094e-01,2.998945337805180352e-04,-1.368022175612576118e-03,2.431251352085216175e-03,-2.245385295567540627e-05,-1.001214596363433726e-05,-7.641161919535485181e-01,-8.094920642846039627e-01,4.537587233105540990e-02,1.107527462062686909e-04,2.470017888416276008e-04
6.400000000000000355e+00,9.999891413217706360e-01,3.725964542918561899e-04,-1.288595473249686202e-03,2.460835256558052773e-03,-2.232906042488251073e-05,-1.013234833105423091e-05,-7.646518257316904377e-01,-7.997340282921826526e-01,3.508220256049223579e-02,1.110621126437601929e-04,2.478690971723374048e-04
6.410000000000000142e+00,9.999935490415893247e-01,4.490725706246794110e-04,-1.192795807903487132e-03,2.483833862728648464e-03,-2.190767950764746161e-05,-1.017094431045233032e-05,-7.650867662252068824e-01,-7.908062398335908849e-01,2.571947360838401642e-02,1.113517236772936257e-04,2.492665876037136741e-04
6.419999999999999929e+00,9.999950641228764203e-01,5.195079522049943221e-04,-1.080338249825226827e-03,2.500085092958894469e-03,-2.119622646684034191e-05,-1.010275020277318656e-05,-7.658815261890081771e-01,-7.833300717087275933e-01,1.744854551971943002e-02,1.116078291403486413e-04,2.510248531095715663e-04
6.429999999999999716e+00,9.999932033680818400e-01,5.734365826199371886e-04,-9.543069825553798661e-04,2.509452621623690146e-03,-2.023516184131172316e-05,-9.916836549385593102e-06,-7.670262305858752683e-01,-7.780640563868651549e-01,1.103782580098987276e-02,1.118273172549959948e-04,2.530621195437898763e-04
6.440000000000000391e+00,9.999878235568167018e-01,6.036442187770884281e-04,-8.216250945397788729e-04,2.511848425246035119e-03,-1.909241123574019979e-05,-9.620288887231815189e-06,-7.683747539782131986e-01,-7.753917199791044990e-01,7.016966000891322087e-03,1.120091287346197841e-04,2.554008432946730522e-04
6.450000000000000178e+00,9.999791166245242113e-01,6.089602816828759962e-04,-6.914769231951535750e-04,2.507256992796716606e-03,-1.784590416364551752e-05,-9.229389053321106895e-06,-7.700250019657942646e-01,-7.759365052221364190e-01,5.911503256342135262e-03,1.121706252445873922e-04,2.580369840106122581e-04
6.459999999999999964e+00,9.999674945358681954e-01,5.940346838629424146e-04,-5.714453251521435604e-04,2.495750204784138136e-03,-1.656339100551576003e-05,-8.760137693995830835e-06,-7.714403506464451166e-01,-7.793388696803709159e-01,7.898519033925802818e-03,1.123299984120477540e-04,2.606883386122582635e-04
6.469999999999999751e+00,9.999535040131858343e-01,5.660807899348495754e-04,-4.633795022785727204e-04,2.477485117883009968e-03,-1.528951321091590537e-05,-8.227189455819670556e-06,-7.724884159609100021e-01,-7.848135250566270482e-01,1.232510909571706871e-02,1.124690801084613108e-04,2.627631754357206972e-04
6.480000000000000426e+00,9.999379012503774034e-01,5.306750662368918230e-04,-3.622457802146962069e-04,2.452687918250720089e-03,-1.404604974429968184e-05,-7.647221271713018783e-06,-7.735843892244844699e-01,-7.924143015377317356e-01,1.882991231324723444e-02,1.125687224444870023e-04,2.638528569962605985e-04
6.490000000000000213e+00,9.999216770485287453e-01,4.894821958692139284e-04,-2.593511727158960599e-04,2.421635343608317687e-03,-1.284191659691480097e-05,-7.036139980827079431e-06,-7.743972292411824832e-01,-8.016912175502546312e-01,2.729398830907218618e-02,1.126505356554152742e-04,2.641665142106841557e-04
6.500000000000000000e+00,9.999058730202113887e-01,4.412855328094293628e-04,-1.477243769837507318e-04,2.384641692296458719e-03,-1.168189872839987277e-05,-6.397853896954345904e-06,-7.746724076877610221e-01,-8.115266781019739861e-01,3.685427041421292238e-02,1.127523203221956555e-04,2.641521708557359460e-04
6.509999999999999787e+00,9.998913303107039852e-01,3.848520062345086581e-04,-2.549757154023646718e-05,2.342048660571934178e-03,-1.056546480906231074e-05,-5.715478473255928361e-06,-7.752410827389855097e-01,-8.223510560853855011e-01,4.710997334640004697e-02,1.129013586084265727e-04,2.639196107818708725e-04
6.520000000000000462e+00,9.998785334017854520e-01,3.206501326660525833e-04,1.053254354858389712e-04,2.294208109034621013e-03,-9.478525359315156555e-06,-4.957255675188635292e-06,-7.760953874961499244e-01,-8.348602667640162567e-01,5.876487926786633925e-02,1.131036468310223829e-04,2.633600666630542264e-04
6.530000000000000249e+00,9.998676423271249947e-01,2.499551085938766766e-04,2.433378549987385750e-04,2.241452125181182808e-03,-8.390151851458613796e-06,-4.096145833842156764e-06,-7.763708305289351852e-01,-8.479919204333647986e-01,7.162108990442965506e-02,1.133399903270426685e-04,2.624978204361916312e-04
6.540000000000000036e+00,9.998586859456004561e-01,1.727589158984890922e-04,3.910537621982355548e-04,2.184057363031258799e-03,-7.262583776753371591e-06,-3.128343985018260729e-06,-7.763073460537395221e-01,-8.609519142637680478e-01,8.464456821002851183e-02,1.135980383505551185e-04,2.615369057861194335e-04
6.549999999999999822e+00,9.998517052449059639e-01,8.715529773091133770e-05,5.535913178393611460e-04,2.122221150763276085e-03,-6.069253704424262125e-06,-2.076831600136879283e-06,-7.763059086690144994e-01,-8.738455888698504204e-01,9.753968020083590706e-02,1.138889940875994870e-04,2.608526692455814811e-04
6.560000000000000497e+00,9.998467600927442023e-01,-8.618825834532563363e-06,7.333792837233004281e-04,2.056066175175084131e-03,-4.806287756681924302e-06,-9.800853100625292599e-07,-7.762094786267483837e-01,-8.865113773394708296e-01,1.103018987127224321e-01,1.142159357245916998e-04,2.608791116676112409e-04
6.570000000000000284e+00,9.998439088351308568e-01,-1.131529777597792188e-04,9.251583270438130729e-04,1.985677509585316147e-03,-3.488127638405349518e-06,1.220473468673896028e-07,-7.759191353857817219e-01,-8.985640612787363368e-01,1.226449258929546010e-01,1.145645403863381579e-04,2.615600294957332039e-04
6.580000000000000071e+00,9.998431695175111766e-01,-2.208673182892095755e-04,1.115256456791859562e-03,1.911157988073634763e-03,-2.132404210057072162e-06,1.194822345621547520e-06,-7.753428928447200219e-01,-9.094436148024327426e-01,1.341007219577127207e-01,1.149212908508402719e-04,2.622171603239298321e-04
6.589999999999999858e+00,9.998444296668534959e-01,-3.242579177119504275e-04,1.285715458368136624e-03,1.832677423269268814e-03,-7.482392319636547711e-07,2.207604617866372788e-06,-7.745401446367948806e-01,-9.186545369160687979e-01,1.441143922792739174e-01,1.152781989546090434e-04,2.624905684034395392e-04
6.600000000000000533e+00,9.998473727777019704e-01,-4.176146317267920424e-04,1.420640267388625705e-03,1.750496231449389642e-03,6.627433820313316992e-07,3.132546197370807993e-06,-7.738796754261252353e-01,-9.264098271383738314e-01,1.525301517122485961e-01,1.156252264757903699e-04,2.627717770105064687e-04
6.610000000000000320e+00,9.998515063569285433e-01,-4.994911031753393850e-04,1.511231958771697701e-03,1.664961966115448234e-03,2.096398750317449179e-06,3.947197121244906150e-06,-7.734304277534942429e-01,-9.331598400778929880e-01,1.597294123243987451e-01,1.159444895665185906e-04,2.633785124257492782e-04
6.620000000000000107e+00,9.998562910093911071e-01,-5.724414433504266056e-04,1.557250282311784233e-03,1.576494284895639097e-03,3.538882649604817698e-06,4.638300684481803844e-06,-7.728587363984884551e-01,-9.387051365429490701e-01,1.658464001444606706e-01,1.162195135885337686e-04,2.639963177657467241e-04
6.629999999999999893e+00,9.998612794804684345e-01,-6.403017006928722350e-04,1.564771542362042387e-03,1.485575453109962358e-03,4.970632543395837443e-06,5.201610508925739135e-06,-7.721304302627450822e-01,-9.427075857969403616e-01,1.705771555341953072e-01,1.164444192352088705e-04,2.640471111807762838e-04
6.640000000000000568e+00,9.998662026269149461e-01,-7.047125775717544456e-04,1.541923310179901026e-03,1.392748076660824466e-03,6.378990463710328671e-06,5.636440851635167986e-06,-7.714209877700670681e-01,-9.451709268749818316e-01,1.737499391049147912e-01,1.166287544214930318e-04,2.634836349884039919e-04
6.650000000000000355e+00,9.998709685935669444e-01,-7.630968197579785124e-04,1.495119956782506136e-03,1.298604397766923860e-03,7.768529479517961630e-06,5.938751969279395875e-06,-7.709392923176594525e-01,-9.465219958228059394e-01,1.755827035051464868e-01,1.167991572314807557e-04,2.631685101439629193e-04
6.660000000000000142e+00,9.998755787158932762e-01,-8.095048056878241353e-04,1.427624184043130729e-03,1.203751071012704264e-03,9.158581481757825896e-06,6.098348960331798326e-06,-7.705304870633304937e-01,-9.469698568961972818e-01,1.764393698328668436e-01,1.169661034615520067e-04,2.637909202800603481e-04
6.669999999999999929e+00,9.998801041444866922e-01,-8.379760128030896852e-04,1.340229139727666576e-03,1.108753890942964452e-03,1.056623912506635835e-05,6.103928589309172493e-06,-7.700600578356812109e-01,-9.463574922288233715e-01,1.762974343931421328e-01,1.171066003888846722e-04,2.647849946135760746e-04
6.679999999999999716e+00,9.998847486678703600e-01,-8.461756746262062527e-04,1.232243083395485449e-03,1.014091512065890509e-03,1.198434573569051668e-05,5.955503188954987411e-06,-7.698949161648699357e-01,-9.452664961081757022e-01,1.753715799433057665e-01,1.172147530932771310e-04,2.653575033120247895e-04
6.690000000000000391e+00,9.998897906478293462e-01,-8.364371697876365206e-04,1.101712011335049786e-03,9.201520632264192532e-04,1.337001923501828098e-05,5.677929824612189746e-06,-7.693479353948311505e-01,-9.431286798290737794e-01,1.737807444342426288e-01,1.173198666649411534e-04,2.656843375918871430e-04
6.700000000000000178e+00,9.998954032905762457e-01,-8.132672690611137799e-04,9.459733737901308099e-04,8.272833399579882473e-04,1.465473218041181038e-05,5.324666655266522182e-06,-7.680519285929106044e-01,-9.383680125492357416e-01,1.703160839563251094e-01,1.174390716995657707e-04,2.662562047066607818e-04
6.709999999999999964e+00,9.999015719463985041e-01,-7.795913225970957892e-04,7.640747379043207662e-04,7.358719638444254172e-04,1.577311615639966018e-05,4.963436049908527958e-06,-7.670339864340871561e-01,-9.313767539844649557e-01,1.643427675503778274e-01,1.175631445209397567e-04,2.671219087722054297e-04
6.719999999999999751e+00,9.999081465745204289e-01,-7.351418301332430984e-04,5.604543016532198161e-04,6.464069236414491087e-04,1.669349276631939806e-05,4.648081076246674609e-06,-7.663469507032858452e-01,-9.229024295009816692e-01,1.565554787976958517e-01,1.176775637169621936e-04,2.680997363344594930e-04
6.730000000000000426e+00,9.999149414809186398e-01,-6.781686192034837779e-04,3.470331874160448239e-04,5.594938156957171256e-04,1.743002564847469490e-05,4.395633134488596576e-06,-7.656979939229977550e-01,-9.130230601230796550e-01,1.473250662000819000e-01,1.177700633911538906e-04,2.689476828228176686e-04
6.740000000000000213e+00,9.999218311533798476e-01,-6.084478574602471442e-04,1.411918804032520213e-04,4.758188628792712669e-04,1.802834055275907575e-05,4.189215972400331885e-06,-7.651752456083773524e-01,-9.019970203152036792e-01,1.368217747068263823e-01,1.178399659228484821e-04,2.693540247553638523e-04
6.750000000000000000e+00,9.999287770312852430e-01,-5.285035824493998459e-04,-3.998243969810542431e-05,3.960910648543675356e-04,1.853505383725412422e-05,4.009110881055115009e-06,-7.645539586745745408e-01,-8.896714839645756268e-01,1.251175252900010859e-01,1.179007466958404869e-04,2.691781202701637454e-04
6.759999999999999787e+00,9.999357902443178903e-01,-4.419181778682478739e-04,-1.858838312190222919e-04,3.209959876609773345e-04,1.897219771736510455e-05,3.869194729383604270e-06,-7.639224208366717228e-01,-8.759701187248964960e-01,1.120476978882247593e-01,1.179640996964058592e-04,2.686577600228279294e-04
6.770000000000000462e+00,9.999429103084838122e-01,-3.506265480909682682e-04,-2.953650160809307107e-04,2.511754825425315603e-04,1.933194971857431679e-05,3.827767102184064812e-06,-7.637221554747853913e-01,-8.616881502920743507e-01,9.796599481728895942e-02,1.180416571721898389e-04,2.681588090516218159e-04
6.780000000000000249e+00,9.999501752635437946e-01,-2.541900127373157635e-04,-3.751829556240273388e-04,1.872223183723516118e-04,1.959112046189250838e-05,3.961068004446825601e-06,-7.639875300916934009e-01,-8.478069581810829813e-01,8.381942808938952494e-02,1.181585422439581116e-04,2.678724426725676011e-04
6.790000000000000036e+00,9.999575198720953573e-01,-1.520618465004246807e-04,-4.354986252718532117e-04,1.296679728061163729e-04,1.973234651471039204e-05,4.318827055914628339e-06,-7.642517018821672892e-01,-8.343951109040824710e-01,7.014340902191522342e-02,1.183331344486666302e-04,2.678333766563678608e-04
6.799999999999999822e+00,9.999646950223034514e-01,-4.675060288253320742e-05,-4.854242146594099096e-04,7.895240275190396984e-05,1.975872879803735742e-05,4.895800803766272849e-06,-7.646571926099214878e-01,-8.216459161493769869e-01,5.698872353945545061e-02,1.185440691069284677e-04,2.679872489912416000e-04
6.810000000000000497e+00,9.999713329891368740e-01,5.527580747837949833e-05,-5.311025857169339231e-04,3.538573754231660894e-05,1.969740281983902323e-05,5.638583271699633634e-06,-7.655195483883662222e-01,-8.104743458377261511e-01,4.495479744935997751e-02,1.187463343714244334e-04,2.682646795379994842e-04
6.820000000000000284e+00,9.999770758023357464e-01,1.462181995141624221e-04,-5.767718722995228810e-04,-8.744388200511336268e-07,1.959489988415758646e-05,6.477889939601692696e-06,-7.663998464343174666e-01,-8.009972304277468425e-01,3.459738399342938975e-02,1.189187701650359284e-04,2.687483579060234717e-04
6.830000000000000071e+00,9.999816074060379201e-01,2.213793793295163207e-04,-6.267862739058641889e-04,-2.981092806320318218e-05,1.950726410052720536e-05,7.359762080815666380e-06,-7.673127270738230310e-01,-7.932118276906680032e-01,2.589910061684501039e-02,1.190716404601411648e-04,2.697059292997572300e-04
6.839999999999999858e+00,9.999846226094533108e-01,2.819982766636284143e-04,-6.859369253514835353e-04,-5.149960629318628598e-05,1.948463662598484092e-05,8.256824140274345697e-06,-7.684893894469837505e-01,-7.876509628826272591e-01,1.916157343564348081e-02,1.192097749216518613e-04,2.712375134776845442e-04
6.850000000000000533e+00,9.999858882550940464e-01,3.342237685484108676e-04,-7.574250835462638127e-04,-6.604705875400079622e-05,1.955119371247995529e-05,9.161024486283154782e-06,-7.695331259014823733e-01,-7.841315960582577738e-01,1.459847015677539876e-02,1.193121618873551503e-04,2.727978019390064901e-04
6.860000000000000320e+00,9.999854065751947463e-01,3.851895736961289882e-04,-8.403795489306637671e-04,-7.354204963396051068e-05,1.968833228111831920e-05,1.007173340461377204e-05,-7.703188302662270504e-01,-7.821132497626381852e-01,1.179441949641117648e-02,1.193592765458769171e-04,2.734738371916733968e-04
6.870000000000000107e+00,9.999835003316157600e-01,4.394715507613447146e-04,-9.295776593673491395e-04,-7.404211552883170676e-05,1.983392727482861210e-05,1.098947587549642254e-05,-7.711476010405101666e-01,-7.816374366230580684e-01,1.048983558254793988e-02,1.193630689709695357e-04,2.729971204675774032e-04
6.879999999999999893e+00,9.999807041147185105e-01,4.983637887068920452e-04,-1.018302807211433122e-03,-6.759740397917966782e-05,1.990445543588161559e-05,1.191467369684854312e-05,-7.721119973660151015e-01,-7.829880909641213638e-01,1.087609359810620853e-02,1.193536520530963797e-04,2.719912696242943184e-04
6.890000000000000568e+00,9.999775646324636780e-01,5.613986920395383669e-04,-1.102453504607360871e-03,-5.429403089768569467e-05,1.983104202970496291e-05,1.284532889935349689e-05,-7.730912973356797169e-01,-7.862189621194271005e-01,1.312766478374733162e-02,1.193521518805518280e-04,2.710879625127393666e-04
6.900000000000000355e+00,9.999745029642628236e-01,6.276000367679622320e-04,-1.182709414644536475e-03,-3.428979458942709569e-05,1.958778357947585521e-05,1.377103848700588382e-05,-7.740849227625433704e-01,-7.913470350300623180e-01,1.726211226751896838e-02,1.193654509576193572e-04,2.704323002291619815e-04
6.910000000000000142e+00,9.999718027452001445e-01,6.949878602943960430e-04,-1.262868790678735916e-03,-7.821402526018205533e-06,1.919381558204518828e-05,1.466690435540328757e-05,-7.750639393774442221e-01,-7.983797697735568466e-01,2.331583039611265229e-02,1.193912047870445363e-04,2.701513028942059691e-04
6.919999999999999929e+00,9.999697116365973137e-01,7.593373672277007333e-04,-1.345418982165629994e-03,2.481952663496205999e-05,1.868897587882924788e-05,1.549312288057882583e-05,-7.756070620564660123e-01,-8.065238726723903406e-01,3.091681061592427629e-02,1.194290292907844361e-04,2.705371418456614663e-04
6.929999999999999716e+00,9.999685451134766589e-01,8.143427245456932081e-04,-1.427801829401507787e-03,6.332602977326155715e-05,1.810164246930335918e-05,1.620327490375241138e-05,-7.759291739545854938e-01,-8.152144198146137333e-01,3.928524586002826030e-02,1.194909051940965276e-04,2.715279694813776956e-04
6.940000000000000391e+00,9.999686721690753677e-01,8.540177450972232789e-04,-1.502436756655573706e-03,1.074082174633131164e-04,1.743067804252217422e-05,1.675929977096152259e-05,-7.767678468701619821e-01,-8.254272852119632908e-01,4.865943834180135041e-02,1.195910917296675501e-04,2.726721620209815455e-04
6.950000000000000178e+00,9.999703962056575302e-01,8.756745676929224070e-04,-1.560514217623006246e-03,1.568036108639631824e-04,1.664974307878019507e-05,1.714628054369435599e-05,-7.773651264017945595e-01,-8.369062598650051088e-01,5.954113346321054240e-02,1.197374941068215072e-04,2.737164838935157718e-04
6.959999999999999964e+00,9.999738040526121585e-01,8.808625816902368282e-04,-1.596672591832167410e-03,2.112662796345155414e-04,1.572491088115243372e-05,1.737756225828001762e-05,-7.771223483465707904e-01,-8.479262307841727297e-01,7.080388243760193934e-02,1.199404566688976097e-04,2.746494057879189654e-04
6.969999999999999751e+00,9.999786400480330517e-01,8.734723545028706638e-04,-1.611283774554197069e-03,2.705481491756053119e-04,1.463022672978831916e-05,1.748347502309035990e-05,-7.770915964947192611e-01,-8.587066016643635225e-01,8.161500516964423357e-02,1.202043198556794484e-04,2.753024300954365344e-04
6.980000000000000426e+00,9.999843014230561655e-01,8.567820999386529992e-04,-1.609102701002490489e-03,3.343876158732925858e-04,1.335297734772042098e-05,1.748666594144631333e-05,-7.775233750759988904e-01,-8.702454020164200887e-01,9.272202694042119830e-02,1.205035315547739060e-04,2.754821922708039494e-04
6.990000000000000213e+00,9.999899974023964688e-01,8.318123715524212329e-04,-1.595649764167534354e-03,4.025123299542090268e-04,1.189119236897759632e-05,1.737896191476650688e-05,-7.776721494836271731e-01,-8.820916150876323414e-01,1.044194656040051128e-01,1.207943664922849750e-04,2.753515500832914853e-04
7.000000000000000000e+00,9.999949382070016934e-01,7.978373159114038327e-04,-1.574065730644644322e-03,4.746510992976409981e-04,1.025026552458138543e-05,1.711825251550182963e-05,-7.772669036587075420e-01,-8.931189258335128223e-01,1.158520221748053219e-01,1.210424359088524551e-04,2.753568205899892263e-04
7.009999999999999787e+00,9.999984586608323678e-01,7.541808910371704993e-04,-1.544588319217161769e-03,5.505416875812690338e-04,8.442712846191690207e-06,1.665228723553513018e-05,-7.767956164291615062e-01,-9.030729867390809851e-01,1.262773703099195066e-01,1.212186068519774732e-04,2.757793987868684127e-04
7.020000000000000462e+00,1.000000154141287956e+00,7.019289083972723260e-04,-1.506618715861153491e-03,6.299217189427234716e-04,6.490864781631053113e-06,1.595587403529912538e-05,-7.767396093472707097e-01,-9.127528241029042588e-01,1.360132147556335491e-01,1.212964980547459224e-04,2.762331910126647472e-04
7.030000000000000249e+00,1.000000037877408543e+00,6.446931740642804611e-04,-1.461091046775788186e-03,7.124996556161713882e-04,4.430583313902233568e-06,1.505550699152728283e-05,-7.769303487424658039e-01,-9.227078940719104505e-01,1.457775453294446744e-01,1.212691677362024443e-04,2.759202835660445885e-04
7.040000000000000036e+00,9.999985975273559813e-01,5.881664295719998175e-04,-1.410750096408287281e-03,7.979172619147540833e-04,2.313465832666575222e-06,1.402305675787075684e-05,-7.770987842674981216e-01,-9.329540281002390856e-01,1.558552438327409639e-01,1.211619952332129946e-04,2.749052889072789441e-04
7.049999999999999822e+00,9.999966478726811658e-01,5.387610316996182050e-04,-1.358286208630355828e-03,8.857250662807560244e-04,2.036624318857400924e-07,1.294262246600966924e-05,-7.766485535740754731e-01,-9.423871155239402775e-01,1.657385619498648599e-01,1.210374575108833721e-04,2.743119118535641832e-04
7.060000000000000497e+00,9.999949944138034619e-01,5.020845859706103307e-04,-1.304353911220431858e-03,9.753897147545792078e-04,-1.834189146462270521e-06,1.187329363304797550e-05,-7.754168694945297036e-01,-9.493806820888988085e-01,1.739638125943690772e-01,1.209650359091145539e-04,2.746965055311356707e-04
7.070000000000000284e+00,9.999941384679692513e-01,4.819115519207283187e-04,-1.247285814461179159e-03,1.066336161603927916e-03,-3.753947688237081503e-06,1.083070875730423117e-05,-7.743218838722194519e-01,-9.540497930847386954e-01,1.797279092125192712e-01,1.209664794492269904e-04,2.753821568541869880e-04
7.080000000000000071e+00,9.999942707230987660e-01,4.798402844534962260e-04,-1.184689321769779279e-03,1.158007882033407644e-03,-5.543800711250521756e-06,9.794370513310123177e-06,-7.735091766533713775e-01,-9.570449761751937956e-01,1.835357995218224458e-01,1.210147047309144706e-04,2.756752679109464310e-04
7.089999999999999858e+00,9.999954636263522767e-01,4.953481286927972514e-04,-1.115593687933491866e-03,1.249917987598986226e-03,-7.226381031243988980e-06,8.730915950540568980e-06,-7.723161698995918423e-01,-9.576977593150981516e-01,1.853815894155062816e-01,1.210780639440187898e-04,2.756236459646732584e-04
7.100000000000000533e+00,9.999978048757695026e-01,5.256953187599231478e-04,-1.041427036398856736e-03,1.341669830558270575e-03,-8.839118053808339581e-06,7.618033825418601077e-06,-7.709652363960897148e-01,-9.555804272299748270e-01,1.846151908338851122e-01,1.211450023422773389e-04,2.755036969501745148e-04
7.110000000000000320e+00,1.000001371847759168e+00,5.657244536893361875e-04,-9.651560227518866377e-04,1.432942307984599612e-03,-1.040524075798667846e-05,6.458654537522495907e-06,-7.700366079765064153e-01,-9.515007592561465222e-01,1.814641512796401068e-01,1.212313870647297739e-04,2.753709586920116692e-04
7.120000000000000107e+00,1.000006087504504926e+00,6.086697407312897240e-04,-8.893829083001949078e-04,1.523450957697247872e-03,-1.191410935715249214e-05,5.281985684429508119e-06,-7.691349697273295316e-01,-9.456252223177132876e-01,1.764902525903837005e-01,1.213593332837017177e-04,2.752317175969132279e-04
7.129999999999999893e+00,1.000011620213557828e+00,6.488198063139593089e-04,-8.148491336487304060e-04,1.612902476589956778e-03,-1.332389577779814883e-05,4.132203181723180222e-06,-7.681906833562455184e-01,-9.377868415713598305e-01,1.695961582151142844e-01,1.215203894758928367e-04,2.752344254379757160e-04
7.140000000000000568e+00,1.000017447229396561e+00,6.848390056733857185e-04,-7.402439053479541783e-04,1.700957113972740003e-03,-1.458426385073291835e-05,3.049109656992264833e-06,-7.677566858170432607e-01,-9.289546599753344402e-01,1.611979741582911518e-01,1.216945190948677210e-04,2.754575156667105063e-04
7.150000000000000355e+00,1.000022941419653311e+00,7.209192033893538484e-04,-6.630784973929562459e-04,1.787205921580119119e-03,-1.566355282932438073e-05,2.049554799078781129e-06,-7.673861781416592143e-01,-9.193835218360184580e-01,1.519973436943592160e-01,1.218832191505661279e-04,2.757420162473600556e-04
7.160000000000000142e+00,1.000027382087112615e+00,7.639346905637176130e-04,-5.808530662374320874e-04,1.871163735634660081e-03,-1.656306855347616935e-05,1.120082216183098401e-06,-7.668486464209745002e-01,-9.086878393135879861e-01,1.418391928926135415e-01,1.220867145992222806e-04,2.759917415429136156e-04
7.169999999999999929e+00,1.000030030341234166e+00,8.179363662543309103e-04,-4.919876255676852630e-04,1.952276600784758499e-03,-1.731025123446593167e-05,2.255627971003618876e-07,-7.666613464634095543e-01,-8.974915953721902540e-01,1.308302489087806442e-01,1.222850462879849999e-04,2.763267336103325533e-04
7.179999999999999716e+00,1.000030308396006040e+00,8.799389122787248160e-04,-3.962507688765891422e-04,2.029943374223077204e-03,-1.793560076490460035e-05,-6.717317515532981664e-07,-7.667204739467389230e-01,-8.863614068474546803e-01,1.196409329007157851e-01,1.224632664216100165e-04,2.767240471799325974e-04
7.190000000000000391e+00,1.000027918321540810e+00,9.405584233256243133e-04,-2.945084406451672931e-04,2.103552287836595557e-03,-1.844738004013761256e-05,-1.593905233327044003e-06,-7.664750659495014329e-01,-8.747705342017121355e-01,1.082954682522107026e-01,1.226267870372183032e-04,2.769331599383750842e-04
7.200000000000000178e+00,1.000022814810240135e+00,9.894529704409702441e-04,-1.878093743125121826e-04,2.172530363709467265e-03,-1.881869569468866380e-05,-2.537447139177620743e-06,-7.658756437429403707e-01,-8.619532917132525229e-01,9.607764797031217996e-02,1.227861979832184695e-04,2.768692677841411154e-04
7.209999999999999964e+00,1.000015103387458693e+00,1.021548325259827262e-03,-7.624132705948439832e-05,2.236395494372993027e-03,-1.899362860771957719e-05,-3.470938099392511590e-06,-7.656214590322578672e-01,-8.484693576428079531e-01,8.284789861055012750e-02,1.229500660331367835e-04,2.766994715130977056e-04
7.219999999999999751e+00,1.000004934781220323e+00,1.039334439738084535e-03,4.166043884713319773e-05,2.294792316953104313e-03,-1.890746496248962611e-05,-4.337509340679342422e-06,-7.659898491457690639e-01,-8.355901872275900422e-01,6.960033808182093662e-02,1.231278832348797671e-04,2.765997870057823604e-04
7.230000000000000426e+00,9.999924533324078268e-01,1.049728214193784877e-03,1.684279932125802603e-04,2.347492579280522490e-03,-1.850850802416200035e-05,-5.063391559945485350e-06,-7.665869838279506521e-01,-8.238420840823054148e-01,5.725510025435475575e-02,1.233163057261434808e-04,2.766816219093026774e-04
7.240000000000000213e+00,9.999778675787737159e-01,1.058324078311651678e-03,3.062225325540935805e-04,2.394353873925310263e-03,-1.777089218656205359e-05,-5.576091080027480824e-06,-7.672235123167794324e-01,-8.133127262159722815e-01,4.608921389919280742e-02,1.234985891995782760e-04,2.770742732400854891e-04
7.250000000000000000e+00,9.999615648324762240e-01,1.065669865753654305e-03,4.549935520860004501e-04,2.435251957459125694e-03,-1.669699322723590425e-05,-5.829235350308919412e-06,-7.678584727003406885e-01,-8.040024863572414748e-01,3.614401365690075862e-02,1.236675521223122457e-04,2.779403145445336065e-04
7.259999999999999787e+00,9.999441197071714527e-01,1.068014572212904606e-03,6.110332525161254981e-04,2.470017056895717437e-03,-1.531538928069023784e-05,-5.821588666460539070e-06,-7.686277054202992343e-01,-7.961342420036034984e-01,2.750653658330429185e-02,1.238261576994041028e-04,2.791179015966260835e-04
7.270000000000000462e+00,9.999262187605097996e-01,1.060974363895163470e-03,7.667496306926173269e-04,2.498402003305100812e-03,-1.367888121139371631e-05,-5.597256216912246185e-06,-7.697830785999627556e-01,-7.904594969020213302e-01,2.067641830205852946e-02,1.239794904966418922e-04,2.798972023012602506e-04
7.280000000000000249e+00,9.999085878999829369e-01,1.042468088002731792e-03,9.120471697202354013e-04,2.520091548642777388e-03,-1.185990887007605671e-05,-5.225923448163520293e-06,-7.709951631924765181e-01,-7.871979783870772795e-01,1.620281519460077535e-02,1.241396825556427552e-04,2.798801972385689396e-04
7.290000000000000036e+00,9.998919427460815079e-01,1.012640696654368939e-03,1.037010637643226733e-03,2.534741672455122913e-03,-9.938054779647871096e-06,-4.775378210715555218e-06,-7.717448642950629489e-01,-7.854695288293178645e-01,1.372466453425489653e-02,1.243177702141710700e-04,2.796335869281740827e-04
7.299999999999999822e+00,9.998769724668813419e-01,9.716269824353676067e-04,1.134881986865802096e-03,2.542028431245879280e-03,-7.981427710942642082e-06,-4.291046778987937876e-06,-7.722573671886748814e-01,-7.847238010655465112e-01,1.246643387687158301e-02,1.245128526339662686e-04,2.797334891868619167e-04
7.310000000000000497e+00,9.998643292632858337e-01,9.178747193277248277e-04,1.203999634972217903e-03,2.541689852734982207e-03,-6.033162833538643776e-06,-3.788946219856674617e-06,-7.728037024073147743e-01,-7.850100898544276617e-01,1.220638744711288401e-02,1.247132870474704116e-04,2.799507077191343285e-04
7.320000000000000284e+00,9.998545822303147590e-01,8.488649781219833202e-04,1.247784487846478971e-03,2.533553301445520475e-03,-4.113520091594712649e-06,-3.260256222545472865e-06,-7.736058568383874512e-01,-7.867793416826378561e-01,1.317348484425044652e-02,1.249070728458945745e-04,2.799295922935041148e-04
7.330000000000000071e+00,9.998481241480621229e-01,7.635708887164225928e-04,1.272755313822719527e-03,2.517546841446837401e-03,-2.234816102436609000e-06,-2.684519503692306289e-06,-7.747883182564490046e-01,-7.908304257346553401e-01,1.604210747820632513e-02,1.251035844517692328e-04,2.798444609592998233e-04
7.339999999999999858e+00,9.998450365349913493e-01,6.643449256728536706e-04,1.285514543914385724e-03,2.493696169715156532e-03,-4.136184733531133055e-07,-2.049323733706535194e-06,-7.756912961799538042e-01,-7.967189905908107495e-01,2.102769441085692095e-02,1.253230165456383058e-04,2.801206766496200373e-04
7.350000000000000533e+00,9.998450465859421987e-01,5.566466803261198174e-04,1.290148738090446910e-03,2.462112491215166440e-03,1.332836681037738858e-06,-1.369995588087913439e-06,-7.764084464399898522e-01,-8.039608822925515819e-01,2.755243585256176783e-02,1.255576519221547865e-04,2.810813335767381460e-04
7.360000000000000320e+00,9.998476949846171191e-01,4.470236462867095933e-04,1.287258011180506716e-03,2.422981061366613013e-03,3.001930445748809538e-06,-6.968858999643114765e-07,-7.773724676372485431e-01,-8.130439624834271406e-01,3.567149484617861827e-02,1.257813629064361244e-04,2.826334523613471816e-04
7.370000000000000107e+00,9.998525581000202722e-01,3.408206790316020847e-04,1.275121479849976747e-03,2.376559602756561553e-03,4.614440300813283233e-06,-1.014428234560317626e-07,-7.782145805956889317e-01,-8.237891554452392295e-01,4.557457484955029087e-02,1.259792548544358892e-04,2.840426326804479373e-04
7.379999999999999893e+00,9.998593454588791118e-01,2.408402868483801773e-04,1.252457824250931186e-03,2.323187240276535642e-03,6.203400678405601620e-06,3.522779430759853981e-07,-7.789506393618251812e-01,-8.359518149772152684e-01,5.700117561539009420e-02,1.261480264665503859e-04,2.846765687607444306e-04
7.390000000000000568e+00,9.998678690648856726e-01,1.474255605484239677e-04,1.221250520106265027e-03,2.263293462920032591e-03,7.789641700236722834e-06,6.307189914851340095e-07,-7.794009782530306740e-01,-8.490391108092648631e-01,6.963813255623416132e-02,1.263041681176178788e-04,2.849116189909128849e-04
7.400000000000000355e+00,9.998778972755875127e-01,5.955459631560571253e-05,1.187877455679115044e-03,2.197393107105959260e-03,9.365404352310414550e-06,7.330726089365307363e-07,-7.792948120625962094e-01,-8.619290057213536693e-01,8.263419365875745992e-02,1.264825003533702268e-04,2.854480966572037204e-04
7.410000000000000142e+00,9.998889949727214344e-01,-2.409821921366415691e-05,1.161627651399499157e-03,2.126061656042180920e-03,1.090140167351460043e-05,6.766636773277312050e-07,-7.790976550322900041e-01,-8.743353646321992967e-01,9.523770959990927876e-02,1.266941439188936790e-04,2.862719131373481218e-04
7.419999999999999929e+00,9.999005515274536071e-01,-1.050838822785625152e-04,1.151508728136370081e-03,2.049898388211394105e-03,1.237153711681624627e-05,4.834552095976414079e-07,-7.790746807512627381e-01,-8.866115741051562305e-01,1.075368933538934368e-01,1.269100570704896809e-04,2.870536645358523486e-04
7.429999999999999716e+00,9.999119870787912534e-01,-1.860821463693376960e-04,1.163498805733112398e-03,1.969492073271245612e-03,1.377394696715010458e-05,1.792645508056350520e-07,-7.788161929325353450e-01,-8.983826394676059923e-01,1.195664465350706196e-01,1.270920217501868657e-04,2.876470159205446464e-04
7.440000000000000391e+00,9.999229368366744364e-01,-2.715742264729372043e-04,1.199494307426268638e-03,1.885400934926042583e-03,1.513137675427325605e-05,-2.009939735674419970e-07,-7.780756896340911277e-01,-9.086615969261446768e-01,1.305859072920535491e-01,1.272225893454220422e-04,2.879466532812458013e-04
7.450000000000000178e+00,9.999332807640995968e-01,-3.668185876239261727e-04,1.257639424740551824e-03,1.798150944854123206e-03,1.647259467357625525e-05,-6.166806692962879215e-07,-7.775003246919797162e-01,-9.176483343096947243e-01,1.401480096177149803e-01,1.273124584702741726e-04,2.880367642268399919e-04
7.459999999999999964e+00,9.999430425709895376e-01,-4.749208841777385524e-04,1.333219109415287231e-03,1.708251141873721795e-03,1.781174972726480763e-05,-1.036393311452940623e-06,-7.772452135287650776e-01,-9.260505499323279377e-01,1.488053364035629156e-01,1.273750530511433591e-04,2.879461256413140546e-04
7.469999999999999751e+00,9.999523164153091281e-01,-5.938489075101002811e-04,1.419570990992648392e-03,1.616221977931826164e-03,1.914215602963083618e-05,-1.450816784115002349e-06,-7.768709079870617096e-01,-9.336708324458904418e-01,1.567999244588287877e-01,1.274107148775449931e-04,2.873164854182430616e-04
7.480000000000000426e+00,9.999612619210646036e-01,-7.161957351974013132e-04,1.509115955957463688e-03,1.522628292306170633e-03,2.044782443170728556e-05,-1.868717945021478615e-06,-7.765711790501167444e-01,-9.406131465698936989e-01,1.640419675197769545e-01,1.274319701178134809e-04,2.862169403474723595e-04
7.490000000000000213e+00,9.999700394591942709e-01,-8.325938045490510406e-04,1.594626199725705622e-03,1.428101777370465722e-03,2.172223726409316835e-05,-2.297880866851444187e-06,-7.761081455940821439e-01,-9.466550066208744285e-01,1.705468610267922569e-01,1.274615064557491561e-04,2.853697080138495323e-04
7.500000000000000000e+00,9.999787197902344493e-01,-9.365011851086930874e-04,1.670016128056125461e-03,1.333335331512852922e-03,2.297915526897020857e-05,-2.728203457707478477e-06,-7.751449235484297873e-01,-9.507908909731355163e-01,1.756459674247057845e-01,1.274999975462388295e-04,2.851357238793372773e-04
7.509999999999999787e+00,9.999872950956963935e-01,-1.026951779652189936e-03,1.729894690135298134e-03,1.239040532588147909e-03,2.424646502791066730e-05,-3.131517858624541729e-06,-7.741824487528998766e-01,-9.529207719360716089e-01,1.787383231831717323e-01,1.275368977116291068e-04,2.853151677240095552e-04
7.520000000000000462e+00,9.999957307008396912e-01,-1.107471779945412788e-03,1.768191006471451100e-03,1.145877893919417878e-03,2.554643966477718639e-05,-3.475716583432354988e-06,-7.734754265466925460e-01,-9.535625393214981482e-01,1.800871127748056300e-01,1.275774418885798470e-04,2.858772812064369617e-04
7.530000000000000249e+00,1.000003969666860781e+00,-1.182140167979750262e-03,1.777196754319992304e-03,1.054386622477702451e-03,2.687634243849616359e-05,-3.738025696440419519e-06,-7.728825114207591440e-01,-9.529749607579022230e-01,1.800924493371431068e-01,1.276333712693697561e-04,2.869461713383980594e-04
7.540000000000000036e+00,1.000011925196762519e+00,-1.251666244848222446e-03,1.748339473233996057e-03,9.649449325473615120e-04,2.820441929272736901e-05,-3.905575943574283266e-06,-7.721232303072866898e-01,-9.508882322054826863e-01,1.787650018981960243e-01,1.277100031379719875e-04,2.882570251299121367e-04
7.549999999999999822e+00,1.000019471933869308e+00,-1.311899854831807171e-03,1.674682070224744242e-03,8.777804094812793846e-04,2.948565655760435492e-05,-3.964833020105462865e-06,-7.709776905999700114e-01,-9.465270486078907197e-01,1.755493580079207083e-01,1.278078391892328251e-04,2.895736557249062315e-04
7.560000000000000497e+00,1.000026422415149385e+00,-1.355190405021955468e-03,1.553802798319580325e-03,7.930281993351025530e-04,3.068620094761961853e-05,-3.891014711885115756e-06,-7.698869489964165203e-01,-9.398960343861150202e-01,1.700090853896984999e-01,1.279174593226944782e-04,2.911232554889675583e-04
7.570000000000000284e+00,1.000032543324432366e+00,-1.373305284270239955e-03,1.389361804394823085e-03,7.108127528584113654e-04,3.179797093317049314e-05,-3.647802510360705632e-06,-7.691414184300481294e-01,-9.316894565692792618e-01,1.625480381392311602e-01,1.280150543305720915e-04,2.924198434759439635e-04
7.580000000000000071e+00,1.000037651044053399e+00,-1.359992730071425595e-03,1.190344291535445388e-03,6.313164405386748057e-04,3.283318981745280091e-05,-3.200264916875735383e-06,-7.685772085693993727e-01,-9.222921323003340222e-01,1.537149237309346772e-01,1.280798265723703008e-04,2.922799499898154352e-04
7.589999999999999858e+00,1.000041699730407352e+00,-1.312008486107545851e-03,9.685577279917606140e-04,5.548033272802930160e-04,3.380560266710303647e-05,-2.535785228607750929e-06,-7.681375559125193098e-01,-9.119689628351711486e-01,1.438314069226518666e-01,1.281151076073191487e-04,2.910612000446288761e-04
7.600000000000000533e+00,1.000044764932778163e+00,-1.228956140876381322e-03,7.360566661874845323e-04,4.815898640162702459e-04,3.471530384924412780e-05,-1.681483926343426379e-06,-7.675744083802904516e-01,-9.005178067256551788e-01,1.329433983453646717e-01,1.281362051890812693e-04,2.902079793964951193e-04
7.610000000000000320e+00,1.000046978472570069e+00,-1.113057981199851382e-03,5.036876798579650134e-04,4.119855261281461702e-04,3.554842494778075261e-05,-7.046186378770295054e-07,-7.670407737093443146e-01,-8.879279490245536310e-01,1.208871753152093026e-01,1.281501861757465565e-04,2.899562079869966169e-04
7.620000000000000107e+00,1.000048494262677279e+00,-9.693638346198104336e-04,2.808283671491104325e-04,3.462453988187163493e-04,3.628833593295245787e-05,3.106942978819254187e-07,-7.667499680944073193e-01,-8.747070225617961103e-01,1.079570544673888050e-01,1.281582823187276017e-04,2.898730967733076369e-04
7.629999999999999893e+00,1.000049481217763159e+00,-8.058705101236959779e-04,7.535037265897461727e-05,2.845677732608400175e-04,3.692624513154759336e-05,1.301075230751042154e-06,-7.664117357945094966e-01,-8.607955533388719216e-01,9.438381754436243887e-02,1.281592325997127422e-04,2.899422264768247715e-04
7.640000000000000568e+00,1.000050130587066377e+00,-6.327802167943322653e-04,-1.074417205978424810e-04,2.271370638601346594e-04,3.746276031432670367e-05,2.251928789576655077e-06,-7.663896463598435238e-01,-8.467217691681327985e-01,8.033212280828923302e-02,1.281564538446894070e-04,2.900282829350064873e-04
7.650000000000000355e+00,1.000050635280174127e+00,-4.607781683595802498e-04,-2.666970467868248328e-04,1.741795304618743237e-04,3.790127676444595095e-05,3.194295110517825445e-06,-7.668789535970449434e-01,-8.335509817157441548e-01,6.667202811869921142e-02,1.281649404415061925e-04,2.899130696352170133e-04
7.660000000000000142e+00,1.000051130537486177e+00,-2.989474802033894045e-04,-4.068578292464290085e-04,1.259910746363829509e-04,3.823900248598295436e-05,4.170714422468979858e-06,-7.674698442043874635e-01,-8.215405666951531849e-01,5.407072249076567277e-02,1.281923943519876240e-04,2.897248532909291185e-04
7.669999999999999929e+00,1.000051687835497027e+00,-1.532286732352408209e-04,-5.358645036016967391e-04,8.291753484456430010e-05,3.846039952745560115e-05,5.194897988456271156e-06,-7.682162364647256991e-01,-8.109683821298687700e-01,4.275214566514307091e-02,1.282345574715294074e-04,2.896402898426853056e-04
7.679999999999999716e+00,1.000052353251734916e+00,-2.592929603074910013e-05,-6.611206414582015099e-04,4.530035984958712971e-05,3.853612417364829078e-05,6.234836334349781289e-06,-7.690308619077712571e-01,-8.020265577703384885e-01,3.299569586256728693e-02,1.282993406869763100e-04,2.897635639291795684e-04
7.690000000000000391e+00,1.000053124783000014e+00,8.385179546746920507e-05,-7.856182322113553678e-04,1.342042260923131838e-05,3.843027330527106362e-05,7.229095507487070906e-06,-7.697058050332284962e-01,-7.944289573533954707e-01,2.472315232016697104e-02,1.283954088335971099e-04,2.900656875828300230e-04
7.700000000000000178e+00,1.000053925883360950e+00,1.790120322425056351e-04,-9.068842200702134084e-04,-1.253036642797257318e-05,3.811571980917055787e-05,8.120003424867084656e-06,-7.707468080172739100e-01,-7.887929073724523343e-01,1.804609935517845209e-02,1.285086898869820110e-04,2.902410011691447522e-04
7.709999999999999964e+00,1.000054649012494856e+00,2.624713830640414938e-04,-1.019411740450706406e-03,-3.243888535738886659e-05,3.758978419037316217e-05,8.878431844197763015e-06,-7.721649748904824140e-01,-7.859802653832357322e-01,1.381529049275333210e-02,1.286224713789527467e-04,2.903031918108922582e-04
7.719999999999999751e+00,1.000055196783688594e+00,3.351167946209204903e-04,-1.118698507302568444e-03,-4.623170550501483984e-05,3.687783366854827013e-05,9.507646784412290448e-06,-7.729564001844572152e-01,-7.848819849192396614e-01,1.192558473478244271e-02,1.287295560463868932e-04,2.909206119627860687e-04
7.730000000000000426e+00,1.000055509950951604e+00,3.949291703941182753e-04,-1.204109826278044332e-03,-5.382864454451595206e-05,3.601957488464448175e-05,1.003220424776751784e-05,-7.735398739543153379e-01,-7.848683359799085713e-01,1.132846202559318824e-02,1.288230091829186091e-04,2.922813052745887319e-04
7.740000000000000213e+00,1.000055605632228062e+00,4.380636013551133666e-04,-1.279118444699810057e-03,-5.511126714869451809e-05,3.504844770044335522e-05,1.048470885975713376e-05,-7.747492600312345656e-01,-7.871814628617808118e-01,1.243220283054624446e-02,1.288999830653808903e-04,2.934063873423209401e-04
7.750000000000000000e+00,1.000055584061915415e+00,4.612786252539127969e-04,-1.349520441764398820e-03,-4.991997146051961999e-05,3.398258491113704963e-05,1.089712981596934924e-05,-7.756077818109768929e-01,-7.913308788394470827e-01,1.572309702847017251e-02,1.289603550033026997e-04,2.934703544941186237e-04
7.759999999999999787e+00,1.000055599937451412e+00,4.639686107747342152e-04,-1.421032740059986407e-03,-3.807979127050313919e-05,3.283506746135314043e-05,1.129591436903066053e-05,-7.759999978720800717e-01,-7.962577040561933384e-01,2.025770618411331520e-02,1.290164957668081666e-04,2.930413016288824224e-04
7.770000000000000462e+00,1.000055764752987741e+00,4.483360007024613349e-04,-1.497177428662799627e-03,-1.944324919416314106e-05,3.163072946085046169e-05,1.169938256186000431e-05,-7.766971486335717545e-01,-8.025040864848169697e-01,2.580693785124517706e-02,1.291024565478759458e-04,2.934065388850992662e-04
7.780000000000000249e+00,1.000056010839201814e+00,4.178909309528491237e-04,-1.577762527444227748e-03,6.066063012330903914e-06,3.040843962749187538e-05,1.211812076181258782e-05,-7.774021477269040803e-01,-8.101829302965142254e-01,3.278078256961015208e-02,1.292265329901353700e-04,2.950631622955501854e-04
7.790000000000000036e+00,1.000056135220528386e+00,3.759207929686579869e-04,-1.658357936385438432e-03,3.842297569408940487e-05,2.920209786259646745e-05,1.255747057457195966e-05,-7.778258225040928231e-01,-8.187360103915759524e-01,4.091018788748317786e-02,1.293498097460660820e-04,2.971777107367845616e-04
7.799999999999999822e+00,1.000056011732729067e+00,3.253211635984582916e-04,-1.731387505421820312e-03,7.749208289529443874e-05,2.801648458360316100e-05,1.301714436146334962e-05,-7.780927935738073398e-01,-8.278177361550287383e-01,4.972494258122140548e-02,1.294487709147639626e-04,2.985144422731345060e-04
7.810000000000000497e+00,1.000055667823434025e+00,2.694858633376897759e-04,-1.788742295877339839e-03,1.230452951122637669e-04,2.682139707465325780e-05,1.348417981008441766e-05,-7.783858422828410228e-01,-8.374563966332729814e-01,5.907055435043195163e-02,1.295446920113051299e-04,2.986430824016839125e-04
7.820000000000000284e+00,1.000055174434052230e+00,2.127969622627070298e-04,-1.824738560907577340e-03,1.748036119737785780e-04,2.557119987676281165e-05,1.392365870387226182e-05,-7.786629181964390689e-01,-8.476445450388345737e-01,6.898162684239544928e-02,1.296626364124490050e-04,2.981649419466769757e-04
7.830000000000000071e+00,1.000054554208232416e+00,1.599169714681561005e-04,-1.838026007821904348e-03,2.324896548161816138e-04,2.423367508193264287e-05,1.427790937453491363e-05,-7.789178023550912267e-01,-8.583116541483510886e-01,7.939385179325984809e-02,1.298062334695434454e-04,2.980236234615407653e-04
7.839999999999999858e+00,1.000053783186681589e+00,1.145495122978038596e-04,-1.831630591495259780e-03,2.958656776052773630e-04,2.280489745020770586e-05,1.448002140984337918e-05,-7.792516266371012357e-01,-8.696258698763835726e-01,9.037424323928239245e-02,1.299661836636257259e-04,2.984688650831124335e-04
7.850000000000000533e+00,1.000052831118987351e+00,7.875604904463615302e-05,-1.811216870348547614e-03,3.647319000955099276e-04,2.130131741671918873e-05,1.447458884644044344e-05,-7.793066936190974348e-01,-8.810984733537584601e-01,1.017917797346610670e-01,1.301266237373015211e-04,2.988672131232217311e-04
7.860000000000000320e+00,1.000051716014593639e+00,5.294377248212112091e-05,-1.782509243388712443e-03,4.388793737335656172e-04,1.974070310678355692e-05,1.423121471540582484e-05,-7.792238380881830739e-01,-8.923522286875921194e-01,1.131283905994089900e-01,1.302725994139362540e-04,2.988243138133395149e-04
7.870000000000000107e+00,1.000050540898849594e+00,3.590385193501219904e-05,-1.749107635994398601e-03,5.180208481171918230e-04,1.813108727036166244e-05,1.374288054647839035e-05,-7.795811216779611197e-01,-9.042198226591835475e-01,1.246387009812224694e-01,1.304153490945816288e-04,2.988199712372630046e-04
7.879999999999999893e+00,1.000049428203682700e+00,2.494395393075799869e-05,-1.711516066138202502e-03,6.017406041019057825e-04,1.647703622290914784e-05,1.301494538846055765e-05,-7.797424055077682992e-01,-9.165040161250782580e-01,1.367616106173099866e-01,1.305913604755717526e-04,2.995407768631164203e-04
7.890000000000000568e+00,1.000048399797552445e+00,1.689305048485446190e-05,-1.667624532387047354e-03,6.894946644580952303e-04,1.479646054275434884e-05,1.205699087708805053e-05,-7.790307426724640827e-01,-9.274581421301852924e-01,1.484273994577211542e-01,1.308113211295942619e-04,3.010330096788749188e-04
7.900000000000000355e+00,1.000047385624609042e+00,1.008127158664305258e-05,-1.614539838805075433e-03,7.806618714650320669e-04,1.313240393817054620e-05,1.088356534106200517e-05,-7.783227105592447348e-01,-9.368910907175365121e-01,1.585683801582918051e-01,1.310444194780657550e-04,3.026585435148554382e-04
7.910000000000000142e+00,1.000046331065417293e+00,6.106253587085929557e-06,-1.551017434521092522e-03,8.746162682547347668e-04,1.154790245555814486e-05,9.519671895639267520e-06,-7.778243493538219422e-01,-9.453191124483060204e-01,1.674947630944840227e-01,1.312664477450680182e-04,3.044470364110818394e-04
7.919999999999999929e+00,1.000045200410911939e+00,9.787996570811668663e-06,-1.479111183163380914e-03,9.707819890405720853e-04,1.010396863561335010e-05,8.003732563132162322e-06,-7.768829290224767981e-01,-9.518990153591835313e-01,1.750160863367067055e-01,1.314763373937310087e-04,3.075710269828668686e-04
7.930000000000000604e+00,1.000043898588348190e+00,2.680651102945672779e-05,-1.404168564853533214e-03,1.068646295303313188e-03,8.832830115490128444e-06,6.385605871520716172e-06,-7.760549902868318917e-01,-9.567137474423761390e-01,1.806587571555443028e-01,1.316673578642294591e-04,3.119837713132511681e-04
7.940000000000000391e+00,1.000042272236703056e+00,6.055624498286041481e-05,-1.333314379015144947e-03,1.167731529404099529e-03,7.723168929735616209e-06,4.721881890847589243e-06,-7.752453888617510946e-01,-9.599398243079749760e-01,1.846944354462239091e-01,1.318233832391462433e-04,3.154470114410390380e-04
7.950000000000000178e+00,1.000040181531413497e+00,1.106419123675225151e-04,-1.273033202913384249e-03,1.267546465283197425e-03,6.727620751243273121e-06,3.069911098897900510e-06,-7.737443170803826042e-01,-9.602236635801106868e-01,1.864793464997280825e-01,1.319412172944845461e-04,3.165599214858261234e-04
7.959999999999999964e+00,1.000037526128501497e+00,1.737891951892852661e-04,-1.226821808936055195e-03,1.367543267626402303e-03,5.788430462981553737e-06,1.479675463518933496e-06,-7.724226976917313303e-01,-9.577052634318548030e-01,1.852825657401234727e-01,1.320411002827479583e-04,3.164551877654631085e-04
7.969999999999999751e+00,1.000034190003599832e+00,2.457090182511346955e-04,-1.194269372046429878e-03,1.467098890351075215e-03,4.864803987904162517e-06,-1.554203100047874014e-08,-7.717089525866657196e-01,-9.536690155680332959e-01,1.819600629813676040e-01,1.321439841480142067e-04,3.163305119975312607e-04
7.980000000000000426e+00,1.000030016318361081e+00,3.222044637762408611e-04,-1.172408124540877394e-03,1.565525522505000974e-03,3.945059311795857790e-06,-1.404345893616640809e-06,-7.707342612472718457e-01,-9.477277320244602565e-01,1.769934707771884386e-01,1.322460444649064008e-04,3.159820648290789791e-04
7.990000000000000213e+00,1.000024885052597901e+00,3.991411834646666282e-04,-1.158509892334105753e-03,1.662101102030020964e-03,3.039009173534805344e-06,-2.693170242859233768e-06,-7.696905125244886126e-01,-9.396070618321742396e-01,1.699165493076856270e-01,1.323427760233963685e-04,3.151923492517028080e-04
8.000000000000000000e+00,1.000018765597850967e+00,4.720980675112823230e-04,-1.152073586328611950e-03,1.756103916060376821e-03,2.160866340807853237e-06,-3.894772143160439713e-06,-7.690709845394408939e-01,-9.301657411229165007e-01,1.610947565834755790e-01,1.324495545526257491e-04,3.143715958944248712e-04
8.009999999999999787e+00,1.000011699158208645e+00,5.368170037632683227e-04,-1.154247461455944158e-03,1.846837141771631155e-03,1.317937133299732174e-06,-5.017353280333871117e-06,-7.682506280776402185e-01,-9.191166321171498899e-01,1.508660040395096436e-01,1.325705670230092610e-04,3.138997568072898758e-04
8.019999999999999574e+00,1.000003845628336441e+00,5.907957672061270489e-04,-1.165224830027159712e-03,1.933637433862233669e-03,5.124340594258106063e-07,-6.060398237774608125e-06,-7.675363016921055159e-01,-9.065093345030795779e-01,1.389730328109741175e-01,1.326951216896795217e-04,3.138707168521825963e-04
8.029999999999999361e+00,9.999955554736366103e-01,6.351221054630197278e-04,-1.182110539398484967e-03,2.015871091882578611e-03,-2.485589412355567592e-07,-7.015568594543340728e-06,-7.675274178844392337e-01,-8.937593335101599035e-01,1.262319156257206698e-01,1.328253863918552686e-04,3.142522629386856892e-04
8.040000000000000924e+00,9.999873310728725206e-01,6.751685703170296838e-04,-1.199348220157791340e-03,2.092927580410935962e-03,-9.456449265245958977e-07,-7.867513353005247480e-06,-7.675106539848036702e-01,-8.809935426539199366e-01,1.134828886691162525e-01,1.329682945742804599e-04,3.149233009094309921e-04
8.050000000000000711e+00,9.999796995208800610e-01,7.193333115558806553e-04,-1.211261180319888296e-03,2.164221795085636245e-03,-1.548914643631272875e-06,-8.594537538156453815e-06,-7.674342003147809343e-01,-8.680097576642468171e-01,1.005755573494658967e-01,1.331283412216036695e-04,3.158531412295051410e-04
8.060000000000000497e+00,9.999730291515904756e-01,7.760637435995677846e-04,-1.214184016223526525e-03,2.229213750569702598e-03,-2.027827255007921627e-06,-9.174841137978686703e-06,-7.677092558189293481e-01,-8.554805196256327626e-01,8.777126380670341455e-02,1.333110666291972206e-04,3.173186094864721696e-04
8.070000000000000284e+00,9.999673609231992666e-01,8.503724787106833535e-04,-1.206199259508369467e-03,2.287447432868973916e-03,-2.363211272075463335e-06,-9.600412051328776903e-06,-7.682256360469489342e-01,-8.439205373942140209e-01,7.569490134726504504e-02,1.335028177658206328e-04,3.195281831664953387e-04
8.080000000000000071e+00,9.999624259401849180e-01,9.414400682384391900e-04,-1.184918956953368409e-03,2.338600082893160358e-03,-2.555457346209737635e-06,-9.889605751747610276e-06,-7.687648849193958744e-01,-8.334145618701461755e-01,6.464967695075032883e-02,1.336694019960463654e-04,3.218456918518963761e-04
8.089999999999999858e+00,9.999578562433006912e-01,1.042538414697994015e-03,-1.145715335719425625e-03,2.382522853779421492e-03,-2.625192641889355123e-06,-1.008461340210140095e-05,-7.692659397184707926e-01,-8.238599450954910974e-01,5.459400537702029793e-02,1.337851055299816791e-04,3.229921369340971182e-04
8.099999999999999645e+00,9.999534084686905189e-01,1.143411913191320082e-03,-1.082540852392964480e-03,2.419250323545788211e-03,-2.605116544127722120e-06,-1.023045044013955411e-05,-7.699919875329513941e-01,-8.156879303704772655e-01,4.569594283752589914e-02,1.338497008448935794e-04,3.226856904152697325e-04
8.109999999999999432e+00,9.999490506069214080e-01,1.233823919907749362e-03,-9.911914601637033563e-04,2.448965027016537874e-03,-2.524851291012733636e-06,-1.034958584259195583e-05,-7.704097419509815525e-01,-8.084299382282477131e-01,3.802019627726615364e-02,1.338871568910259284e-04,3.222102385014302683e-04
8.120000000000000995e+00,9.999448822633287826e-01,1.306347394355164213e-03,-8.727123915211404750e-04,2.471922392174866027e-03,-2.395009709549353707e-06,-1.043281368304090752e-05,-7.704625761006494988e-01,-8.012307094803872154e-01,3.076813337973768187e-02,1.339303077791053568e-04,3.224752253712104277e-04
8.130000000000000782e+00,9.999409812021161637e-01,1.357149215340058704e-03,-7.342359286495350572e-04,2.488361839119343152e-03,-2.199544680955757405e-06,-1.045440763065533855e-05,-7.712743521238235589e-01,-7.954651040215013902e-01,2.419075189767781048e-02,1.340063017669559779e-04,3.229341846453515075e-04
8.140000000000000568e+00,9.999372810666942168e-01,1.384824763279967653e-03,-5.860784904795593876e-04,2.498439507142846683e-03,-1.902890013475040332e-06,-1.039941677450559141e-05,-7.722591821808272305e-01,-7.917240331782141594e-01,1.946485099738688371e-02,1.341241835491755114e-04,3.229628714835897085e-04
8.150000000000000355e+00,9.999335579083139525e-01,1.388442494177819040e-03,-4.367682758005131546e-04,2.502210518521038110e-03,-1.470045774063639631e-06,-1.028207096808273979e-05,-7.725805983010239908e-01,-7.886738270435116327e-01,1.609322874248760374e-02,1.342564896244871370e-04,3.226571105061637468e-04
8.160000000000000142e+00,9.999295714058392681e-01,1.366224779912945508e-03,-2.895612537701714633e-04,2.499666728044264846e-03,-8.888437962024687365e-07,-1.014353864529124366e-05,-7.732663237581494098e-01,-7.868288620977744730e-01,1.356253833962502674e-02,1.343640611141409455e-04,3.224410538438249318e-04
8.169999999999999929e+00,9.999252182070151873e-01,1.315618438895367268e-03,-1.430082349296410318e-04,2.490810169252822247e-03,-1.812281985884817949e-07,-1.003404869373066874e-05,-7.744386069222694013e-01,-7.872950237679472441e-01,1.285641684567783057e-02,1.344429207659624968e-04,3.226873866777335564e-04
8.179999999999999716e+00,9.999205518179405949e-01,1.234391122759049718e-03,4.923105212304001169e-06,2.475725494640766081e-03,6.030091351262259979e-07,-9.993297707152426905e-06,-7.751571778631640708e-01,-7.892710568056807707e-01,1.411387894251665484e-02,1.345094744431149178e-04,3.230219309375836900e-04
8.189999999999999503e+00,9.999157706588652772e-01,1.121578198549754357e-03,1.524826190415458696e-04,2.454615050180871880e-03,1.405772617671181322e-06,-1.003930004183313166e-05,-7.758117253472788244e-01,-7.924742602702965488e-01,1.666253492301768280e-02,1.345685953859762282e-04,3.225896854774923384e-04
8.199999999999999289e+00,9.999112385458348573e-01,9.774235525970662464e-04,2.931091352391337499e-04,2.427778289952564356e-03,2.182230568534488347e-06,-1.016674586270282149e-05,-7.768879340618337626e-01,-7.977621732601800630e-01,2.087423919834632824e-02,1.346209997351497626e-04,3.214467627465911193e-04
8.210000000000000853e+00,9.999074380913436366e-01,8.028123342021068224e-04,4.185149307601692802e-04,2.395545035865536028e-03,2.914275529235186164e-06,-1.035059857542326921e-05,-7.778044876286556164e-01,-8.049307741403572969e-01,2.712628651170164232e-02,1.346765177770466301e-04,3.204446871118982187e-04
8.220000000000000639e+00,9.999048209179759450e-01,5.995912011973997908e-04,5.231176056310272342e-04,2.358196074449997286e-03,3.612222558564829307e-06,-1.055128091542556249e-05,-7.785047187851875661e-01,-8.134836860389118574e-01,3.497896725372424270e-02,1.347527159746368100e-04,3.200572345982699574e-04
8.230000000000000426e+00,9.999036435647397081e-01,3.722706127334765450e-04,6.058268316811734298e-04,2.315911632316327261e-03,4.306714093092546794e-06,-1.072082554582031556e-05,-7.792717370553946532e-01,-8.235521774227360092e-01,4.428044036734130745e-02,1.348548120455656711e-04,3.202009232499136715e-04
8.240000000000000213e+00,9.999039316038300651e-01,1.296294449887452622e-04,6.675872211163083993e-04,2.268773118698625118e-03,5.034422192074909538e-06,-1.081135055289241754e-05,-7.797216567043333546e-01,-8.345779568535086623e-01,5.485630014917527997e-02,1.349653654461329018e-04,3.205377469099879306e-04
8.250000000000000000e+00,9.999055825579133971e-01,-1.157694504424502350e-04,7.071078411763208772e-04,2.216813666654142683e-03,5.821005607857665278e-06,-1.078703993559314407e-05,-7.800105079708689049e-01,-8.461322131096208343e-01,6.612170513875194333e-02,1.350716689525383908e-04,3.207108376577227915e-04
8.259999999999999787e+00,9.999084538258071753e-01,-3.502619044581232370e-04,7.189113998085041495e-04,2.160086242027733222e-03,6.666325898474918404e-06,-1.063811284067549421e-05,-7.806442646164901689e-01,-8.588823183355122071e-01,7.823805371902209371e-02,1.351764107510196582e-04,3.206596710394471472e-04
8.269999999999999574e+00,9.999123981674616912e-01,-5.621903377326836803e-04,6.957966117768871151e-04,2.098711650588537536e-03,7.539282334214371803e-06,-1.039053984678226605e-05,-7.810134391478051885e-01,-8.724519944089201839e-01,9.143855526111503706e-02,1.352817446175484011e-04,3.205187708292811521e-04
8.279999999999999361e+00,9.999172952671072645e-01,-7.436933373089160649e-04,6.341823228208125695e-04,2.032886462213172058e-03,8.387906061867446915e-06,-1.010222173852505571e-05,-7.808659874961548786e-01,-8.857477868362856332e-01,1.048817993401307408e-01,1.353957625879040794e-04,3.203940334481902852e-04
8.290000000000000924e+00,9.999230339166135240e-01,-8.907017201993748913e-04,5.385595171344879873e-04,1.962858993500658095e-03,9.162097345802371358e-06,-9.840813878435846333e-06,-7.807943369265489819e-01,-8.988417731773155062e-01,1.180474362507665659e-01,1.355289388688805290e-04,3.203237564128880166e-04
8.300000000000000711e+00,9.999294771822887506e-01,-1.001988191928031725e-03,4.219576186704020572e-04,1.888899035147613209e-03,9.836571061667402597e-06,-9.651265073718640612e-06,-7.806882494763353053e-01,-9.117338178001049842e-01,1.310455683237696511e-01,1.356728109717897336e-04,3.202000395363668872e-04
8.310000000000000497e+00,9.999364905454622976e-01,-1.078497303621179940e-03,3.020471216191102939e-04,1.811282840905643291e-03,1.041929845547392037e-05,-9.533173701988853206e-06,-7.802424149632363193e-01,-9.237725675650521051e-01,1.435301526018157303e-01,1.358110133315021937e-04,3.199651228824595961e-04
8.320000000000000284e+00,9.999439679164275896e-01,-1.123411761393950216e-03,1.951108870370472155e-04,1.730296616686174222e-03,1.094000405003150491e-05,-9.445884177080148952e-06,-7.793469638184455928e-01,-9.340690964618229009e-01,1.547221326433772526e-01,1.359371606715925769e-04,3.198147786180882690e-04
8.330000000000000071e+00,9.999517950726136695e-01,-1.142532406918419889e-03,1.110398834696227951e-04,1.646247452264288725e-03,1.142770869091892471e-05,-9.339938469354112956e-06,-7.782032138994070536e-01,-9.420549657894724538e-01,1.638517518900654002e-01,1.360502874326196979e-04,3.198733103648709886e-04
8.339999999999999858e+00,9.999598006193576305e-01,-1.144194112984179808e-03,5.136061365344858810e-05,1.559471315594478493e-03,1.189408940024774174e-05,-9.191726913200618190e-06,-7.771828531105571258e-01,-9.479423354886392650e-01,1.707594823780820836e-01,1.361484449512658532e-04,3.200589014202837035e-04
8.349999999999999645e+00,9.999677572641123557e-01,-1.138020212558603101e-03,1.031470321832613323e-05,1.470337896287697652e-03,1.233400516192605135e-05,-9.014630183109582305e-06,-7.762749879886263749e-01,-9.519627089561740751e-01,1.756877209675477003e-01,1.362309495716077748e-04,3.204951213966467094e-04
8.359999999999999432e+00,9.999754322664563544e-01,-1.132290914317288970e-03,-2.211027232436765959e-05,1.379257714695544769e-03,1.274049342004069283e-05,-8.840124895738381131e-06,-7.755700297559673384e-01,-9.545100325813534736e-01,1.789400028253861907e-01,1.363112022899760467e-04,3.213580706575847046e-04
8.370000000000000995e+00,9.999826181033127925e-01,-1.130592976871170035e-03,-5.638197979156292706e-05,1.286691464610272961e-03,1.312030229054411621e-05,-8.688425234041311871e-06,-7.747331335083681436e-01,-9.554171130649156130e-01,1.806839795565474693e-01,1.364070228131727210e-04,3.223021388032432100e-04
8.380000000000000782e+00,9.999891624035694981e-01,-1.129606464622812242e-03,-9.987256104516960048e-05,1.193152582428515414e-03,1.349617887388300344e-05,-8.555281355386678462e-06,-7.736981253684465099e-01,-9.542104234219659364e-01,1.805122980535194543e-01,1.365121799805767307e-04,3.227786374881969067e-04
8.390000000000000568e+00,9.999950428767164778e-01,-1.120156016878895390e-03,-1.544645301587958418e-04,1.099193804923628229e-03,1.389311244368556512e-05,-8.422933962066491686e-06,-7.731351363002805233e-01,-9.517568311433136641e-01,1.786216948430330853e-01,1.366153099229055145e-04,3.227257361284596726e-04
8.400000000000000355e+00,1.000000365714145634e+00,-1.091816093998091222e-03,-2.161380087661155425e-04,1.005379756759273123e-03,1.431901124332973114e-05,-8.278348501391998032e-06,-7.725975391335455633e-01,-9.482658908020115129e-01,1.756683516684659496e-01,1.367207258708976283e-04,3.224703260338301902e-04
8.410000000000000142e+00,1.000005268288540528e+00,-1.038665199532304989e-03,-2.770798160475009572e-04,9.122603288341527483e-04,1.475579565925306958e-05,-8.116429784660524296e-06,-7.716325614765620067e-01,-9.428618540754196697e-01,1.712292925988577186e-01,1.368230120826925949e-04,3.222649878928951495e-04
8.419999999999999929e+00,1.000009883514103581e+00,-9.626111526406773769e-04,-3.298260214179177014e-04,8.203613510777499080e-04,1.516985918629874533e-05,-7.924907091131151748e-06,-7.708337101017727067e-01,-9.357673391112429906e-01,1.649336290094703117e-01,1.369093074402266512e-04,3.221641701500743693e-04
8.429999999999999716e+00,1.000014360675495872e+00,-8.721593465086792353e-04,-3.713787925686182732e-04,7.301973885447823149e-04,1.553557772739632095e-05,-7.669912134750311321e-06,-7.702883289503738018e-01,-9.275396972305639531e-01,1.572513682801901236e-01,1.369821351765445293e-04,3.221746857686724752e-04
8.439999999999999503e+00,1.000018862011859522e+00,-7.776170244291213561e-04,-4.048372084508106627e-04,6.422955850859129621e-04,1.585356179235690964e-05,-7.302440252806022645e-06,-7.697534991666681314e-01,-9.182110499624559496e-01,1.484575507957878737e-01,1.370549306454252856e-04,3.224186426187269916e-04
8.449999999999999289e+00,1.000023533057128322e+00,-6.859796694548749713e-04,-4.376148402176308376e-04,5.572111525969346019e-04,1.614747844734596747e-05,-6.784205639784828550e-06,-7.693525834872128044e-01,-9.080334671319501005e-01,1.386808836447373239e-01,1.371517934572127363e-04,3.231942629156048241e-04
8.460000000000000853e+00,1.000028419807862834e+00,-5.986197673020051324e-04,-4.772799283801306336e-04,4.755193952326142539e-04,1.643992731750053445e-05,-6.109691286020665140e-06,-7.687807189172972677e-01,-8.967519772992678107e-01,1.279712583819704874e-01,1.372943853874668567e-04,3.248314191535150997e-04
8.470000000000000639e+00,1.000033392729061887e+00,-5.128278531773530812e-04,-5.274224110638994377e-04,3.977825235425581094e-04,1.672619706982883815e-05,-5.302432228593063521e-06,-7.680970963842934651e-01,-8.840282197721862634e-01,1.159311233878927844e-01,1.374746373024488021e-04,3.271531487532008953e-04
8.480000000000000426e+00,1.000038168736292032e+00,-4.254424201599404736e-04,-5.861622557612193758e-04,3.245041857323706543e-04,1.696817420350802763e-05,-4.387031862753986644e-06,-7.682876388807167167e-01,-8.714753764583956785e-01,1.031877375776789479e-01,1.376732425532299913e-04,3.291886525260689922e-04
8.490000000000000213e+00,1.000042353636557024e+00,-3.355365245115177089e-04,-6.480547063279515439e-04,2.560932517960123607e-04,1.711441857631183140e-05,-3.361179676974623712e-06,-7.687688660679682373e-01,-8.599140613743434525e-01,9.114519530637522904e-02,1.378717495510369017e-04,3.300232903418187647e-04
8.500000000000000000e+00,1.000045510348161137e+00,-2.447512359661301821e-04,-7.076767701254661844e-04,1.928563500353447694e-04,1.712990769279122835e-05,-2.192630273346203540e-06,-7.685913567120244982e-01,-8.480430992957520564e-01,7.945174258372755816e-02,1.380307569559207465e-04,3.297518128408949423e-04
8.509999999999999787e+00,1.000047335938239135e+00,-1.562436382420757280e-04,-7.624931598585539582e-04,1.350258965289309436e-04,1.701067802266688231e-05,-8.450331272750759130e-07,-7.686421883164991087e-01,-8.361181572153912889e-01,6.747596889889220795e-02,1.381148831082149183e-04,3.291384248562678749e-04
8.519999999999999574e+00,1.000047804791519557e+00,-7.379655180983772829e-05,-8.135158313050740468e-04,8.281266394306630333e-05,1.677245220344818406e-05,6.869487654742114092e-07,-7.691836610672415642e-01,-8.251915163385415974e-01,5.600785527129999164e-02,1.381254615537809633e-04,3.287043688411372955e-04
8.529999999999999361e+00,1.000047156627847267e+00,-1.586302881171743267e-06,-8.636264881407875989e-04,3.645919436434612152e-05,1.642532338411073538e-05,2.359580181347849993e-06,-7.697648791714396532e-01,-8.153847823610551604e-01,4.561990318961549329e-02,1.380880065617822827e-04,3.284662479994260309e-04
8.540000000000000924e+00,1.000045782472835043e+00,5.603663467238702989e-05,-9.147415205684961354e-04,-3.729566602067213778e-06,1.595724667282221338e-05,4.092151373240446472e-06,-7.704113483011927332e-01,-8.068259398477657385e-01,3.641459154657299829e-02,1.380432499493377770e-04,3.282022375270532422e-04
8.550000000000000711e+00,1.000044051320660099e+00,9.562344293636147372e-05,-9.656858673641310203e-04,-3.738951714190532521e-05,1.533868413967551508e-05,5.800627204117487702e-06,-7.709350986454835963e-01,-7.993177497187579084e-01,2.838265107327427733e-02,1.380258583512782998e-04,3.277540543393797634e-04
8.560000000000000497e+00,1.000042197517232445e+00,1.165671437545845544e-04,-1.012221815534300462e-03,-6.412927871783199898e-05,1.454104158882699201e-05,7.429552033850155900e-06,-7.713617582617273705e-01,-7.926232130934677267e-01,2.126145483174033887e-02,1.380316811567630674e-04,3.271941939237965613e-04
8.570000000000000284e+00,1.000040377023784677e+00,1.225991860631179392e-04,-1.049247989923656182e-03,-8.357519883315973365e-05,1.355180832813130888e-05,8.960610561233523492e-06,-7.720363480862032501e-01,-7.871860073563700100e-01,1.514965927016680841e-02,1.380385787664452737e-04,3.267014539363177761e-04
8.580000000000000071e+00,1.000038764379731937e+00,1.211995573099208036e-04,-1.073505529592453430e-03,-9.541357958273658380e-05,1.237680587477309009e-05,1.039333545932728344e-05,-7.731265488237231143e-01,-7.838261595997794151e-01,1.069961077605626962e-02,1.380436420679805899e-04,3.263801945296851414e-04
8.589999999999999858e+00,1.000037562133102131e+00,1.206017374462333710e-04,-1.084641540079315158e-03,-9.942024066166596334e-05,1.103429648882740077e-05,1.171475681359525239e-05,-7.745152399634427365e-01,-7.831894967482241343e-01,8.674256784781359669e-03,1.380570338758809650e-04,3.263232872119381511e-04
8.599999999999999645e+00,1.000036974268979417e+00,1.259107973522629296e-04,-1.084035506030691428e-03,-9.547430140243736525e-05,9.551650438997756065e-06,1.288423324613791129e-05,-7.756940881888585437e-01,-7.849555690532600272e-01,9.261480864401450477e-03,1.380866844347796232e-04,3.265919663835159525e-04
8.609999999999999432e+00,1.000037180985283936e+00,1.367275375976968624e-04,-1.072971322532735583e-03,-8.355787855916885589e-05,7.968566947123158472e-06,1.384776728439264987e-05,-7.764828745367853280e-01,-7.883099976238545636e-01,1.182712308706919575e-02,1.381441315372732720e-04,3.271166590836926957e-04
8.620000000000000995e+00,1.000038269170445249e+00,1.478707386049938222e-04,-1.052167569163312520e-03,-6.374657642262134092e-05,6.340627304359398469e-06,1.457050528830549450e-05,-7.773692425944428441e-01,-7.933670560448224940e-01,1.599781345037965333e-02,1.382460361473403470e-04,3.277685454161627376e-04
8.630000000000000782e+00,1.000040139268679740e+00,1.527482490588564601e-04,-1.023082723369422983e-03,-3.619753535737020307e-05,4.734384800089072146e-06,1.505890656447837586e-05,-7.782397579312857472e-01,-8.001763570156402716e-01,2.193659908435448280e-02,1.383967296925535807e-04,3.282968206987924020e-04
8.640000000000000568e+00,1.000042488788462025e+00,1.471914358523748289e-04,-9.895172395066324962e-04,-1.141325081202235482e-06,3.212185384664426041e-06,1.535237480305522140e-05,-7.788121994879324550e-01,-8.081259671908779252e-01,2.931376770294545284e-02,1.385826778773204611e-04,3.283534300559942665e-04
8.650000000000000355e+00,1.000044884307261350e+00,1.313823029442659019e-04,-9.575981820982654375e-04,4.111961165863739894e-05,1.814145852767832631e-06,1.549163689479864729e-05,-7.794492996484756464e-01,-8.172843513512823010e-01,3.783505170280665464e-02,1.387858625082784693e-04,3.279676245899754150e-04
8.660000000000000142e+00,1.000046856285134789e+00,1.089547666433127307e-04,-9.338167690916165291e-04,9.020841763038235823e-05,5.481756667735770100e-07,1.549177151892632950e-05,-7.799923233715992943e-01,-8.275293886050371084e-01,4.753706523343776552e-02,1.389817047647533277e-04,3.277164408750365965e-04
8.669999999999999929e+00,1.000048018289271479e+00,8.431013059464178758e-05,-9.227645146822600983e-04,1.456734524435452749e-04,-6.054243882673945504e-07,1.534151393317175375e-05,-7.803600838429302078e-01,-8.384676345203793124e-01,5.810755067744907687e-02,1.391413647291964855e-04,3.283355484886563147e-04
8.679999999999999716e+00,1.000048174996976069e+00,6.015792447639937084e-05,-9.263199646688138975e-04,2.069969491575213594e-04,-1.676857190990325636e-06,1.502452221716319648e-05,-7.807349029235960414e-01,-8.501172551921194476e-01,6.938235226852344784e-02,1.392559670550613219e-04,3.301760867846503800e-04
8.689999999999999503e+00,1.000047328697070581e+00,3.690712813925045571e-05,-9.445091483318569488e-04,2.736167966579260060e-04,-2.686855141321091836e-06,1.453953939539691980e-05,-7.808221727399234924e-01,-8.619525427426875108e-01,8.113037000276397681e-02,1.393312816924390126e-04,3.325532379121476367e-04
8.700000000000001066e+00,1.000045633913069443e+00,1.406989398982555459e-05,-9.768863290964314734e-04,3.449599616495348936e-04,-3.635600530595184628e-06,1.390235094076131448e-05,-7.807475583792170548e-01,-8.735846339329661481e-01,9.283707555374912102e-02,1.393715027008473164e-04,3.339954427412639149e-04
8.710000000000000853e+00,1.000043354054560352e+00,-7.906948809730104258e-06,-1.022996985641523669e-03,4.204784779373169556e-04,-4.506943836849569157e-06,1.313344700938352642e-05,-7.808515191532785504e-01,-8.853359572422605517e-01,1.044844380889820151e-01,1.393908809004791398e-04,3.338569990376516472e-04
8.720000000000000639e+00,1.000040783322236004e+00,-2.719860587496910126e-05,-1.081446621474152318e-03,4.996724442152933971e-04,-5.283861403244436974e-06,1.224747739935343881e-05,-7.811350943859601825e-01,-8.975967407782849961e-01,1.164616463923248135e-01,1.394044112617226570e-04,3.329198344668160559e-04
8.730000000000000426e+00,1.000038199485907331e+00,-4.174040405390812644e-05,-1.148557348439624079e-03,5.820851220758386764e-04,-5.962819845915724560e-06,1.125338556548945519e-05,-7.811474015478983013e-01,-9.099284752620118155e-01,1.287810737141135697e-01,1.394149978163587039e-04,3.320670196171882083e-04
8.740000000000000213e+00,1.000035874504218603e+00,-5.061754478190339960e-05,-1.218117924435720362e-03,6.672675550038129066e-04,-6.556003951839746804e-06,1.015993473711655515e-05,-7.806452391174135697e-01,-9.212783014216007205e-01,1.406330623041871231e-01,1.394346213618000054e-04,3.314920542767385570e-04
8.750000000000000000e+00,1.000034045172761177e+00,-5.418855950160839097e-05,-1.282886061452475496e-03,7.547302127175972318e-04,-7.081028706621267535e-06,8.977845094958250211e-06,-7.801155855035352138e-01,-9.315112390920428087e-01,1.513956535885075949e-01,1.394798995426121350e-04,3.311582703078297385e-04
8.759999999999999787e+00,1.000032879214815651e+00,-5.244676201431652725e-05,-1.337031648767660497e-03,8.439135151315361235e-04,-7.548346801268497639e-06,7.718380398652276270e-06,-7.794738338755351492e-01,-9.404785475269857864e-01,1.610047136514505817e-01,1.395462905630389294e-04,3.310724757639160742e-04
8.769999999999999574e+00,1.000032515275817158e+00,-4.282785884427532186e-05,-1.377721002937387250e-03,9.342040454220514305e-04,-7.957046525028613096e-06,6.395013653856295303e-06,-7.785280781208692158e-01,-9.475512429932846370e-01,1.690231648724154490e-01,1.396203858946093120e-04,3.311015657203597584e-04
8.779999999999999361e+00,1.000033096382754394e+00,-1.944525544092142374e-05,-1.404594042486926198e-03,1.024998009541669810e-03,-8.300386633248132666e-06,5.030147211420533827e-06,-7.776750440111591667e-01,-9.528519973234925722e-01,1.751769533123334055e-01,1.397083861738878416e-04,3.310054696314956857e-04
8.790000000000000924e+00,1.000034705656086542e+00,2.541866574299232268e-05,-1.417588253957131807e-03,1.115783577197227913e-03,-8.573893975212276662e-06,3.659599177783174239e-06,-7.768961800445417509e-01,-9.565810887583308109e-01,1.796849087137891154e-01,1.398352395746446197e-04,3.308634595546866564e-04
8.800000000000000711e+00,1.000037258481479174e+00,9.833151696490888716e-05,-1.414777878813979579e-03,1.206199743350427249e-03,-8.779974551742226506e-06,2.326859224623364166e-06,-7.758590249186841925e-01,-9.582632450122627876e-01,1.824042200935786229e-01,1.400096312380156552e-04,3.311329966211307152e-04
8.810000000000000497e+00,1.000040491157987210e+00,2.016541675029727052e-04,-1.391804807988891680e-03,1.296040512566302375e-03,-8.930284631941835113e-06,1.068782171619365161e-06,-7.746938914372958340e-01,-9.575685263067528208e-01,1.828746348694569868e-01,1.402143856012831591e-04,3.320321204676179860e-04
8.820000000000000284e+00,1.000044017741645419e+00,3.317712370582954302e-04,-1.343247647132611491e-03,1.385201058909356960e-03,-9.049477829219294573e-06,-9.705203499468845063e-08,-7.739042098707062944e-01,-9.551809105365993702e-01,1.812767006658931312e-01,1.404521820802157083e-04,3.334094453333324992e-04
8.830000000000000071e+00,1.000047275275705694e+00,4.795073385340290449e-04,-1.264972486511093839e-03,1.473589442678385026e-03,-9.177464227294724849e-06,-1.175212337261525823e-06,-7.732018879915947274e-01,-9.513939135303564054e-01,1.781920255387617058e-01,1.407483213130757301e-04,3.351576758008345536e-04
8.839999999999999858e+00,1.000049441234505565e+00,6.326507723658748254e-04,-1.156304072506061627e-03,1.561040342067353693e-03,-9.361410521165347825e-06,-2.186331774568024100e-06,-7.720837593808654864e-01,-9.453832059593072490e-01,1.732994465784417626e-01,1.410955695453713313e-04,3.370279444665502666e-04
8.849999999999999645e+00,1.000049550428932177e+00,7.793786721931959122e-04,-1.021195446729351126e-03,1.647263482323218630e-03,-9.634526106246419120e-06,-3.157676623698259520e-06,-7.711329033816242129e-01,-9.373398625931386174e-01,1.662069592115144323e-01,1.414592731400124545e-04,3.383733925497178774e-04
8.859999999999999432e+00,1.000046719490493619e+00,9.109094270764085286e-04,-8.677494255157348598e-04,1.731843496453790024e-03,-9.993297006215815566e-06,-4.113368074812860562e-06,-7.705393264583177970e-01,-9.280277453959344669e-01,1.574884189376166976e-01,1.418122003080965292e-04,3.386420230784281671e-04
8.870000000000000995e+00,1.000040320637552105e+00,1.022313832846062469e-03,-7.060448279132996215e-04,1.814286381225284437e-03,-1.039200228853080974e-05,-5.064242887110014307e-06,-7.699234231149216789e-01,-9.174197225203341022e-01,1.474962994054124787e-01,1.421268333275982386e-04,3.379022274472287535e-04
8.880000000000000782e+00,1.000030112170268826e+00,1.111599778183455832e-03,-5.451692528915839464e-04,1.894088234646639510e-03,-1.076210251844552819e-05,-5.999770963989041776e-06,-7.696222718286521713e-01,-9.060574566499715043e-01,1.364351848213193608e-01,1.423881879628864319e-04,3.367256254109829428e-04
8.890000000000000568e+00,1.000016247974856443e+00,1.178122565573775293e-03,-3.908049307937624538e-04,1.970793376949826151e-03,-1.104339113890614637e-05,-6.888157062606439866e-06,-7.695466910113595294e-01,-8.944790783620270025e-01,1.249323873506674454e-01,1.426077299239057131e-04,3.358324443727411790e-04
8.900000000000000355e+00,9.999991613995817819e-01,1.221575215007939105e-03,-2.443541340385132110e-04,2.044016784423417776e-03,-1.120438344652967693e-05,-7.687847986256671003e-06,-7.692359545226098438e-01,-8.822395293020228735e-01,1.130035747794130296e-01,1.427885763004555202e-04,3.357101851861887809e-04
8.910000000000000142e+00,9.999794979622628199e-01,1.242028573672381789e-03,-1.036174706647255715e-04,2.113426267373628292e-03,-1.124091592302472878e-05,-8.364774023130867696e-06,-7.690830075934907972e-01,-8.695538690537525373e-01,1.004708614602617817e-01,1.429212398484163381e-04,3.362401874298370785e-04
8.919999999999999929e+00,9.999580949992403767e-01,1.240253180384541477e-03,3.565887826397459069e-05,2.178700603356890485e-03,-1.116188071859648183e-05,-8.904506170573416930e-06,-7.693231751750526648e-01,-8.572252161215304644e-01,8.790204094647778577e-02,1.430142780541052497e-04,3.372707174065237012e-04
8.929999999999999716e+00,9.999358944946147298e-01,1.217306175236131625e-03,1.777829126605879728e-04,2.239488979769652544e-03,-1.097891553177609367e-05,-9.313409874189354726e-06,-7.697203321323470293e-01,-8.456127622728696336e-01,7.589243014052260428e-02,1.430920133803930034e-04,3.381203074104277562e-04
8.939999999999999503e+00,9.999138223149504068e-01,1.173465072740503996e-03,3.247717884252803691e-04,2.295392155536765157e-03,-1.070679760625320750e-05,-9.612047145845901167e-06,-7.700442745159522540e-01,-8.346088675017488967e-01,6.456459298579660111e-02,1.431745989661261634e-04,3.378544337671041120e-04
8.950000000000001066e+00,9.998927228735930983e-01,1.107602309162502305e-03,4.742854184925529115e-04,2.345973256010997019e-03,-1.036701902132709647e-05,-9.827076591923393606e-06,-7.703307921047987117e-01,-8.240907440927007777e-01,5.375995198790204516e-02,1.432704137042833709e-04,3.373949195029091186e-04
8.960000000000000853e+00,9.998733631278270417e-01,1.017861433305855285e-03,6.190643711394370075e-04,2.390793522830993775e-03,-9.984802415868013602e-06,-9.983344394388486245e-06,-7.710281872289648231e-01,-8.148212997266858215e-01,4.379311249772099152e-02,1.433839991810391423e-04,3.380166813304885665e-04
8.970000000000000639e+00,9.998564285189724954e-01,9.034444066361829425e-04,7.488566184930883426e-04,2.429458760227113257e-03,-9.580180805676299821e-06,-1.009472461382633265e-05,-7.718753440816706890e-01,-8.072099529649898741e-01,3.533460888331919902e-02,1.435206760959783915e-04,3.392824390866522322e-04
8.980000000000000426e+00,9.998424691705004586e-01,7.664033909985879184e-04,8.545605120518596576e-04,2.461656970090302793e-03,-9.162910113169485916e-06,-1.015661966355792043e-05,-7.724484807703184686e-01,-8.007213353682065549e-01,2.827285459788813488e-02,1.436742748705056090e-04,3.410418271581061589e-04
8.990000000000000213e+00,9.998318529060139515e-01,6.122045690490834436e-04,9.326813511796688784e-04,2.487170070959191567e-03,-8.737954890827768532e-06,-1.014837064660698014e-05,-7.730081505763277683e-01,-7.952723105481837029e-01,2.226415997185589302e-02,1.438404625859376592e-04,3.428751928988837960e-04
9.000000000000000000e+00,9.998247031595802747e-01,4.486599317016193539e-04,9.875298148606414302e-04,2.505855039210581371e-03,-8.316774882425302740e-06,-1.004927542782374672e-05,-7.736192095198765051e-01,-7.909759443692278014e-01,1.735673484935127547e-02,1.440361440043089669e-04,3.443736865391677782e-04
9.009999999999999787e+00,9.998208222051474525e-01,2.837689041454366859e-04,1.029587855374801799e-03,2.517607200318123031e-03,-7.922263043571097806e-06,-9.858447628031700104e-06,-7.743417513768782179e-01,-7.880206684532577999e-01,1.367891707637956984e-02,1.442690576265090441e-04,3.452717015641759701e-04
9.019999999999999574e+00,9.998197453209936025e-01,1.234278395163989803e-04,1.070444054542810195e-03,2.522328746517516970e-03,-7.579406721993544173e-06,-9.601279383886656457e-06,-7.752890499708732230e-01,-7.868571299875237735e-01,1.156808001665059898e-02,1.445205234780101852e-04,3.454686960888686542e-04
9.029999999999999361e+00,9.998209186256064029e-01,-2.977071529333279220e-05,1.116546810006695560e-03,2.519920498666955531e-03,-7.295578997722210803e-06,-9.315355171977691070e-06,-7.761638368675829458e-01,-7.874112003959176098e-01,1.124736352833470218e-02,1.447681854012299117e-04,3.450822837960387801e-04
9.040000000000000924e+00,9.998238543768145359e-01,-1.758662099257373562e-04,1.165020156651060948e-03,2.510298907207776133e-03,-7.043944777354058634e-06,-9.028401833644059300e-06,-7.767670501604969635e-01,-7.891219637340147752e-01,1.235491357351781345e-02,1.449937792870882006e-04,3.444355111634767042e-04
9.050000000000000711e+00,9.998282231551138821e-01,-3.157931754144068805e-04,1.204201950714647645e-03,2.493426556909140307e-03,-6.763633458069775139e-06,-8.749323452085518325e-06,-7.776546565899149499e-01,-7.924327849077111852e-01,1.477812831779625954e-02,1.451866836869662280e-04,3.439347223430644362e-04
9.060000000000000497e+00,9.998338647131721491e-01,-4.502384165836176939e-04,1.219081947826213897e-03,2.469341562648834539e-03,-6.380516650819855246e-06,-8.480092511434749789e-06,-7.788921696587794985e-01,-7.981355104002036960e-01,1.924334074142421483e-02,1.453509107030085659e-04,3.439274576961803831e-04
9.070000000000000284e+00,9.998407067538185311e-01,-5.796819314978924600e-04,1.198822470295231356e-03,2.438175865064244521e-03,-5.838246427245121409e-06,-8.234406007517136242e-06,-7.796444460098138629e-01,-8.053648805030112490e-01,2.572043449319735137e-02,1.454959422723333361e-04,3.445461782247694060e-04
9.080000000000000071e+00,9.998486580309675631e-01,-7.047485375794346847e-04,1.142217194662245800e-03,2.400156493005775171e-03,-5.120264789062664331e-06,-8.041743656586061657e-06,-7.802929458712297706e-01,-8.137470825406716290e-01,3.345413666944186543e-02,1.456272797878663846e-04,3.454260904678374544e-04
9.089999999999999858e+00,9.998575526181778805e-01,-8.258601361745194526e-04,1.058190139975993338e-03,2.355586027848491533e-03,-4.248158769243112940e-06,-7.930554858763119377e-06,-7.813584113472969994e-01,-8.241279086568249479e-01,4.276949730952789991e-02,1.457386162547231068e-04,3.457104155992762884e-04
9.099999999999999645e+00,9.998671984289825287e-01,-9.423784561363359596e-04,9.614285041098907239e-04,2.304804533400693980e-03,-3.259091263719187325e-06,-7.905801464031252964e-06,-7.822740778728374256e-01,-8.363177293071032414e-01,5.404365143426585055e-02,1.458150659349334696e-04,3.449340747201379287e-04
9.109999999999999432e+00,9.998774790104936194e-01,-1.052282971132894674e-03,8.659923523418591382e-04,2.248146921603210759e-03,-2.181790794017973482e-06,-7.942048371762758002e-06,-7.828456549140817566e-01,-8.496236299121240343e-01,6.677797499804223602e-02,1.458532829270546289e-04,3.436415326310005014e-04
9.120000000000000995e+00,9.998883917327594517e-01,-1.152675439713072734e-03,7.804364711509982275e-04,2.185918136991042877e-03,-1.030790543918204300e-06,-7.998807884099525296e-06,-7.830682183494984683e-01,-8.633658770984955488e-01,8.029765874899703892e-02,1.458592141133818916e-04,3.425963606065174361e-04
9.130000000000000782e+00,9.999000302683435093e-01,-1.240391933769989692e-03,7.064775222175641734e-04,2.118402119357539175e-03,1.797228281674005363e-07,-8.045223820593325482e-06,-7.829953069771318219e-01,-8.769288939308682584e-01,9.393358695373645040e-02,1.458384446500337207e-04,3.420083366181270179e-04
9.140000000000000568e+00,9.999125474430090588e-01,-1.312363789326241289e-03,6.409063126836439571e-04,2.045899731441280702e-03,1.420813923384748853e-06,-8.074356952387475912e-06,-7.828322339647644235e-01,-8.901102575873039990e-01,1.072780236225395201e-01,1.458134797907578045e-04,3.417237983385223998e-04
9.150000000000000355e+00,9.999260568199856980e-01,-1.366243081165924083e-03,5.789668071986576190e-04,1.968771063414222460e-03,2.651513208669269102e-06,-8.096828849697779035e-06,-7.826678038350846078e-01,-9.029028259399637379e-01,1.202350221048790885e-01,1.458237914201241541e-04,3.415835900020258720e-04
9.160000000000000142e+00,9.999405178564326757e-01,-1.401742613984831602e-03,5.173748054008614787e-04,1.887455084191353881e-03,3.838623375686237042e-06,-8.119034582245788614e-06,-7.823637955354012519e-01,-9.150836862711617670e-01,1.327198907357605429e-01,1.458954583359640424e-04,3.415340666790278590e-04
9.169999999999999929e+00,9.999557048852513175e-01,-1.422055816403087255e-03,4.557609245476395513e-04,1.802456056419691642e-03,4.973473234431709827e-06,-8.121058409137309395e-06,-7.815697792402473976e-01,-9.257092488850277023e-01,1.441394696447802770e-01,1.460262780708964151e-04,3.415269449360547327e-04
9.179999999999999716e+00,9.999712533587622465e-01,-1.433744022065505924e-03,3.962400255878419184e-04,1.714307503871315098e-03,6.067662553218416288e-06,-8.049652105857333284e-06,-7.806709349131684128e-01,-9.344433653439020437e-01,1.537724304307336587e-01,1.461947690767544735e-04,3.415097358894225721e-04
9.189999999999999503e+00,9.999867178415469127e-01,-1.444215666770624386e-03,3.418821407749653651e-04,1.623535267606429806e-03,7.131721561309831539e-06,-7.833455356290891327e-06,-7.801756524751595201e-01,-9.420726272462405237e-01,1.618969747710810592e-01,1.463775063298008116e-04,3.416770189954565495e-04
9.200000000000001066e+00,1.000001606084918837e+00,-1.458243144862839732e-03,2.951353687272784457e-04,1.530637124758457528e-03,8.158668760659447007e-06,-7.414106314549786763e-06,-7.795828912832983848e-01,-9.485317512088321523e-01,1.689488599255337398e-01,1.465601975480197781e-04,3.432020845894889760e-04
9.210000000000000853e+00,1.000015406028483600e+00,-1.476224963022852157e-03,2.567453142550499431e-04,1.436084725626717148e-03,9.129298573849312949e-06,-6.774166632814893508e-06,-7.785359721681973655e-01,-9.528954217190489517e-01,1.743594495508516140e-01,1.467313138339664251e-04,3.436954737587871733e-04
9.220000000000000639e+00,1.000027642141632089e+00,-1.495407311304634227e-03,2.255349054269941214e-04,1.340343301375782536e-03,1.003340853493314759e-05,-5.940912038586934533e-06,-7.775914376461976474e-01,-9.552515254495436148e-01,1.776600878033459951e-01,1.468806640050841284e-04,3.441767722056621182e-04
9.230000000000000426e+00,1.000037927297267704e+00,-1.512650424489443311e-03,1.992735003478957121e-04,1.243899512649462294e-03,1.088502426359126160e-05,-4.960242254122016501e-06,-7.768975117362920679e-01,-9.561531827162668140e-01,1.792556709799747461e-01,1.470087587812266385e-04,3.444281473465871102e-04
9.240000000000000213e+00,1.000045966638754891e+00,-1.526193288809840534e-03,1.761243035715295369e-04,1.147286927022404118e-03,1.171601299058789681e-05,-3.859041299727004797e-06,-7.759958071891587261e-01,-9.552406656128215046e-01,1.792448584236627507e-01,1.471179473879958741e-04,3.442385666443392722e-04
9.250000000000000000e+00,1.000051570524856714e+00,-1.535046063090229852e-03,1.557790775918480540e-04,1.051099963046564370e-03,1.255348112216879936e-05,-2.626646404365340302e-06,-7.750529654812547964e-01,-9.523586115292255183e-01,1.773056460479707219e-01,1.472000057125153404e-04,3.438274730009904800e-04
9.259999999999999787e+00,1.000054715890831947e+00,-1.536889284173653843e-03,1.398693536042305981e-04,9.559897939584107059e-04,1.340063103738412595e-05,-1.232289281741453273e-06,-7.742748746942723637e-01,-9.478417631345272820e-01,1.735668884402548906e-01,1.472441131154622433e-04,3.433623083217707261e-04
9.269999999999999574e+00,1.000055600437937731e+00,-1.526661550765620731e-03,1.317392303037212640e-04,8.626396320862853365e-04,1.423600397189400839e-05,3.352444256743524570e-07,-7.735801139256265335e-01,-9.418595842340271584e-01,1.682794703084006527e-01,1.472476579151837126e-04,3.431161050899689258e-04
9.279999999999999361e+00,1.000054630914349429e+00,-1.497262214529444411e-03,1.358568192950621945e-04,7.717225626701814658e-04,1.502930442069205872e-05,2.039470946776690224e-06,-7.730834946540497965e-01,-9.347976673471909415e-01,1.617141726931411727e-01,1.472304580500639816e-04,3.434037969465286722e-04
9.290000000000000924e+00,1.000052301122365872e+00,-1.442032019347471100e-03,1.571123039127651213e-04,6.838528613354518402e-04,1.575956416773967829e-05,3.803438183670498572e-06,-7.725859516698116991e-01,-9.267234625379313639e-01,1.541375108681196648e-01,1.472263470773001713e-04,3.443747988278733629e-04
9.300000000000000711e+00,1.000049045944433557e+00,-1.357756242703048958e-03,1.999825186592922967e-04,5.995488863116053661e-04,1.642240071532154709e-05,5.545617053810618816e-06,-7.718795070936079750e-01,-9.172191812451938597e-01,1.453396741515859403e-01,1.472379249677211908e-04,3.456312039451514551e-04
9.310000000000000497e+00,1.000045245799267013e+00,-1.247014012210540803e-03,2.673150039793516903e-04,5.192256632622539335e-04,1.702376730426712745e-05,7.215216090003534347e-06,-7.713951746105465190e-01,-9.066272880765278153e-01,1.352321134659813240e-01,1.472399844318170333e-04,3.462653864683140625e-04
9.320000000000000284e+00,1.000041301595685717e+00,-1.118902010799842101e-03,3.585831828923472008e-04,4.432224736503393337e-04,1.756789998720110344e-05,8.802547940645637150e-06,-7.714582938951944913e-01,-8.960532369221101412e-01,1.245949430269156499e-01,1.472302751846266979e-04,3.459898699404995170e-04
9.330000000000000071e+00,1.000037596442503451e+00,-9.874508630276870348e-04,4.679744277541060776e-04,3.718486676936320272e-04,1.805007316252287941e-05,1.032417477038088947e-05,-7.714911903961305661e-01,-8.855732924413579621e-01,1.140821020452273959e-01,1.472287167479250432e-04,3.454947240359995675e-04
9.339999999999999858e+00,1.000034419446309775e+00,-8.679067227894746422e-04,5.833918633032533730e-04,3.054147681459433916e-04,1.845963123257602650e-05,1.180129021903467772e-05,-7.711577914069257522e-01,-8.744367932199347271e-01,1.032790018130089332e-01,1.472456963276876259e-04,3.452175432394621879e-04
9.349999999999999645e+00,1.000031978007096312e+00,-7.723308281312216920e-04,6.877047400714845918e-04,2.442221232768890162e-04,1.878989405027299247e-05,1.324816579853492616e-05,-7.709037886830408803e-01,-8.627232995047595665e-01,9.181951082171865841e-02,1.472820809584520093e-04,3.450067555885727444e-04
9.359999999999999432e+00,1.000030447966273828e+00,-7.066153506546571763e-04,7.626498657994807296e-04,1.885140316062088657e-04,1.904538226837546033e-05,1.467245248115527259e-05,-7.708537996522597524e-01,-8.508636043098021240e-01,8.000980465754242710e-02,1.473465869504479568e-04,3.449092310710000220e-04
9.370000000000000995e+00,1.000029960501902293e+00,-6.702161799745729592e-04,7.939623812062483700e-04,1.384243693670654724e-04,1.923843472718100902e-05,1.607793912865186756e-05,-7.708347362934711011e-01,-8.389471867103271974e-01,6.811245041685615176e-02,1.474598958018827170e-04,3.451119205855057714e-04
9.380000000000000782e+00,1.000030521481581447e+00,-6.581943696175778305e-04,7.752443668860773112e-04,9.396899581614938130e-05,1.937632658123864736e-05,1.746170003891271312e-05,-7.708751086036464972e-01,-8.270615774564173961e-01,5.618646885277088499e-02,1.476315590773803212e-04,3.455127917828537676e-04
9.390000000000000568e+00,1.000031977981154174e+00,-6.638319598841385715e-04,7.088682902100274267e-04,5.509946358480264836e-05,1.944939729881292782e-05,1.880624317961732489e-05,-7.713033373125939285e-01,-8.159255977028734286e-01,4.462226039027952090e-02,1.478420131350381944e-04,3.459459483514670808e-04
9.400000000000000355e+00,1.000034083286641673e+00,-6.802096386634205218e-04,6.041059094160385317e-04,2.179457502409545946e-05,1.943171422027122010e-05,2.007391564215808851e-05,-7.719757829327112963e-01,-8.061052457572175367e-01,3.412946282450620566e-02,1.480703408644126339e-04,3.465252501402282803e-04
9.410000000000000142e+00,1.000036536805352094e+00,-7.006615427067044381e-04,4.739430313462351225e-04,-5.864210208319893301e-06,1.929630881759716534e-05,2.121132609953778504e-05,-7.725770120926888085e-01,-7.974471748571339003e-01,2.487016276444509177e-02,1.483163568103264371e-04,3.476477334487526605e-04
9.419999999999999929e+00,1.000038960578944813e+00,-7.192999776890733219e-04,3.316634631473838876e-04,-2.767999758643691614e-05,1.903474504495906446e-05,2.216680095321044413e-05,-7.735481184564798607e-01,-7.906064071356286860e-01,1.705828867914881836e-02,1.485752512758374783e-04,3.495548615419785676e-04
9.429999999999999716e+00,1.000040940333082329e+00,-7.322315787271127443e-04,1.875602393332781578e-04,-4.339756381312700253e-05,1.866668976317201520e-05,2.291556501179407883e-05,-7.746706189272359877e-01,-7.859911785023764308e-01,1.132055957514042921e-02,1.488246817295184690e-04,3.517348919557239384e-04
9.439999999999999503e+00,1.000042138821781723e+00,-7.385558771900055343e-04,4.660088684815657172e-05,-5.279495884852524005e-05,1.823295070732188245e-05,2.347843459685390756e-05,-7.756586349221971100e-01,-7.832984516211753956e-01,7.639816698978315127e-03,1.490469168797048459e-04,3.532264646446403589e-04
9.450000000000001066e+00,1.000042357944727511e+00,-7.398785084234887682e-04,-9.158424089182921218e-05,-5.575692565794309068e-05,1.777791750767678076e-05,2.391743723864134507e-05,-7.768739359313124870e-01,-7.829474720658412545e-01,6.073536134528800465e-03,1.492383151731381270e-04,3.537621465345974769e-04
9.460000000000000853e+00,1.000041526081627552e+00,-7.381779837471477788e-04,-2.299109639304687286e-04,-5.229388908509592578e-05,1.733357261972105060e-05,2.430296067514299424e-05,-7.779170206590267922e-01,-7.846946807329151508e-01,6.777660073888309988e-03,1.493982529521522477e-04,3.539963765568643339e-04
9.470000000000000639e+00,1.000039680271754827e+00,-7.331930797913970531e-04,-3.695923121327513621e-04,-4.250511265845710113e-05,1.691308361665972747e-05,2.466843932210420975e-05,-7.787795213057991939e-01,-7.880960245184650548e-01,9.316503212665881717e-03,1.495222411325820779e-04,3.544084758491106157e-04
9.480000000000000426e+00,1.000036979402960213e+00,-7.210043426007465162e-04,-5.070491940888756984e-04,-2.651340537152633634e-05,1.651310945519722783e-05,2.498356327335994923e-05,-7.798599513998731858e-01,-7.935747564421635758e-01,1.371480504229039867e-02,1.496032019718968595e-04,3.546087851840074023e-04
9.490000000000000213e+00,1.000033734532733698e+00,-6.947447262122140223e-04,-6.341161902780365978e-04,-4.406339134296474592e-06,1.611909479984441630e-05,2.516886134589522360e-05,-7.807675262251589920e-01,-8.008740733795352007e-01,2.010654715437621559e-02,1.496390580409222694e-04,3.540458969051307747e-04
9.500000000000000000e+00,1.000030410019205673e+00,-6.469477959735187977e-04,-7.415376880639375440e-04,2.379266253449705747e-05,1.571005295290860902e-05,2.514506672610940683e-05,-7.814849990161386595e-01,-8.095609166966458714e-01,2.807591768050722927e-02,1.496454480922444156e-04,3.529942052691303900e-04
9.509999999999999787e+00,1.000027543172546052e+00,-5.721135579535314292e-04,-8.234906874106226373e-04,5.811810094633797371e-05,1.526412558595941903e-05,2.488285181537176831e-05,-7.822479382144311710e-01,-8.197315467979582326e-01,3.748360858352701996e-02,1.496580544369563762e-04,3.522997281395490177e-04
9.519999999999999574e+00,1.000025600610567444e+00,-4.683185288508912047e-04,-8.802462990934390363e-04,9.862925252450760526e-05,1.476728574060376804e-05,2.441682729734019296e-05,-7.827041203170508332e-01,-8.308527455329175471e-01,4.814862521586674160e-02,1.497081061665872645e-04,3.522912364368746552e-04
9.529999999999999361e+00,1.000024891107879066e+00,-3.377552208399722529e-04,-9.175309973933076530e-04,1.453641537177579094e-04,1.422359802974550505e-05,2.381481612389516853e-05,-7.827994948931989994e-01,-8.421555243652062428e-01,5.935602947200722956e-02,1.497988435258003478e-04,3.525814533493765168e-04
9.540000000000000924e+00,1.000025595818515578e+00,-1.867058417649442427e-04,-9.433532979601335277e-04,1.982955087879428456e-04,1.366092035078584187e-05,2.312698054884315945e-05,-7.830741682579021035e-01,-8.539048080926354700e-01,7.083063983473335268e-02,1.499262962516768774e-04,3.529996790723188838e-04
9.550000000000000711e+00,1.000027791814948497e+00,-2.494138308072645294e-05,-9.644181320013678251e-04,2.573009362242451221e-04,1.312605152276215400e-05,2.235242438582632840e-05,-7.836126389696635997e-01,-8.666831256434001096e-01,8.307048667373656547e-02,1.501057520692578495e-04,3.540620946604899899e-04
9.560000000000000497e+00,1.000031383383544803e+00,1.360520531878619968e-04,-9.840962111982987093e-04,3.221542179432025535e-04,1.266895766559229395e-05,2.144522080396208487e-05,-7.837374476120126943e-01,-8.797860385928972793e-01,9.604859098088461278e-02,1.503546652037884325e-04,3.560271645675072705e-04
9.570000000000000284e+00,1.000036037072719264e+00,2.860535255684413950e-04,-1.002575298128497274e-03,3.925356578869940768e-04,1.232290093044242477e-05,2.035249446356197448e-05,-7.833124698723042956e-01,-8.920447442523739001e-01,1.087322743800695768e-01,1.506730014886928891e-04,3.579387679828460733e-04
9.580000000000000071e+00,1.000041189933228214e+00,4.189567965190567713e-04,-1.018302394725634132e-03,4.680523143633448144e-04,1.209102460272466806e-05,1.905690559125690603e-05,-7.829913380963534619e-01,-9.035632504196396964e-01,1.205719123232862067e-01,1.510448756776000925e-04,3.585708598057291141e-04
9.589999999999999858e+00,1.000046120020228191e+00,5.335414526578171604e-04,-1.029161018893775875e-03,5.482577524792030992e-04,1.194776660904568439e-05,1.759656967798342835e-05,-7.826981160819721506e-01,-9.144710775046311912e-01,1.317729614226589852e-01,1.514353754683430244e-04,3.580467368378137394e-04
9.599999999999999645e+00,1.000050089579726631e+00,6.315289432488594605e-04,-1.032609699933686401e-03,6.326667359816412354e-04,1.185625251157318433e-05,1.605270930912701285e-05,-7.821611129522748618e-01,-9.242632144344345990e-01,1.421021014821597095e-01,1.517968039988072497e-04,3.574037629729964749e-04
9.609999999999999432e+00,1.000052514802731274e+00,7.144831877743005807e-04,-1.025534236601818470e-03,7.207673835142776059e-04,1.179365119992219267e-05,1.451579853020368047e-05,-7.816590208832940867e-01,-9.329604676292038157e-01,1.513014467459097290e-01,1.520952404992017843e-04,3.571023646822268915e-04
9.620000000000000995e+00,1.000053052724418912e+00,7.819585149155044643e-04,-1.004913694261209359e-03,8.120345944334322712e-04,1.176986223395137753e-05,1.305235637742571305e-05,-7.810545971559927914e-01,-9.404057180065690247e-01,1.593511208505762056e-01,1.523197943314543617e-04,3.569815132524745138e-04
9.630000000000000782e+00,1.000051593256362059e+00,8.320563955406179088e-04,-9.691648210394007527e-04,9.059424221639268303e-04,1.182584114206426935e-05,1.169144025256273343e-05,-7.803073627309323745e-01,-9.462770062453269571e-01,1.659696435143946103e-01,1.524709415251196236e-04,3.570145569395943852e-04
9.640000000000000568e+00,1.000048210031459384e+00,8.634034726508516173e-04,-9.191303436579109296e-04,1.001966066352818390e-03,1.200875368368748574e-05,1.043515391584434813e-05,-7.796594728012435915e-01,-9.507481025456885337e-01,1.710886297444449700e-01,1.525684609411495142e-04,3.573584822906816783e-04
9.650000000000000355e+00,1.000043042184235897e+00,8.766374283110423297e-04,-8.581933820760483589e-04,1.099565498688598927e-03,1.233742371054265553e-05,9.280981172223342734e-06,-7.790832069115452008e-01,-9.539837363509651169e-01,1.749005294394199439e-01,1.526569739474168666e-04,3.580636294588934732e-04
9.660000000000000142e+00,1.000036141886418761e+00,8.746053593760484300e-04,-7.917427750134067594e-04,1.198155137605692692e-03,1.278156167192884800e-05,8.237139097199074904e-06,-7.783863299531074142e-01,-9.557822315207983310e-01,1.773959015676908890e-01,1.527609691045508878e-04,3.590312372980797306e-04
9.669999999999999929e+00,1.000027493531626677e+00,8.617900525591197904e-04,-7.260873050252271248e-04,1.297078989067117173e-03,1.327141618266927900e-05,7.320357612974534499e-06,-7.774795694883578356e-01,-9.557035385354745172e-01,1.782239690471167370e-01,1.528587687079838696e-04,3.600940294490317939e-04
9.679999999999999716e+00,1.000017211612173051e+00,8.436140296695511217e-04,-6.666118962051662900e-04,1.395614130773997416e-03,1.373253740111062659e-05,6.541430819437096792e-06,-7.766954133124687187e-01,-9.539369057474275104e-01,1.772414924349587639e-01,1.529337699423481667e-04,3.610530340356632450e-04
9.689999999999999503e+00,1.000005627572449152e+00,8.258476024552797784e-04,-6.153694899833431209e-04,1.493010103413358082e-03,1.411991736475694930e-05,5.893374623600119599e-06,-7.759016542995262888e-01,-9.505392667209572322e-01,1.746376124214309988e-01,1.530019075233798713e-04,3.616763881544304837e-04
9.700000000000001066e+00,9.999931897683819182e-01,8.138755548798648574e-04,-5.692450555268433387e-04,1.588546450738939804e-03,1.442566498141865591e-05,5.351850345262720964e-06,-7.749512660828311583e-01,-9.451624806874530105e-01,1.702112146046218799e-01,1.530706952588372066e-04,3.619608039036048552e-04
9.710000000000000853e+00,9.999803763596210038e-01,8.116255474592818557e-04,-5.205915966037550496e-04,1.681575681355093697e-03,1.465706560729097794e-05,4.883944477023487620e-06,-7.742659285752565568e-01,-9.382862544107908320e-01,1.640203258355342752e-01,1.531329341791505636e-04,3.621893232736983492e-04
9.720000000000000639e+00,9.999676406905103621e-01,8.206730904245194969e-04,-4.613198549364854492e-04,1.771529297758344442e-03,1.480821322538624529e-05,4.454089599905032169e-06,-7.735913871304853640e-01,-9.300249237695630278e-01,1.564335366390776916e-01,1.532002414997959473e-04,3.623937647578845400e-04
9.730000000000000426e+00,9.999553058812959971e-01,8.401465736629514002e-04,-3.885316060958270211e-04,1.857894347500505710e-03,1.485375620858245072e-05,4.022336572878674403e-06,-7.727404462629351434e-01,-9.199958181201157714e-01,1.472553718571806558e-01,1.532876011767436383e-04,3.623085026516204010e-04
9.740000000000000213e+00,9.999435274043092514e-01,8.673800371205515935e-04,-3.078016840040083434e-04,1.940192309472775403e-03,1.477146837890069863e-05,3.542258938514373749e-06,-7.721301470782877541e-01,-9.086092761235569082e-01,1.364791290452692096e-01,1.533818705597580307e-04,3.619378777768300637e-04
9.750000000000000000e+00,9.999323972619242884e-01,8.988618702623477931e-04,-2.313767238307504258e-04,2.017988084814736037e-03,1.457119713884776217e-05,2.968726917239134946e-06,-7.718834688578788406e-01,-8.966125851633570676e-01,1.247291163054782409e-01,1.534691348352581564e-04,3.615629740980619289e-04
9.759999999999999787e+00,9.999220058488083041e-01,9.310590195256808000e-04,-1.719247258236310456e-04,2.090925656987520798e-03,1.429916519443951606e-05,2.275122561551446857e-06,-7.717221260872513255e-01,-8.842372042444751612e-01,1.125150781572238357e-01,1.535673289759621827e-04,3.613714661867550859e-04
9.769999999999999574e+00,9.999123674875262102e-01,9.609721903653379010e-04,-1.357396511700374427e-04,2.158755640415222204e-03,1.400772482550297102e-05,1.466802165033491468e-06,-7.715280003015325683e-01,-8.714019953713275646e-01,9.987399506979495467e-02,1.536946606697249377e-04,3.613274103420049954e-04
9.779999999999999361e+00,9.999034010760290414e-01,9.864441737272365389e-04,-1.199495495059728015e-04,2.221318109649675094e-03,1.371262485889096344e-05,5.776317782951297402e-07,-7.715605845993214196e-01,-8.585172918718991797e-01,8.695670727257777399e-02,1.538355734405947933e-04,3.613432648739145492e-04
9.790000000000000924e+00,9.998950709794756087e-01,1.006009388794277355e-03,-1.155362133488956381e-04,2.278476498504716872e-03,1.337351107227467021e-05,-3.496387525091676763e-07,-7.718386084666508662e-01,-8.460914938805863539e-01,7.425288541393554320e-02,1.539632889243419331e-04,3.615736913518130535e-04
9.800000000000000711e+00,9.998875311558101942e-01,1.018134533428622854e-03,-1.138564865869397290e-04,2.330038995434749374e-03,1.291635582232933547e-05,-1.284848742931484418e-06,-7.723278856605521048e-01,-8.345435092531008348e-01,6.221562359254869529e-02,1.540633675471118783e-04,3.621168645220329552e-04
9.810000000000000497e+00,9.998811573674536435e-01,1.020344064583211460e-03,-1.117996344242902203e-04,2.375718460251471237e-03,1.228366193645226965e-05,-2.219926961779011531e-06,-7.728742052572942223e-01,-8.240426952582402542e-01,5.116849000094603195e-02,1.541273059822403555e-04,3.625624604106647553e-04
9.820000000000000284e+00,9.998764912042453767e-01,1.009091823348105777e-03,-1.119371652184129211e-04,2.415157896623283673e-03,1.147715259373410341e-05,-3.164867888729928477e-06,-7.732760454071802014e-01,-8.143013113835558814e-01,4.102526597637570771e-02,1.541567489915436379e-04,3.625780687008806069e-04
9.830000000000000071e+00,9.998740958102164678e-01,9.806290455795494722e-04,-1.182887979586445712e-04,2.448005265197030628e-03,1.056424216059184738e-05,-4.138035629755603775e-06,-7.738672565878864651e-01,-8.056334403960221380e-01,3.176618380813563125e-02,1.541735377233888898e-04,3.625212519080545093e-04
9.839999999999999858e+00,9.998743481948817458e-01,9.320266605937024308e-04,-1.317376307457377468e-04,2.473992319298074470e-03,9.646559650349540062e-06,-5.156170005680077041e-06,-7.747168829907724596e-01,-7.985924233498223890e-01,2.387554035904991545e-02,1.542085522527054508e-04,3.627402626491527116e-04
9.849999999999999645e+00,9.998772848623528331e-01,8.613965968688565896e-04,-1.487291834053799727e-04,2.492976550893440287e-03,8.814172061308586396e-06,-6.222179254980509916e-06,-7.755927571466391113e-01,-7.932636769639327401e-01,1.767091981729362188e-02,1.542855946308356368e-04,3.629808153045033237e-04
9.859999999999999432e+00,9.998825917151228371e-01,7.675347029032797983e-04,-1.635475002090390094e-04,2.504935107610062588e-03,8.114949681726718822e-06,-7.309802408175243635e-06,-7.764058959981894326e-01,-7.895299710632164292e-01,1.312407506502704865e-02,1.544038964609588838e-04,3.630512091359339166e-04
9.870000000000000995e+00,9.998897587492706629e-01,6.500738493032718430e-04,-1.714780058556327922e-04,2.509929403994910161e-03,7.553354207743456889e-06,-8.354509993080023807e-06,-7.771895578111005509e-01,-7.873165471121530423e-01,1.012698930105245670e-02,1.545343462762563749e-04,3.631181673227068529e-04
9.880000000000000782e+00,9.998983012795542580e-01,5.106749599124135773e-04,-1.700784376462014175e-04,2.508068686141364662e-03,7.110622734263680337e-06,-9.265411883635517237e-06,-7.780035905525635176e-01,-7.866874412196265265e-01,8.683850667063043594e-03,1.546515759622272190e-04,3.631267690000772319e-04
9.890000000000000568e+00,9.999078684240759740e-01,3.544300036048937609e-04,-1.582205490471916493e-04,2.499488691173847987e-03,6.766044571346768618e-06,-9.961272373879655865e-06,-7.788644432465221534e-01,-7.877176665238483366e-01,8.853223277326230031e-03,1.547463782962734151e-04,3.629365420139141207e-04
9.900000000000000355e+00,9.999182440750425949e-01,1.899883468236238950e-04,-1.349368811880848995e-04,2.484342654465443272e-03,6.504549882533970037e-06,-1.041190712942261282e-05,-7.800128344191621377e-01,-7.909534354989178340e-01,1.094060107975564078e-02,1.548124253749626515e-04,3.627683057145780765e-04
9.910000000000000142e+00,9.999293354848387549e-01,2.774666709412879908e-05,-9.999190962850085772e-05,2.462793011245324130e-03,6.312302881312389429e-06,-1.065566025282715363e-05,-7.810047195135239040e-01,-7.962295921471005400e-01,1.522487263357658049e-02,1.548620543646197893e-04,3.628069159351543504e-04
9.919999999999999929e+00,9.999411042140199379e-01,-1.230720235805729632e-04,-5.579009143721535630e-05,2.434998704456164259e-03,6.173874058390703268e-06,-1.077759362129642976e-05,-7.813641361510653693e-01,-8.022596108472872523e-01,2.089547469622190026e-02,1.549225838326016402e-04,3.629782960650196344e-04
9.929999999999999716e+00,9.999534646986408815e-01,-2.565941224342758423e-04,-8.527278315200651813e-06,2.401106462714476617e-03,6.080862806763593060e-06,-1.086133150051332908e-05,-7.821630388543893142e-01,-8.096892421499035652e-01,2.752620329551421635e-02,1.550029895575818226e-04,3.632022536239620791e-04
9.939999999999999503e+00,9.999662338898407388e-01,-3.701114789123304818e-04,3.301507286883782348e-05,2.361260248859991650e-03,6.046384522185023979e-06,-1.094611006568999440e-05,-7.835917166434752668e-01,-8.199346445827588870e-01,3.634292793928359244e-02,1.550983350980621709e-04,3.634346801120180714e-04
9.950000000000001066e+00,9.999790940613978441e-01,-4.619588812057547392e-04,6.074048080925479421e-05,2.315633386313149973e-03,6.108657591430793821e-06,-1.101487258373803797e-05,-7.841025927266785933e-01,-8.314020476369660129e-01,4.729945491028741261e-02,1.551971309745456197e-04,3.635928386584996730e-04
9.960000000000000853e+00,9.999916066083626154e-01,-5.298775694276461985e-04,7.051652999607998260e-05,2.264468776578887951e-03,6.313195533215634009e-06,-1.101625319008417783e-05,-7.839279819953426376e-01,-8.424910811767996055e-01,5.856309918145694710e-02,1.552792381494335792e-04,3.635599163123170996e-04
9.970000000000000639e+00,1.000003322310021314e+00,-5.716816561985961021e-04,6.335863075171335040e-05,2.208100382104592491e-03,6.683000381154697664e-06,-1.090208763963081925e-05,-7.843168193659696419e-01,-8.542291637936278992e-01,6.991234442765829893e-02,1.553453161667159201e-04,3.634027364458614073e-04
9.980000000000000426e+00,1.000013860309270530e+00,-5.875356943437075622e-04,4.417794961765428047e-05,2.146936773179193309e-03,7.200635875539030534e-06,-1.065602697217552654e-05,-7.846481778393763484e-01,-8.666908360373685172e-01,8.204265819799218262e-02,1.554183797217466355e-04,3.634039173001646361e-04
9.990000000000000213e+00,1.000022925945631913e+00,-5.815055856590510509e-04,1.943320104511607994e-05,2.081412377951309071e-03,7.819048493104047468e-06,-1.029796982164136321e-05,-7.846920048170306083e-01,-8.792111087205568554e-01,9.451910390352624702e-02,1.555082554670367961e-04,3.635845340024257411e-04
1.000000000000000000e+01,1.000030340871794321e+00,-5.607233708596057794e-04,-4.740721058674777927e-06,2.011935833991250044e-03,8.493603734591587796e-06,-9.865300947037384179e-06,-7.849530312120571729e-01,-8.922148731971394353e-01,1.072618419850822347e-01,1.556123425015338484e-04,3.636873717463018352e-04


==> data/energylaw/multipointk1em3.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,9.999999998185268302e-01,-2.467192667374489722e-07,1.178165581198915846e-07,2.072120649052698446e-06,5.029882552676572819e-09,-3.624739747714434413e-08,-7.427240606053591154e-01,-7.487598994666082586e-01,6.035838861249130140e-03,1.317660542647417087e-11,1.192337339972482368e-10
2.000000000000000042e-02,9.999999953425219301e-01,-1.706905630480676169e-06,7.129746655341387574e-07,8.304578083977241692e-06,2.421908413426032413e-08,-1.278403696761757614e-07,-7.426941711994020645e-01,-7.597891037157680216e-01,1.709493251636591202e-02,6.449196687188945245e-11,5.814013714910970521e-10
2.999999999999999889e-02,9.999999774829936294e-01,-4.539194531265689091e-06,1.524536604678460031e-06,1.879449757882735691e-05,6.332161431789691014e-08,-2.332434520889249248e-07,-7.427030896568777019e-01,-7.697777190485554089e-01,2.707462939167772434e-02,1.624631952828377536e-10,1.270739069525461673e-09
4.000000000000000083e-02,9.999999267984484019e-01,-8.295491940495947544e-06,2.194844652292677325e-06,3.378888100893994389e-05,1.169697644572975360e-07,-3.147428026552172784e-07,-7.427873090927555877e-01,-7.811827741625808619e-01,3.839546506982525337e-02,3.654062138042292840e-10,1.565175988815781238e-09
5.000000000000000278e-02,9.999997983216547537e-01,-1.331653715647899120e-05,3.206994429553825265e-06,5.363996431143542361e-05,1.645154369484734884e-07,-3.677177748626467672e-07,-7.428545729963083044e-01,-7.939211972625724867e-01,5.106662426626417534e-02,6.376034237299788440e-10,2.082994887686595575e-09
5.999999999999999778e-02,9.999995333891822380e-01,-2.117759204335386362e-05,5.528283130356064355e-06,7.863885611241003704e-05,1.822783198780066709e-07,-4.189982517823032600e-07,-7.429497246185949866e-01,-8.084587389583807182e-01,6.550901433978577326e-02,9.692532677819286561e-10,2.709004576217921567e-09
7.000000000000000666e-02,9.999990679963459694e-01,-3.319194020008965244e-05,9.551546777866239959e-06,1.088861736842203811e-04,1.622245580897471607e-07,-4.903033866502571256e-07,-7.428897252584779620e-01,-8.234084040083649025e-01,8.051867874988689888e-02,1.345424558165328641e-09,3.384723612498419243e-09
8.000000000000000167e-02,9.999983432224928137e-01,-4.819830108138728106e-05,1.506787529596748107e-05,1.443607454453812652e-04,1.186236862202027614e-07,-5.698132461509870249e-07,-7.427737101826014099e-01,-8.360624737892115022e-01,9.328876360661006450e-02,1.748823099537819162e-09,3.142881954687481993e-09
8.999999999999999667e-02,9.999973097275499656e-01,-6.240245227707453266e-05,2.244748924477419676e-05,1.851590521180196782e-04,7.487615155105849283e-08,-6.279419354417038871e-07,-7.427672050154874306e-01,-8.475220328488188848e-01,1.047548278333315097e-01,2.202847672313660011e-09,4.143672738265991029e-09
1.000000000000000056e-01,9.999959096395151237e-01,-7.250556163227520328e-05,3.328217540007322021e-05,2.316930329986641233e-04,3.978000696051945198e-08,-6.530844511809808396e-07,-7.427514661976670762e-01,-8.589673989478899818e-01,1.162159327502229195e-01,2.695898429657332575e-09,5.959493565299567308e-09
1.100000000000000006e-01,9.999940707047780819e-01,-7.903004295632266971e-05,4.898920173372159370e-05,2.846460078670625771e-04,-6.578778593466300799e-09,-6.572689644782244350e-07,-7.426819543780061039e-01,-8.692533381323368502e-01,1.265713837543308018e-01,3.165440867102012148e-09,7.907629440140340193e-09
1.199999999999999956e-01,9.999917525682578967e-01,-8.530279161205640023e-05,6.820600314733100543e-05,3.446818744630478736e-04,-9.739432837055748938e-08,-6.484235878376553602e-07,-7.426729448548081702e-01,-8.786357008760489196e-01,1.359627560212407493e-01,3.433078404247604504e-09,1.024318230236076488e-08
1.300000000000000044e-01,9.999890286471754264e-01,-9.265869911525590017e-05,8.606789156045446581e-05,4.120977785889678156e-04,-2.372254924573524683e-07,-6.130515159774910463e-07,-7.426497781846688184e-01,-8.878037748915523775e-01,1.451539967068835313e-01,3.492702047774571041e-09,1.145210792863338156e-08
1.400000000000000133e-01,9.999860800086578516e-01,-9.798386057060472687e-05,9.737557819902560000e-05,4.866446047871722720e-04,-3.753261929387962255e-07,-5.337090041546640003e-07,-7.425870140800587826e-01,-8.957884669517556242e-01,1.532014528716968416e-01,3.434539561406378801e-09,1.257994375336579651e-08
1.499999999999999944e-01,9.999831337362093953e-01,-9.702526509254016398e-05,1.010058555162199860e-04,5.676029528699568253e-04,-4.378007623450688621e-07,-4.167876959445802972e-07,-7.425862995918883769e-01,-9.030928867301825091e-01,1.605065871382941600e-01,3.293009142701245020e-09,9.659878452694670159e-09
1.600000000000000033e-01,9.999804268537815233e-01,-8.898194386609447530e-05,1.006580978656471700e-04,6.540206094729973012e-04,-3.977078737126973262e-07,-2.979665175251238780e-07,-7.425358439296491087e-01,-9.099461255830055828e-01,1.674102816533564464e-01,3.167675730254040989e-09,1.375513503099057289e-08
1.700000000000000122e-01,9.999781719628395571e-01,-7.651009201703190402e-05,1.010445885877104752e-04,7.449398028572888067e-04,-3.045207648584091772e-07,-2.230180848332812409e-07,-7.424558845947339947e-01,-9.152119301660526229e-01,1.727560455713185728e-01,3.227680295544960583e-09,1.680969474726623503e-08
1.799999999999999933e-01,9.999765102104501979e-01,-6.196250988590453574e-05,1.039968583873269830e-04,8.395089257080939329e-04,-2.353106383234433349e-07,-2.217620002171270997e-07,-7.423871349193253977e-01,-9.189129457738444140e-01,1.765258108545190441e-01,3.618609689028411687e-09,2.107477437007787557e-08
1.900000000000000022e-01,9.999754747396765175e-01,-4.511265757982030528e-05,1.084200489787271837e-04,9.369863488614717240e-04,-2.272542967832003256e-07,-2.921591528329035754e-07,-7.423706064571562457e-01,-9.216085155107293092e-01,1.792379090535730912e-01,4.243393901606347700e-09,1.822593276301631704e-08
2.000000000000000111e-01,9.999750040189377964e-01,-2.452825647266550270e-05,1.127411490602130085e-04,1.036692857677149870e-03,-2.705669186931184949e-07,-4.082955772784479130e-07,-7.423888938865221832e-01,-9.243820210990502106e-01,1.819931272125280552e-01,4.934702727328571295e-09,2.510430618940517888e-08
2.099999999999999922e-01,9.999749619533835343e-01,-1.838487781183797194e-07,1.162100391106276871e-04,1.137954255256527986e-03,-3.567254044201688897e-07,-5.521427318330326308e-07,-7.423839969916117276e-01,-9.271224366136011641e-01,1.847384396219894365e-01,5.561961196978801046e-09,2.457734415983736653e-08
2.200000000000000011e-01,9.999751682244142348e-01,2.535883266894557730e-05,1.181079508522732738e-04,1.240061640317843437e-03,-5.088737534582889613e-07,-7.371021489599574335e-07,-7.424019043724683353e-01,-9.297981023814730905e-01,1.873961980090047275e-01,6.065420006335477154e-09,1.863668797064121918e-08
2.300000000000000100e-01,9.999754326754380918e-01,4.775966400945211282e-05,1.167859819594153383e-04,1.342274400642396717e-03,-7.542795868720451772e-07,-9.862520842198290013e-07,-7.423801821217466124e-01,-9.324256625254533359e-01,1.900454804037067236e-01,6.702227173399106338e-09,1.662327742124602992e-08
2.399999999999999911e-01,9.999755159594527765e-01,6.275536184686980080e-05,1.104338469935293407e-04,1.443865486865189562e-03,-1.074937276589093820e-06,-1.283272900370647444e-06,-7.423249589225975331e-01,-9.338480223137468617e-01,1.915230633911493840e-01,7.633592183571559188e-09,2.260903131379166098e-08
2.500000000000000000e-01,9.999751271589311097e-01,6.769150903211535440e-05,9.925486141948662697e-05,1.544172420057025527e-03,-1.397054027063212933e-06,-1.562310400734778516e-06,-7.422832504817650223e-01,-9.342657483255686346e-01,1.919824978438036123e-01,8.557013373064735523e-09,3.015531935268711550e-08
2.600000000000000089e-01,9.999740609300571403e-01,6.187284435284832031e-05,8.619161099993269816e-05,1.642618388143956415e-03,-1.638932645217732610e-06,-1.759268145026611655e-06,-7.421436216363134220e-01,-9.326278831431314975e-01,1.904842615068181033e-01,8.987815522877095871e-09,3.583595731271316254e-08
2.700000000000000178e-01,9.999723634944154282e-01,4.583455093178456330e-05,7.397589547154631540e-05,1.738699955331251407e-03,-1.777841437966006998e-06,-1.861820038416776166e-06,-7.419836187011453754e-01,-9.275410786561438803e-01,1.855574599549984771e-01,8.833591292897409013e-09,4.331637981636049517e-08
2.800000000000000266e-01,9.999703256787766392e-01,2.060932031541909526e-05,6.117771392543057396e-05,1.831951790976577270e-03,-1.870556696462970601e-06,-1.898341521538497651e-06,-7.418464844576051487e-01,-9.193663682130713832e-01,1.775198837554662068e-01,8.573490818909020599e-09,5.315290274587880504e-08
2.899999999999999800e-01,9.999682431985481568e-01,-1.211960421316033646e-05,4.258791292944835054e-05,1.921891157437873292e-03,-1.998948947133323232e-06,-1.894708554049055224e-06,-7.417198207105524244e-01,-9.083074607635854836e-01,1.665876400530330315e-01,8.752232025326610097e-09,6.325840695708961903e-08
2.999999999999999889e-01,9.999661212026141888e-01,-4.913709726597442306e-05,1.455057226206100208e-05,2.007957947143240891e-03,-2.189042028423618241e-06,-1.863835728729088328e-06,-7.415964434521923332e-01,-8.946714705567702097e-01,1.530750271045778765e-01,9.553206873157482249e-09,7.252245071143192945e-08
3.099999999999999978e-01,9.999635329262432926e-01,-8.514548077277911701e-05,-2.027438696290164216e-05,2.089497823163948519e-03,-2.385940484882936766e-06,-1.828267355503048619e-06,-7.415044071856464747e-01,-8.783928161338424578e-01,1.368884089481959832e-01,1.083435585629831006e-08,7.388214240400259314e-08
3.200000000000000067e-01,9.999597084806706171e-01,-1.139667958984248562e-04,-5.368823130309949515e-05,2.165829189571352297e-03,-2.504586545826625723e-06,-1.825196556268916350e-06,-7.415316839338036425e-01,-8.614656382458150130e-01,1.199339543120114121e-01,1.239898084384363259e-08,6.174773337086492120e-08
3.300000000000000155e-01,9.999538275429085132e-01,-1.311629780315097993e-04,-7.735192499058053510e-05,2.236369824773331433e-03,-2.488588039112921462e-06,-1.880088547876286361e-06,-7.415414020258158656e-01,-8.446142534679523806e-01,1.030728514421364733e-01,1.383000045431398486e-08,5.548262338450626885e-08
3.400000000000000244e-01,9.999454620438066321e-01,-1.354031068847666669e-04,-8.777092066786217354e-05,2.300736110422726358e-03,-2.312739160254242093e-06,-1.983469681639969569e-06,-7.416076568607220532e-01,-8.281132383653803108e-01,8.650558150465827156e-02,1.485428246739094967e-08,5.292753813002093466e-08
3.500000000000000333e-01,9.999348218249435316e-01,-1.275303026710745849e-04,-8.678809144141091752e-05,2.358732782590652974e-03,-1.951549050431117453e-06,-2.093477735982601595e-06,-7.417086351343639139e-01,-8.129985552928374881e-01,7.128992015847356034e-02,1.581235489476407763e-08,4.965586319904957691e-08
3.599999999999999867e-01,9.999225584338025108e-01,-1.098827906634111429e-04,-7.780285703481217572e-05,2.410223156500397243e-03,-1.379850847833832587e-06,-2.157485537144887145e-06,-7.418331302039563591e-01,-7.997653210614703578e-01,5.793219085751404041e-02,1.684662264431593402e-08,4.630914629544236050e-08
3.699999999999999956e-01,9.999094873024026997e-01,-8.772475635753492829e-05,-6.164432912419345607e-05,2.454956419573944924e-03,-6.150590286406591642e-07,-2.144382730464207505e-06,-7.419812021851174277e-01,-7.888315259612792563e-01,4.685032377616184240e-02,1.770883360744251440e-08,4.410398024567996345e-08
3.800000000000000044e-01,9.998964552685185581e-01,-7.023975396307665351e-05,-3.588206212367559499e-05,2.492472970381403620e-03,2.559812853372076768e-07,-2.073219287493389161e-06,-7.421206064151355530e-01,-7.804264322939502563e-01,3.830582587881470324e-02,1.843910529447069401e-08,4.901700667581110338e-08
3.900000000000000133e-01,9.998841934978326407e-01,-6.745690406810745830e-05,2.182949578987446817e-06,2.522171444245543698e-03,1.107269456339722389e-06,-2.006546116623062795e-06,-7.422382955324545728e-01,-7.740105535916428359e-01,3.177225805918821450e-02,1.930221919504343794e-08,5.674460412663506759e-08
4.000000000000000222e-01,9.998731391904971399e-01,-8.417264052733472413e-05,5.203646772035072540e-05,2.543507579606873754e-03,1.838750251014789547e-06,-2.001714849526443903e-06,-7.423413442646876748e-01,-7.693383380439796637e-01,2.699699377929199243e-02,2.038266533847029966e-08,5.355256682548770186e-08
4.100000000000000311e-01,9.998633461971860870e-01,-1.162104156127916868e-04,1.092583031277180795e-04,2.556187236982241685e-03,2.424831624829209260e-06,-2.069793692353240327e-06,-7.424482116357490336e-01,-7.660621869245020088e-01,2.361397528875294402e-02,2.150818839648751345e-08,5.716434947622417440e-08
4.199999999999999845e-01,9.998545374901949279e-01,-1.528856921376567151e-04,1.680936117998559120e-04,2.560220751524344262e-03,2.914452907875443026e-06,-2.186456188565828644e-06,-7.426022134252938667e-01,-7.648896126430499987e-01,2.228739921775609728e-02,2.242600713067215065e-08,6.336106239679395458e-08
4.299999999999999933e-01,9.998462790489009988e-01,-1.838059067269975683e-04,2.249860023003246346e-04,2.555829429279103931e-03,3.383426633494473295e-06,-2.325093354665279384e-06,-7.427677861415242777e-01,-7.662938749801381233e-01,2.352608883861385600e-02,2.292868547084698252e-08,7.881004759902054957e-08
4.400000000000000022e-01,9.998382046910765375e-01,-2.041648763572502284e-04,2.801539453949814288e-04,2.543311592518031523e-03,3.870372984157160689e-06,-2.456464271838406125e-06,-7.429248371114500760e-01,-7.704079504159502267e-01,2.748311330450017506e-02,2.305401201092937169e-08,8.607396662085875505e-08
4.500000000000000111e-01,9.998301369744230227e-01,-2.149975047898495433e-04,3.359302523747905713e-04,2.522972119623835205e-03,4.344675344184247046e-06,-2.526476097105635046e-06,-7.429789448829485776e-01,-7.759384401055789970e-01,3.295949522263039166e-02,2.307974208903127841e-08,1.070012978221512867e-07
4.600000000000000200e-01,9.998220462013179821e-01,-2.206177556225963050e-04,3.932495750979504105e-04,2.495128498363822535e-03,4.729547148369013847e-06,-2.471339338113256915e-06,-7.430497766902912637e-01,-7.817954756626708246e-01,3.874569897237950533e-02,2.309976262260980296e-08,1.292467477487235783e-07
4.700000000000000289e-01,9.998140009109757198e-01,-2.272160367479755675e-04,4.494874791906778482e-04,2.460141749697084251e-03,4.949223708024491965e-06,-2.275187986644991111e-06,-7.431472743695446415e-01,-7.889461208528469882e-01,4.579884648330232594e-02,2.302277430575748439e-08,1.379028160553019688e-07
4.799999999999999822e-01,9.998061700174838418e-01,-2.428692579601278900e-04,4.996413889475471255e-04,2.418428113069954252e-03,4.955938952292488216e-06,-2.004312641632876367e-06,-7.432343236559395550e-01,-7.971697499921885921e-01,5.393542633624898858e-02,2.287068835023274467e-08,1.213872327099352333e-07
4.899999999999999911e-01,9.997987841437543377e-01,-2.761077270269267163e-04,5.393303815167853690e-04,2.370446325778548247e-03,4.736970226437231543e-06,-1.772180295918129229e-06,-7.433373857943725849e-01,-8.068261044652376146e-01,6.348871867086501586e-02,2.270708021250918294e-08,8.942845397541532293e-08
5.000000000000000000e-01,9.997920534235374967e-01,-3.320596882701589651e-04,5.667253677770964487e-04,2.316683323111767747e-03,4.327484158248716817e-06,-1.665079002176607016e-06,-7.433793564569274315e-01,-8.173112095835611823e-01,7.393185312663372311e-02,2.247011422033529109e-08,6.398356600101351432e-08
5.100000000000000089e-01,9.997861179815690225e-01,-4.091708581782501296e-04,5.832460966927489063e-04,2.257664474781180888e-03,3.819207753321342555e-06,-1.688129776789968759e-06,-7.433929098072282748e-01,-8.276448984942312848e-01,8.425198868700306543e-02,2.226143433534968367e-08,5.782254874908687725e-08
5.200000000000000178e-01,9.997810162483933283e-01,-4.995312873702498820e-04,5.946335484196508484e-04,2.193987276456211329e-03,3.330279755090848146e-06,-1.761781195494533288e-06,-7.434155173911960457e-01,-8.377513230058172278e-01,9.433580561462112657e-02,2.222815870334436886e-08,6.035887878397261375e-08
5.300000000000000266e-01,9.997767358774020119e-01,-5.922876074636367278e-04,6.115621575381569551e-04,2.126338723476159809e-03,2.946171266708151318e-06,-1.764895033623711350e-06,-7.434548075602891437e-01,-8.478774975093346100e-01,1.044226899490454108e-01,2.232016106297670017e-08,6.724086598630663048e-08
5.400000000000000355e-01,9.997733605605795271e-01,-6.777709009872708587e-04,6.471600955187781397e-04,2.055455963028557809e-03,2.688910896089206469e-06,-1.601365193108742386e-06,-7.435242873470372382e-01,-8.586113096238564557e-01,1.150870222768192591e-01,2.277365867964846978e-08,7.464107465438019062e-08
5.500000000000000444e-01,9.997710901541564388e-01,-7.506445573963642717e-04,7.111474543774718186e-04,1.982040578685289375e-03,2.542196456626282869e-06,-1.250996551031924514e-06,-7.435440213277008104e-01,-8.697286602756346685e-01,1.261846389479338304e-01,2.381891027792575488e-08,9.097961672921428544e-08
5.600000000000000533e-01,9.997701498160991296e-01,-8.107621495574447983e-04,8.039411187559925270e-04,1.906681317770543950e-03,2.495290509401165649e-06,-7.697026069782201863e-07,-7.435306771091174660e-01,-8.801334423588124123e-01,1.366027652496949463e-01,2.531195321383345448e-08,1.131247528984857809e-07
5.700000000000000622e-01,9.997707052136458605e-01,-8.613118531910140619e-04,9.153357324497515433e-04,1.829828003424217864e-03,2.558527655097175211e-06,-2.455471012739543218e-07,-7.435581831686542964e-01,-8.899890643712827787e-01,1.464308812026284823e-01,2.722523887214308714e-08,1.240183353790058618e-07
5.799999999999999600e-01,9.997727351511213056e-01,-9.063325092658345086e-04,1.029648209569452699e-03,1.751814653815104896e-03,2.746827910538934800e-06,2.463849618747953618e-07,-7.436004149768429272e-01,-8.999417641948173063e-01,1.563413492179744069e-01,2.966732092817010389e-08,1.359979731052618490e-07
5.899999999999999689e-01,9.997759305209595881e-01,-9.498640066939092325e-04,1.133724227788710003e-03,1.672899436274655769e-03,3.059211044908285404e-06,6.638078315058112630e-07,-7.436457067365407347e-01,-9.098934319010525407e-01,1.662477251645117504e-01,3.264840903508981910e-08,1.552176851493669574e-07
5.999999999999999778e-01,9.997796982942236399e-01,-9.956147038844341633e-04,1.221417791610923979e-03,1.593282475426862060e-03,3.477279241006012365e-06,1.003589799619697100e-06,-7.436725260595048459e-01,-9.197967969811002842e-01,1.761242709215954660e-01,3.607892406740368300e-08,1.693869600138953047e-07
6.099999999999999867e-01,9.997832545393012804e-01,-1.045237415381665771e-03,1.292075545073621606e-03,1.513077853960349958e-03,3.984665783324651861e-06,1.304141749012938503e-06,-7.436199009561309525e-01,-9.283033169019830888e-01,1.846834159458521640e-01,3.952763944974980767e-08,1.636070672272893489e-07
6.199999999999999956e-01,9.997858537806791901e-01,-1.096834854401072552e-03,1.346388451538207444e-03,1.432260694497617705e-03,4.588476118575731858e-06,1.626444280328206538e-06,-7.435774551355329720e-01,-9.345120547495815444e-01,1.909345996140485169e-01,4.239488627804723396e-08,1.419365338595213188e-07
6.300000000000000044e-01,9.997870429564624795e-01,-1.146228706209535732e-03,1.383584965166741437e-03,1.350655693326823989e-03,5.316386260867809144e-06,2.010340492609414767e-06,-7.435685949079026136e-01,-9.391389338241566964e-01,1.955703389162540828e-01,4.470090156849200833e-08,1.146298387322275403e-07
6.400000000000000133e-01,9.997866574184568478e-01,-1.189962349282034206e-03,1.400813380398639773e-03,1.268018012225987029e-03,6.185406051649072168e-06,2.445925006106756249e-06,-7.435044190501856054e-01,-9.416285736386136307e-01,1.981241545884279975e-01,4.693868863432149474e-08,8.610710433565316180e-08
6.500000000000000222e-01,9.997846266997708620e-01,-1.227260186134751475e-03,1.393987435129301258e-03,1.184176345836811771e-03,7.172457809736058176e-06,2.892644195813870301e-06,-7.434669811338264767e-01,-9.416047900085887656e-01,1.981378088747622612e-01,4.927459946982496003e-08,1.106003220119333719e-07
6.600000000000000311e-01,9.997808965236292256e-01,-1.259936401357842056e-03,1.359270728046442890e-03,1.099145550281077155e-03,8.217694790706097735e-06,3.317825137116642200e-06,-7.434377585740189476e-01,-9.394560302359025172e-01,1.960182716618835697e-01,5.137035629033890318e-08,1.225123675840933402e-07
6.700000000000000400e-01,9.997755500564425857e-01,-1.290579421249773810e-03,1.294030921043514944e-03,1.013143932206291096e-03,9.254551683204353097e-06,3.705521663617977293e-06,-7.434370639077336751e-01,-9.354714096048287741e-01,1.920343456970951268e-01,5.266760037248661346e-08,1.109083687111933614e-07
6.800000000000000488e-01,9.997690048372721572e-01,-1.319743981365960024e-03,1.196870655617872110e-03,9.265353032733845192e-04,1.023483113440902829e-05,4.040691351218008265e-06,-7.434253627481233195e-01,-9.297880170510223197e-01,1.863626543028990001e-01,5.286478281493164980e-08,1.125600008755611725e-07
6.900000000000000577e-01,9.997620927718704475e-01,-1.343902060152633643e-03,1.068191972945637270e-03,8.397661942766729108e-04,1.113249626826391106e-05,4.314400523519836010e-06,-7.434245050168379887e-01,-9.223640371914472169e-01,1.789395321746092282e-01,5.211988586026418348e-08,1.261140714081676606e-07
7.000000000000000666e-01,9.997559336334200797e-01,-1.356268233676960694e-03,9.119462294873538835e-04,7.533420749758108770e-04,1.193828860270733652e-05,4.556775935871840625e-06,-7.434576984246241693e-01,-9.136247317135541834e-01,1.701670332889299586e-01,5.095483334057194194e-08,1.348830138692136416e-07
7.099999999999999645e-01,9.997516531924879324e-01,-1.350598047471257990e-03,7.362849028299712920e-04,6.678277950872995618e-04,1.266071245051085131e-05,4.849740345389946489e-06,-7.435264912405162852e-01,-9.046093815353205558e-01,1.610828902948042707e-01,4.999692587931251943e-08,1.465808896483622448e-07
7.199999999999999734e-01,9.997500906834680956e-01,-1.325333839620042049e-03,5.513211866302703901e-04,5.838366970755971266e-04,1.332906365057833383e-05,5.287255319216135271e-06,-7.435233091880308898e-01,-8.947037427393763620e-01,1.511804335513454167e-01,4.943380817078513176e-08,1.663857256417600183e-07
7.299999999999999822e-01,9.997516935595541776e-01,-1.284958565077314908e-03,3.658414976689078162e-04,5.020031283847224473e-04,1.398253757519132949e-05,5.912505060808253948e-06,-7.435470745778743895e-01,-8.834376230515911255e-01,1.398905484737167082e-01,4.918435527851395844e-08,1.790686277036712681e-07
7.399999999999999911e-01,9.997565894741774484e-01,-1.237406715009299087e-03,1.857701768209435802e-04,4.229620893726777496e-04,1.464498611533239701e-05,6.686707026736115403e-06,-7.435782549480269843e-01,-8.714116196432473149e-01,1.278333646952203584e-01,4.937867552174297422e-08,1.766020412130586692e-07
7.500000000000000000e-01,9.997646972009802679e-01,-1.189474479022644077e-03,1.506411484635602083e-05,3.473460699163471847e-04,1.530829781540247602e-05,7.514005046151327794e-06,-7.436264537695674859e-01,-8.586690193242946245e-01,1.150425655547271664e-01,5.033152381521600794e-08,1.600514769606320442e-07
7.600000000000000089e-01,9.997757580427540924e-01,-1.143911247868114114e-03,-1.415792537287388869e-04,2.757800058316844656e-04,1.594254121158571389e-05,8.303572063158538719e-06,-7.436889643183814957e-01,-8.457164195501071235e-01,1.020274552317256417e-01,5.233800296034042138e-08,1.417671784409435531e-07
7.700000000000000178e-01,9.997892113108441947e-01,-1.099992545109423686e-03,-2.755431949279594627e-04,2.088595317177433896e-04,1.651900892335037943e-05,9.023904489294564803e-06,-7.437221263486164524e-01,-8.321316720992097959e-01,8.840954575059335740e-02,5.544756304818739096e-08,1.312236372896791181e-07
7.800000000000000266e-01,9.998040374699761479e-01,-1.055714957190511012e-03,-3.737651182287810643e-04,1.471286822769935876e-04,1.701941225348045522e-05,9.705660459737087986e-06,-7.438040556091651823e-01,-8.179424943779687318e-01,7.413843876880353567e-02,5.940247022531616619e-08,1.256671458005342856e-07
7.900000000000000355e-01,9.998187999338356002e-01,-1.008818736548281652e-03,-4.234841754406081806e-04,9.108388926526295713e-05,1.743200223735865290e-05,1.038968922396138091e-05,-7.439860732826272249e-01,-8.047451157657239396e-01,6.075904248309667993e-02,6.364106802036771694e-08,1.170398928884708312e-07
8.000000000000000444e-01,9.998319480065613885e-01,-9.567294964329722253e-04,-4.199499161060638659e-04,4.120627554749296980e-05,1.775867868212921178e-05,1.107532778542432874e-05,-7.441551683654337168e-01,-7.933648147902478964e-01,4.920964642481419349e-02,6.753405589038957482e-08,9.967266745292135965e-08
8.100000000000000533e-01,9.998421557427464856e-01,-8.975626592591437729e-04,-3.708809161102942595e-04,-2.007546812218265385e-06,1.803614155009991023e-05,1.173228429836697861e-05,-7.443467511358775601e-01,-7.832412538455618689e-01,3.889450270968426715e-02,7.072365583123271006e-08,1.037436747619580046e-07
8.200000000000000622e-01,9.998484711483063281e-01,-8.320607514522166672e-04,-2.940607920993191463e-04,-3.805533007765250108e-05,1.834240438375199695e-05,1.236675311842153473e-05,-7.446072070354773365e-01,-7.758212428746232847e-01,3.121403583914592050e-02,7.294130428726956517e-08,1.145300108085223201e-07
8.300000000000000711e-01,9.998503804067115919e-01,-7.639964932562835504e-04,-2.102593583289921232e-04,-6.649521051944194585e-05,1.876911468912185991e-05,1.305824139444391620e-05,-7.447946006567678356e-01,-7.705798770848113488e-01,2.578527642804352704e-02,7.362077267245683769e-08,1.313824147253228602e-07
8.399999999999999689e-01,9.998479605885347565e-01,-6.982084760556559085e-04,-1.362468725137344356e-04,-8.703602431650549946e-05,1.937650019254813255e-05,1.391012881324820039e-05,-7.450254187707107123e-01,-7.671591471424153985e-01,2.213372837170466192e-02,7.253665124575291241e-08,1.404874432342495538e-07
8.499999999999999778e-01,9.998418926968660747e-01,-6.386768380917553058e-04,-8.080686148682844638e-05,-9.958792639006572647e-05,2.016325810217802725e-05,1.495968466714496849e-05,-7.452423789092914586e-01,-7.662898159022955014e-01,2.104743699300408097e-02,7.027718570400101559e-08,1.398073570246793906e-07
8.599999999999999867e-01,9.998331738675203528e-01,-5.887089886969221458e-04,-4.385626709275788546e-05,-1.042342988520036012e-04,2.107042586667101560e-05,1.614072217102467953e-05,-7.454004942266598821e-01,-7.668341356883032756e-01,2.143364146164340386e-02,6.743119791154435629e-08,1.316759139502465814e-07
8.699999999999999956e-01,9.998228626339598080e-01,-5.519054611112259121e-04,-1.759096769285436139e-05,-1.011496856950841851e-04,2.201779450047935911e-05,1.732755476515684937e-05,-7.456253763813998070e-01,-7.692653202450380201e-01,2.363994386363818881e-02,6.413919336315853514e-08,1.344001769876257413e-07
8.800000000000000044e-01,9.998120988813294918e-01,-5.319610474196218974e-04,1.064441138201630379e-05,-9.052080689728082428e-05,2.295052586611778705e-05,1.840559125076368134e-05,-7.457907711382600890e-01,-7.739728518546852287e-01,2.818208071642518825e-02,6.035653289065773688e-08,1.259498045858009618e-07
8.900000000000000133e-01,9.998022251228128043e-01,-5.312617570215558962e-04,5.264494682981154150e-05,-7.250186702727457703e-05,2.386047414510844499e-05,1.931080882448329378e-05,-7.459149768992000551e-01,-7.796053894587940958e-01,3.369041255959403375e-02,5.630662050229358226e-08,1.408480305720161141e-07
9.000000000000000222e-01,9.997946802465424998e-01,-5.489767955234119666e-04,1.114532204463669494e-04,-4.720171400823578676e-05,2.476513187401868096e-05,2.003035460945643947e-05,-7.460914543492369599e-01,-7.867484594483677984e-01,4.065700509913087318e-02,5.268598803996468426e-08,1.348894935748745638e-07
9.100000000000000311e-01,9.997906192812716641e-01,-5.793522190288816123e-04,1.765383816473048602e-04,-1.469946186173943866e-05,2.566858808176455866e-05,2.058216140472930407e-05,-7.462667626028303136e-01,-7.961660886543373561e-01,4.989932605150706330e-02,5.013340060852366109e-08,1.317369591191663858e-07
9.200000000000000400e-01,9.997906170051059638e-01,-6.117179914964856200e-04,2.274924339759030209e-04,2.491009511944445632e-05,2.654138152917004856e-05,2.098961715422547163e-05,-7.463881498877565912e-01,-8.072061964053289795e-01,6.081804651757239527e-02,4.887020801634540686e-08,1.338042840970388170e-07
9.300000000000000488e-01,9.997946674074081885e-01,-6.335440833710908378e-04,2.445208535688349403e-04,7.145975606938798639e-05,2.732432948979351655e-05,2.127110503897842067e-05,-7.464760594695999396e-01,-8.190578823625714877e-01,7.258182289297154810e-02,4.889318597333469429e-08,1.240579747818770784e-07
9.400000000000000577e-01,9.998023199845061937e-01,-6.354933682036236191e-04,2.177476116770749991e-04,1.246770837392825021e-04,2.793920588567444676e-05,2.145516157419604975e-05,-7.465248032800083644e-01,-8.310328898891846672e-01,8.450808660917630277e-02,5.006143930387372997e-08,1.026848703844507327e-07
9.500000000000000666e-01,9.998128004931343682e-01,-6.151291859812206162e-04,1.497056959185348525e-04,1.841904073561460040e-04,2.830735977382925700e-05,2.159333991610845575e-05,-7.465501777031620101e-01,-8.423657577839144261e-01,9.581558008075244381e-02,5.204916767387171423e-08,9.579962401140562633e-08
9.599999999999999645e-01,9.998251119348899874e-01,-5.765072313652161310e-04,5.211118664248159043e-05,2.495556185386776254e-04,2.838736779330043480e-05,2.173215518316805114e-05,-7.466247577127583801e-01,-8.533945036814983842e-01,1.067697459687400041e-01,5.451249203263190131e-08,9.156220448502949694e-08
9.699999999999999734e-01,9.998380960462257550e-01,-5.263746651517876244e-04,-5.939939233595780099e-05,3.202839378076802364e-04,2.820915923286001497e-05,2.186169798635459631e-05,-7.466465794343725149e-01,-8.641487859813674621e-01,1.175022065469949750e-01,5.727017294063243501e-08,1.122356030336391086e-07
9.799999999999999822e-01,9.998504569365512795e-01,-4.704837557563086646e-04,-1.705050784817470019e-04,3.958727414102539035e-04,2.786023768295768741e-05,2.190411696034940761e-05,-7.466581912481053962e-01,-8.734581963708367702e-01,1.268000051227314295e-01,6.003351764469616692e-08,1.519284065221171431e-07
9.899999999999999911e-01,9.998608854303802085e-01,-4.124206405008348092e-04,-2.726127916740806595e-04,4.758454975726874475e-04,2.742462259588455639e-05,2.176127487524766560e-05,-7.467080330903517194e-01,-8.819325330846298217e-01,1.352244999942781301e-01,6.214559673035279195e-08,1.864940755158528418e-07
1.000000000000000000e+00,9.998683458881166830e-01,-3.540066540129458762e-04,-3.652368466523321839e-04,5.597859359075356422e-04,2.693309386390861391e-05,2.137036287188241783e-05,-7.467655976130880280e-01,-8.897932769886095494e-01,1.430276793755215492e-01,6.296216197661638191e-08,2.082213705900670675e-07
1.010000000000000009e+00,9.998723354487255577e-01,-2.953180240684802620e-04,-4.546670108456672080e-04,6.473390389749770308e-04,2.636781185791934871e-05,2.072260701267565790e-05,-7.468587141185869527e-01,-8.974582843056687631e-01,1.505995701870817549e-01,6.231597033446918101e-08,2.180559339759469140e-07
1.020000000000000018e+00,9.998729385436668782e-01,-2.347508483577634745e-04,-5.488500373521238134e-04,7.381660452998673252e-04,2.569839897007733639e-05,1.985496362296681105e-05,-7.470010827988998736e-01,-9.059554357141255121e-01,1.589543529152256662e-01,6.041424883493339975e-08,2.111915837765820925e-07
1.030000000000000027e+00,9.998707259941700398e-01,-1.707629304320710454e-04,-6.513740711720593770e-04,8.318671630054535592e-04,2.490601136758737447e-05,1.883491572158951167e-05,-7.470790678562976295e-01,-9.152202999417853313e-01,1.681412320854877018e-01,5.769019794962731394e-08,1.819049779694381641e-07
1.040000000000000036e+00,9.998665844259431168e-01,-1.043195907250856163e-04,-7.590592873435886723e-04,9.279064288974964462e-04,2.399128044743361826e-05,1.773497687047783647e-05,-7.470881629504115828e-01,-9.237084268925640496e-01,1.766202639421524945e-01,5.449011174357025424e-08,1.409291556786484989e-07
1.050000000000000044e+00,9.998615878543966051e-01,-3.939003847785059931e-05,-8.648807539279115830e-04,1.025580670388795369e-03,2.298444619398026770e-05,1.660408802116250458e-05,-7.471243785149006555e-01,-9.311869552891574031e-01,1.840625767742568031e-01,5.085705301647687903e-08,1.211980702464643400e-07
1.060000000000000053e+00,9.998569369651638672e-01,1.911310221447525473e-05,-9.625407803987111582e-04,1.124057025435624231e-03,2.195193250461766914e-05,1.546480201878123803e-05,-7.471713136473425720e-01,-9.386056679343701692e-01,1.914343542870276249e-01,4.723647192605480307e-08,9.798683886508285923e-08
1.070000000000000062e+00,9.998537636474711388e-01,6.847295281998566250e-05,-1.047994117680203915e-03,1.222460357318723521e-03,2.097904273654212250e-05,1.433626206992209681e-05,-7.470740565958021717e-01,-9.443820792047702417e-01,1.973080226089680422e-01,4.423411407572448825e-08,8.265053730305282897e-08
1.080000000000000071e+00,9.998529374221394317e-01,1.106149005636689747e-04,-1.118177905368261411e-03,1.319960499613675965e-03,2.013305325643558271e-05,1.324314438591622946e-05,-7.469904163269649455e-01,-9.471138370610446833e-01,2.001234207340797100e-01,4.179138488498334206e-08,7.718378891574673162e-08
1.090000000000000080e+00,9.998551293243127525e-01,1.519365366395560653e-04,-1.170738287412164324e-03,1.415825878678894298e-03,1.943214849584867375e-05,1.219645778677702229e-05,-7.468997776940493605e-01,-9.475720988972925474e-01,2.006723212032432146e-01,3.979791825161290095e-08,7.363592247067174412e-08
1.100000000000000089e+00,9.998608894352405407e-01,1.995799605345423885e-04,-1.206104387097661377e-03,1.509447672150905379e-03,1.883637612341858132e-05,1.118429437681898402e-05,-7.467919506606728319e-01,-9.449454581687745103e-01,1.981535075081016506e-01,3.829581661753997318e-08,7.054851014487439897e-08
1.110000000000000098e+00,9.998705600658691628e-01,2.568551271697515695e-04,-1.229443826133074479e-03,1.600342834413992152e-03,1.826389769056144355e-05,1.019663716061259798e-05,-7.467830029893557375e-01,-9.407150813703907266e-01,1.939320783810349891e-01,3.750744361465359264e-08,7.454967954068081326e-08
1.120000000000000107e+00,9.998840368189212402e-01,3.223547323969903422e-04,-1.249664406225020792e-03,1.688125591428214084e-03,1.763025348675399616e-05,9.250953161000485193e-06,-7.466703767767652877e-01,-9.347401162227213511e-01,1.880697394459560079e-01,3.782791707812134215e-08,8.325490052918382844e-08
1.130000000000000115e+00,9.999005454468596898e-01,3.933470091178095890e-04,-1.275346870214806800e-03,1.772451808355274185e-03,1.689039494913831401e-05,8.382381909165413582e-06,-7.465321223244807403e-01,-9.252286679340931963e-01,1.786965456096125116e-01,3.915349817197307268e-08,9.929183719670220398e-08
1.140000000000000124e+00,9.999187225276178204e-01,4.691706689935803498e-04,-1.310266048652660061e-03,1.852981265019172262e-03,1.604949769544282293e-05,7.613458740071023579e-06,-7.464812570360361832e-01,-9.131557777086619643e-01,1.666745206726257811e-01,4.118792803317786514e-08,1.226575130353069198e-07
1.150000000000000133e+00,9.999368980866403245e-01,5.512132468622645129e-04,-1.351552268139238682e-03,1.929398450809402098e-03,1.513700191713442259e-05,6.936154021478636027e-06,-7.464702164837324627e-01,-8.998483194740105606e-01,1.533781029902780424e-01,4.368484359312191399e-08,1.366077915232466466e-07
1.159999999999999920e+00,9.999533985840532990e-01,6.405287224102231306e-04,-1.391423075113543345e-03,2.001471909971129157e-03,1.418011067616524698e-05,6.309359100425076255e-06,-7.464726442906298720e-01,-8.855353019007808912e-01,1.390626576101509915e-01,4.630187212067448660e-08,1.370946680623319480e-07
1.169999999999999929e+00,9.999667922407937670e-01,7.362062406155136162e-04,-1.420988239134723724e-03,2.069091044562574450e-03,1.320308872101024816e-05,5.665378111169690248e-06,-7.464718153724989591e-01,-8.704220208319014551e-01,1.239502054594024821e-01,4.897586775311019048e-08,1.556005104763613645e-07
1.179999999999999938e+00,9.999759294135163179e-01,8.360838570903353882e-04,-1.433875943612458606e-03,2.132242989429722520e-03,1.223424908058500824e-05,4.938495332299779179e-06,-7.464524675653819719e-01,-8.538698432703049068e-01,1.074173757049229350e-01,5.193338616692621545e-08,1.672535359098503704e-07
1.189999999999999947e+00,9.999798081388110438e-01,9.383608443124580095e-04,-1.428425243761383134e-03,2.190941097498435176e-03,1.129907093521623573e-05,4.115217561740612224e-06,-7.465311783786865441e-01,-8.367391321412234184e-01,9.020795376253690212e-02,5.524462428399836348e-08,1.636414117545115232e-07
1.199999999999999956e+00,9.999774889130539357e-01,1.041291377817617431e-03,-1.407967168477069738e-03,2.245145757149161984e-03,1.041312478366806007e-05,3.260838791205705316e-06,-7.467034562064307490e-01,-8.210405472422264150e-01,7.433709103579567989e-02,5.853597292206378733e-08,1.522717330004752512e-07
1.209999999999999964e+00,9.999682096040196644e-01,1.140580339167443025e-03,-1.378385998037817738e-03,2.294724757006330607e-03,9.590430625660562172e-06,2.482070755449864521e-06,-7.468743035605047709e-01,-8.075964426026247533e-01,6.072213904211994084e-02,6.122880036198894100e-08,1.390762880415508107e-07
1.219999999999999973e+00,9.999516233024353662e-01,1.227753960151641184e-03,-1.343420134196170786e-03,2.339480622909614633e-03,8.848949812133699019e-06,1.855704019747862483e-06,-7.470313980210229188e-01,-7.958558934837353105e-01,4.882449546271243335e-02,6.288981586577292248e-08,1.227781920576376251e-07
1.229999999999999982e+00,9.999279836136850674e-01,1.292539604681769384e-03,-1.300949370863395361e-03,2.379221416847493095e-03,8.194749921173839755e-06,1.393003113113805662e-06,-7.472378920376515632e-01,-7.862988718889609707e-01,3.906097985130941447e-02,6.342871293213257986e-08,1.122526793739808681e-07
1.239999999999999991e+00,9.998981562145891067e-01,1.327697681265307267e-03,-1.243460854106778193e-03,2.413812599286059134e-03,7.605891326039456040e-06,1.061992019603732170e-06,-7.474768190815230806e-01,-7.797952982919543752e-01,3.231847921043133620e-02,6.294044186296488731e-08,1.153749888960220460e-07
1.250000000000000000e+00,9.998635063980831905e-01,1.331651145766004620e-03,-1.161969469362686197e-03,2.443173430749205274e-03,7.045776679687516475e-06,8.269147833974613401e-07,-7.477239986052237608e-01,-7.767976492594836913e-01,2.907365065425991657e-02,6.163998858165708569e-08,1.198114658595983428e-07
1.260000000000000009e+00,9.998257336400241391e-01,1.307067378974188267e-03,-1.050227348401086775e-03,2.467242034097474109e-03,6.496187357296830347e-06,6.666862517040761285e-07,-7.478773648029031218e-01,-7.765628449084385210e-01,2.868548010553544428e-02,6.003624509666362269e-08,1.203028687779550410e-07
1.270000000000000018e+00,9.997866469504608222e-01,1.257956406929042073e-03,-9.075577274285181626e-04,2.485947374521717528e-03,5.975034987711381825e-06,5.732219771840391550e-07,-7.479767105275679784e-01,-7.771734702858823507e-01,2.919675975831436537e-02,5.859721705325902783e-08,1.326314833516306635e-07
1.280000000000000027e+00,9.997479741362710337e-01,1.187557045278217049e-03,-7.403622532745338840e-04,2.499185820313577170e-03,5.524398892399128489e-06,5.412910726668124165e-07,-7.481022425282765065e-01,-7.790396502243095433e-01,3.093740769603302992e-02,5.754028841176968528e-08,1.560143698675631185e-07
1.290000000000000036e+00,9.997112884503662755e-01,1.097052735674055798e-03,-5.619588225419314739e-04,2.506778729207426518e-03,5.182446923933426698e-06,5.532692814259972374e-07,-7.481414753575779120e-01,-7.812125476468622098e-01,3.307107228928430481e-02,5.682622279846606997e-08,1.768993782569339146e-07
1.300000000000000044e+00,9.996780700183544033e-01,9.857327901298328868e-04,-3.898808784920509149e-04,2.508422781816931676e-03,4.958131465820808081e-06,5.713664329431556634e-07,-7.482552408769809205e-01,-7.836255115207325650e-01,3.537027064375166535e-02,5.652369305349808662e-08,1.868595835841091457e-07
1.310000000000000053e+00,9.996497518164767504e-01,8.536000429456826405e-04,-2.407857712599609321e-04,2.503684550935859811e-03,4.821469800809557725e-06,5.537926075766633839e-07,-7.483544719920760535e-01,-7.873754419221161704e-01,3.902096993004015857e-02,5.718781247283395642e-08,1.851617912329572846e-07
1.320000000000000062e+00,9.996275984485902821e-01,7.045457389227447126e-04,-1.247639915609677309e-04,2.492074779559539689e-03,4.714112869189761945e-06,4.805455049565253969e-07,-7.483725006004615654e-01,-7.907964755157244063e-01,4.242397491526283398e-02,5.921391621047296000e-08,1.812249277310939988e-07
1.330000000000000071e+00,9.996125414326237912e-01,5.464346931822586023e-04,-4.218190626994342349e-05,2.473175410732752263e-03,4.571955320684124096e-06,3.527102468969065967e-07,-7.485177008192118731e-01,-7.945062642550163590e-01,4.598856343580450673e-02,6.271018890132389864e-08,1.812194379002818323e-07
1.340000000000000080e+00,9.996049516390279610e-01,3.878434665896237287e-04,1.422789928880497409e-05,2.446744749533022716e-03,4.344984138580773821e-06,1.637140538831493599e-07,-7.486598299166550285e-01,-8.001190198747917259e-01,5.145918995813671820e-02,6.767265473880140868e-08,1.803973037617367936e-07
1.350000000000000089e+00,9.996043653712667343e-01,2.355133771546312764e-04,5.323554835511780430e-05,2.412739900732389399e-03,4.009453398709682364e-06,-1.153052297812175966e-07,-7.487522110268783893e-01,-8.061842902902441876e-01,5.743207926336584002e-02,7.349767278137046557e-08,1.714350510439999198e-07
1.360000000000000098e+00,9.996095041333107334e-01,9.524101741971140330e-05,8.049609929569114550e-05,2.371259634306095623e-03,3.576173123180048473e-06,-5.128893386435123867e-07,-7.489168064141252801e-01,-8.130410597026525021e-01,6.412425328852726369e-02,7.936129495669239965e-08,1.565889677923593126e-07
1.370000000000000107e+00,9.996186203315879926e-01,-2.620995693635817662e-05,9.894665694646999940e-05,2.322466976853143107e-03,3.089838511692651118e-06,-1.028117384726884405e-06,-7.490998303385211221e-01,-8.215564555127780055e-01,7.245662517425684179e-02,8.486504194670052399e-08,1.469232637774098293e-07
1.380000000000000115e+00,9.996298722607428466e-01,-1.222491922622992357e-04,1.111519002092072468e-04,2.266551914460268689e-03,2.606664832604329501e-06,-1.631974070524345967e-06,-7.492292710826750080e-01,-8.308878672320787473e-01,8.165859614940372546e-02,8.995657821187017148e-08,1.509007125921613124e-07
1.390000000000000124e+00,9.996415435325053389e-01,-1.906298031278646349e-04,1.192224726545900186e-04,2.203750673409445374e-03,2.154722387931983884e-06,-2.293426587607511429e-06,-7.494329413438201026e-01,-8.410122734561621405e-01,9.157933211234201010e-02,9.453757534557214721e-08,1.640360065557899816e-07
1.400000000000000133e+00,9.996521460550766847e-01,-2.358464367282924780e-04,1.228507288657795847e-04,2.134395661134756185e-03,1.707422030238587401e-06,-3.001157459898561888e-06,-7.496293614841378350e-01,-8.529589504904659947e-01,1.033295890063282152e-01,9.808283493369532222e-08,1.709556858298100224e-07
1.409999999999999920e+00,9.996605768155332195e-01,-2.662205646990342331e-04,1.189108091459289415e-04,2.058958068319603069e-03,1.197838252686798080e-06,-3.768055583183929709e-06,-7.497581273504335675e-01,-8.651717362469290018e-01,1.154136088964953927e-01,9.984485177174474851e-08,1.692443947209909538e-07
1.419999999999999929e+00,9.996663560620504541e-01,-2.886344585882353805e-04,1.037946913028895421e-04,1.978058244942477312e-03,5.640039259584522617e-07,-4.619404854247190695e-06,-7.499462095422404495e-01,-8.779180838699423006e-01,1.279718743277018511e-01,9.944476902210600871e-08,1.768192494644438284e-07
1.429999999999999938e+00,9.996697845677907646e-01,-3.068295184433225600e-04,7.707462743237618362e-05,1.892439653025966085e-03,-2.164960322651120932e-07,-5.565006573596236758e-06,-7.500684515491247151e-01,-8.911775605742418005e-01,1.411091090251170299e-01,9.698436908403657915e-08,1.735989973994378488e-07
1.439999999999999947e+00,9.996719027223212040e-01,-3.239868215718788992e-04,4.428384898849561051e-05,1.802916412299456622e-03,-1.129308332190264435e-06,-6.568669656036112759e-06,-7.501778829959839801e-01,-9.039443935427229349e-01,1.537665105467389548e-01,9.292282853880667312e-08,1.737921202504821849e-07
1.449999999999999956e+00,9.996742419569339955e-01,-3.446238243009808362e-04,1.636165317938052200e-05,1.710308515757730371e-03,-2.143521644337758253e-06,-7.548231829136009931e-06,-7.502941549862742754e-01,-9.166488644971023669e-01,1.663547095108281471e-01,8.808985973935553295e-08,1.568529450768352262e-07
1.459999999999999964e+00,9.996784729087374588e-01,-3.729301621524136706e-04,4.808586500512304747e-06,1.615381612167637914e-03,-3.212983647418247568e-06,-8.420752514453298392e-06,-7.503552597917977351e-01,-9.289297382921386514e-01,1.785744785003409718e-01,8.338448636203142748e-08,1.606941935072825345e-07
1.469999999999999973e+00,9.996861393578517774e-01,-4.100312137672030405e-04,1.532783963419056167e-05,1.518814008067917486e-03,-4.260925693223632016e-06,-9.155476873755600097e-06,-7.503339132167441416e-01,-9.394089034904442581e-01,1.890749902737001442e-01,7.971770499216575403e-08,1.751866158805626128e-07
1.479999999999999982e+00,9.996984320189471473e-01,-4.530748994394747558e-04,4.498123423782573869e-05,1.421206913505389116e-03,-5.185752271269844101e-06,-9.779741738291702200e-06,-7.502942311925812069e-01,-9.472694541385131561e-01,1.969752229459319215e-01,7.784101864721770406e-08,1.742138500127055067e-07
1.489999999999999991e+00,9.997159002067190769e-01,-4.963784042739991615e-04,8.535356090378910755e-05,1.323126485625012632e-03,-5.899800958293580895e-06,-1.033155291136872474e-05,-7.502426318900818902e-01,-9.523316720839010152e-01,2.020890401938190972e-01,7.782365994798719417e-08,1.606590114278105830e-07
1.500000000000000000e+00,9.997382113221908728e-01,-5.342490005185411431e-04,1.292378948922493431e-04,1.225143781142849124e-03,-6.361482381629386488e-06,-1.080748249460487946e-05,-7.501787255381974218e-01,-9.544791486941522907e-01,2.043004231559548411e-01,7.930312970033268753e-08,1.501331947650896836e-07
1.510000000000000009e+00,9.997640754619289138e-01,-5.644846939497703397e-04,1.755025763904839134e-04,1.127847964154082708e-03,-6.564810230149830249e-06,-1.114981892146941368e-05,-7.500967001349538865e-01,-9.531089436873210197e-01,2.030122435523671609e-01,8.176347974375680690e-08,1.564241913776243109e-07
1.520000000000000018e+00,9.997914711657707176e-01,-5.895379352514474713e-04,2.282236309510452628e-04,1.031832160869240560e-03,-6.505842799091199578e-06,-1.127199714711429159e-05,-7.500848768789669663e-01,-9.489520884174172943e-01,1.988672115384503281e-01,8.462377121086320793e-08,1.777974822925187937e-07
1.530000000000000027e+00,9.998181529013373536e-01,-6.130607736870405562e-04,2.910058050453670627e-04,9.376592333179108651e-04,-6.171249679840122636e-06,-1.109811918939544213e-05,-7.500414005775398740e-01,-9.422795685529484766e-01,1.922381679754086026e-01,8.726956949571140603e-08,1.981777368875725642e-07
1.540000000000000036e+00,9.998422006181729715e-01,-6.342966229227666591e-04,3.621118730346524679e-04,8.458143495532713819e-04,-5.557897803006485251e-06,-1.059829995331629054e-05,-7.500446044685540326e-01,-9.328891184650929258e-01,1.828445139965388933e-01,8.905067072133977126e-08,1.953438744095592483e-07
1.550000000000000044e+00,9.998623234629619994e-01,-6.457173670881020738e-04,4.353465900435535426e-04,7.566661370435404923e-04,-4.691942899796266662e-06,-9.802272279514180414e-06,-7.501113304959861061e-01,-9.222696250218697100e-01,1.721582945258836317e-01,8.995613616459636079e-08,1.701920748775620496e-07
1.560000000000000053e+00,9.998777177098651103e-01,-6.360826015622482021e-04,5.051787898989237293e-04,6.704723713987763983e-04,-3.621773168586296581e-06,-8.775116900064960606e-06,-7.501585285628137312e-01,-9.105514578752744725e-01,1.603929293124607136e-01,9.025251640523411332e-08,1.702597121067128683e-07
1.570000000000000062e+00,9.998878395970820510e-01,-5.955823035079883723e-04,5.699783242569914391e-04,5.874447427399020344e-04,-2.390997559559919479e-06,-7.571573715037134883e-06,-7.502607780175207797e-01,-8.981006187698210574e-01,1.478398407523003333e-01,8.966964184877688516e-08,1.780939147266735745e-07
1.580000000000000071e+00,9.998924862587120765e-01,-5.189357145318827629e-04,6.303005231334309760e-04,5.078401102801415349e-04,-1.016327774461000932e-06,-6.218048692716623368e-06,-7.503610176265462783e-01,-8.856481991638447404e-01,1.352871815372985176e-01,8.795407047478378841e-08,1.885168106063872528e-07
1.590000000000000080e+00,9.998919371390870836e-01,-4.062008016145580514e-04,6.850658794201379496e-04,4.320205283609652503e-04,5.074119442285682671e-07,-4.742167088969099008e-06,-7.504779763047968455e-01,-8.731477412266976934e-01,1.226697649219008063e-01,8.520075471197139057e-08,1.964461986414534067e-07
1.600000000000000089e+00,9.998869159439466303e-01,-2.633574911812833967e-04,7.300903983475436152e-04,3.604431371657863836e-04,2.172774370957272343e-06,-3.205899762692645805e-06,-7.506205920960917766e-01,-8.613661169619803992e-01,1.107455248658886365e-01,8.170130367118408872e-08,1.962122280207978520e-07
1.610000000000000098e+00,9.998784488215760602e-01,-1.029186551782335719e-04,7.602547255705013884e-04,2.935832474993923841e-04,3.924720234352583615e-06,-1.694955734190516783e-06,-7.507467147704959265e-01,-8.504378806029101456e-01,9.969116583241421914e-02,7.778944272427302921e-08,1.888123206672531751e-07
1.620000000000000107e+00,9.998677575017237418e-01,5.767152772568390933e-05,7.727051498797244582e-04,2.318340457699345715e-04,5.666355876075340299e-06,-2.800096537021246575e-07,-7.508489598504050067e-01,-8.400487426089432441e-01,8.919978275853826521e-02,7.370276967465659818e-08,1.767338273506169344e-07
1.630000000000000115e+00,9.998562069936474117e-01,2.009430921001038601e-04,7.677537003562621672e-04,1.754477897578474057e-04,7.308390222428800778e-06,1.003822290628606861e-06,-7.509299142756894474e-01,-8.299282507389884600e-01,7.899833646329904036e-02,6.969228666672290449e-08,1.633245811927253044e-07
1.640000000000000124e+00,9.998452173598159076e-01,3.149011811686247249e-04,7.466444246911185106e-04,1.245651247532381328e-04,8.810841826481081139e-06,2.150445434019955299e-06,-7.510385361151937778e-01,-8.201569053161086309e-01,6.911836920091482539e-02,6.601706884026250370e-08,1.502503503836294385e-07
1.650000000000000133e+00,9.998361442492810225e-01,3.948714280039980007e-04,7.087471261645482325e-04,7.931555377750973803e-05,1.017024634888504486e-05,3.171175142969592743e-06,-7.511763213639510717e-01,-8.118345914276388076e-01,6.065827006368769425e-02,6.302104283150193557e-08,1.340972692887021367e-07
1.660000000000000142e+00,9.998301356013338248e-01,4.405088303774706599e-04,6.513855988780225701e-04,3.990960451195605014e-05,1.137339280381069912e-05,4.084128889746833685e-06,-7.512372508733972110e-01,-8.042900133141795971e-01,5.305276244078236531e-02,6.115817626543364328e-08,1.148781918480779041e-07
1.669999999999999929e+00,9.998279310487816485e-01,4.514006004719636235e-04,5.720966577596885323e-04,6.649096654652825591e-06,1.237918923802723055e-05,4.901488101366567410e-06,-7.513014431689745143e-01,-7.967652452668148033e-01,4.546380209784033066e-02,6.069175026479757864e-08,1.070816360027038172e-07
1.679999999999999938e+00,9.998296819804695090e-01,4.259597571800038149e-04,4.705287987878195317e-04,-2.014307298737723020e-05,1.314836596559033312e-05,5.628734547939101254e-06,-7.514286090556376863e-01,-7.901589685957073339e-01,3.873035954006970316e-02,6.139876052970112841e-08,1.068345663046699201e-07
1.689999999999999947e+00,9.998349558443282437e-01,3.647522428966627783e-04,3.490118284563615463e-04,-4.020840772539463714e-05,1.367939350540054865e-05,6.279699581939092993e-06,-7.515445435891806580e-01,-7.851237378015996082e-01,3.357919421241897101e-02,6.273524937696774052e-08,1.258754904753800474e-07
1.699999999999999956e+00,9.998429369197147087e-01,2.746671863323415694e-04,2.133750148900577157e-04,-5.339775587404749354e-05,1.400999869257261590e-05,6.875582650002510004e-06,-7.516365273745173603e-01,-7.808889346730649716e-01,2.925240729854762176e-02,6.436008092358664777e-08,1.441342776242748869e-07
1.709999999999999964e+00,9.998526348690741639e-01,1.690272313454080062e-04,7.457189376646128701e-05,-5.967144501819375514e-05,1.418982247659932819e-05,7.412349004703055608e-06,-7.517521846834988031e-01,-7.776757638469667944e-01,2.592357916346802252e-02,6.612782590064500636e-08,1.512082601351494304e-07
1.719999999999999973e+00,9.998630287444970621e-01,6.188527925061667061e-05,-5.110341053489853811e-05,-5.907849749795882348e-05,1.425364881773413505e-05,7.843101044734890340e-06,-7.518644147118923593e-01,-7.754515746187716774e-01,2.358715990687936664e-02,6.768222866493452536e-08,1.501839728135223595e-07
1.729999999999999982e+00,9.998732217919891196e-01,-3.951285763805061508e-05,-1.457293920327984633e-04,-5.173388293716191515e-05,1.421515324204874534e-05,8.119756353316093342e-06,-7.520542729788042280e-01,-7.750007880831415452e-01,2.294651510433733804e-02,6.859779971021380839e-08,1.481236402423036225e-07
1.739999999999999991e+00,9.998825592289389830e-01,-1.368683408266736107e-04,-1.968083350358921808e-04,-3.780390091331053677e-05,1.408640132511019726e-05,8.252731435652781598e-06,-7.522391347217795010e-01,-7.772800716746126604e-01,2.504093695283321139e-02,6.877219598584793062e-08,1.427535827325243645e-07
1.750000000000000000e+00,9.998906301001537766e-01,-2.348333853199265119e-04,-2.033529644952781460e-04,-1.750197686171439364e-05,1.390880804387681482e-05,8.308877531448774251e-06,-7.523607369529446975e-01,-7.812086770936120805e-01,2.884794014066742809e-02,6.829045057848710957e-08,1.439250458812324496e-07
1.760000000000000009e+00,9.998972260367260390e-01,-3.331378922404743806e-04,-1.763815623897398979e-04,8.915355955473016879e-06,1.375871039382233599e-05,8.345235829019229771e-06,-7.524886181354107917e-01,-7.863216748036190307e-01,3.383305666820824592e-02,6.738274787762275866e-08,1.393750226341694542e-07
1.770000000000000018e+00,9.999022691414157782e-01,-4.251421905134337943e-04,-1.334262696767090977e-04,4.116004632189556412e-05,1.370551843085190810e-05,8.357176368760102844e-06,-7.526284054580357763e-01,-7.929427748414814570e-01,4.031436938344563209e-02,6.634548055762506636e-08,1.263713891308526627e-07
1.780000000000000027e+00,9.999057262795031376e-01,-5.030854074144656745e-04,-9.108123972982170506e-05,7.891787250969059921e-05,1.375813571742349308e-05,8.292279844182990820e-06,-7.527769256460902225e-01,-8.012481616349989011e-01,4.847123598890864388e-02,6.519959353930580552e-08,1.131387126207528127e-07
1.790000000000000036e+00,9.999076164540611211e-01,-5.629571779000986211e-04,-5.980861190533158094e-05,1.218368960320633291e-04,1.385991758921110456e-05,8.100499017727591901e-06,-7.529380853139234775e-01,-8.116440392831143491e-01,5.870595396919089243e-02,6.395528283242200926e-08,1.341384978648108017e-07
1.800000000000000044e+00,9.999080514589848701e-01,-6.038883677961211574e-04,-4.265815484028978415e-05,1.695312967328662518e-04,1.393844332844740436e-05,7.766899787674900064e-06,-7.530391964264866456e-01,-8.235461190404413934e-01,7.050692261395469229e-02,6.267864245017880764e-08,1.518722012594508897e-07
1.810000000000000053e+00,9.999072694720652077e-01,-6.242657322613772266e-04,-3.757362259789274333e-05,2.216468428900424700e-04,1.395692837583502738e-05,7.307306054784461403e-06,-7.531590864414898778e-01,-8.365685424375809420e-01,8.340945599609102257e-02,6.114058725041461234e-08,1.556900206534095332e-07
1.820000000000000062e+00,9.999057174072343290e-01,-6.200418444377572358e-04,-4.148649535381307831e-05,2.779694775445673473e-04,1.392744924927125815e-05,6.737230470005997253e-06,-7.532364857804451086e-01,-8.507106693214212534e-01,9.747418354097610316e-02,5.915502824956886607e-08,1.482825942034082800e-07
1.830000000000000071e+00,9.999040713167904881e-01,-5.874710710919293271e-04,-5.293461146944415495e-05,3.384864029605172604e-04,1.389358757122879902e-05,6.038810778631460969e-06,-7.533043656047345715e-01,-8.653001024885422776e-01,1.119957368838077477e-01,5.693862427703142665e-08,1.352389018549615685e-07
1.840000000000000080e+00,9.999031066737086304e-01,-5.272907356355533695e-04,-7.139450327624947935e-05,4.033305064579139937e-04,1.390075685543417283e-05,5.160584373123646633e-06,-7.533201012049920431e-01,-8.800571998124568918e-01,1.267370986074648764e-01,5.481670126678832073e-08,1.229143964387446886e-07
1.850000000000000089e+00,9.999035355097438682e-01,-4.454731542968061756e-04,-9.584388224596081371e-05,4.726364602812321478e-04,1.396344113360451728e-05,4.063450925901123519e-06,-7.532832289971354012e-01,-8.936991278183877840e-01,1.404158988212524106e-01,5.298968819371135267e-08,1.144424635057816886e-07
1.860000000000000098e+00,9.999059046325952105e-01,-3.495078219374226237e-04,-1.261729407235668318e-04,5.464057786313937602e-04,1.405005850998792894e-05,2.768740293964949893e-06,-7.532636937958288037e-01,-9.060828812162363688e-01,1.528191874204076206e-01,5.164583116315398457e-08,1.087109078312664678e-07
1.870000000000000107e+00,9.999105172236150141e-01,-2.445691815493403762e-04,-1.664189373217354374e-04,6.244646206606030208e-04,1.410598446625301076e-05,1.345870591065623289e-06,-7.532336202597850194e-01,-9.175473078210470979e-01,1.643136875612620507e-01,5.101578011050326420e-08,1.066653998460509456e-07
1.880000000000000115e+00,9.999173557213169028e-01,-1.334634557693653426e-04,-2.250569979913667198e-04,7.065296472685434620e-04,1.409357198392298613e-05,-1.537387296695683687e-07,-7.531246414586697524e-01,-9.269171488647629520e-01,1.737925074060931718e-01,5.121841966332355169e-08,1.054191258731407288e-07
1.890000000000000124e+00,9.999260681392843075e-01,-1.883336012026281075e-05,-3.103296532049860078e-04,7.923221929583611298e-04,1.400204284127910902e-05,-1.736184403809182284e-06,-7.530804018611942929e-01,-9.339974099898902260e-01,1.809170081286959608e-01,5.216479037569344025e-08,1.011771011416584543e-07
1.900000000000000133e+00,9.999360467798420471e-01,9.602112548029200412e-05,-4.241407463619846279e-04,8.816364309689799991e-04,1.382010521544541567e-05,-3.427412927509045612e-06,-7.530675916109548229e-01,-9.402722689239523257e-01,1.872046773129975028e-01,5.370155395108295740e-08,9.874531436970812592e-08
1.910000000000000142e+00,9.999465341468460888e-01,2.083745581394094671e-04,-5.597539256372257958e-04,9.743074139542499956e-04,1.351353527067757354e-05,-5.203832260119593188e-06,-7.529566177502805546e-01,-9.445130414650834139e-01,1.915564237148028592e-01,5.574501357270039107e-08,9.875845186080312033e-08
1.919999999999999929e+00,9.999566907975953045e-01,3.174656658093328080e-04,-7.048827649591289093e-04,1.070110365366987951e-03,1.303672436125109763e-05,-6.969064397831474889e-06,-7.529148066335598077e-01,-9.462973789170173733e-01,1.933825722834575933e-01,5.822195102471021201e-08,1.095564223785316926e-07
1.929999999999999938e+00,9.999656277451055564e-01,4.247312138426645196e-04,-8.468735773433150229e-04,1.168667412544358887e-03,1.236051134984608941e-05,-8.593948689939491582e-06,-7.528954008932873254e-01,-9.469965059613809633e-01,1.941011050680936101e-01,6.091993936413980414e-08,1.152357511635671017e-07
1.939999999999999947e+00,9.999724386613253468e-01,5.323728575848661083e-04,-9.752935015458613893e-04,1.269405657219287381e-03,1.148700219420512301e-05,-9.976982766327814346e-06,-7.528367937930779963e-01,-9.458391398720312759e-01,1.930023460789533352e-01,6.354616297679971569e-08,1.233531488065153781e-07
1.949999999999999956e+00,9.999762406515626534e-01,6.400929598868494589e-04,-1.081082895980002784e-03,1.371560563718826359e-03,1.044433997326033235e-05,-1.108248611166903861e-05,-7.528342388870677970e-01,-9.430534383853852454e-01,1.902191994983174206e-01,6.582739403805983494e-08,1.414509109842754242e-07
1.959999999999999964e+00,9.999762561556051477e-01,7.421590245301660322e-04,-1.156026973091423514e-03,1.474210622380296059e-03,9.269623273264949556e-06,-1.193874169067306082e-05,-7.528248961699239850e-01,-9.393245888370156393e-01,1.864996926670916266e-01,6.754717968065595983e-08,1.505398785628386804e-07
1.969999999999999973e+00,9.999719448781831943e-01,8.285097836484557566e-04,-1.195335409379657404e-03,1.576342845166007599e-03,7.991619961209520958e-06,-1.259826603987933231e-05,-7.527572824026560472e-01,-9.334730002755285971e-01,1.807157178728725777e-01,6.866958229349827734e-08,1.455349778467507349e-07
1.979999999999999982e+00,9.999630895707272149e-01,8.902790896424479837e-04,-1.201035998906346564e-03,1.676939744407095331e-03,6.628000409917936388e-06,-1.308977405884135120e-05,-7.527450643933961683e-01,-9.257204995598909969e-01,1.729754351664947731e-01,6.937249394676036553e-08,1.558705569060236940e-07
1.989999999999999991e+00,9.999497604279518059e-01,9.252556412056046073e-04,-1.181617718918781101e-03,1.775055563597492669e-03,5.202252995503804184e-06,-1.340746925517322409e-05,-7.526743228708646649e-01,-9.160534240263726868e-01,1.633791011555079942e-01,6.983606570828351261e-08,1.593897149820833192e-07
2.000000000000000000e+00,9.999322415369394923e-01,9.388600836185784443e-04,-1.147014392024108074e-03,1.869849286786170800e-03,3.761328525102161830e-06,-1.354553705718424175e-05,-7.526532524780974454e-01,-9.039742954760907612e-01,1.513210429979933158e-01,6.994245051528881059e-08,1.567365448540414263e-07
2.010000000000000231e+00,9.999110677893036092e-01,9.408011410081251052e-04,-1.103039456881019448e-03,1.960568724612621848e-03,2.369560371959401258e-06,-1.352834464843049507e-05,-7.527232419487666082e-01,-8.915535374451545314e-01,1.388302954963879232e-01,6.944446511414217858e-08,1.487695993063198330e-07
2.020000000000000018e+00,9.998871182358732845e-01,9.407763765074221834e-04,-1.049851917873300886e-03,2.046507675371362495e-03,1.083064258655533832e-06,-1.339625836255893365e-05,-7.527303106762465168e-01,-8.787887049399000228e-01,1.260583942636535060e-01,6.835004450680352998e-08,1.439625658683496567e-07
2.030000000000000249e+00,9.998615699234375542e-01,9.457673318584553478e-04,-9.849842468265454769e-04,2.126968414182871941e-03,-6.583913070564405692e-08,-1.317547244447517859e-05,-7.527995710411050645e-01,-8.654335393766796614e-01,1.126339683355746246e-01,6.698677722270494779e-08,1.423036164460711461e-07
2.040000000000000036e+00,9.998356656572894297e-01,9.590416301216010513e-04,-9.077331783593496194e-04,2.201255810008918932e-03,-1.059533381737964586e-06,-1.288210527483191526e-05,-7.529209655393589440e-01,-8.533542084704054398e-01,1.004332429310464680e-01,6.577265336481032865e-08,1.379898284525893359e-07
2.049999999999999822e+00,9.998104959721285656e-01,9.797969540261196146e-04,-8.214697341095714362e-04,2.268714644913425414e-03,-1.881600395464741743e-06,-1.255280096926626219e-05,-7.529612044968568840e-01,-8.417858497906672843e-01,8.882464529381042806e-02,6.479060145381057669e-08,1.325895826465028904e-07
2.060000000000000053e+00,9.997870267294988178e-01,1.002985143767873982e-03,-7.327234312729358863e-04,2.328801501952209099e-03,-2.525410338046760892e-06,-1.225066642347623087e-05,-7.530509154833372465e-01,-8.304336702104563317e-01,7.738275472711905745e-02,6.401320640336164065e-08,1.493510852768054065e-07
2.069999999999999840e+00,9.997662125573065772e-01,1.019944279389752928e-03,-6.485066188671962870e-04,2.381159213821434396e-03,-3.019408481110192215e-06,-1.203241323156946747e-05,-7.531624508539250806e-01,-8.204378816564773524e-01,6.727543080255223018e-02,6.367371407579915180e-08,1.748472882034945997e-07
2.080000000000000071e+00,9.997489287484767617e-01,1.020473629907208031e-03,-5.741489658157278688e-04,2.425647526357992308e-03,-3.435613613494081010e-06,-1.191701956377584949e-05,-7.532319205311990284e-01,-8.112804865079719097e-01,5.804856597677286040e-02,6.388694570144085515e-08,2.013375917098159107e-07
2.089999999999999858e+00,9.997358108899577767e-01,9.956671990356354054e-04,-5.123594729259947980e-04,2.462298515555866145e-03,-3.861959611715571487e-06,-1.188865220447992721e-05,-7.533126421698754793e-01,-8.026977399497063903e-01,4.938509777983095955e-02,6.467110535785226363e-08,2.196932777920324042e-07
2.100000000000000089e+00,9.997271160792692291e-01,9.398427239907110016e-04,-4.626569812419412532e-04,2.491212503279844042e-03,-4.359334521186169472e-06,-1.192100110395011364e-05,-7.534013701548620823e-01,-7.949306841083132458e-01,4.152931395345112187e-02,6.605433756950752080e-08,2.237078202682596384e-07
2.109999999999999876e+00,9.997226376457780672e-01,8.508557149343881371e-04,-4.212838614701853329e-04,2.512458863331925880e-03,-4.940272833168580705e-06,-1.199578612138178606e-05,-7.535036341009689886e-01,-7.880236687026596076e-01,3.452003460169059124e-02,6.786226646943176186e-08,2.208713794082939330e-07
2.120000000000000107e+00,9.997217073790459763e-01,7.295307982828946923e-04,-3.830497667820545156e-04,2.526053841987097558e-03,-5.581117353922287136e-06,-1.210949017754618728e-05,-7.536743862971021501e-01,-7.828933682365811775e-01,2.921898193947897876e-02,6.983368826553398461e-08,2.158122016648889030e-07
2.129999999999999893e+00,9.997232814351094676e-01,5.787554283328404667e-04,-3.447200131325635244e-04,2.532038693297444971e-03,-6.249033345071425158e-06,-1.227464302657522874e-05,-7.537709938883997429e-01,-7.795104848392053754e-01,2.573949095080567059e-02,7.146059253387554542e-08,2.061171580081122556e-07
2.140000000000000124e+00,9.997262061710103787e-01,4.022459497374030564e-04,-3.070082138589380442e-04,2.530602817762205459e-03,-6.922997954482016410e-06,-1.251409527833230817e-05,-7.538913250045734538e-01,-7.766868526581400811e-01,2.279552765356664817e-02,7.211660027764592683e-08,1.941913512215620585e-07
2.149999999999999911e+00,9.997295966677992585e-01,2.034932474099694492e-04,-2.732114323955162939e-04,2.522147130203988841e-03,-7.602362479352709809e-06,-1.284560700212897017e-05,-7.540954979959957338e-01,-7.762929922882396694e-01,2.219749429224392515e-02,7.173350596479203695e-08,1.822908404225387358e-07
2.160000000000000142e+00,9.997330615972219725e-01,-1.441857067338553396e-05,-2.458872431481494273e-04,2.507216620083704047e-03,-8.303411557354956231e-06,-1.326625737855837822e-05,-7.542310055720139461e-01,-7.781176282535737787e-01,2.388662268155984300e-02,7.045701791332252887e-08,1.676311662812679515e-07
2.169999999999999929e+00,9.997367775434892190e-01,-2.482154906742225337e-04,-2.244808326797673062e-04,2.486336634825855527e-03,-9.046006777531724719e-06,-1.374920132431706195e-05,-7.543430905441483869e-01,-7.811405712641847909e-01,2.679748072003644913e-02,6.842713414817661282e-08,1.481244218393129586e-07
2.180000000000000160e+00,9.997414125090000603e-01,-4.933840224078621644e-04,-2.051475062532640340e-04,2.459870858290852304e-03,-9.839100350626673255e-06,-1.425378301916204263e-05,-7.544843466737221060e-01,-7.857181106269859328e-01,3.123376395326377813e-02,6.619674542740341042e-08,1.365896500349350617e-07
2.189999999999999947e+00,9.997478134838666541e-01,-7.428227253147520227e-04,-1.816767193366075595e-04,2.427993243907944007e-03,-1.067570752920702312e-05,-1.474339075540768858e-05,-7.545548733207707581e-01,-7.915507139599244901e-01,3.699584063915375282e-02,6.439700775631929511e-08,1.485460137118366220e-07
2.200000000000000178e+00,9.997566494336272980e-01,-9.864400368446717311e-04,-1.463083448234541828e-04,2.390760386770876631e-03,-1.153614751689382936e-05,-1.520545211419541736e-05,-7.546328006930094201e-01,-7.976617656127302780e-01,4.302896491972085791e-02,6.331978607305651741e-08,1.634659827498552431e-07
2.209999999999999964e+00,9.997682136757616300e-01,-1.213171827601985508e-03,-9.114459571098620266e-05,2.348201396410197917e-03,-1.238903670204653751e-05,-1.565739500246256859e-05,-7.547800114175818864e-01,-8.054120699178441978e-01,5.063205850026233218e-02,6.286038828110242836e-08,1.742102340163143026e-07
2.220000000000000195e+00,9.997824161401762666e-01,-1.413895715566291632e-03,-1.110943115186636554e-05,2.300369134168320576e-03,-1.318752524884395022e-05,-1.611639929096257432e-05,-7.548665631952231614e-01,-8.147667687004160886e-01,5.990020550519288556e-02,6.261223794476584991e-08,1.721530327181142184e-07
2.229999999999999982e+00,9.997989129567845801e-01,-1.582064287063931650e-03,9.334481634589767937e-05,2.247360793167490784e-03,-1.387027837410645648e-05,-1.654644234193819471e-05,-7.549335507376627730e-01,-8.246238830714236467e-01,6.969033233376091541e-02,6.218205259204683123e-08,1.584028506140811032e-07
2.240000000000000213e+00,9.998172681936847717e-01,-1.712308037046420678e-03,2.169158932403537324e-04,2.189335227038261174e-03,-1.437428252760964984e-05,-1.684572335906791516e-05,-7.550616299820416266e-01,-8.357067211475390778e-01,8.064509116549747891e-02,6.144999998665161871e-08,1.431666634132966465e-07
2.250000000000000000e+00,9.998370488371690623e-01,-1.800547164709286139e-03,3.533421988478806317e-04,2.126527503116616528e-03,-1.465509422961958153e-05,-1.691391907684713472e-05,-7.552008378955510359e-01,-8.488613765567318836e-01,9.366053866118087545e-02,6.073613664018705060e-08,1.329303420671834601e-07
2.260000000000000231e+00,9.998577827692289866e-01,-1.846954219654428153e-03,4.984662205223715573e-04,2.059242921985024975e-03,-1.470352999399141371e-05,-1.674035556361483889e-05,-7.552784091822161150e-01,-8.634702072900305447e-01,1.081917981078144575e-01,6.048893740611869778e-08,1.276888688117594484e-07
2.270000000000000018e+00,9.998788507981500873e-01,-1.858617270835288783e-03,6.495386323179902456e-04,1.987828478688133914e-03,-1.454664608030470831e-05,-1.641127756919009807e-05,-7.553282468572992681e-01,-8.785354468748480805e-01,1.232072000175487847e-01,6.081589127689388768e-08,1.255448918158208471e-07
2.280000000000000249e+00,9.998994356199968347e-01,-1.847940397801611703e-03,8.020097477970110659e-04,1.912643981590797905e-03,-1.422595690690963715e-05,-1.602439629085867048e-05,-7.553268447954165632e-01,-8.934378078267946055e-01,1.381109630313780701e-01,6.151706993294315114e-08,1.242575549120772394e-07
2.290000000000000036e+00,9.999185796679030958e-01,-1.826829729571446091e-03,9.467994769441960643e-04,1.834059129919980886e-03,-1.376560356254966506e-05,-1.560774362068031307e-05,-7.553145648873959006e-01,-9.072721002135458734e-01,1.519575353261499728e-01,6.198361621054270917e-08,1.230517217010174136e-07
2.300000000000000266e+00,9.999354438713294879e-01,-1.801154361157993392e-03,1.070106528923960758e-03,1.752485015742015571e-03,-1.316348756893242155e-05,-1.512162533464918806e-05,-7.553243589604461405e-01,-9.205146410822629965e-01,1.651902821218168560e-01,6.155128536370056323e-08,1.243990948029960464e-07
2.310000000000000053e+00,9.999496026500229728e-01,-1.770052030658641898e-03,1.156559800740198036e-03,1.668420606124750754e-03,-1.242042551447099747e-05,-1.451612405202767281e-05,-7.552531944511455819e-01,-9.325159346167486429e-01,1.772627401656030055e-01,6.031670869868203147e-08,1.295870308837265839e-07
2.319999999999999840e+00,9.999610272971394265e-01,-1.730328905271176759e-03,1.194659945700143238e-03,1.582471970357196295e-03,-1.156934980343543831e-05,-1.377063449485611219e-05,-7.551173743850116971e-01,-9.415580246310635282e-01,1.864406502460518866e-01,5.886904171025137273e-08,1.364139046167167635e-07
2.330000000000000071e+00,9.999698391263934782e-01,-1.681743247021933157e-03,1.181560689957998189e-03,1.495307329341645508e-03,-1.065217851065642727e-05,-1.288955945784642479e-05,-7.550125182958032921e-01,-9.476084295289602943e-01,1.925959112331569745e-01,5.751783014424462013e-08,1.371600097943570518e-07
2.339999999999999858e+00,9.999761731061203029e-01,-1.628865645421426764e-03,1.124473226814823399e-03,1.407555217090211697e-03,-9.659107119254525432e-06,-1.187934843447657129e-05,-7.549053868583770477e-01,-9.510226128625873798e-01,1.961172260042103044e-01,5.612663581514468767e-08,1.324475296105021016e-07
2.350000000000000089e+00,9.999802409108131673e-01,-1.578743125979621340e-03,1.038114988478554788e-03,1.319702753397641003e-03,-8.511712071982255429e-06,-1.073684307191640189e-05,-7.548341154919953055e-01,-9.521782432771191962e-01,1.973441277851238629e-01,5.463882146701619105e-08,1.253633890030414477e-07
2.359999999999999876e+00,9.999823780638457116e-01,-1.536495490743438859e-03,9.395271307115242920e-04,1.232054013682285995e-03,-7.129602813790547956e-06,-9.462331684476649337e-06,-7.547294113700978579e-01,-9.513228018954889009e-01,1.965933905253910707e-01,5.335197253413702231e-08,1.167264751522623101e-07
2.370000000000000107e+00,9.999829724127007324e-01,-1.501919026836747665e-03,8.424571335966242296e-04,1.144763119048671993e-03,-5.511940757216439836e-06,-8.085462011912500412e-06,-7.545923497861264373e-01,-9.474616363764961635e-01,1.928692865903696707e-01,5.232821416855791456e-08,1.198715835482033754e-07
2.379999999999999893e+00,9.999824522182443332e-01,-1.469891717614424127e-03,7.540721597941527901e-04,1.057915093476677988e-03,-3.741066799408689172e-06,-6.664396007314213338e-06,-7.545577165307120193e-01,-9.415438045094558506e-01,1.869860879787438590e-01,5.134982419704366322e-08,1.206067838932511904e-07
2.390000000000000124e+00,9.999813245324913336e-01,-1.434857916475237817e-03,6.761402052209098063e-04,9.716187103874547462e-04,-1.912720885466683997e-06,-5.235222169331945995e-06,-7.545572122564210282e-01,-9.353292522383147567e-01,1.807720399818937840e-01,5.050176447464646148e-08,1.216675329374083958e-07
2.399999999999999911e+00,9.999800772405471605e-01,-1.395247038963129014e-03,6.095749747972178684e-04,8.860776050953852361e-04,-8.103922044421456336e-08,-3.759571146142863240e-06,-7.544746251111522639e-01,-9.280060845254076707e-01,1.735314594142554623e-01,5.009741487909720889e-08,1.253778199039601304e-07
2.410000000000000142e+00,9.999790093819346248e-01,-1.352808589159401435e-03,5.581884026614268145e-04,8.016080400955143516e-04,1.727886139345584168e-06,-2.147185750358630931e-06,-7.543993603371401679e-01,-9.186624882444140994e-01,1.642631279072739592e-01,5.010984490329911581e-08,1.286896194052644660e-07
2.419999999999999929e+00,9.999782139263865277e-01,-1.307888919959445100e-03,5.284921539051599731e-04,7.185962799421798455e-04,3.469347754325246867e-06,-3.470692517420333995e-07,-7.543787385287578084e-01,-9.083036231333198041e-01,1.539248846045620234e-01,5.018128945330813179e-08,1.294462796952444705e-07
2.430000000000000160e+00,9.999777041093164121e-01,-1.257413382908745486e-03,5.261466407979149612e-04,6.374292054061035965e-04,5.066821239490866596e-06,1.594557136547454222e-06,-7.543866000123015114e-01,-8.975555729368350777e-01,1.431689729245335940e-01,5.021042689024659069e-08,1.308018073853389751e-07
2.439999999999999947e+00,9.999774848850402353e-01,-1.198899267053247586e-03,5.520089296772344922e-04,5.584422874353888898e-04,6.455745382376201595e-06,3.577791198397851285e-06,-7.544298673886380424e-01,-8.873197133547965354e-01,1.328898459661585485e-01,5.032142008890733030e-08,1.312309254597465724e-07
2.450000000000000178e+00,9.999775585713308601e-01,-1.135729742835979612e-03,6.003634172568638513e-04,4.819012282848385894e-04,7.646205309172292687e-06,5.539532010844119086e-06,-7.544166719889533468e-01,-8.771225997907758920e-01,1.227059278018225869e-01,5.065945034715296112e-08,1.255322585880236375e-07
2.459999999999999964e+00,9.999778981696756386e-01,-1.077367264554878953e-03,6.602872274464234191e-04,4.080133503279541850e-04,8.736961995742020180e-06,7.490504679381657202e-06,-7.544412246247719223e-01,-8.666958582455317472e-01,1.122546336207598111e-01,5.149214234692207781e-08,1.340506814440090011e-07
2.470000000000000195e+00,9.999783646854223385e-01,-1.034117700379412865e-03,7.193411999978982030e-04,3.369679849971512001e-04,9.849269678873758736e-06,9.475451400608583060e-06,-7.545049626153923494e-01,-8.570950900019735919e-01,1.025901273865812979e-01,5.272687789482327745e-08,1.420554187614442299e-07
2.479999999999999982e+00,9.999787405787503580e-01,-1.011316419155604057e-03,7.674145867726451294e-04,2.689976507283000609e-04,1.103597356585537497e-05,1.151339292636873856e-05,-7.545031902976575555e-01,-8.478777709268806584e-01,9.337458062922315838e-02,5.380775445117155885e-08,1.398467928126478910e-07
2.490000000000000213e+00,9.999789044399918225e-01,-1.007418046345974092e-03,7.987856181003527914e-04,2.044307805987090364e-04,1.226306410222826179e-05,1.357051669019818888e-05,-7.545347747712252140e-01,-8.383886993880544924e-01,8.385392461682925069e-02,5.459589547442563291e-08,1.276973937702763351e-07
2.500000000000000000e+00,9.999788576829958808e-01,-1.016677260484064559e-03,8.121209893534107709e-04,1.437118954419744550e-04,1.348285453608677974e-05,1.557303404326363197e-05,-7.545704857440200808e-01,-8.296146400160280265e-01,7.504415427200790412e-02,5.540431477999026815e-08,1.240016493930795605e-07
2.510000000000000231e+00,9.999785976075284966e-01,-1.033448872831009254e-03,8.089214955419002546e-04,8.739427206016521900e-05,1.470675702171856029e-05,1.744266823738150254e-05,-7.545440128266482915e-01,-8.202810272096190403e-01,6.573701438297077648e-02,5.621514069651753088e-08,1.243173719522872034e-07
2.520000000000000018e+00,9.999780931248943849e-01,-1.054235665559474441e-03,7.909085907556198756e-04,3.611648751043542696e-05,1.599374415048880930e-05,1.912866471674401324e-05,-7.545799412554458074e-01,-8.107272178926328010e-01,5.614727663718700051e-02,5.682186911578381757e-08,1.261739865920930015e-07
2.530000000000000249e+00,9.999773402545236722e-01,-1.076642520444753750e-03,7.575757824149544637e-04,-9.441238713456121795e-06,1.738525246489963343e-05,2.061021006399431357e-05,-7.546170565289607168e-01,-8.015908098521765668e-01,4.697375332321579444e-02,5.715425378146031652e-08,1.265773976744100082e-07
2.540000000000000036e+00,9.999763931733632871e-01,-1.097984508468395843e-03,7.061010077099569076e-04,-4.861499763658291525e-05,1.887359177578902341e-05,2.187328581410742990e-05,-7.546593895026676435e-01,-7.928210619123563507e-01,3.816167240968868640e-02,5.724873082715870743e-08,1.334651438256173606e-07
2.550000000000000266e+00,9.999753605072175811e-01,-1.115796842028041538e-03,6.344020761768288984e-04,-8.079529986842143654e-05,2.042412186753103000e-05,2.290269229002657640e-05,-7.547259257426935930e-01,-7.847454001132295742e-01,3.001947437053597081e-02,5.735849694563011261e-08,1.436198999726912007e-07
2.560000000000000053e+00,9.999743381609579318e-01,-1.129393771628817936e-03,5.447285844049416141e-04,-1.054232008024414980e-04,2.199790711261386794e-05,2.370845090663981956e-05,-7.548268177058035100e-01,-7.779696695499068726e-01,2.314285184410333485e-02,5.762862777921910862e-08,1.530420421502753925e-07
2.569999999999999840e+00,9.999733758806443884e-01,-1.140522175305959353e-03,4.443574221307077638e-04,-1.219724677364681319e-04,2.353988642177139577e-05,2.434207024150858504e-05,-7.549517460565595695e-01,-7.731407452165495187e-01,1.818899915998995961e-02,5.787730330879853666e-08,1.577050754431041923e-07
2.580000000000000071e+00,9.999725363890344942e-01,-1.152235657758352710e-03,3.426696421670254828e-04,-1.299635551607137077e-04,2.495763952274160247e-05,2.485619791622053920e-05,-7.550611283924181238e-01,-7.702824598850924742e-01,1.522133149267435211e-02,5.804023167311637697e-08,1.628380170703991325e-07
2.589999999999999858e+00,9.999719010067721348e-01,-1.166381996330059225e-03,2.465934607545800265e-04,-1.290165187741885370e-04,2.613048157658281291e-05,2.524259838802659178e-05,-7.551728390382775880e-01,-7.691414881398312975e-01,1.396864910155367311e-02,5.840224319181076028e-08,1.854006048684908592e-07
2.600000000000000089e+00,9.999714511772772596e-01,-1.181202027241914573e-03,1.572109500097611733e-04,-1.189096090217248522e-04,2.695517031558581462e-05,2.542808043747391301e-05,-7.553510541513033250e-01,-7.704940743468999820e-01,1.514302019559661885e-02,5.917912261122280879e-08,2.305426600734961085e-07
2.609999999999999876e+00,9.999709905667477639e-01,-1.191240079813801712e-03,7.003955308663761727e-05,-9.960848214150628394e-05,2.739864343533191901e-05,2.534022135045481923e-05,-7.555352736142189052e-01,-7.752334524954471728e-01,1.969817888122822949e-02,6.009104507072272113e-08,2.721305563113673998e-07
2.620000000000000107e+00,9.999702669774047648e-01,-1.190153267404624919e-03,-2.092579551358402643e-05,-7.125048424470730465e-05,2.751680111560837934e-05,2.497127952519829830e-05,-7.556917726085681242e-01,-7.828504571378424037e-01,2.715868452927432120e-02,6.062450060675360365e-08,2.779937298136303525e-07
2.629999999999999893e+00,9.999691718221894732e-01,-1.174005485378353929e-03,-1.189122413727547667e-04,-3.409016117317264800e-05,2.741980280430062305e-05,2.438408634100485385e-05,-7.558117971470615926e-01,-7.928060811753175896e-01,3.699428402825603868e-02,6.068964855027695574e-08,2.458075349931476694e-07
2.640000000000000124e+00,9.999677691786552636e-01,-1.142402752273431526e-03,-2.233807125698506922e-04,1.156099394465966671e-05,2.720849797622470673e-05,2.367566167856906243e-05,-7.559199297888896663e-01,-8.044465520345421838e-01,4.852662224565248983e-02,6.057023671367811973e-08,2.001908410154129569e-07
2.649999999999999911e+00,9.999661898840087604e-01,-1.097603573896860536e-03,-3.320685751028690604e-04,6.535105982393331488e-05,2.693182446550577134e-05,2.293649088545745071e-05,-7.560290351479440618e-01,-8.178822591454913971e-01,6.185322399754730749e-02,6.048851484598803001e-08,1.648078920002404857e-07
2.660000000000000142e+00,9.999645796163375566e-01,-1.043047158039237801e-03,-4.430434937702456178e-04,1.268379053684672952e-04,2.659028260968527177e-05,2.221791311292604465e-05,-7.561229341502813117e-01,-8.328772926674827826e-01,7.675435851720144309e-02,6.045792494185510938e-08,1.463351946284774385e-07
2.669999999999999929e+00,9.999631314008063931e-01,-9.816246696942689583e-04,-5.546683819761983074e-04,1.954125411305026358e-04,2.616665506042434037e-05,2.151434139080703648e-05,-7.561599876908180473e-01,-8.488294872745067998e-01,9.266949958368875251e-02,6.040539701111590594e-08,1.404274421190621069e-07
2.680000000000000160e+00,9.999620951514607281e-01,-9.138098771847539973e-04,-6.639697651014090252e-04,2.702712759639115951e-04,2.565410755336389501e-05,2.077662374465048234e-05,-7.561345663580758547e-01,-8.642815013204754315e-01,1.081469349623995491e-01,6.030752789426553384e-08,1.419238040423209668e-07
2.689999999999999947e+00,9.999617109280990457e-01,-8.367350439605142831e-04,-7.658996403792012794e-04,3.504784077277266229e-04,2.507173657287927284e-05,1.995214353971978447e-05,-7.561209367868241271e-01,-8.788965612153876172e-01,1.227756244285634485e-01,6.021084488611134055e-08,1.507734579409003572e-07
2.700000000000000178e+00,9.999621214687173243e-01,-7.451025178038435132e-04,-8.554200521174434640e-04,4.350855424836725521e-04,2.446820726752041450e-05,1.901800106021848188e-05,-7.560908801602265195e-01,-8.927139683180234098e-01,1.366230881577968626e-01,6.025182036685131743e-08,1.659396098308008050e-07
2.709999999999999964e+00,9.999633153666448449e-01,-6.333472733139448602e-04,-9.312676178962156926e-04,5.232295250078666630e-04,2.390882578589592405e-05,1.798656500418526684e-05,-7.560454171723292038e-01,-9.053352920406300131e-01,1.492898748683008647e-01,6.059066150218626419e-08,1.782792866666937925e-07
2.720000000000000195e+00,9.999651063985678379e-01,-4.976785296116352422e-04,-9.977293502410236169e-04,6.141589003364553026e-04,2.344824260238328450e-05,1.689668865038385803e-05,-7.559485517876097793e-01,-9.161682353002131851e-01,1.602196835126034336e-01,6.124222405559697156e-08,1.841888210840636475e-07
2.729999999999999982e+00,9.999671645905080508e-01,-3.372235027936965903e-04,-1.062024245573110846e-03,7.072058137352533634e-04,2.311033871303339743e-05,1.580504863056295746e-05,-7.558320020575817200e-01,-9.242467146164853320e-01,1.684147125589036398e-01,6.195416129582744975e-08,1.863402805390990125e-07
2.740000000000000213e+00,9.999691290486811823e-01,-1.547466559456636562e-04,-1.128980655230269045e-03,8.017573310995371660e-04,2.289384885589696973e-05,1.477204217271552035e-05,-7.557611894245866990e-01,-9.300254714407386603e-01,1.742642820161519612e-01,6.239558749625943389e-08,1.828334545983523185e-07
2.750000000000000000e+00,9.999707433618124641e-01,4.255847337057144802e-05,-1.197565144630109366e-03,8.972556479592469275e-04,2.278963337557573331e-05,1.384101041759643752e-05,-7.557339221649255201e-01,-9.344273596870175114e-01,1.786934375220920468e-01,6.242639499012889919e-08,1.737399892842717009e-07
2.760000000000000231e+00,9.999719002488687281e-01,2.436054396712772059e-04,-1.262531358894500820e-03,9.932055071478107684e-04,2.277763158447312174e-05,1.302718534640910968e-05,-7.557117648795548259e-01,-9.379752678984093484e-01,1.822635030188545779e-01,6.227988683126731745e-08,1.639687396970401778e-07
2.770000000000000018e+00,9.999725400076706627e-01,4.370739414416292519e-04,-1.319803467840113473e-03,1.089150038888267707e-03,2.280101099159592966e-05,1.232299950686374757e-05,-7.556469563352103957e-01,-9.402323940330948870e-01,1.845854376978845468e-01,6.234377709710612421e-08,1.541069172272813148e-07
2.780000000000000249e+00,9.999725212337312596e-01,6.165297367255799478e-04,-1.370917722635182738e-03,1.184615799926106447e-03,2.275575494021668237e-05,1.170349587398967119e-05,-7.555753113819347888e-01,-9.404721589414185567e-01,1.848968475594837124e-01,6.276233565730086325e-08,1.426682043614846407e-07
2.790000000000000036e+00,9.999715954836337906e-01,7.821239808883203486e-04,-1.423125809161700662e-03,1.279081801726223442e-03,2.252543896762718295e-05,1.112406714314674408e-05,-7.555613287947035017e-01,-9.395307927050661201e-01,1.839694639103626184e-01,6.363590814618217555e-08,1.361010157907571738e-07
2.800000000000000266e+00,9.999693990195799298e-01,9.366857693471019024e-04,-1.485552285654960416e-03,1.372025789523286399e-03,2.203763328563091849e-05,1.052988498135330784e-05,-7.555481877985716910e-01,-9.378072061139607341e-01,1.822590183153890986e-01,6.497112590178971974e-08,1.405482961125414931e-07
2.810000000000000053e+00,9.999654709539552710e-01,1.080053647533249983e-03,-1.564698029351104663e-03,1.463026110141869450e-03,2.128963452035861439e-05,9.888145324597952655e-06,-7.555511600270671257e-01,-9.355792576147401451e-01,1.800280975876729916e-01,6.634634181373994353e-08,1.474958648550739326e-07
2.819999999999999840e+00,9.999594153890968284e-01,1.207008350187779248e-03,-1.662411391482312636e-03,1.551824205559763697e-03,2.032506867393780585e-05,9.213614813668291655e-06,-7.555042820485604604e-01,-9.322752142023453814e-01,1.767709321537849487e-01,6.736174265911276704e-08,1.472036448291191846e-07
2.830000000000000071e+00,9.999510827286639536e-01,1.309748265978772979e-03,-1.775932298924760193e-03,1.638275132443424084e-03,1.919354157527400738e-05,8.551849196534294154e-06,-7.554764843123678020e-01,-9.275875116732996695e-01,1.721110273609318952e-01,6.790310932554710204e-08,1.597811183362551901e-07
2.839999999999999858e+00,9.999406486927864268e-01,1.381976663660886484e-03,-1.897647617853844828e-03,1.722221264085412300e-03,1.793092151941206073e-05,7.935380199657609418e-06,-7.554719706525875322e-01,-9.219769977293275076e-01,1.665050270767399754e-01,6.801978844491616037e-08,1.789998329559949752e-07
2.850000000000000089e+00,9.999285781289176667e-01,1.422011761949786403e-03,-2.014728092531233462e-03,1.803398592060140391e-03,1.656245831875945146e-05,7.365655291408375097e-06,-7.554632298789938361e-01,-9.158008032525588593e-01,1.603375733735650233e-01,6.805160564363834286e-08,1.856778824027571773e-07
2.859999999999999876e+00,9.999154449720084603e-01,1.433946490465597351e-03,-2.110944221017451317e-03,1.881442314363009679e-03,1.510670137083236427e-05,6.837266913485543317e-06,-7.553943787900631035e-01,-9.081161138696710600e-01,1.527217350796079842e-01,6.829803515971998859e-08,1.783537817434677208e-07
2.870000000000000107e+00,9.999017544274767522e-01,1.426256830690612312e-03,-2.170923697883167004e-03,1.955955497006741425e-03,1.356870154498165432e-05,6.361033401452659588e-06,-7.553595367202262656e-01,-8.987320566006584688e-01,1.433725198804322309e-01,6.865825882613982210e-08,1.657086137196728259e-07
2.879999999999999893e+00,9.998879152438915341e-01,1.407903684595443981e-03,-2.184463083026151695e-03,2.026561357332204698e-03,1.193264992410329498e-05,5.948427937105499326e-06,-7.553426147474909813e-01,-8.883236855552001376e-01,1.329810708077091841e-01,6.901171719196555369e-08,1.545569301431015674e-07
2.890000000000000124e+00,9.998742523730453913e-01,1.384285780848041030e-03,-2.148652093681697843e-03,2.092909527667227623e-03,1.016972790043534635e-05,5.581229010790732379e-06,-7.553289155661382370e-01,-8.769858997827101321e-01,1.216569842165718812e-01,6.942932299950591468e-08,1.460809953002240036e-07
2.899999999999999911e+00,9.998609878002077123e-01,1.355926736114091043e-03,-2.066892384782709896e-03,2.154671353536969161e-03,8.264114944208415206e-06,5.213413844203265629e-06,-7.553186538155394203e-01,-8.648166475439461598e-01,1.094979937284067256e-01,6.993096729211658874e-08,1.556647493128338056e-07
2.910000000000000142e+00,9.998482566222539614e-01,1.319585054818020855e-03,-1.945505693366751318e-03,2.211560608725720006e-03,6.240553104088772596e-06,4.808112572037805666e-06,-7.553084447700243453e-01,-8.517864334080560429e-01,9.647798863803165592e-02,7.042090835424530148e-08,1.751711700137548178e-07
2.919999999999999929e+00,9.998361488455087542e-01,1.269422476057498628e-03,-1.790817731721234705e-03,2.263366592403243810e-03,4.165986153878300816e-06,4.371319451455482138e-06,-7.553148979756230119e-01,-8.380602485831254445e-01,8.274535060750248805e-02,7.077280192525035249e-08,2.080153895800407327e-07
2.930000000000000160e+00,9.998247349348186042e-01,1.198104188238422645e-03,-1.609451144522742972e-03,2.309957719203312426e-03,2.112777168587357310e-06,3.953880983741205185e-06,-7.553723584270064517e-01,-8.242942631532866882e-01,6.892190472628018094e-02,7.093746322382692823e-08,2.229879860760064503e-07
2.939999999999999947e+00,9.998140862410455076e-01,1.099569659738166335e-03,-1.410603466889586962e-03,2.351240773994328365e-03,1.104440128114958752e-07,3.621170741949134094e-06,-7.554452214017409739e-01,-8.113531394777449002e-01,5.590791807600395402e-02,7.096441330147312307e-08,2.142919761638495402e-07
2.950000000000000178e+00,9.998043098753651714e-01,9.732080164977009208e-04,-1.206327512400047399e-03,2.387107652672415970e-03,-1.863292194575806720e-06,3.405390739398417626e-06,-7.555171685866070019e-01,-7.990616330725808236e-01,4.354446448597386332e-02,7.083536021552989680e-08,1.845800652322537871e-07
2.959999999999999964e+00,9.997955958473725424e-01,8.260663536050038679e-04,-1.008019293279542551e-03,2.417413644923484609e-03,-3.834769248260321546e-06,3.270917768345256949e-06,-7.556381156525522336e-01,-7.881502908021864595e-01,3.251217514963421207e-02,7.054985544462426654e-08,1.546243686423309782e-07
2.970000000000000195e+00,9.997882158739808123e-01,6.701808113785112913e-04,-8.216444125845732320e-04,2.442000922890169828e-03,-5.777262539731493733e-06,3.128133223243359009e-06,-7.557868205883738755e-01,-7.792849330253504014e-01,2.349811243697651555e-02,7.029316727619628464e-08,1.627614214516626134e-07
2.979999999999999982e+00,9.997824463713593790e-01,5.167367909364118045e-04,-6.459219026455932915e-04,2.460744149087021760e-03,-7.606119132076288293e-06,2.892328402251961954e-06,-7.559726055977638026e-01,-7.732576857264221726e-01,1.728508012865831445e-02,7.039669977248173779e-08,1.716455559908069972e-07
2.990000000000000213e+00,9.997784597686943941e-01,3.720613390700127092e-04,-4.757658172256001351e-04,2.473585637911193420e-03,-9.226045352351480166e-06,2.533520142511617618e-06,-7.561383388206994738e-01,-7.701683919596726824e-01,1.403005313897322248e-02,7.108400066246339912e-08,1.769181721122947692e-07
3.000000000000000000e+00,9.997762627646874511e-01,2.381821298019922925e-04,-3.094346794214010085e-04,2.480544682232279675e-03,-1.057301894806126499e-05,2.075565019960430681e-06,-7.562860485514129039e-01,-7.695344729935178485e-01,1.324842444210489606e-02,7.230295166708068172e-08,1.771433897346241793e-07
3.010000000000000231e+00,9.997757204802073527e-01,1.153911092836338394e-04,-1.536409622767358869e-04,2.481702759814706505e-03,-1.161525219921763529e-05,1.565269724013797681e-06,-7.564170679362560712e-01,-7.710501784241956535e-01,1.463311048793955980e-02,7.392895818370108402e-08,1.695091860209885226e-07
3.020000000000000018e+00,9.997766054989487561e-01,2.944865369431293098e-06,-2.102684744255612281e-05,2.477165566363070080e-03,-1.233722901240187733e-05,1.050449658473457394e-06,-7.565186042410491085e-01,-7.740967732146331048e-01,1.757816897358397551e-02,7.585675182491535424e-08,1.652973860011286433e-07
3.030000000000000249e+00,9.997786118358270580e-01,-1.016132828487158212e-04,7.839558264175325493e-05,2.467002405964583388e-03,-1.274028078414633890e-05,5.660169041373976126e-07,-7.566589882571812531e-01,-7.787138146220670132e-01,2.205482636488579132e-02,7.810544112661077444e-08,1.635829272039757143e-07
3.040000000000000036e+00,9.997812907464860288e-01,-2.014982107376749379e-04,1.436673631972814323e-04,2.451190239461941821e-03,-1.285440488739186598e-05,1.147443498547477965e-07,-7.568303433092269383e-01,-7.857245515006003878e-01,2.889420819137349453e-02,8.083101932625264024e-08,1.833861356104193874e-07
3.050000000000000266e+00,9.997840014215126914e-01,-2.983657470285638793e-04,1.818472571426346684e-04,2.429617631411244271e-03,-1.273792454406318838e-05,-3.350539658090588282e-07,-7.569835939852211926e-01,-7.950658825741465652e-01,3.808228858892542118e-02,8.377421787842685954e-08,2.115753803266784416e-07
3.060000000000000053e+00,9.997861080077500295e-01,-3.914164971927675961e-04,2.021567310310151753e-04,2.402169293971574953e-03,-1.245985956344624055e-05,-8.127758760923625092e-07,-7.570880269745376978e-01,-8.060105251621086930e-01,4.892249818757103685e-02,8.624361429230110812e-08,2.382620685192904375e-07
3.070000000000000284e+00,9.997873132304344601e-01,-4.781922674128264794e-04,2.110936147030289904e-04,2.368823902521023129e-03,-1.207531877097024272e-05,-1.305005062725006355e-06,-7.570996986660182282e-01,-8.168492007742720329e-01,5.974950210825379776e-02,8.788132509484170235e-08,2.551306501619166056e-07
3.080000000000000071e+00,9.997877479241326082e-01,-5.551747958825431050e-04,2.113362585807784366e-04,2.329666495126831230e-03,-1.160735360018925708e-05,-1.764271811292155547e-06,-7.571917762673574526e-01,-8.273030007733432889e-01,7.011122450598579470e-02,8.876872751472733189e-08,2.564982062303045041e-07
3.089999999999999858e+00,9.997878054050538532e-01,-6.180129528627962936e-04,2.033791708038582317e-04,2.284803881239651745e-03,-1.105237177805591705e-05,-2.155040792578145164e-06,-7.573212111771354671e-01,-8.392256458783126094e-01,8.190443470117712843e-02,8.906300618601104590e-08,2.385685922146052462e-07
3.100000000000000089e+00,9.997880022682078538e-01,-6.624849298357214080e-04,1.874226395418027852e-04,2.234277732142470572e-03,-1.041208843473760560e-05,-2.475846690763309076e-06,-7.573442576258920811e-01,-8.513526843311418624e-01,9.400842670524973965e-02,8.870537410970125465e-08,2.177746776244049443e-07
3.109999999999999876e+00,9.997890262127218097e-01,-6.859810087111716534e-04,1.642782987627767945e-04,2.178063228827445321e-03,-9.718832669582716153e-06,-2.739613740280768413e-06,-7.573661061887666524e-01,-8.625459315724610665e-01,1.051798253836944141e-01,8.745571015237865231e-08,2.033932897660406525e-07
3.120000000000000107e+00,9.997918398577866350e-01,-6.887944669532980284e-04,1.362473462230789727e-04,2.116141917092570490e-03,-9.019128793632547601e-06,-2.954198184204037743e-06,-7.574349967716101917e-01,-8.736548175056713106e-01,1.162198207340610773e-01,8.548914512030974275e-08,1.974674348481642028e-07
3.129999999999999893e+00,9.997975275096400161e-01,-6.749953928041908238e-04,1.084031382416421449e-04,2.048573961466489037e-03,-8.336466820115221953e-06,-3.128386250427853573e-06,-7.574887127733438419e-01,-8.849317035313201130e-01,1.274429907579763266e-01,8.376485390600226148e-08,1.761891581519847705e-07
3.140000000000000124e+00,9.998068139339814087e-01,-6.519522498705168775e-04,8.830743258423506825e-05,1.975519359304670451e-03,-7.666965239631930027e-06,-3.276824115498176533e-06,-7.575409865842641643e-01,-8.963813176971100471e-01,1.388403311128458550e-01,8.332574976314193451e-08,1.756067633529312388e-07
3.149999999999999911e+00,9.998196789010420638e-01,-6.272850506228570301e-04,8.288302253820690915e-05,1.897213085570883303e-03,-7.010429612286747855e-06,-3.401303791896391077e-06,-7.574871391175386215e-01,-9.067910839984795190e-01,1.493039448809409531e-01,8.406345607584918274e-08,1.914205793873691164e-07
3.160000000000000142e+00,9.998355297706646994e-01,-6.044588273335446552e-04,9.471726827919148631e-05,1.813931691581228012e-03,-6.382174908801742621e-06,-3.469322816527016850e-06,-7.574839017635633942e-01,-9.153463609789741495e-01,1.578624592154107276e-01,8.516002129664658142e-08,1.912220015665155870e-07
3.169999999999999929e+00,9.998536286574550846e-01,-5.806066163972115968e-04,1.216509702007475700e-04,1.725990244895911005e-03,-5.781858617921165045e-06,-3.416831304771251129e-06,-7.575427175816030756e-01,-9.237727619001223633e-01,1.662300443185192600e-01,8.651246887265117187e-08,1.790143056012993839e-07
3.180000000000000160e+00,9.998731900567553454e-01,-5.485702075675023175e-04,1.604367055759175370e-04,1.633779039658015938e-03,-5.163647409178958920e-06,-3.171274638844608458e-06,-7.575249881079619829e-01,-9.315974132452562451e-01,1.740724251372943177e-01,8.832688700531508653e-08,1.761530394883692452e-07
3.189999999999999947e+00,9.998932916998312104e-01,-5.014724013298770856e-04,2.108314072915800209e-04,1.537806921696125090e-03,-4.450315323572556345e-06,-2.679959984700086567e-06,-7.575022265616656592e-01,-9.376176472217294666e-01,1.801154206600637797e-01,9.042629231926903745e-08,1.950335368761102472e-07
3.200000000000000178e+00,9.999129028124575935e-01,-4.362596577332446442e-04,2.761016990973497306e-04,1.438710407320366183e-03,-3.574757065470055068e-06,-1.936534748684348261e-06,-7.575278330613687272e-01,-9.427498994896392759e-01,1.852220664282705209e-01,9.251375662909816480e-08,2.013925297639218570e-07
3.209999999999999964e+00,9.999309655566858135e-01,-3.537676912593772159e-04,3.597273826474522507e-04,1.337227729157762892e-03,-2.507456055447535857e-06,-9.884752565811587988e-07,-7.574481641742789595e-01,-9.460865846490252862e-01,1.886384204747463822e-01,9.426552119945025386e-08,2.092140560794319981e-07
3.220000000000000195e+00,9.999464589503517242e-01,-2.563664335952285742e-04,4.616301587153328516e-04,1.234166862238940919e-03,-1.255014854172573796e-06,9.578454728032250154e-08,-7.574078728811721728e-01,-9.465928047854239580e-01,1.891849319042518129e-01,9.540001356839123013e-08,2.234785176913334226e-07
3.229999999999999982e+00,9.999584680230860778e-01,-1.471227285613447362e-04,5.773346574946949588e-04,1.130377800564434524e-03,1.595658905343607261e-07,1.280446933587589031e-06,-7.574356420454436689e-01,-9.460293347234740580e-01,1.885936926780303891e-01,9.558816288250400113e-08,2.246879620138031441e-07
3.240000000000000213e+00,9.999663622588248479e-01,-3.245812987966220761e-05,7.002214499923794079e-04,1.026717184035898624e-03,1.718076463363799351e-06,2.579294280027741624e-06,-7.573745938069313954e-01,-9.437865801378795272e-01,1.864119863309481595e-01,9.441037711198211065e-08,2.084136712099393662e-07
3.250000000000000000e+00,9.999700466232013252e-01,7.514763937235416434e-05,8.240247299226106589e-04,9.240127895999739353e-04,3.412386532876170872e-06,4.016958456481732945e-06,-7.573495607460914991e-01,-9.392112011714804920e-01,1.818616404253890206e-01,9.201261625049306819e-08,2.083708252609284273e-07
3.260000000000000231e+00,9.999699650532072326e-01,1.595631048561926748e-04,9.433445616107567462e-04,8.230583008829280489e-04,5.229432834292997755e-06,5.585532939832681968e-06,-7.573418253133460398e-01,-9.334496426646216038e-01,1.761078173512755918e-01,8.905478636678434126e-08,2.100647902292251956e-07
3.270000000000000018e+00,9.999668517742367202e-01,2.084930585596519168e-04,1.052926586497564525e-03,7.246437711035140158e-04,7.137816950237754896e-06,7.243920443083197213e-06,-7.572608977750592274e-01,-9.255823910040907876e-01,1.683214932290315602e-01,8.580974255959774547e-08,1.999957457421430718e-07
3.280000000000000249e+00,9.999615915078932105e-01,2.200206833821187404e-04,1.147788956457738594e-03,6.295834614319368965e-04,9.098012433392614663e-06,8.941612397545410491e-06,-7.572912374144217251e-01,-9.160976602592778573e-01,1.588064228448561599e-01,8.234666779647537624e-08,1.877378037473675931e-07
3.290000000000000036e+00,9.999551990532434820e-01,2.028438360083338989e-04,1.224491003513157291e-03,5.387031400852320111e-04,1.108117085615980636e-05,1.062854831077130405e-05,-7.573255874212114769e-01,-9.070219501667952100e-01,1.496963627455836776e-01,7.910306146408207253e-08,1.859416569605087943e-07
3.300000000000000266e+00,9.999486976807931971e-01,1.706132481575594576e-04,1.281759026576060950e-03,4.527910525242475606e-04,1.306446126318122080e-05,1.225509767213999402e-05,-7.572480415439160062e-01,-8.964332128845809988e-01,1.391851713406649926e-01,7.669456451459176513e-08,2.009574155970028642e-07
3.310000000000000053e+00,9.999428955140037267e-01,1.347221991091000998e-04,1.319383974557529655e-03,3.725442884076764194e-04,1.500733708173589166e-05,1.378217261622485308e-05,-7.572462684702523372e-01,-8.844879293422147626e-01,1.272416608719623976e-01,7.545518254080778088e-08,2.266584713250807681e-07
3.320000000000000284e+00,9.999382410605534011e-01,9.974230728268305794e-05,1.336585034970724393e-03,2.985300346815222784e-04,1.684685581729221423e-05,1.518886597932619906e-05,-7.572249689800027994e-01,-8.718939124619652370e-01,1.146689434819624792e-01,7.501904222133795291e-08,2.388417321697033913e-07
3.330000000000000071e+00,9.999349262674013250e-01,6.354457074139373501e-05,1.331552741375909834e-03,2.311583187928247917e-04,1.852515422823889683e-05,1.645929903655618090e-05,-7.572300852900327728e-01,-8.584691527625696317e-01,1.012390674725369005e-01,7.474266060013204847e-08,2.210652092493603504e-07
3.339999999999999858e+00,9.999330877866284828e-01,2.118903074437078745e-05,1.302621203327142350e-03,1.706619467521429487e-04,2.001777222993351412e-05,1.756853645334875862e-05,-7.573020237937120314e-01,-8.454295685606622035e-01,8.812754476695021377e-02,7.456192597430095334e-08,1.898865458205278856e-07
3.350000000000000089e+00,9.999328316158984098e-01,-3.076930830770029557e-05,1.249961963023054051e-03,1.170975406948441432e-04,2.133632243959844227e-05,1.849380206539034840e-05,-7.573736869853153753e-01,-8.334791309356872624e-01,7.610544395037184551e-02,7.473815884628187522e-08,1.683985502154428104e-07
3.359999999999999876e+00,9.999341515268475034e-01,-9.207002873781802439e-05,1.176018588498355544e-03,7.039036039717635790e-05,2.251829199419177886e-05,1.923284802186234850e-05,-7.574056260288531961e-01,-8.219989674684363701e-01,6.459334143958321561e-02,7.542537126027632164e-08,1.596660683667039393e-07
3.370000000000000107e+00,9.999368678046536285e-01,-1.580482658034072134e-04,1.084107333750173067e-03,3.042338621535377563e-05,2.362317930206365191e-05,1.979479611740066859e-05,-7.574771504532205046e-01,-8.109362697526274477e-01,5.345911929940694307e-02,7.674155220508085377e-08,1.581931345917553244e-07
3.379999999999999893e+00,9.999405676425833223e-01,-2.194069058518803019e-04,9.769304417410393498e-04,-2.871130500943694675e-06,2.472250696018358157e-05,2.017189229381833869e-05,-7.575516453724016053e-01,-8.010132641457321512e-01,4.346161877333055978e-02,7.848626670252187795e-08,1.593158824864104872e-07
3.390000000000000124e+00,9.999446336295001458e-01,-2.635572999549421077e-04,8.571853585140358413e-04,-2.947975855232368327e-05,2.586387077120778712e-05,2.033172923138268221e-05,-7.576192248357926928e-01,-7.916350252121788778e-01,3.401580037638614329e-02,8.011534572037740157e-08,1.593974203739634277e-07
3.399999999999999911e+00,9.999483873780042886e-01,-2.786792435574929599e-04,7.295192636235179598e-04,-4.936103136536726404e-05,2.702873063055928444e-05,2.024128314900795473e-05,-7.577853085909963538e-01,-7.841129305237788394e-01,2.632762193278246135e-02,8.128786126125007255e-08,1.715020894188512557e-07
3.410000000000000142e+00,9.999512245060728777e-01,-2.588832221438945960e-04,6.008515461515395858e-04,-6.253518349292096830e-05,2.813146867280891456e-05,1.989602554406949829e-05,-7.579189670906807397e-01,-7.790222688751735625e-01,2.110330178449279850e-02,8.186327087424583607e-08,2.004804080524280607e-07
3.419999999999999929e+00,9.999527426303369548e-01,-2.071683563469287504e-04,4.778635511385997394e-04,-6.912365477956612019e-05,2.907301889357088577e-05,1.932961962476114170e-05,-7.580340918325321198e-01,-7.755883086207767674e-01,1.755421678824461637e-02,8.176423626552169364e-08,2.254264106493764075e-07
3.430000000000000160e+00,9.999528541848474728e-01,-1.340872936451041825e-04,3.635011965000218897e-04,-6.929963370579954774e-05,2.980318597807818550e-05,1.860074401800454588e-05,-7.581437852550990675e-01,-7.737588686824132811e-01,1.561508342731416157e-02,8.121996888211885030e-08,2.301442898478001098e-07
3.439999999999999947e+00,9.999517653030215447e-01,-5.295532332435686819e-05,2.552428541747829138e-04,-6.320252475046531191e-05,3.033591110909475240e-05,1.776241044886895434e-05,-7.582297311151384722e-01,-7.730965897584751723e-01,1.486685864333675555e-02,8.059076912917620968e-08,2.164796464310114743e-07
3.450000000000000178e+00,9.999498406885511947e-01,2.492372055318177267e-05,1.464716622648042359e-04,-5.090286420938931435e-05,3.071251239599761385e-05,1.682789338369853843e-05,-7.584021544983691188e-01,-7.743156945773159716e-01,1.591354007894688061e-02,8.016538967800291533e-08,1.970597729439305112e-07
3.459999999999999964e+00,9.999474307299767162e-01,9.228889725688232645e-05,2.997065830238248427e-05,-3.244200595650017084e-05,3.095851628595065454e-05,1.576229884285059777e-05,-7.585597476241727755e-01,-7.784993163043497644e-01,1.993956868017701667e-02,8.008769394458765775e-08,1.826779683078427752e-07
3.470000000000000195e+00,9.999447325411497944e-01,1.461457394598582316e-04,-9.896368857270038490e-05,-7.890205873871965244e-06,3.107690208351082754e-05,1.451805899446621718e-05,-7.586985709451921078e-01,-7.847647246941504839e-01,2.606615374895841081e-02,8.033825594435817079e-08,1.768627633236263819e-07
3.479999999999999982e+00,9.999417512719358525e-01,1.882175511393752848e-04,-2.419833426490712027e-04,2.263870681594606934e-05,3.107468829567405143e-05,1.308742145350018994e-05,-7.588495065487165236e-01,-7.934930688067173277e-01,3.464356225800076239e-02,8.075892109008147090e-08,1.976767260991607600e-07
3.490000000000000213e+00,9.999383952277332011e-01,2.247044750426935994e-04,-3.999289437902037820e-04,5.901461582975386488e-05,3.098307284799103125e-05,1.151899430307561499e-05,-7.589446013579812522e-01,-8.039795701674933293e-01,4.503496880951213255e-02,8.099596632094700598e-08,1.930326249954816831e-07
3.500000000000000000e+00,9.999346718910132603e-01,2.634104026453797662e-04,-5.752824312119894949e-04,1.011111757885906488e-04,3.084187854621910302e-05,9.882687674754637132e-06,-7.590324448460421536e-01,-8.155719519343329615e-01,5.653950708829086347e-02,8.084807253986259673e-08,1.675658001243363060e-07
3.510000000000000231e+00,9.999308083751605736e-01,3.097265156322056841e-04,-7.714656572845138586e-04,1.487858607005643880e-04,3.066439694882362710e-05,8.225606716871069069e-06,-7.591208271034314281e-01,-8.284030075183554942e-01,6.928218041492405221e-02,8.035254847506358324e-08,1.601457415567608678e-07
3.520000000000000018e+00,9.999272414206377135e-01,3.650417261310254561e-04,-9.888763065101036174e-04,2.018364541236450436e-04,3.042656384469436703e-05,6.563729583322919236e-06,-7.591356316844911634e-01,-8.416661012661065255e-01,8.253046958161532054e-02,7.961155467083059449e-08,1.642188502959385232e-07
3.530000000000000249e+00,9.999245469518792673e-01,4.286511305817340104e-04,-1.221153631473326532e-03,2.599771669054056693e-04,3.009847863727049258e-05,4.902129155501872979e-06,-7.591338211148692672e-01,-8.543066936790444377e-01,9.517287256417517050e-02,7.883536731866949005e-08,1.724416673898332419e-07
3.540000000000000036e+00,9.999233279295872689e-01,5.009208733636847256e-04,-1.455028182883645214e-03,3.228608953051857917e-04,2.968428670345160097e-05,3.247562804746077001e-06,-7.591715418174204144e-01,-8.668105520083710935e-01,1.076390101909507069e-01,7.831420588718607909e-08,1.797187167973390842e-07
3.550000000000000266e+00,9.999240641368696281e-01,5.849518051113461936e-04,-1.674025732036664134e-03,3.901333325395587963e-04,2.922266251909461427e-05,1.605120331046525242e-06,-7.591827367432325557e-01,-8.794790858223435759e-01,1.202963490791110063e-01,7.844140081875746799e-08,1.820687651754582248e-07
3.560000000000000053e+00,9.999269264544395908e-01,6.855819470014336454e-04,-1.863285699986472112e-03,4.614762206350360094e-04,2.874472039357317535e-05,-2.076199559151493958e-08,-7.591112381558086097e-01,-8.908420223810331606e-01,1.317307842252245231e-01,7.947483695791542570e-08,1.804990004128370629e-07
3.570000000000000284e+00,9.999316724396168921e-01,8.060997460639072760e-04,-2.012592430406325711e-03,5.366062499089042448e-04,2.823618583532511362e-05,-1.616025858889343363e-06,-7.591121215163616487e-01,-9.007951815472691193e-01,1.416830600309075261e-01,8.136648511334620475e-08,1.963135523030956620e-07
3.580000000000000071e+00,9.999377128473063703e-01,9.445971862469066055e-04,-2.116929539347348933e-03,6.152346129711824775e-04,2.764558262689082829e-05,-3.154133939951959983e-06,-7.591169505948922591e-01,-9.105592570423309828e-01,1.514423064474386682e-01,8.391384072206839792e-08,2.053032430726631219e-07
3.589999999999999858e+00,9.999442616499473191e-01,1.093126300264703980e-03,-2.175383908690181611e-03,6.970242860687876629e-04,2.692747791749096353e-05,-4.603687229794594632e-06,-7.590729549897341499e-01,-9.189270320338149833e-01,1.598540770440808612e-01,8.693912885337850410e-08,2.053814769364947779e-07
3.600000000000000089e+00,9.999504316569951534e-01,1.241034022468929729e-03,-2.189280225075422321e-03,7.815798653958188269e-04,2.607384426635972005e-05,-5.932260451420974255e-06,-7.590779349866548786e-01,-9.262886496403900383e-01,1.672107146537351596e-01,9.035913810474148002e-08,2.015790911968906585e-07
3.609999999999999876e+00,9.999552531961126700e-01,1.379871053136485191e-03,-2.160397389131166624e-03,8.684742468045269495e-04,2.510689455651961518e-05,-7.106820699289205101e-06,-7.590204885920239786e-01,-9.320915770750930474e-01,1.730710884830690410e-01,9.384305025485450358e-08,1.966946465703500735e-07
3.620000000000000107e+00,9.999577475259121551e-01,1.505713100176139189e-03,-2.090515736617029347e-03,9.572875329395588283e-04,2.405054142314336072e-05,-8.103959614722636918e-06,-7.590641652445753174e-01,-9.366100741403358132e-01,1.775459088957605236e-01,9.694534717167295877e-08,1.879234439172705606e-07
3.629999999999999893e+00,9.999570370996474500e-01,1.617404664457007665e-03,-1.983288446427684468e-03,1.047628568119595305e-03,2.290931829497654075e-05,-8.922516892670892858e-06,-7.590874884780991483e-01,-9.410281495342709412e-01,1.819406610561718207e-01,9.945369270602572426e-08,1.728655851795934950e-07
3.640000000000000124e+00,9.999524116465955403e-01,1.713313889392398866e-03,-1.847203574829440944e-03,1.139124150225343489e-03,2.166258739622715172e-05,-9.579097051522672589e-06,-7.590278400064369713e-01,-9.435957305172556486e-01,1.845678905108187329e-01,1.012194106921326503e-07,1.715839845761735205e-07
3.649999999999999911e+00,9.999433963355904842e-01,1.790429172961927832e-03,-1.696530898098408489e-03,1.231378767710405000e-03,2.027200793517048712e-05,-1.009634006981365454e-05,-7.590034637323943567e-01,-9.439273675587358525e-01,1.849239038263415236e-01,1.023519611529436237e-07,1.879454503139754706e-07
3.660000000000000142e+00,9.999297609697466171e-01,1.846481079349113295e-03,-1.548767329459101215e-03,1.323925549891661170e-03,1.870868439843345181e-05,-1.051025248124412239e-05,-7.590266787098705059e-01,-9.430293332364613201e-01,1.840026545265907865e-01,1.031091456848091015e-07,2.145258561903062855e-07
3.669999999999999929e+00,9.999114981094333610e-01,1.881753672323977422e-03,-1.419911480431883125e-03,1.416208151328024944e-03,1.699447907024850186e-05,-1.088413447246056592e-05,-7.590471688635951342e-01,-9.413050647343265132e-01,1.822578958707313512e-01,1.034092313791794743e-07,2.344978615731463378e-07
3.680000000000000160e+00,9.998889299313741263e-01,1.897521732418553427e-03,-1.319676960653872952e-03,1.507629936580846645e-03,1.521979425226027233e-05,-1.128883430585890375e-05,-7.590245236382162641e-01,-9.381876746519550725e-01,1.791631510137388361e-01,1.030045342856774706e-07,2.418493918465713932e-07
3.689999999999999947e+00,9.998628895171102204e-01,1.892652231155978132e-03,-1.248561117259457381e-03,1.597657074745082242e-03,1.350494513048772421e-05,-1.175555250742715060e-05,-7.590105244381062377e-01,-9.332536329271724496e-01,1.742431084890662396e-01,1.018961660368357238e-07,2.364155065048834103e-07
3.700000000000000178e+00,9.998347733353470934e-01,1.862734435238545079e-03,-1.198575632331904187e-03,1.685902830288022554e-03,1.192837955357701394e-05,-1.225949263332840818e-05,-7.590255457488942481e-01,-9.271270915659004519e-01,1.681015458170062038e-01,1.003800014987346205e-07,2.261732920949555137e-07
3.709999999999999964e+00,9.998063653491686686e-01,1.803071570919471912e-03,-1.158244108814968868e-03,1.772125688417162080e-03,1.048314595651683399e-05,-1.275642896586035539e-05,-7.590381765337735898e-01,-9.201297293397535659e-01,1.610915528059799484e-01,9.895731708370027778e-08,2.200899189563898517e-07
3.720000000000000195e+00,9.997794632707757145e-01,1.712611796948387876e-03,-1.119564796054150525e-03,1.856147221698672706e-03,9.094288661427661597e-06,-1.321976358413609625e-05,-7.589923435261073381e-01,-9.116704224715054261e-01,1.526780789453980602e-01,9.827649393005827072e-08,2.182938196870765069e-07
3.729999999999999982e+00,9.997554574022350371e-01,1.595948698332961147e-03,-1.082317183916598705e-03,1.937751434196888006e-03,7.675673059937152006e-06,-1.363163961805665337e-05,-7.589230517912617380e-01,-9.007520736573745301e-01,1.418290218661127922e-01,9.870188222536709309e-08,2.134563736877481688e-07
3.740000000000000213e+00,9.997351296587316805e-01,1.462705031812087811e-03,-1.052611857631473606e-03,2.016613815845142745e-03,6.180721580373207693e-06,-1.395779341993626486e-05,-7.589204841575429850e-01,-8.879858941390736948e-01,1.290654099815307654e-01,1.001411331654941865e-07,2.081295416012096666e-07
3.750000000000000000e+00,9.997187371449423043e-01,1.324288939625077035e-03,-1.036883112864057672e-03,2.092271546378221461e-03,4.610183407538588418e-06,-1.416154078755815713e-05,-7.589221365089322546e-01,-8.742283688381977669e-01,1.153062323292654984e-01,1.023949404581785231e-07,2.270036283391618781e-07
3.760000000000000231e+00,9.997061820191901482e-01,1.189165345421382960e-03,-1.036161452551860639e-03,2.164136243098140240e-03,2.971677356617387793e-06,-1.425265937544857472e-05,-7.589671900493274448e-01,-8.594363486372748051e-01,1.004691585879473464e-01,1.052795096600841659e-07,2.450583693747176994e-07
3.770000000000000018e+00,9.996971316516157779e-01,1.060287781841646364e-03,-1.045354235430087392e-03,2.231547345967305109e-03,1.234989944932385471e-06,-1.431473178800956559e-05,-7.590641257891387328e-01,-8.451062904563813039e-01,8.604216466724258494e-02,1.085824179612802380e-07,2.584410587758156908e-07
3.780000000000000249e+00,9.996910908082262681e-01,9.370052528726039104e-04,-1.057350822507303239e-03,2.293843305859525044e-03,-6.554766561806446354e-07,-1.447539071064225501e-05,-7.591115202407621165e-01,-8.304905286150184862e-01,7.137900837425631417e-02,1.119424416224388219e-07,2.642112235662352759e-07
3.790000000000000036e+00,9.996875031708257753e-01,8.181808561181898526e-04,-1.066888638374187057e-03,2.350416528081990166e-03,-2.713276182755691589e-06,-1.483777517336655869e-05,-7.592767469217440723e-01,-8.164720880886299215e-01,5.719534116688580749e-02,1.149448049961907161e-07,2.617590628695154464e-07
3.800000000000000266e+00,9.996858742206096160e-01,7.021066374569621916e-04,-1.070502091845545794e-03,2.400736493063616080e-03,-4.869426898798687985e-06,-1.542157689795818000e-05,-7.594350662987935374e-01,-8.042345546903800768e-01,4.479948839158653245e-02,1.173070700275456921e-07,2.517403845381238625e-07
3.810000000000000053e+00,9.996858266139646565e-01,5.844346502465836779e-04,-1.064411136895495073e-03,2.444346002746403818e-03,-7.016419783672432079e-06,-1.615928905344960129e-05,-7.596087343754189813e-01,-7.933143874464538836e-01,3.370565307103487451e-02,1.188624519890850484e-07,2.383544492889910771e-07
3.820000000000000284e+00,9.996870721659139036e-01,4.586370768683038974e-04,-1.044131607214133150e-03,2.480840663483253362e-03,-9.085338660079538215e-06,-1.695820672721322112e-05,-7.598654720309512278e-01,-7.850581206591661365e-01,2.519264862821489828e-02,1.194915302688795295e-07,2.271292443012384865e-07
3.830000000000000071e+00,9.996893986475974270e-01,3.197736429542159938e-04,-1.006367884275826807e-03,2.509849554673834835e-03,-1.106447502677944686e-05,-1.777761485733335474e-05,-7.600535140711340842e-01,-7.795610110730251119e-01,1.950749700189097907e-02,1.189507861777915494e-07,2.175151678773801223e-07
3.839999999999999858e+00,9.996927977605303273e-01,1.679637241431909721e-04,-9.507578271137331807e-04,2.531042264401652322e-03,-1.294997669140114203e-05,-1.864291935756995372e-05,-7.602170455396263238e-01,-7.754619004933347437e-01,1.524485495370846155e-02,1.170164286114545139e-07,2.074450193845223112e-07
3.850000000000000089e+00,9.996976490510847135e-01,8.965699407636305179e-06,-8.795980258771499138e-04,2.544166011653917463e-03,-1.469979939496534776e-05,-1.958301714978605230e-05,-7.604274656151376321e-01,-7.734491584753981908e-01,1.302169286026060545e-02,1.138817254909349711e-07,1.982390718247017958e-07
3.859999999999999876e+00,9.997047171495379025e-01,-1.477298507137073049e-04,-7.956904723961993539e-04,2.549082435730184396e-03,-1.624041147783382812e-05,-2.057174885379993028e-05,-7.606435123038671753e-01,-7.741383278266490420e-01,1.349481552278191526e-02,1.102526910575400388e-07,1.935986133627665140e-07
3.870000000000000107e+00,9.997148977594039199e-01,-2.922013866264964056e-04,-7.003334019288000615e-04,2.545776651575250380e-03,-1.750648053287014944e-05,-2.154675006077997568e-05,-7.608008745864967004e-01,-7.771468852257519266e-01,1.634601063925524012e-02,1.068298650439027345e-07,1.952761168322325602e-07
3.879999999999999893e+00,9.997289540116929274e-01,-4.176527389154825309e-04,-5.938962751002107394e-04,2.534346137912369713e-03,-1.846853140561553945e-05,-2.247075163228284204e-05,-7.609153218276544228e-01,-7.812898886922358122e-01,2.037456686458136157e-02,1.040074365859248433e-07,1.982500115182972422e-07
3.890000000000000124e+00,9.997473839718533650e-01,-5.226803363611696876e-04,-4.783495781491951143e-04,2.514988858488122290e-03,-1.912539903762611711e-05,-2.334696765303429606e-05,-7.610743421662251595e-01,-7.869425401347796001e-01,2.586819796855440584e-02,1.020438476781448723e-07,1.988070141845099670e-07
3.899999999999999911e+00,9.997702873040301697e-01,-6.111558719474952713e-04,-3.580032800134588388e-04,2.487990842024306436e-03,-1.947052330192642440e-05,-2.417562068715569271e-05,-7.612201182650344400e-01,-7.945600337388281087e-01,3.333991547379371034e-02,1.010629990521017438e-07,2.037697011125771951e-07
3.910000000000000142e+00,9.997971662997080511e-01,-6.899371485848007721e-04,-2.368711928090534073e-04,2.453708170077585453e-03,-1.946894741087115379e-05,-2.491999297860352029e-05,-7.613386824793392238e-01,-8.036563641745682052e-01,4.231768169522902301e-02,1.010618657847300429e-07,1.998182306284235210e-07
3.919999999999999929e+00,9.998267967828041725e-01,-7.658341711903284737e-04,-1.159364785929284267e-04,2.412552958106915085e-03,-1.908216598324748945e-05,-2.552083324255414396e-05,-7.614021716533335704e-01,-8.134195263648353880e-01,5.201735471150182449e-02,1.017957937111435283e-07,1.945612264631080279e-07
3.930000000000000160e+00,9.998573885043137155e-01,-8.433200073766679034e-04,5.888140340444461704e-06,2.364987133847699669e-03,-1.832729075751026121e-05,-2.592457848426502838e-05,-7.614534497363130150e-01,-8.230515689255593070e-01,6.159811918924623653e-02,1.027875818966729516e-07,1.994752345524375414e-07
3.939999999999999947e+00,9.998870032760173165e-01,-9.232157298550442565e-04,1.276949060418493221e-04,2.311503792329093303e-03,-1.730217777587879379e-05,-2.608924172833527913e-05,-7.615254345703673655e-01,-8.327049528356476049e-01,7.117951826528025328e-02,1.038204449807508442e-07,2.160621555002961713e-07
3.950000000000000178e+00,9.999138873685030626e-01,-1.001660546337143198e-03,2.436871871516508388e-04,2.252585146410704398e-03,-1.613269491343824575e-05,-2.597886987434302566e-05,-7.616367056584922857e-01,-8.430880706854708695e-01,8.145136502697852832e-02,1.048632606128299198e-07,2.351596537497613326e-07
3.959999999999999964e+00,9.999366032915767422e-01,-1.069782752983941499e-03,3.449181625211825402e-04,2.188671385573631722e-03,-1.488933125423290863e-05,-2.556667147571788532e-05,-7.616712045070022086e-01,-8.538071849547254066e-01,9.213598044772322582e-02,1.056155585676516719e-07,2.474234608307313010e-07
3.970000000000000195e+00,9.999541325073166842e-01,-1.116192070977429455e-03,4.249135034874883710e-04,2.120186429306167904e-03,-1.356201941584280767e-05,-2.484453230016134766e-05,-7.616799829939637778e-01,-8.634202890775830586e-01,1.017403060836192252e-01,1.056892584361220681e-07,2.472656712715348704e-07
3.979999999999999982e+00,9.999659957752730088e-01,-1.132756234235765070e-03,4.846793432594004628e-04,2.047607762414253591e-03,-1.211609189445765397e-05,-2.383438537768628793e-05,-7.617773607948508108e-01,-8.729151396767540483e-01,1.111377788819032653e-01,1.049879220556764899e-07,2.334280124749454899e-07
3.990000000000000213e+00,9.999722824219704487e-01,-1.119771108613527334e-03,5.325302037080470929e-04,1.971502123479918541e-03,-1.056203623254056455e-05,-2.259962871221781407e-05,-7.618605029921509120e-01,-8.833184973754735214e-01,1.214579943833226511e-01,1.037282236145757555e-07,2.117706361381976876e-07
4.000000000000000000e+00,9.999735153144591049e-01,-1.085720227655721619e-03,5.783358459878106461e-04,1.892463653016131665e-03,-8.964346539312261479e-06,-2.123587346742866118e-05,-7.618965095517562514e-01,-8.934733541799299017e-01,1.315768446281736226e-01,1.021501667598643414e-07,1.905610467201057645e-07
4.009999999999999787e+00,9.999704254293181327e-01,-1.041719752629941421e-03,6.271534570121710308e-04,1.810983818857537500e-03,-7.386611726996990927e-06,-1.982319053986769704e-05,-7.620007295910441458e-01,-9.041304895587790602e-01,1.421297599677348866e-01,1.003893827691469798e-07,1.751856577580923613e-07
4.020000000000000462e+00,9.999637782731466418e-01,-9.957159505579904913e-04,6.778748708929804205e-04,1.727361268432530067e-03,-5.833736848083101118e-06,-1.837325273044998982e-05,-7.620014502403288370e-01,-9.149546689844714198e-01,1.529532187441425550e-01,9.844788318040764982e-08,1.758783754191028947e-07
4.030000000000000249e+00,9.999543458526124473e-01,-9.504126972586256000e-04,7.273104602523072955e-04,1.641742366793711577e-03,-4.249594300300268110e-06,-1.683125260747256628e-05,-7.620137441540789647e-01,-9.245968426054516076e-01,1.625830984513726152e-01,9.636664661322422424e-08,1.765278341281373287e-07
4.040000000000000036e+00,9.999429395719808822e-01,-9.043788543022057529e-04,7.754770811506781934e-04,1.554276528904245105e-03,-2.573344504687408390e-06,-1.513628963736257312e-05,-7.620603623903701163e-01,-9.344097570414835463e-01,1.723493946511134300e-01,9.433216307875199782e-08,1.923784593849120483e-07
4.049999999999999822e+00,9.999303924690656764e-01,-8.540978274802150504e-04,8.277726423240976128e-04,1.465264522337896436e-03,-8.018728057503176969e-07,-1.327747457496527348e-05,-7.619677064590382187e-01,-9.428391460828200454e-01,1.808714396237818267e-01,9.244033579763718546e-08,2.084960166737204190e-07
4.060000000000000497e+00,9.999175182266838435e-01,-7.960034439674957846e-04,8.923444119441412267e-04,1.375172214696965527e-03,1.001904337996428014e-06,-1.129962929076513030e-05,-7.619110913981671507e-01,-9.488767638566062423e-01,1.869656724584391194e-01,9.077750361043641328e-08,2.100498492918490001e-07
4.070000000000000284e+00,9.999050608215919178e-01,-7.284861056155164183e-04,9.745730508724638561e-04,1.284496968069133091e-03,2.762519479809431308e-06,-9.276860628872316851e-06,-7.618481568883980204e-01,-9.533459615662838171e-01,1.914978046778857690e-01,8.949807226319973377e-08,1.979877659596951389e-07
4.080000000000000071e+00,9.998936659942049276e-01,-6.537355152247191319e-04,1.073312343952027544e-03,1.193612021688499883e-03,4.450637298826902985e-06,-7.288893077223813190e-06,-7.617263918114356436e-01,-9.553136250300328092e-01,1.935872332185971378e-01,8.870325654812452197e-08,1.954019965832998196e-07
4.089999999999999858e+00,9.998839023686292293e-01,-5.787011818669642385e-04,1.181823720821221103e-03,1.102736492753814525e-03,6.087379930968701802e-06,-5.402165871738476460e-06,-7.616169797545295772e-01,-9.542365737538103243e-01,1.926195939992807471e-01,8.848074338665764050e-08,2.044568665482415781e-07
4.099999999999999645e+00,9.998762518058531557e-01,-5.142538903019247369e-04,1.291229345918336151e-03,1.012053106046945702e-03,7.700175428470352101e-06,-3.645907991154712665e-06,-7.615839282227364615e-01,-9.514283910648186904e-01,1.898444628420822566e-01,8.900137020264270267e-08,2.066532416300503883e-07
4.110000000000000320e+00,9.998710163794283234e-01,-4.725389694450687580e-04,1.392249692938068821e-03,9.218530525793828352e-04,9.289504030834756226e-06,-1.995951523775843687e-06,-7.614660776776234208e-01,-9.466541685443400356e-01,1.851880908667166425e-01,9.024852505218146518e-08,2.326991621615093209e-07
4.120000000000000107e+00,9.998682663836520046e-01,-4.635770259766112261e-04,1.474670861163994689e-03,8.325797052365688624e-04,1.084222117163967501e-05,-3.858580534006685741e-07,-7.613674325968846635e-01,-9.388292489195030344e-01,1.774618163226183987e-01,9.182435280324775810e-08,2.518690045416605017e-07
4.129999999999999893e+00,9.998678867299657380e-01,-4.920111196250149610e-04,1.527801125881793126e-03,7.447633253286714029e-04,1.236461980506774899e-05,1.258228845458952736e-06,-7.613421229460696216e-01,-9.293496300130037469e-01,1.680075070669341253e-01,9.354672989369737550e-08,2.496018915998376997e-07
4.139999999999999680e+00,9.998695401577748498e-01,-5.546156692069238725e-04,1.543829594413603443e-03,6.589390780409494497e-04,1.388960472485800007e-05,2.978062292508783816e-06,-7.612920525928891236e-01,-9.184867472910933639e-01,1.571946946982042403e-01,9.557680047418475228e-08,2.391371520804597139e-07
4.150000000000000355e+00,9.998725800806910202e-01,-6.404184299695089106e-04,1.521846615345830806e-03,5.756212554491117435e-04,1.544989981870077922e-05,4.752392175653645699e-06,-7.612829436417046791e-01,-9.060894908715391161e-01,1.448065472298344647e-01,9.784876814720704413e-08,2.353021517631503912e-07
4.160000000000000142e+00,9.998761482868363526e-01,-7.353944913355706450e-04,1.468478995743340270e-03,4.953207320345608383e-04,1.704636710207818649e-05,6.487748748312207835e-06,-7.613148543013221747e-01,-8.933725109501869932e-01,1.320576566488648185e-01,1.001483049572148694e-07,2.404229473285113272e-07
4.169999999999999929e+00,9.998793952441435984e-01,-8.294789788726783649e-04,1.393279846252562688e-03,4.185500500908907544e-04,1.864068957994319034e-05,8.050616346618883195e-06,-7.612922507750797818e-01,-8.797254974841296482e-01,1.184332467090498942e-01,1.023576775558328688e-07,2.494282860254770640e-07
4.179999999999999716e+00,9.998816374384097427e-01,-9.198772239955035034e-04,1.301521882625906968e-03,3.457935467207090704e-04,2.017908075530490329e-05,9.337910153284731689e-06,-7.613336391231532163e-01,-8.651491316416795030e-01,1.038154925185262589e-01,1.043689369627601662e-07,2.540140935369805675e-07
4.190000000000000391e+00,9.998824113866907615e-01,-1.008050297597171867e-03,1.190229652534001989e-03,2.774735544013182879e-04,2.163024377293143807e-05,1.033407973523937633e-05,-7.614389983276098617e-01,-8.511946527038929400e-01,8.975565437628311993e-02,1.061575256799714752e-07,2.437284973844100477e-07
4.200000000000000178e+00,9.998814246498980429e-01,-1.094400458641098337e-03,1.051203973957241149e-03,2.139553785539405209e-04,2.300653555886684622e-05,1.109737068415461126e-05,-7.615352251779012871e-01,-8.381563856977588545e-01,7.662116051985758125e-02,1.077273619414169501e-07,2.505803882169033159e-07
4.209999999999999964e+00,9.998784837383719593e-01,-1.175581068186043162e-03,8.785530593186316201e-04,1.555940167580541472e-04,2.434534946264775207e-05,1.168690083047250093e-05,-7.616649255958766185e-01,-8.261509641165478701e-01,6.448603852067127939e-02,1.088638288408223687e-07,2.616006906652756925e-07
4.219999999999999751e+00,9.998735185817511084e-01,-1.244859088066674032e-03,6.746601760164185578e-04,1.027778740274643313e-04,2.566227650530728040e-05,1.210810778798350662e-05,-7.617969798882024968e-01,-8.157394023792433613e-01,5.394242249104080900e-02,1.093291885895325684e-07,2.670947913951948749e-07
4.230000000000000426e+00,9.998666460259483246e-01,-1.293757800709889215e-03,4.511475265309033457e-04,5.591983326405667654e-05,2.691934954699488241e-05,1.232721465580624642e-05,-7.618963340726938593e-01,-8.062585052002926300e-01,4.436217112759877762e-02,1.091691029416741643e-07,2.633042477384606173e-07
4.240000000000000213e+00,9.998581786475356781e-01,-1.314539892549292056e-03,2.255625415676555277e-04,1.539101591612570925e-05,2.804193988979855316e-05,1.232134949987916278e-05,-7.620877086284317814e-01,-7.984695610425052159e-01,3.638185241407344145e-02,1.084999370967218405e-07,2.492943749210496662e-07
4.250000000000000000e+00,9.998486605315706210e-01,-1.303052148257765079e-03,1.594056453735762314e-05,-1.855505724392657657e-05,2.896999764121705712e-05,1.210211903964219652e-05,-7.622342390352210284e-01,-7.932454000093203117e-01,3.101116097409926248e-02,1.072985825236867547e-07,2.318289435976339519e-07
4.259999999999999787e+00,9.998389555108443405e-01,-1.260178064331041181e-03,-1.647008995276363972e-04,-4.580723184442404063e-05,2.969320877726325415e-05,1.170041581682466071e-05,-7.622905527172522122e-01,-7.885899587070142047e-01,2.629940598976199945e-02,1.056383763415378689e-07,2.197218493815711327e-07
4.270000000000000462e+00,9.998302084047862026e-01,-1.190974046899955733e-03,-3.121622137282708100e-04,-6.634578725724896327e-05,3.023753595658526690e-05,1.114524672666078895e-05,-7.624049940223540656e-01,-7.844976033006784144e-01,2.209260927832434537e-02,1.039083868860473944e-07,2.168792012646747480e-07
4.280000000000000249e+00,9.998235867396102483e-01,-1.102621786679326959e-03,-4.320259256554481774e-04,-8.014754671899382450e-05,3.062519245102575670e-05,1.045911940307058889e-05,-7.625742158062440712e-01,-7.824389133062289448e-01,1.986469749998482498e-02,1.026304334690423858e-07,2.219253596447146037e-07
4.290000000000000036e+00,9.998199720222034070e-01,-1.002767858700512934e-03,-5.373640601331866520e-04,-8.711237791515309876e-05,3.085778335157652349e-05,9.666173078031551819e-06,-7.626792950681320349e-01,-7.822622807253590826e-01,1.958298565722705817e-02,1.021965197688393264e-07,2.294128507163151198e-07
4.299999999999999822e+00,9.998197900831479190e-01,-8.988272652575064357e-04,-6.430999587477810933e-04,-8.706058054782522294e-05,3.093900864256707284e-05,8.802491058329915485e-06,-7.627605482109474089e-01,-7.828458400557163355e-01,2.008529184476894047e-02,1.027401979854589944e-07,2.354776396096269764e-07
4.310000000000000497e+00,9.998230188057531942e-01,-7.977270856970898605e-04,-7.586866422431311338e-04,-7.979898791189447209e-05,3.090265615086532053e-05,7.916802008234055356e-06,-7.628476397058626679e-01,-7.841930735270822295e-01,2.134543382121958238e-02,1.041281782933519957e-07,2.400495797694190969e-07
4.320000000000000284e+00,9.998293103670882198e-01,-7.050717959683276389e-04,-8.835537338804876593e-04,-6.520841798309094542e-05,3.080870829403940748e-05,7.051842517022269283e-06,-7.629987952684549324e-01,-7.868772896111615456e-01,2.387849434270664442e-02,1.060915589432941184e-07,2.412306792098917185e-07
4.330000000000000071e+00,9.998381246047470805e-01,-6.236410429130685804e-04,-1.008947770837213993e-03,-4.329571994498414034e-05,3.071191220742035000e-05,6.220981921105014494e-06,-7.631783701137283549e-01,-7.920699685241755494e-01,2.889159841044718069e-02,1.083774858814231242e-07,2.362922717491500180e-07
4.339999999999999858e+00,9.998487856137689977e-01,-5.523626450703549148e-04,-1.124852450601716717e-03,-1.417932132895834429e-05,3.063453332002839688e-05,5.414886597802375683e-06,-7.632972248620468747e-01,-7.991211028328107924e-01,3.582387797076395236e-02,1.108752919034990375e-07,2.277238460024477718e-07
4.350000000000000533e+00,9.998604516564575384e-01,-4.866658047668415490e-04,-1.226826222228892061e-03,2.197665201564500469e-05,3.056363638938503543e-05,4.640756483554272427e-06,-7.633996582856370505e-01,-8.070151989586911156e-01,4.361554067305409982e-02,1.135115061070322733e-07,2.214502232700255036e-07
4.360000000000000320e+00,9.998721153629981373e-01,-4.201428841846309241e-04,-1.318138855137041422e-03,6.502404891916439345e-05,3.046979480518428616e-05,3.944373254620536814e-06,-7.635429204140663506e-01,-8.161410531793436007e-01,5.259813276527723624e-02,1.160736775118415925e-07,2.193592416599443595e-07
4.370000000000000107e+00,9.998827237430124582e-01,-3.472764602793834417e-04,-1.406343314124562953e-03,1.148357424648297506e-04,3.032869937684192630e-05,3.378803114718702182e-06,-7.636743001582682044e-01,-8.267152434817409690e-01,6.304094332347279228e-02,1.182776660510743147e-07,2.175510707136396604e-07
4.379999999999999893e+00,9.998913502725931268e-01,-2.662657083025959503e-04,-1.497634648013054532e-03,1.712548796527569640e-04,3.012302153883909480e-05,2.956133881967190855e-06,-7.638072021284969537e-01,-8.383832811282527775e-01,7.457607899975585153e-02,1.199284165834474516e-07,2.114252659612958496e-07
4.389999999999999680e+00,9.998973135269282331e-01,-1.792917787275119328e-04,-1.593763627245854859e-03,2.340365104928090426e-04,2.982226547151504739e-05,2.643426476734617569e-06,-7.639512396154023444e-01,-8.514822105793978801e-01,8.753097096399553578e-02,1.210139855481784941e-07,2.023605696344077387e-07
4.400000000000000355e+00,9.999002147807116714e-01,-8.879640512259003775e-05,-1.693114030105537541e-03,3.028198059370880240e-04,2.937379898882990257e-05,2.403402137189936720e-06,-7.639887803376752551e-01,-8.648382302464854288e-01,1.008494499088101876e-01,1.215103491529754237e-07,2.053656222855693159e-07
4.410000000000000142e+00,9.998999567230617558e-01,6.712608194177816548e-06,-1.792941936643823635e-03,3.771299492734101226e-04,2.873339002346206151e-05,2.226974313207064315e-06,-7.640361823317917134e-01,-8.772253628467389097e-01,1.131891805149472380e-01,1.213113321286351682e-07,2.084611927521962116e-07
4.419999999999999929e+00,9.998967446958569871e-01,1.119103398767501070e-04,-1.889169353103892267e-03,4.563980533362734437e-04,2.790456746941583397e-05,2.129590483856680022e-06,-7.641040521067992142e-01,-8.894192943103331750e-01,1.253152422035339053e-01,1.204388313145835166e-07,2.306528725792844625e-07
4.429999999999999716e+00,9.998910274144041654e-01,2.292496072760152545e-04,-1.974464807512012112e-03,5.399997420583575692e-04,2.692823067658254167e-05,2.131545214612455380e-06,-7.641646246468496440e-01,-9.013437602013544270e-01,1.371791355545047830e-01,1.190013138235114827e-07,2.519311499415977096e-07
4.440000000000000391e+00,9.998834276879201566e-01,3.555221137245900636e-04,-2.038947938727245831e-03,6.273077289178974119e-04,2.582612528766479453e-05,2.242674327577387079e-06,-7.642046002421897244e-01,-9.128966395907832654e-01,1.486920393485935687e-01,1.172209001586641164e-07,2.692452496511066329e-07
4.450000000000000178e+00,9.998746654388358523e-01,4.846408025879121403e-04,-2.075218493645890859e-03,7.177367253301313119e-04,2.456919435980343673e-05,2.450342681438438436e-06,-7.642105052734715631e-01,-9.235148171995284372e-01,1.593043119260569296e-01,1.153751830322048292e-07,2.800277121295380311e-07
4.459999999999999964e+00,9.998654611718833518e-01,6.128463901067803280e-04,-2.083760975938128528e-03,8.107603359195064002e-04,2.310916910542744058e-05,2.716331345832839038e-06,-7.641694475153679722e-01,-9.324482049295832464e-01,1.682787574142153297e-01,1.136656317981343490e-07,2.813471513540832802e-07
4.469999999999999751e+00,9.998564455076788260e-01,7.398724168529352335e-04,-2.073707665296937487e-03,9.058897725619842207e-04,2.142815788822881982e-05,2.996317321114729397e-06,-7.641269846714062730e-01,-9.392339901519932699e-01,1.751070054805870246e-01,1.123631773666272976e-07,2.731916111109455869e-07
4.480000000000000426e+00,9.998480701690594108e-01,8.649927431975401593e-04,-2.058071349683626098e-03,1.002608057185232779e-03,1.954936587093994785e-05,3.267135525444864706e-06,-7.641195373852088801e-01,-9.443326307418913323e-01,1.802130933566824522e-01,1.117200338743175306e-07,2.609959561805652584e-07
4.490000000000000213e+00,9.998405819882105749e-01,9.824861278617382041e-04,-2.046961130822892803e-03,1.100277522426489638e-03,1.751291308774358926e-05,3.525922710032523518e-06,-7.641439269875627271e-01,-9.486252108322568155e-01,1.844812838446941439e-01,1.116558804989447895e-07,2.460642007928726116e-07
4.500000000000000000e+00,9.998341107178754239e-01,1.081192328844166224e-03,-2.043739846910045278e-03,1.198087623788579841e-03,1.535421595049728705e-05,3.761700364746013645e-06,-7.640987264824224967e-01,-9.516544316246682289e-01,1.875557051422457044e-01,1.118169533914560941e-07,2.248365684742736903e-07
4.509999999999999787e+00,9.998287646174657262e-01,1.148993029597825989e-03,-2.046373331169535140e-03,1.295114963134396226e-03,1.309978744497048727e-05,3.941841578552064680e-06,-7.640128027237668151e-01,-9.520746752450806039e-01,1.880618725213138165e-01,1.119216424497936984e-07,2.074225333714707631e-07
4.520000000000000462e+00,9.998246283627008069e-01,1.178891459626792192e-03,-2.051071679791594774e-03,1.390483582449614881e-03,1.077348926341428802e-05,4.030014818679782613e-06,-7.639748466618707656e-01,-9.500910572210324867e-01,1.861162105591616933e-01,1.119934636302871036e-07,1.962503055619180259e-07
4.530000000000000249e+00,9.998216856276613829e-01,1.171720284141857839e-03,-2.053488927780954942e-03,1.483518949499202213e-03,8.407083588066121632e-06,4.001835783453574551e-06,-7.639805805388930615e-01,-9.468708765095054103e-01,1.828902959706123210e-01,1.122492051697510182e-07,2.113489487864939065e-07
4.540000000000000036e+00,9.998197532383086283e-01,1.133301711947005876e-03,-2.047317268703701537e-03,1.573792005228928474e-03,6.046014708540521156e-06,3.838675444718918000e-06,-7.639178943599670424e-01,-9.420512805702412340e-01,1.781333862102741639e-01,1.125934770520336882e-07,2.335648239260024184e-07
4.549999999999999822e+00,9.998185314710295035e-01,1.069228604212927279e-03,-2.024797933077116061e-03,1.661042333729577771e-03,3.738571348413756872e-06,3.529790852670350264e-06,-7.638577681014624421e-01,-9.346074417199827788e-01,1.707496736185203923e-01,1.125299317547063993e-07,2.424708460679880773e-07
4.560000000000000497e+00,9.998177443862340530e-01,9.825208979625571406e-04,-1.981176757315490991e-03,1.745052503722774838e-03,1.515039504788929710e-06,3.100602269794236202e-06,-7.638625288777831646e-01,-9.257282838232460120e-01,1.618657549454628752e-01,1.117378681019039021e-07,2.617141565686154081e-07
4.570000000000000284e+00,9.998172300530839829e-01,8.758556721052850914e-04,-1.919010620263028729e-03,1.825559317855894852e-03,-6.207908263424038781e-07,2.627052311753638381e-06,-7.638658865831545741e-01,-9.158188659543572419e-01,1.519529793712026400e-01,1.101997839458452312e-07,2.843552324716114299e-07
4.580000000000000071e+00,9.998169924029481903e-01,7.549354140850819597e-04,-1.847405292821332383e-03,1.902247981494826091e-03,-2.682769289943693220e-06,2.198961785665662237e-06,-7.638955589823761549e-01,-9.053717347262585369e-01,1.414761757438823542e-01,1.079847929356996915e-07,2.885441787725540053e-07
4.589999999999999858e+00,9.998172481746816498e-01,6.285246578856231369e-04,-1.776852106297983642e-03,1.974816705468738012e-03,-4.693025108398025678e-06,1.862556988991718460e-06,-7.638605595632763645e-01,-8.939564223332014947e-01,1.300958627699250747e-01,1.053183873157933163e-07,2.786557398160027788e-07
4.600000000000000533e+00,9.998183812960949046e-01,5.046716636184843223e-04,-1.714074167382641060e-03,2.043053004978772572e-03,-6.677827164451551257e-06,1.597573999800633097e-06,-7.638521008497788367e-01,-8.810658633904938641e-01,1.172137625407149858e-01,1.026171142586972441e-07,2.681555719696859796e-07
4.610000000000000320e+00,9.998207806796677311e-01,3.869275664365895992e-04,-1.659853334153293773e-03,2.106862405353456241e-03,-8.656898682566663511e-06,1.338221385588127079e-06,-7.639323393961932052e-01,-8.683621094123744610e-01,1.044297700161812142e-01,1.003936924885508692e-07,2.593967027841870276e-07
4.620000000000000107e+00,9.998246449339257547e-01,2.746056201922088182e-04,-1.610556393383137880e-03,2.166237735113808044e-03,-1.062881958621979435e-05,1.011675109718132330e-06,-7.639716157538155583e-01,-8.563825171884149601e-01,9.241090143459938788e-02,9.880609995616912565e-08,2.467653690274573819e-07
4.629999999999999893e+00,9.998299269285806368e-01,1.667726165938107131e-04,-1.561760879040484861e-03,2.221201826795219433e-03,-1.257300420992198527e-05,5.767374096224956164e-07,-7.639945812401875980e-01,-8.442708980431953281e-01,8.027631680300775785e-02,9.758844534251706835e-08,2.461922758989487647e-07
4.639999999999999680e+00,9.998364420443294209e-01,6.491340168778342496e-05,-1.510446051716374596e-03,2.271753363486323125e-03,-1.446788929222723662e-05,4.812205315874084263e-08,-7.640291479769425464e-01,-8.322767712420162667e-01,6.824762326507374799e-02,9.654295106342883199e-08,2.389680042735875531e-07
4.650000000000000355e+00,9.998439725659251653e-01,-2.908554489470886582e-05,-1.454252975102120638e-03,2.317818587274668701e-03,-1.629693260333222790e-05,-5.172119708221573992e-07,-7.641042979551168068e-01,-8.208721227083801697e-01,5.676782475326332816e-02,9.577432290780620920e-08,2.356489792187943522e-07
4.660000000000000142e+00,9.998522732003062297e-01,-1.162769604643090743e-04,-1.390105057240742297e-03,2.359212478072830309e-03,-1.803312963578994823e-05,-1.066297681345929332e-06,-7.641603805493114576e-01,-8.105140390369157677e-01,4.635365848760433088e-02,9.553171724636166735e-08,2.411743096342178205e-07
4.669999999999999929e+00,9.998610381244508183e-01,-2.000729138677915858e-04,-1.314636495631187887e-03,2.395637086253152564e-03,-1.963219834142053880e-05,-1.579553613596220201e-06,-7.642294728939824644e-01,-8.007613484405506910e-01,3.653187554656826125e-02,9.572325451822056509e-08,2.517652015754379136e-07
4.679999999999999716e+00,9.998699582501113792e-01,-2.817785265738349896e-04,-1.226345305821343939e-03,2.426739234016842169e-03,-2.105488919622419859e-05,-2.054696154634399958e-06,-7.643403191974994515e-01,-7.926105165617481907e-01,2.827019736424875307e-02,9.600584834226152686e-08,2.577307647300131066e-07
4.690000000000000391e+00,9.998788192769819672e-01,-3.569524753384597897e-04,-1.127508343436299304e-03,2.452202788479097232e-03,-2.229065764547391777e-05,-2.482717307329778472e-06,-7.644470218469693323e-01,-7.861014688397918171e-01,2.165444699282249863e-02,9.615735061596985460e-08,2.530651153076490800e-07
4.700000000000000178e+00,9.998875216382330233e-01,-4.164073181106619300e-04,-1.023660658481251968e-03,2.471815972968902965e-03,-2.334754532605608286e-05,-2.858554772063177524e-06,-7.646239746623909594e-01,-7.821181769837266540e-01,1.749420232133567371e-02,9.622572082174945808e-08,2.412993953537778680e-07
4.709999999999999964e+00,9.998959824762296833e-01,-4.515644609133319170e-04,-9.202364753357683081e-04,2.485473824636930985e-03,-2.422153581606035491e-05,-3.203754393644968770e-06,-7.647359449642227025e-01,-7.808091514651822607e-01,1.607320650095954082e-02,9.644623752100880280e-08,2.291604794812940327e-07
4.719999999999999751e+00,9.999039814311354579e-01,-4.601479875516049966e-04,-8.188339976927737048e-04,2.493124902816298925e-03,-2.488683816892417125e-05,-3.552762303147108282e-06,-7.648370491231348822e-01,-7.808833064100735299e-01,1.604625728693866507e-02,9.683308669649392263e-08,2.193828341212622490e-07
4.730000000000000426e+00,9.999111320079501208e-01,-4.476797783321074587e-04,-7.165783651662091698e-04,2.494702399182641486e-03,-2.531475094354873324e-05,-3.910734373651484970e-06,-7.649772698470969079e-01,-7.832240808794657116e-01,1.824681103236882110e-02,9.704462218954217567e-08,2.117254931377487992e-07
4.740000000000000213e+00,9.999170462408851767e-01,-4.241193303044101621e-04,-6.092722016025677598e-04,2.490081575133257317e-03,-2.548913432442910862e-05,-4.236394138670090644e-06,-7.650480578006186860e-01,-7.872187873413842851e-01,2.217072954076561644e-02,9.682170705169233060e-08,2.060615833521239892e-07
4.750000000000000000e+00,9.999214888487260033e-01,-3.991380729498563329e-04,-4.950211930892747152e-04,2.479089044503406027e-03,-2.539829211948411606e-05,-4.470310341717730328e-06,-7.651016547864413209e-01,-7.919361926913864869e-01,2.683453790494511743e-02,9.637788684226967192e-08,2.026194032556105640e-07
4.759999999999999787e+00,9.999243387162625174e-01,-3.792468036888214608e-04,-3.746645758301551813e-04,2.461558261924992521e-03,-2.501999545681484038e-05,-4.574065676559411442e-06,-7.651875976936924895e-01,-7.976754601532499711e-01,3.248786245955752328e-02,9.592887473166686573e-08,2.008903661199212820e-07
4.770000000000000462e+00,9.999255280895884557e-01,-3.670512824368324595e-04,-2.491552846651670173e-04,2.437392561610819946e-03,-2.432487402370516269e-05,-4.543432672012746495e-06,-7.652523432601830988e-01,-8.046735165416426527e-01,3.942117328145951227e-02,9.538571292037406804e-08,2.004041819159141369e-07
4.780000000000000249e+00,9.999251074072303958e-01,-3.614290696351614863e-04,-1.173709074896713228e-04,2.406593780471707068e-03,-2.330150165135866993e-05,-4.392758041872416245e-06,-7.653052054747857547e-01,-8.123917405440722606e-01,4.708653506928653365e-02,9.467811478432245184e-08,2.019892584304017191e-07
4.790000000000000036e+00,9.999233193318834978e-01,-3.580301072303303678e-04,2.292121540660501807e-05,2.369247592087852378e-03,-2.198434378621618818e-05,-4.126667509018738489e-06,-7.653529976141425495e-01,-8.208731302239562488e-01,5.552013260981374793e-02,9.386650230335353038e-08,2.059761561312711819e-07
4.799999999999999822e+00,9.999205816319165496e-01,-3.504367135126976326e-04,1.717026584351398564e-04,2.325488322470540842e-03,-2.045807326757490875e-05,-3.716026375361090717e-06,-7.654074753642785556e-01,-8.300224278404401135e-01,6.461495247616153015e-02,9.307945278313022178e-08,2.091275572713158226e-07
4.810000000000000497e+00,9.999173914092591708e-01,-3.324414194619257487e-04,3.243107808500149273e-04,2.275466891579890939e-03,-1.882382091117421120e-05,-3.097017051814852337e-06,-7.654880469779646868e-01,-8.403217367980041486e-01,7.483368982003950343e-02,9.239669514141826060e-08,2.100599141297010419e-07
4.820000000000000284e+00,9.999142232938567076e-01,-3.011246923167270576e-04,4.727058402908355787e-04,2.219332075158463296e-03,-1.714579232057589464e-05,-2.203460546147790290e-06,-7.655676369569035522e-01,-8.521065700475852767e-01,8.653893309068168282e-02,9.189310227704368550e-08,2.123631346329091230e-07
4.830000000000000071e+00,9.999114515504859968e-01,-2.587495665209061540e-04,6.094943804618888029e-04,2.157230222706971786e-03,-1.542239628133303757e-05,-1.011448340513735417e-06,-7.655687550396078622e-01,-8.644902085321333196e-01,9.892145349252547126e-02,9.160631874136137373e-08,2.133682872607067793e-07
4.839999999999999858e+00,9.999093216594948652e-01,-2.112391521887914370e-04,7.309260010988368568e-04,2.089325518663176593e-03,-1.360696327276930082e-05,4.441225278581616274e-07,-7.655863688742106099e-01,-8.766063300649309387e-01,1.110199611907203426e-01,9.142107864285254535e-08,2.091720381347528246e-07
4.850000000000000533e+00,9.999079847929456255e-01,-1.643808602687244695e-04,8.363415812708442773e-04,2.015833737009269447e-03,-1.165441625502242515e-05,2.093978238916611438e-06,-7.656347515199395382e-01,-8.894995114548936987e-01,1.238647599349541606e-01,9.134002434708874740e-08,2.046374267816730708e-07
4.860000000000000320e+00,9.999075182751799851e-01,-1.218513562385778579e-04,9.257505031433317178e-04,1.937058281128505857e-03,-9.551312655280260535e-06,3.868500591039573827e-06,-7.656036183511298887e-01,-9.022496529472379123e-01,1.366460345961079681e-01,9.147036070978768937e-08,2.042978977101483906e-07
4.870000000000000107e+00,9.999079383244954267e-01,-8.649470523380169747e-05,9.989951026695743658e-04,1.853420977411651552e-03,-7.316281676961728583e-06,5.708727015571337624e-06,-7.656020004119573619e-01,-9.144706147233012672e-01,1.488686143113439053e-01,9.185658015795102309e-08,2.070215849858669799e-07
4.879999999999999893e+00,9.999092194489004326e-01,-6.129660146796514551e-05,1.057185954522948512e-03,1.765477231160916902e-03,-4.989850306230276298e-06,7.559198729536351771e-06,-7.655057661358060095e-01,-9.257047994778341282e-01,1.601990333420280910e-01,9.248339512706849317e-08,2.105711376376717681e-07
4.889999999999999680e+00,9.999112816036754836e-01,-4.711216505336113453e-05,1.104092818287335121e-03,1.673897499135631626e-03,-2.629044194865014354e-06,9.363962056842022795e-06,-7.653854847499156344e-01,-9.341516546666535081e-01,1.687661699167378737e-01,9.322193493453524717e-08,2.151669227234975779e-07
4.900000000000000355e+00,9.999139695413650220e-01,-3.959661269366922872e-05,1.145390701504429669e-03,1.579406871263543946e-03,-3.012500388827943141e-07,1.106733308492078416e-05,-7.653672921329337520e-01,-9.411451647496460460e-01,1.757778726167122663e-01,9.398648882863776271e-08,2.223259780720354684e-07
4.910000000000000142e+00,9.999170610772034617e-01,-2.965267627192444993e-05,1.186001020928162094e-03,1.482704495867651897e-03,1.931669518776411824e-06,1.261272769860269767e-05,-7.653401149310266049e-01,-9.476212265049603900e-01,1.822811115739338128e-01,9.461463607904730531e-08,2.283098452515730514e-07
4.919999999999999929e+00,9.999203726275380788e-01,-7.943550146003830974e-06,1.227773137760380072e-03,1.384405995513272088e-03,4.032068073890055045e-06,1.395033802980520886e-05,-7.652800940339413716e-01,-9.528594259421766521e-01,1.875793319082353083e-01,9.495757545344584271e-08,2.297281942453821557e-07
4.929999999999999716e+00,9.999238750934937858e-01,2.948405044485025986e-05,1.269644373795704353e-03,1.285041572209232041e-03,5.990556242445101582e-06,1.506111074191875673e-05,-7.651832060951754277e-01,-9.563152994458817835e-01,1.911320933507063557e-01,9.521204449664005370e-08,2.298543844148071003e-07
4.940000000000000391e+00,9.999276455811274555e-01,7.778175119091530439e-05,1.309868995526098680e-03,1.185107078558703510e-03,7.809787909859480348e-06,1.597076397290496218e-05,-7.650672189306202409e-01,-9.571678563732023415e-01,1.921006374425821561e-01,9.570184728690682102e-08,2.262774194683458973e-07
4.950000000000000178e+00,9.999317014606510234e-01,1.242864147772581489e-04,1.347378569414948123e-03,1.085130681635586639e-03,9.484434768625976941e-06,1.672532952122981489e-05,-7.649642850490985246e-01,-9.556538945607119251e-01,1.906896095116134560e-01,9.655502212019640424e-08,2.189115868578284108e-07
4.959999999999999964e+00,9.999358860722118436e-01,1.537049125130937101e-04,1.380650907036733675e-03,9.857082001520878992e-04,1.099777790891922798e-05,1.735005430293333348e-05,-7.648704213846743150e-01,-9.516960040703000834e-01,1.868255826856257407e-01,9.759692194721049002e-08,2.257988620524287171e-07
4.969999999999999751e+00,9.999399044164476447e-01,1.543260935006270128e-04,1.406424967957828559e-03,8.874832130491999184e-04,1.233558332522070340e-05,1.784149595039049755e-05,-7.647840497832451012e-01,-9.458293000478826817e-01,1.810452502646375805e-01,9.856566417336314262e-08,2.250722515029224269e-07
4.980000000000000426e+00,9.999434475870476735e-01,1.216952264718566416e-04,1.420856618583336969e-03,7.910879512036051364e-04,1.350209468190169828e-05,1.819849640994512986e-05,-7.646373976961831076e-01,-9.370093659946473474e-01,1.723719682984642954e-01,9.921969624013137235e-08,2.154577785073996665e-07
4.990000000000000213e+00,9.999463274977253846e-01,5.902244466914623622e-05,1.421598288518790068e-03,6.970918142257424366e-04,1.452844764353018484e-05,1.844701126212337642e-05,-7.645746699187982998e-01,-9.256679042096211951e-01,1.610932342908228954e-01,9.937613733932880684e-08,2.114399417774137646e-07
5.000000000000000000e+00,9.999485578357064641e-01,-2.412918310610905344e-05,1.408047633088839760e-03,6.060060232077695529e-04,1.547154635820365874e-05,1.863056227321327932e-05,-7.645436912661842666e-01,-9.131330671681000544e-01,1.485893759019158156e-01,9.911032111079630861e-08,2.162026979668496551e-07
5.009999999999999787e+00,9.999503079602252154e-01,-1.139104759431245912e-04,1.380154252618539992e-03,5.183550534159288726e-04,1.639864780455436123e-05,1.878627783405510191e-05,-7.645457001184440271e-01,-8.998629453052154892e-01,1.353172451867714621e-01,9.866251261606339909e-08,2.173161048890648317e-07
5.020000000000000462e+00,9.999517857277884225e-01,-1.953667842034491797e-04,1.337696754560416951e-03,4.347624261949031496e-04,1.735977633845986492e-05,1.893241500714955056e-05,-7.645739460899290130e-01,-8.866467483947425565e-01,1.220728023048135852e-01,9.821371034324772930e-08,2.121144107025685344e-07
5.030000000000000249e+00,9.999531616666377243e-01,-2.567700834602343525e-04,1.280115849901447903e-03,3.559664808190555097e-04,1.837007251641373359e-05,1.906730138503880153e-05,-7.646040936162189494e-01,-8.735797628861111663e-01,1.089756692698921892e-01,9.782749425471085248e-08,2.146160267280095013e-07
5.040000000000000036e+00,9.999545486329290966e-01,-2.939109991677755183e-04,1.206197145445633400e-03,2.827318532605447264e-04,1.942114486452009472e-05,1.917490645600216048e-05,-7.646793145995264274e-01,-8.612965810597655869e-01,9.661726646023920118e-02,9.758647357493579537e-08,2.164296146744959515e-07
5.049999999999999822e+00,9.999559775678515949e-01,-3.117590394972796818e-04,1.114243005936690163e-03,2.157162466352852397e-04,2.050671616580564076e-05,1.924058227468493533e-05,-7.647449924151296097e-01,-8.501389116136763846e-01,8.539391919854676105e-02,9.747256781470005157e-08,2.169343105151710915e-07
5.060000000000000497e+00,9.999574095019420072e-01,-3.208021412886403697e-04,1.003467432920746851e-03,1.553865241504847402e-04,2.163249449848630293e-05,1.926542919630522816e-05,-7.648095384471479408e-01,-8.399580819639645979e-01,7.514854351681667100e-02,9.739971173884134537e-08,2.175047537633645334e-07
5.070000000000000284e+00,9.999587920402478458e-01,-3.292821675463956715e-04,8.757935431130875253e-04,1.020208172111048599e-04,2.280632203114251716e-05,1.925455521857056418e-05,-7.648526298866111794e-01,-8.305386324234520501e-01,6.568600253684089840e-02,9.742607796829728401e-08,2.222126700424098544e-07
5.080000000000000071e+00,9.999600933455370377e-01,-3.372275613148625396e-04,7.363942578575369963e-04,5.576441849649023245e-05,2.402758953664759341e-05,1.918678950236172296e-05,-7.649118228801539132e-01,-8.217304373156621988e-01,5.681861443550831337e-02,9.759644031849433140e-08,2.260205451687369305e-07
5.089999999999999858e+00,9.999613051945963615e-01,-3.370887193626748244e-04,5.921023579814349179e-04,1.669584158224860729e-05,2.528492762838667541e-05,1.901222402783892332e-05,-7.650061006334405445e-01,-8.142957020474358432e-01,4.928960141399525013e-02,9.798869354831767569e-08,2.286889455582752362e-07
5.100000000000000533e+00,9.999623964365442763e-01,-3.194178173581558840e-04,4.481987084334708156e-04,-1.512048466674522337e-05,2.655926757796863002e-05,1.869632587399345803e-05,-7.650000345933829493e-01,-8.075115030872108690e-01,4.251146849382786419e-02,9.849617461585444846e-08,2.304894139992796909e-07
5.110000000000000320e+00,9.999633109177464840e-01,-2.783061375389563811e-04,3.056269557883956175e-04,-3.961104305292311492e-05,2.783320662230112302e-05,1.826203358213859140e-05,-7.650127584450869822e-01,-8.000317069506457379e-01,3.501894850555871408e-02,9.884468695559297310e-08,2.325385510815181078e-07
5.120000000000000107e+00,9.999640294818784580e-01,-2.133466773599284553e-04,1.610897169517520107e-04,-5.670923113307761796e-05,2.910060310866005164e-05,1.777573502175842208e-05,-7.651212175662565063e-01,-7.937628283598749945e-01,2.864161079361852644e-02,9.903450616151142952e-08,2.335939921493945803e-07
5.129999999999999893e+00,9.999645882445248324e-01,-1.280573158531761848e-04,9.958412913263195966e-06,-6.639759146044821271e-05,3.035674440937310094e-05,1.729269868375914653e-05,-7.652031941352495092e-01,-7.890431994855373610e-01,2.384000535028780662e-02,9.914345914136361871e-08,2.295037231370145037e-07
5.139999999999999680e+00,9.999650827175734502e-01,-2.617814588551868447e-05,-1.508562204755361776e-04,-6.874924711686490966e-05,3.157093144486633653e-05,1.682149345253480493e-05,-7.653049826308396808e-01,-7.857944937729536283e-01,2.048951114211399957e-02,9.929700288144520890e-08,2.211105245564226607e-07
5.150000000000000355e+00,9.999656222179578169e-01,9.144946313424893991e-05,-3.222136220409436156e-04,-6.395165856280603895e-05,3.268116850551585002e-05,1.633087187790904354e-05,-7.654089081977872855e-01,-7.843278953286499933e-01,1.891898713086275635e-02,9.973130387179907439e-08,2.143650226216209376e-07
5.160000000000000142e+00,9.999662056499626361e-01,2.265064849775090419e-04,-5.037085492093162182e-04,-5.230646181606004712e-05,3.363274234094653194e-05,1.577451162317564397e-05,-7.654780333110260404e-01,-7.842597558410605574e-01,1.878172253003447534e-02,1.004061090155970836e-07,2.112965062917027126e-07
5.169999999999999929e+00,9.999666860499714094e-01,3.797794151205391910e-04,-6.946216252393251330e-04,-3.419982881758392985e-05,3.441833435384262163e-05,1.511200266805947891e-05,-7.655443047067949092e-01,-7.850128194728180908e-01,1.946851476602319553e-02,1.009680690821582983e-07,2.123467375270138291e-07
5.179999999999999716e+00,9.999668966435293349e-01,5.486900254968123504e-04,-8.937836672911178603e-04,-1.004901667346665721e-05,3.506588925301596727e-05,1.432386905130757106e-05,-7.656761181315144826e-01,-7.874565880537907070e-01,2.178046992227620354e-02,1.011800510699250147e-07,2.191241548210598467e-07
5.190000000000000391e+00,9.999667988830973631e-01,7.281917528587555834e-04,-1.098397937487952157e-03,1.975081407877464244e-05,3.558700202714585632e-05,1.341404109659497438e-05,-7.657798442725078925e-01,-7.919993585459199625e-01,2.621951427341208049e-02,1.010527877188010727e-07,2.273170800481949527e-07
5.200000000000000178e+00,9.999665348439069623e-01,9.126810206267508890e-04,-1.302877724430314375e-03,5.486060417516081509e-05,3.594585361291759661e-05,1.239595152873224211e-05,-7.658812777068595423e-01,-7.980757804039798620e-01,3.219450269712029883e-02,1.007651353087074998e-07,2.319951837304046194e-07
5.209999999999999964e+00,9.999663344523977981e-01,1.095666943239113249e-03,-1.498929100823651484e-03,9.501527085789418926e-05,3.607487355156865330e-05,1.128452097425585072e-05,-7.659661129674313340e-01,-8.057935542179842647e-01,3.982744125055297929e-02,1.006311566457549495e-07,2.350947916340828669e-07
5.219999999999999751e+00,9.999663266442918585e-01,1.268039546417468232e-03,-1.677156018587823731e-03,1.400263516486581808e-04,3.591068670975986382e-05,1.011278333585304368e-05,-7.660428669889214337e-01,-8.145709679102325351e-01,4.852810092131112224e-02,1.006191088031319482e-07,2.353392631881945363e-07
5.230000000000000426e+00,9.999664952415979746e-01,1.418688979355270689e-03,-1.829600706195489042e-03,1.897491905678553757e-04,3.542060578709772735e-05,8.946069097354908303e-06,-7.661973484981973170e-01,-8.253897591388767996e-01,5.919241064067949643e-02,1.005391628801258792e-07,2.287586677862663009e-07
5.240000000000000213e+00,9.999667664463033345e-01,1.538709103513551113e-03,-1.952186931351460866e-03,2.440071485866496541e-04,3.461201903188689948e-05,7.858128201306888833e-06,-7.663137234593585534e-01,-8.388675888367889133e-01,7.255386537743035991e-02,1.005877629888203308e-07,2.220387418372382626e-07
5.250000000000000000e+00,9.999670170919022771e-01,1.625756321268857123e-03,-2.045942605374906700e-03,3.025168643318638549e-04,3.352316688098233761e-05,6.891871317528646879e-06,-7.663219191420516108e-01,-8.529721935768850294e-01,8.665027443483337699e-02,1.009554999090763272e-07,2.220966057731033061e-07
5.259999999999999787e+00,9.999670580153783295e-01,1.684716180879749928e-03,-2.116021134671180071e-03,3.648814387262834438e-04,3.219895130934713256e-05,6.057063888712201685e-06,-7.663705606925983460e-01,-8.672542948716688294e-01,1.008837341790705250e-01,1.015851291319171205e-07,2.270526771042113978e-07
5.270000000000000462e+00,9.999666880784219281e-01,1.724624425225857903e-03,-2.168108746023783302e-03,4.306706463483911179e-04,3.067284867071839766e-05,5.361110527862310854e-06,-7.663905260477210657e-01,-8.819454103789201582e-01,1.155548843311991203e-01,1.022737622178776032e-07,2.306630648707397313e-07
5.280000000000000249e+00,9.999657880592667247e-01,1.754564649254458913e-03,-2.204135632925695656e-03,4.995360840729858466e-04,2.897247235206180173e-05,4.819990066041910110e-06,-7.664181784258264907e-01,-8.966661088036160798e-01,1.302479303777896169e-01,1.029192896433969882e-07,2.270133094839366095e-07
5.290000000000000036e+00,9.999643313731142458e-01,1.780523558999182448e-03,-2.220899673565796158e-03,5.712849970037574667e-04,2.713266216045091822e-05,4.436412030170008206e-06,-7.663907804462283258e-01,-9.111222940749247323e-01,1.447315136286963788e-01,1.035731453445850668e-07,2.369190879036864317e-07
5.299999999999999822e+00,9.999622964419765392e-01,1.803629001635696956e-03,-2.213001041438092571e-03,6.458697845133174603e-04,2.518902038436288414e-05,4.186678469655987006e-06,-7.662945771603826284e-01,-9.237686731183130107e-01,1.574740959579303545e-01,1.041217429165991161e-07,2.534814975696519923e-07
5.310000000000000497e+00,9.999596366746521525e-01,1.820248907657775767e-03,-2.177490936015843634e-03,7.233033295707238033e-04,2.316102793969105825e-05,4.034280979644436426e-06,-7.661943824508634648e-01,-9.339290377318892888e-01,1.677346552810257685e-01,1.043654781012825439e-07,2.687666635914354174e-07
5.320000000000000284e+00,9.999563324914358953e-01,1.824630951751376106e-03,-2.116495549052868630e-03,8.035517779163954761e-04,2.105736758093924678e-05,3.940020388557626589e-06,-7.660947595168566826e-01,-9.417330732644978442e-01,1.756383137476411616e-01,1.042807854363993883e-07,2.780528274293203594e-07
5.330000000000000071e+00,9.999524181113895738e-01,1.812770775857488505e-03,-2.036171974195369588e-03,8.864684164917725588e-04,1.890105374496811556e-05,3.854162724385028327e-06,-7.659984938026453971e-01,-9.470396731765376996e-01,1.810411793738923303e-01,1.041155961224337497e-07,2.756478081344937436e-07
5.339999999999999858e+00,9.999479316034896037e-01,1.784125863240895336e-03,-1.943103472229340978e-03,9.718007645050265450e-04,1.673340976538888078e-05,3.717520844920673353e-06,-7.659460142536855809e-01,-9.505224279269085530e-01,1.845764136732230276e-01,1.040975523366460977e-07,2.609309761592015775e-07
5.350000000000000533e+00,9.999428812225582552e-01,1.740138368931435113e-03,-1.841179385899241244e-03,1.059243208365060309e-03,1.458213772527034672e-05,3.484143569111120339e-06,-7.658809773895449702e-01,-9.524975732485368995e-01,1.866165958589918739e-01,1.041138137668037980e-07,2.449800693415937758e-07
5.360000000000000320e+00,9.999373100781656643e-01,1.682751271350127172e-03,-1.731204262729701786e-03,1.148474990668136306e-03,1.243374113349471985e-05,3.137487159658459838e-06,-7.657796135228889245e-01,-9.523419776393658998e-01,1.865623641164770030e-01,1.040089247598938677e-07,2.373683121170699906e-07
5.370000000000000107e+00,9.999313514503002098e-01,1.615352509804760060e-03,-1.612422313529195085e-03,1.239153052341943713e-03,1.025036793678906697e-05,2.679770398754485844e-06,-7.657104706901126656e-01,-9.499668598795412144e-01,1.842563891894285211e-01,1.039287522310961090e-07,2.371665821510049454e-07
5.379999999999999893e+00,9.999251685557924985e-01,1.543883233622448227e-03,-1.483795928487011877e-03,1.330881888087131299e-03,8.017122541679282517e-06,2.112633130442903798e-06,-7.656675969085220412e-01,-9.462501116554939973e-01,1.805825147469719005e-01,1.040400915409881741e-07,2.394869860200543599e-07
5.389999999999999680e+00,9.999188806701688748e-01,1.475148865195035752e-03,-1.344693438482478295e-03,1.423196329024231307e-03,5.773469992992577202e-06,1.430965834056214702e-06,-7.656090359289158265e-01,-9.410310936276756744e-01,1.754220576987597924e-01,1.041358915041972108e-07,2.420622222665258505e-07
5.400000000000000355e+00,9.999126064825661908e-01,1.413347569204139245e-03,-1.196378582219450497e-03,1.515567855374418864e-03,3.602246327628651783e-06,6.283618113664069197e-07,-7.656116799764529635e-01,-9.348705212503380935e-01,1.692588412738851855e-01,1.040011778571100448e-07,2.446754150398078309e-07
5.410000000000000142e+00,9.999065220030568524e-01,1.357978669426631235e-03,-1.044265387335530136e-03,1.607425161623557202e-03,1.584682126383187973e-06,-2.917429281552120882e-07,-7.655625170682772707e-01,-9.281138756708179338e-01,1.625513586025406632e-01,1.037265362151846809e-07,2.463110673200930023e-07
5.419999999999999929e+00,9.999008277980492299e-01,1.304486182457049786e-03,-8.986903922749963974e-04,1.698177756661627602e-03,-2.495188875443911584e-07,-1.300599546732381036e-06,-7.655032224809461550e-01,-9.194519572902861704e-01,1.539487348093400709e-01,1.034969372813876406e-07,2.462685346760196126e-07
5.429999999999999716e+00,9.998956621951931023e-01,1.246697867071746603e-03,-7.727386296576500488e-04,1.787229352923837278e-03,-1.941671358182974838e-06,-2.340936613878197029e-06,-7.655608057893272811e-01,-9.107091704438499136e-01,1.451483646545226880e-01,1.035639592117224864e-07,2.456674996764718344e-07
5.440000000000000391e+00,9.998910007019093937e-01,1.179563846753418693e-03,-6.778494585780021854e-04,1.873971960618019041e-03,-3.573795521893321330e-06,-3.357244788039187201e-06,-7.655484277359961842e-01,-9.021618810785650977e-01,1.366134533425689135e-01,1.039531260298441189e-07,2.441857274160241786e-07
5.450000000000000178e+00,9.998866734359449504e-01,1.101016998476555360e-03,-6.190748674334807869e-04,1.957776330545548879e-03,-5.209036981999930670e-06,-4.340896759183802777e-06,-7.655081949408227837e-01,-8.925215515402495914e-01,1.270133565994268354e-01,1.043773778821063448e-07,2.390182729516965310e-07
5.459999999999999964e+00,9.998825231497063815e-01,1.012650489532103794e-03,-5.927791953059612746e-04,2.038010117991386882e-03,-6.849106829480645765e-06,-5.336918858864751289e-06,-7.655013420349474629e-01,-8.820298904666993289e-01,1.165285484317518244e-01,1.045707083446813074e-07,2.317603255974631793e-07
5.469999999999999751e+00,9.998785522173568863e-01,9.196115801513330898e-04,-5.889573808457638669e-04,2.114085768537529112e-03,-8.434855338486838859e-06,-6.396894726405331775e-06,-7.654919566606174230e-01,-8.711362842327461387e-01,1.056443275721287572e-01,1.044047536002985279e-07,2.251936095376549929e-07
5.480000000000000426e+00,9.998749609683719175e-01,8.293325896493775095e-04,-5.966267403171932396e-04,2.185497055275105460e-03,-9.879100493165849880e-06,-7.531841638093249953e-06,-7.654791229644885009e-01,-8.594755001043811182e-01,9.399637713989264509e-02,1.040433200948673428e-07,2.218279804289124968e-07
5.490000000000000213e+00,9.998720214198030254e-01,7.486131545787373665e-04,-6.079961264649778917e-04,2.251808784319221223e-03,-1.110908725215216523e-05,-8.717144312984037729e-06,-7.655363625825902796e-01,-8.480479714847878325e-01,8.251160890219758071e-02,1.038447740242153503e-07,2.322414485167456633e-07
5.500000000000000000e+00,9.998698705138669984e-01,6.808179333823577428e-04,-6.189182621351489678e-04,2.312613486443459553e-03,-1.209973082438608055e-05,-9.926083571979782007e-06,-7.655343589217031841e-01,-8.369521238701461696e-01,7.141776494844293000e-02,1.038969833744006843e-07,2.386088957528897936e-07
5.509999999999999787e+00,9.998684500350732973e-01,6.255019700677921400e-04,-6.271359237139835768e-04,2.367497533090952982e-03,-1.287609798327788212e-05,-1.113120332092842478e-05,-7.655667024897842010e-01,-8.255027624697079958e-01,5.993605997992378087e-02,1.039162304386595329e-07,2.412197068757393481e-07
5.520000000000000462e+00,9.998676428781201331e-01,5.800570168768031569e-04,-6.313251822299616612e-04,2.416039423197599394e-03,-1.347505949237039308e-05,-1.227017728204152942e-05,-7.656443374766971344e-01,-8.152182989217020559e-01,4.957396144500490764e-02,1.037761148729438759e-07,2.429945251680720730e-07
5.530000000000000249e+00,9.998673860985495265e-01,5.414660236061960953e-04,-6.315534857335801779e-04,2.457829963447053824e-03,-1.389615457582414623e-05,-1.323715807398698559e-05,-7.656361944689732413e-01,-8.051140725151437749e-01,3.947787804617053364e-02,1.036293317720821159e-07,2.438890447375996473e-07
5.540000000000000036e+00,9.998676672580802949e-01,5.076042154900568294e-04,-6.293267567178408798e-04,2.492493101870249354e-03,-1.409388580736783394e-05,-1.393452389120328082e-05,-7.657292899011129972e-01,-7.953557741582989449e-01,2.962648425718590606e-02,1.035277140217649554e-07,2.419621050187004130e-07
5.549999999999999822e+00,9.998685141750157657e-01,4.782846429328025274e-04,-6.256203699615694265e-04,2.519697252489250857e-03,-1.402401071040766848e-05,-1.434136917780749422e-05,-7.658868124379903941e-01,-7.882195727892659098e-01,2.233276035127553308e-02,1.034325169886927772e-07,2.396054021858162741e-07
5.560000000000000497e+00,9.998700217040232818e-01,4.553464472312113479e-04,-6.175429532490913200e-04,2.539163948766056701e-03,-1.369461139175174307e-05,-1.453106989116912604e-05,-7.659406927649530239e-01,-7.828359661959159999e-01,1.689527343096293779e-02,1.031803789646330391e-07,2.356285939697499998e-07
5.570000000000000284e+00,9.998724117686915713e-01,4.413071007482654109e-04,-5.969851883556780234e-04,2.550687927706937579e-03,-1.316549142069497125e-05,-1.462176815580372004e-05,-7.660544299944712643e-01,-7.785723409575975307e-01,1.251791096312631670e-02,1.027336562052391617e-07,2.280599142867600904e-07
5.580000000000000071e+00,9.998759857364798442e-01,4.378778777210840553e-04,-5.541732814566425330e-04,2.554170539332593047e-03,-1.249651113586722533e-05,-1.470060982256413301e-05,-7.661949714945723855e-01,-7.769469310193232170e-01,1.075195952475083670e-02,1.024901322573818556e-07,2.230928035640289409e-07
5.589999999999999858e+00,9.998808792833833170e-01,4.456132892263030948e-04,-4.839853387523175739e-04,2.549646138126783913e-03,-1.170046796778367953e-05,-1.477669187657913261e-05,-7.663057960061564478e-01,-7.773875361271008755e-01,1.108174012094445202e-02,1.026985764238387655e-07,2.241613554776478168e-07
5.600000000000000533e+00,9.998868821907892501e-01,4.638224121075984452e-04,-3.889453106310224477e-04,2.537274173228117134e-03,-1.074876200761228225e-05,-1.479598605648917986e-05,-7.664403379060511501e-01,-7.800939627555365519e-01,1.365362484948542607e-02,1.030830605224104454e-07,2.335054209989806395e-07
5.610000000000000320e+00,9.998935250578909750e-01,4.896571093942400903e-04,-2.758872738538200426e-04,2.517290069524399411e-03,-9.618331033117411588e-06,-1.470693859025913636e-05,-7.665619539888701706e-01,-7.850984047471306626e-01,1.853645075826053715e-02,1.033470439149470723e-07,2.272103047928908381e-07
5.620000000000000107e+00,9.999002801010637986e-01,5.175597966846591166e-04,-1.501126725171619293e-04,2.489939875412530701e-03,-8.323720080295392176e-06,-1.451798109326277808e-05,-7.666848467193110306e-01,-7.921872258240927334e-01,2.550237910478171666e-02,1.035739701362909979e-07,2.293837146893906720e-07
5.629999999999999893e+00,9.999066868201708091e-01,5.410220836991010878e-04,-1.295337948421897586e-05,2.455439553185520193e-03,-6.900257858616226681e-06,-1.428936003029801414e-05,-7.668173722232454192e-01,-8.016692502176206991e-01,3.485187799437532152e-02,1.039366889625711192e-07,2.368632103788570475e-07
5.639999999999999680e+00,9.999124033153187208e-01,5.558051575562406596e-04,1.358934962464200904e-04,2.413982550777991204e-03,-5.365577900454855647e-06,-1.407126580960177987e-05,-7.668593778348254952e-01,-8.125648725918664939e-01,4.570549475704102638e-02,1.045375000261066462e-07,2.513218333444200425e-07
5.650000000000000355e+00,9.999171928213147487e-01,5.613650433641025408e-04,2.945472454422060397e-04,2.365779309576471808e-03,-3.710659122225158775e-06,-1.386160944038229130e-05,-7.669089304200453761e-01,-8.238176813152804367e-01,5.690875089523501906e-02,1.054067671057021421e-07,2.674372456823448374e-07
5.660000000000000142e+00,9.999208775893279055e-01,5.589200303029877347e-04,4.575252562839566433e-04,2.311088385898090597e-03,-1.931535374878762640e-06,-1.362576225957865611e-05,-7.669961949078325514e-01,-8.362492778274959182e-01,6.925308291966336682e-02,1.063220689332547595e-07,2.765903994728091675e-07
5.669999999999999929e+00,9.999233551417369137e-01,5.483055623952193865e-04,6.181773862828923109e-04,2.250218481693825896e-03,-6.320896870085528030e-08,-1.333860175069637402e-05,-7.670262288134845896e-01,-8.495792799624209968e-01,8.255305114893639329e-02,1.070149138444258306e-07,2.750403289564218312e-07
5.679999999999999716e+00,9.999246448233348739e-01,5.270506213734936106e-04,7.726525557548015281e-04,2.183518403916554027e-03,1.824760878790254897e-06,-1.299148067228380201e-05,-7.670005349564915642e-01,-8.623544513513450305e-01,9.535391639485346627e-02,1.073612303769055921e-07,2.641403236136596888e-07
5.690000000000000391e+00,9.999248964518518967e-01,4.924021252999774990e-04,9.213246394605879462e-04,2.111380240634628050e-03,3.671056065241460788e-06,-1.256923445023020672e-05,-7.669994817490006778e-01,-8.744772998450101031e-01,1.074778180960094115e-01,1.073994140666706786e-07,2.542730821453176304e-07
5.700000000000000178e+00,9.999243349499069566e-01,4.434536921127124761e-04,1.066725418106085482e-03,2.034258227849252212e-03,5.464086740409150464e-06,-1.204450446256604155e-05,-7.669818656990970984e-01,-8.860614534519317687e-01,1.190795877528346564e-01,1.072611570239492847e-07,2.532179010916735251e-07
5.709999999999999964e+00,9.999231916910619189e-01,3.803798276608099760e-04,1.211052806239193251e-03,1.952688965303582243e-03,7.239868590071147073e-06,-1.140242123569773612e-05,-7.669897409682865375e-01,-8.970585625028720811e-01,1.300688215345855714e-01,1.069428466843178030e-07,2.355791728358980208e-07
5.719999999999999751e+00,9.999217176613450775e-01,3.018062141048515274e-04,1.355381887129397190e-03,1.867299391752856716e-03,9.037053651133442368e-06,-1.066134239779890057e-05,-7.670063756517526699e-01,-9.081580798415916922e-01,1.411517041898390779e-01,1.065426294594633416e-07,2.267274359368798287e-07
5.730000000000000426e+00,9.999201843976722737e-01,2.041628974078318578e-04,1.499488615364614726e-03,1.778791015533087889e-03,1.085955120486100961e-05,-9.863058183643255551e-06,-7.669511199019201086e-01,-9.184055696570750937e-01,1.514544497551549573e-01,1.064326845219299125e-07,2.331648514264372807e-07
5.740000000000000213e+00,9.999187775104116938e-01,8.438166878794396068e-05,1.640943586190105963e-03,1.687895679168325115e-03,1.268839858167665753e-05,-9.043942223609193178e-06,-7.669198854236534135e-01,-9.273705413099924133e-01,1.604506558863389443e-01,1.067551055497697147e-07,2.469221145329214551e-07
5.750000000000000000e+00,9.999175383194309763e-01,-5.632908636966843855e-05,1.774148638409438076e-03,1.595320636856285270e-03,1.451752475120309904e-05,-8.211864270144954739e-06,-7.668889794590226794e-01,-9.354681711191359383e-01,1.685791916601132312e-01,1.071191601697082979e-07,2.679424553342357740e-07
5.759999999999999787e+00,9.999164814629164511e-01,-2.102022031252992864e-04,1.890609213518930527e-03,1.501714853290838075e-03,1.635513056118958092e-05,-7.343017031010310391e-06,-7.668292785321951799e-01,-9.423423573447385904e-01,1.755130788125434105e-01,1.072131229005700628e-07,2.920436410480675704e-07
5.770000000000000462e+00,9.999157086716188303e-01,-3.635279070192572182e-04,1.980479030335722916e-03,1.407667461182633131e-03,1.818738063150844621e-05,-6.403386201458955264e-06,-7.667406818377835442e-01,-9.472599612222445398e-01,1.805192793844610510e-01,1.072780226584392119e-07,3.137676976017189645e-07
5.780000000000000249e+00,9.999153576196142534e-01,-5.011289597422328339e-04,2.034977869530294869e-03,1.313719150795475150e-03,1.996200614422088406e-05,-5.384985281409279095e-06,-7.666812861614847874e-01,-9.504001701612688757e-01,1.837188839997840606e-01,1.075713421108876779e-07,3.275681668135632663e-07
5.790000000000000036e+00,9.999155276634459355e-01,-6.133982280547788622e-04,2.049323355698527520e-03,1.220368243444803699e-03,2.162133105946359055e-05,-4.324833298494848461e-06,-7.665906659619367014e-01,-9.517223558074532352e-01,1.851316898455165338e-01,1.081278721652687403e-07,3.333451321640978904e-07
5.799999999999999822e+00,9.999162471941418495e-01,-7.004925833376822366e-04,2.024746118994502631e-03,1.128072925092866389e-03,2.314382142009820543e-05,-3.283182264849302786e-06,-7.665145111586224580e-01,-9.508872705340514209e-01,1.843727593754289629e-01,1.090916276996255292e-07,3.391809209052354390e-07
5.810000000000000497e+00,9.999174007537593445e-01,-7.690963682919980645e-04,1.967883828878877559e-03,1.037254334399085286e-03,2.454902315887086281e-05,-2.306815821090974926e-06,-7.664673283011610438e-01,-9.485175141020940615e-01,1.820501858009330176e-01,1.104898317350407138e-07,3.437873616896069962e-07
5.820000000000000284e+00,9.999187061161024515e-01,-8.249089974833485883e-04,1.887732577640348786e-03,9.482974483389738744e-04,2.587615465064908233e-05,-1.424809548982654582e-06,-7.664143919095347535e-01,-9.446893050711349105e-01,1.782749131616001292e-01,1.120119325729510078e-07,3.327983586487448520e-07
5.830000000000000071e+00,9.999198238085605928e-01,-8.685049278037994779e-04,1.792021403818359589e-03,8.615500297482777238e-04,2.716797636246367280e-05,-6.727309839820602512e-07,-7.663790761999796919e-01,-9.394726052784763137e-01,1.730935290784966496e-01,1.132736507306109553e-07,3.032512201350812120e-07
5.839999999999999858e+00,9.999205053171524860e-01,-8.971728722066660581e-04,1.685081136553670230e-03,7.773231499637404387e-04,2.846136440435212937e-05,-9.226180177709234028e-08,-7.663345804831989128e-01,-9.329866000602996534e-01,1.666520195771007684e-01,1.141530646410132631e-07,2.727540138192097174e-07
5.850000000000000533e+00,9.999206414782623176e-01,-9.087567607111146899e-04,1.568298844795980003e-03,6.958869421844102957e-04,2.977136324810782537e-05,3.070917784299564882e-07,-7.662693311316566280e-01,-9.247690764224731907e-01,1.584997452908165072e-01,1.148223904370766300e-07,2.833657986034410214e-07
5.860000000000000320e+00,9.999201999126423601e-01,-9.033328046845095268e-04,1.441725064159150253e-03,6.174562671918432544e-04,3.107687046333319379e-05,5.673307682102110966e-07,-7.662399952916734147e-01,-9.149368684353439418e-01,1.486968731436704716e-01,1.154324415147540411e-07,2.813520572075844939e-07
5.870000000000000107e+00,9.999191931441800962e-01,-8.824544997169616765e-04,1.303737061090462458e-03,5.421854379461062872e-04,3.232562264553688847e-05,7.425497352481335176e-07,-7.662443258728708351e-01,-9.043840071114810364e-01,1.381396812386102291e-01,1.159591273554285610e-07,2.690094595969583224e-07
5.879999999999999893e+00,9.999177394325645674e-01,-8.479768813596948217e-04,1.148495689759179055e-03,4.701982061344196057e-04,3.345713424743951487e-05,8.429613483057098528e-07,-7.662513401158084214e-01,-8.933090406023074248e-01,1.270577004864990311e-01,1.163419852355684213e-07,2.575228035262000503e-07
5.889999999999999680e+00,9.999161034947349203e-01,-8.017584583873065907e-04,9.654694181768900835e-04,4.016408328751565207e-04,3.442921532951919458e-05,8.245496435641066684e-07,-7.662181863897340461e-01,-8.814597648987900769e-01,1.152415785090560585e-01,1.164912562283999820e-07,2.553148326089882403e-07
5.900000000000000355e+00,9.999146406894667827e-01,-7.459463139831463844e-04,7.444145484834988448e-04,3.367113055412884054e-04,3.523786571421513294e-05,6.253117807014795771e-07,-7.661845891209706494e-01,-8.680175660080212685e-01,1.018329768870505636e-01,1.163734622162053857e-07,2.631873172731502564e-07
5.910000000000000142e+00,9.999136548836006222e-01,-6.829398347488081908e-04,4.830001953719816445e-04,2.756443831124019022e-04,3.592081820934278272e-05,2.093662476729149152e-07,-7.662392439879583961e-01,-8.543375996277198237e-01,8.809835563976145534e-02,1.162363841719151166e-07,2.763709381348178340e-07
5.919999999999999929e+00,9.999132335214722112e-01,-6.146979349789810513e-04,1.905906879296505850e-04,2.186882479564948318e-04,3.653647855324989457e-05,-4.012731647746449643e-07,-7.663260677045791169e-01,-8.414801639987413706e-01,7.515409629416228143e-02,1.162198163943268831e-07,2.862516248480773129e-07
5.929999999999999716e+00,9.999132450635457303e-01,-5.418361079869540896e-04,-1.148354748326193577e-04,1.661136382072232482e-04,3.713128767149900870e-05,-1.116161384297507513e-06,-7.664229205239956322e-01,-8.299923179408892349e-01,6.356939741689360268e-02,1.161516434327888197e-07,2.856227998560001424e-07
5.940000000000000391e+00,9.999135192636851022e-01,-4.632092555428980567e-04,-4.136691446121978943e-04,1.182426362334167917e-04,3.772520051473217363e-05,-1.806347011234602009e-06,-7.665017649600057714e-01,-8.195703961542573079e-01,5.306863119425158509e-02,1.159082231394173049e-07,2.778092265121046012e-07
5.950000000000000178e+00,9.999140085286872814e-01,-3.767368694172178721e-04,-6.907663717175726225e-04,7.544698364647139976e-05,3.832139057204618922e-05,-2.368811835089834971e-06,-7.665846887134579735e-01,-8.102297680744265929e-01,4.364507936096861940e-02,1.155355617316884528e-07,2.730155017616198165e-07
5.959999999999999964e+00,9.999148223168193850e-01,-2.819063415032948888e-04,-9.382062343339631722e-04,3.809300775359938745e-05,3.891247347045207020e-05,-2.772533543292115776e-06,-7.666788072499547413e-01,-8.020115253635637931e-01,3.533271811360905873e-02,1.151601481427210293e-07,2.755286987454752534e-07
5.969999999999999751e+00,9.999161650083424613e-01,-1.825633404639825344e-04,-1.154995870363630800e-03,6.465077075573818344e-06,3.946932582755228054e-05,-3.046674083985550037e-06,-7.668039366046373040e-01,-7.955259369921965362e-01,2.872200038755924958e-02,1.149385846532895602e-07,2.817842041924478735e-07
5.980000000000000426e+00,9.999182327293214545e-01,-8.692292851830200570e-05,-1.345140410605764111e-03,-1.927664919929947493e-05,3.993974131470829356e-05,-3.236658213121449492e-06,-7.668930322023368440e-01,-7.907385018696779788e-01,2.384546966734113482e-02,1.150381042653078393e-07,2.854556366838068016e-07
5.990000000000000213e+00,9.999211104404278627e-01,-3.594280972330822747e-06,-1.514908461435877061e-03,-3.906864391976321265e-05,4.027828576829279417e-05,-3.373469974971838703e-06,-7.669245978718565171e-01,-7.864712256757707687e-01,1.954662780391426893e-02,1.154753595699578942e-07,2.827470262367626219e-07
6.000000000000000000e+00,9.999247327612057479e-01,6.333855788570641780e-05,-1.669367699503543356e-03,-5.285572039904812194e-05,4.047778878289707731e-05,-3.460918460443355490e-06,-7.669997166596710381e-01,-7.826110039214710934e-01,1.561128726180001890e-02,1.161020505140663991e-07,2.729617694097186131e-07
6.009999999999999787e+00,9.999289208048385280e-01,1.157999528668658625e-04,-1.809328023407719794e-03,-6.049631890216662812e-05,4.056116312338344659e-05,-3.469206159006993280e-06,-7.671306058118999571e-01,-7.803454349684931790e-01,1.321482915659319239e-02,1.169379167882470717e-07,2.578983564482939528e-07
6.020000000000000462e+00,9.999334058370998868e-01,1.590011114929189057e-04,-1.931202034200797061e-03,-6.172799487696702331e-05,4.054389814999337127e-05,-3.348341678824296019e-06,-7.672881940674409762e-01,-7.804341715837948001e-01,1.314597751635379098e-02,1.180734106311748124e-07,2.426326948246071424e-07
6.030000000000000249e+00,9.999378453801686106e-01,1.977151233263479404e-04,-2.030412773997765288e-03,-5.621517597949705024e-05,4.041325419317444472e-05,-3.068737253652594287e-06,-7.674359371098982141e-01,-7.830016700522113293e-01,1.556573294231311001e-02,1.193749040367023787e-07,2.384751343065261153e-07
6.040000000000000036e+00,9.999418825771373420e-01,2.346664319259344643e-04,-2.105097448236022302e-03,-4.363530108501591242e-05,4.013998545710047367e-05,-2.651837248567328034e-06,-7.675459380047979785e-01,-7.874510204611545605e-01,1.990508245635654733e-02,1.207192063919421989e-07,2.386052850855691077e-07
6.049999999999999822e+00,9.999451776150170002e-01,2.712394042104828438e-04,-2.156558186603425246e-03,-2.374439559305220056e-05,3.969754691396273601e-05,-2.154138113321945711e-06,-7.676596997782163534e-01,-7.932958911237455446e-01,2.563619134552915999e-02,1.221005969948027744e-07,2.512220134143205996e-07
6.060000000000000497e+00,9.999473913717983331e-01,3.086177680164934635e-04,-2.187044322502734988e-03,3.592168815325974013e-06,3.906880184268618809e-05,-1.627293262424888438e-06,-7.678293598941644538e-01,-8.012575037212140705e-01,3.342814382704962367e-02,1.234362952630530490e-07,2.650685033689370584e-07
6.070000000000000284e+00,9.999481891596300187e-01,3.476288494105825061e-04,-2.198231432964127801e-03,3.838459647742241014e-05,3.824442606283301287e-05,-1.102440326300269350e-06,-7.679755302825123087e-01,-8.118148656107163630e-01,4.383933532820408902e-02,1.244771055300787181e-07,2.705761701360387406e-07
6.080000000000000071e+00,9.999473072155474762e-01,3.874103879792334089e-04,-2.191961034010669798e-03,8.051601611067391105e-05,3.722050269470252097e-05,-6.004633436717799462e-07,-7.680218275236355696e-01,-8.232662434291441178e-01,5.524441590550856901e-02,1.248542351815226741e-07,2.618705174928237511e-07
6.089999999999999858e+00,9.999446718922971877e-01,4.248870456705475707e-04,-2.171780865797289656e-03,1.297635815917110675e-04,3.599880887199742076e-05,-1.335709425155371008e-07,-7.681132892059922002e-01,-8.351216131739697124e-01,6.700832396797749835e-02,1.244427705076801926e-07,2.505496883298263811e-07
6.100000000000000533e+00,9.999404608904156611e-01,4.564030767170435530e-04,-2.143316027738851291e-03,1.858280706812742526e-04,3.459584465640998366e-05,3.061518079185156612e-07,-7.682059244076827609e-01,-8.482090471321550584e-01,8.000312272447226980e-02,1.234461935142487547e-07,2.487134784789901687e-07
6.110000000000000320e+00,9.999350688119742481e-01,4.800257456398868833e-04,-2.112892497713425490e-03,2.483348276682536063e-04,3.305467636420471420e-05,7.402473680759743118e-07,-7.682366104440827570e-01,-8.617093163737461481e-01,9.347270592966334946e-02,1.220762331581644891e-07,2.474683391540111188e-07
6.120000000000000107e+00,9.999290408001405561e-01,4.959846262174150405e-04,-2.085373996780121291e-03,3.168007783436942409e-04,3.143358763302045878e-05,1.172665179625305357e-06,-7.682283037405363002e-01,-8.745716601578719107e-01,1.063433564173355828e-01,1.206432417864127624e-07,2.577045616902751135e-07
6.129999999999999893e+00,9.999229465481671575e-01,5.050743761835883991e-04,-2.063106963206316237e-03,3.906115822075125247e-04,2.976248765778099876e-05,1.568570863611920083e-06,-7.682340892117395237e-01,-8.867348564054968740e-01,1.185007671937573642e-01,1.194754685343156422e-07,2.627725472770237047e-07
6.140000000000000568e+00,9.999172479030707938e-01,5.070712911690410237e-04,-2.046804974426630255e-03,4.690547380970589483e-04,2.800543386860431314e-05,1.867760583062162677e-06,-7.682389449503290724e-01,-8.983705628791731623e-01,1.301316179288441455e-01,1.186695924714435091e-07,2.585288243484029636e-07
6.150000000000000355e+00,9.999122698508706719e-01,5.005616312021443247e-04,-2.036930811490140006e-03,5.514084352322385718e-04,2.607464415319572025e-05,2.015200138238572405e-06,-7.682714854857741749e-01,-9.097909951804421524e-01,1.415195096946679221e-01,1.182464055779872639e-07,2.542176347208879861e-07
6.160000000000000142e+00,9.999082394050997635e-01,4.838989256769872320e-04,-2.033927348233801648e-03,6.370420137958700355e-04,2.388803580446515883e-05,1.981736766480654118e-06,-7.682810557678322327e-01,-9.211930213239640786e-01,1.529119655561318458e-01,1.181153062762731969e-07,2.591055721090640418e-07
6.169999999999999929e+00,9.999053288764989667e-01,4.564389146704706402e-04,-2.037890534173422610e-03,7.254754587529573364e-04,2.141898917941904674e-05,1.771096326677637036e-06,-7.682268152147047058e-01,-9.314940256828094789e-01,1.632672104681047176e-01,1.181896177072269716e-07,2.735205013593144940e-07
6.179999999999999716e+00,9.999036139020107683e-01,4.191627288170918513e-04,-2.048667883018530367e-03,8.163722102487287963e-04,1.870397266091597583e-05,1.417351697395077115e-06,-7.681462968068366592e-01,-9.398345650094135362e-01,1.716882682025768214e-01,1.186183973249359416e-07,2.897449566940935028e-07
6.190000000000000391e+00,9.999029535670539426e-01,3.742290793281364105e-04,-2.065249500198233865e-03,9.094791462234105882e-04,1.581507732423154144e-05,9.680453976676166730e-07,-7.680532820589733856e-01,-9.457988807267980746e-01,1.777455986678247446e-01,1.194314852813692755e-07,2.971056258793680627e-07
6.200000000000000178e+00,9.999029909293414287e-01,3.241255587866206304e-04,-2.083949647962369828e-03,1.004545350063266920e-03,1.282283050474348484e-05,4.577768396529577758e-07,-7.679725577516381962e-01,-9.494598999713852461e-01,1.814873422197470498e-01,1.203564712836215283e-07,2.887445202937044542e-07
6.209999999999999964e+00,9.999033115734079491e-01,2.713760299558367326e-04,-2.098135548362153966e-03,1.101236715944933124e-03,9.772380334886906860e-06,-1.032969895187369413e-07,-7.679138128811742181e-01,-9.510212827551222103e-01,1.831074698739479922e-01,1.210837833264732666e-07,2.697998535694523525e-07
6.219999999999999751e+00,9.999035896055419315e-01,2.185840894388723981e-04,-2.101665782400116440e-03,1.199053906249369439e-03,6.687311583508941966e-06,-7.143900975271495396e-07,-7.678639728777690854e-01,-9.510896879658040648e-01,1.832257150880349517e-01,1.215001427702770268e-07,2.554157045864258180e-07
6.230000000000000426e+00,9.999036139711677817e-01,1.680998713127784426e-04,-2.093307585645314776e-03,1.297286749542294910e-03,3.595510314132618322e-06,-1.365493137503918830e-06,-7.677565025334875948e-01,-9.486840559399605244e-01,1.809275534064729851e-01,1.216698553787421867e-07,2.558733529500756276e-07
6.240000000000000213e+00,9.999032380222349081e-01,1.219769723655509102e-04,-2.077417601792383526e-03,1.395058981193457882e-03,5.494618477589247666e-07,-2.039830112904070774e-06,-7.677613739059400144e-01,-9.445838799787995566e-01,1.768225060728595421e-01,1.216179018456442457e-07,2.628837949547602193e-07
6.250000000000000000e+00,9.999023579936102690e-01,8.297564880107102542e-05,-2.059800864493591815e-03,1.491473450125144944e-03,-2.383140762296720249e-06,-2.728275755519849983e-06,-7.677796318201631776e-01,-9.403237830879808135e-01,1.725441512678176637e-01,1.212475779700472798e-07,2.715871969538596886e-07
6.259999999999999787e+00,9.999009570781404177e-01,5.501719010963244168e-05,-2.042329106443294563e-03,1.585781280615250087e-03,-5.151156643664407848e-06,-3.433501715080616157e-06,-7.677516860328086334e-01,-9.352891101815830055e-01,1.675374241487743165e-01,1.205275568011477264e-07,2.808816286226090142e-07
6.270000000000000462e+00,9.998991477044218978e-01,4.126819325571799983e-05,-2.021058794214176686e-03,1.677462668887985588e-03,-7.741355029850395175e-06,-4.162707702100458278e-06,-7.677226868588200581e-01,-9.289240820310066260e-01,1.612013951721865679e-01,1.195493756190346977e-07,2.873306881312487349e-07
6.280000000000000249e+00,9.998971762775289429e-01,4.157656981857648190e-05,-1.989470115524448208e-03,1.766171598286218501e-03,-1.016547459388170282e-05,-4.918020331062207289e-06,-7.677305615074659917e-01,-9.219073168269799057e-01,1.541767553195139140e-01,1.182904953727769416e-07,2.878131160066743632e-07
6.290000000000000036e+00,9.998954377079717348e-01,5.268348760415022299e-05,-1.943564783005494265e-03,1.851603898768209655e-03,-1.242387973474024002e-05,-5.682320126509628547e-06,-7.677131984963232458e-01,-9.142732998296441149e-01,1.465601013333208691e-01,1.166606878593470636e-07,2.861190837588623026e-07
6.299999999999999822e+00,9.998944709394748109e-01,7.134583438825360115e-05,-1.883864113255375849e-03,1.933395923050809911e-03,-1.448189420430220689e-05,-6.405526981890023528e-06,-7.677011083340765651e-01,-9.058627661615413773e-01,1.381616578274647844e-01,1.148632615612685499e-07,2.885630652205151137e-07
6.310000000000000497e+00,9.998948470382554854e-01,9.703770141958381861e-05,-1.813423779558222650e-03,2.011111492618100280e-03,-1.628187039233572922e-05,-7.019124894591880519e-06,-7.676572401131090961e-01,-8.966118206630714349e-01,1.289545805499623388e-01,1.134119560977963818e-07,2.947640982409183152e-07
6.320000000000000284e+00,9.998969932876932143e-01,1.316114666370145759e-04,-1.735683435965642294e-03,2.084289437584346816e-03,-1.777563407603347819e-05,-7.487889905386086971e-06,-7.675658642249058028e-01,-8.854856465138125632e-01,1.179197822889067743e-01,1.126964190980161149e-07,2.982741824641976791e-07
6.330000000000000071e+00,9.999010763092509579e-01,1.765639981509717034e-04,-1.654738415241944344e-03,2.152492231265117507e-03,-1.894432360070411826e-05,-7.850652459720440152e-06,-7.675711039806079050e-01,-8.731130692542528049e-01,1.055419652736449554e-01,1.129097276810804380e-07,2.986411493655083405e-07
6.339999999999999858e+00,9.999069098221349261e-01,2.305813563266687397e-04,-1.576072719054218054e-03,2.215331729949674561e-03,-1.979513505282214553e-05,-8.194223451335261446e-06,-7.675861781380539650e-01,-8.609954003577386938e-01,9.340922221968468719e-02,1.141539985316743724e-07,3.016882050843605612e-07
6.350000000000000533e+00,9.999138743322480982e-01,2.893872188190656767e-04,-1.505284569344398846e-03,2.272484585945611004e-03,-2.035093839468590058e-05,-8.579034927865323464e-06,-7.675486617194259287e-01,-8.480674638076712846e-01,8.051880208824531426e-02,1.161343320379824656e-07,3.053453467849465142e-07
6.360000000000000320e+00,9.999210237411030322e-01,3.477176199338661688e-04,-1.445767882991727624e-03,2.323702134679972876e-03,-2.064503086436725809e-05,-8.996705014310718324e-06,-7.675835968344567606e-01,-8.347043329967562819e-01,6.712073616229953521e-02,1.182509772534768599e-07,3.041827452143763821e-07
6.370000000000000107e+00,9.999273753537115672e-01,4.014699662845360026e-04,-1.397501520383698367e-03,2.368799968729464259e-03,-2.071709872016307485e-05,-9.400322074366962462e-06,-7.676391573710230620e-01,-8.218893516989056458e-01,5.425019432788252827e-02,1.200743155139046812e-07,2.991400405161215303e-07
6.379999999999999893e+00,9.999321580228682782e-01,4.482978311615197714e-04,-1.357067528363870013e-03,2.407624398742845302e-03,-2.060590127643027443e-05,-9.760531733143725183e-06,-7.677572188381456275e-01,-8.101822222217955893e-01,4.242500338364997570e-02,1.215381490919978869e-07,2.925825619559674351e-07
6.390000000000000568e+00,9.999348723479780654e-01,4.868236843245112803e-04,-1.318320866532256752e-03,2.440021268622043996e-03,-2.034099849515117324e-05,-1.008006832301860913e-05,-7.678965606213412620e-01,-8.007431332250171119e-01,3.284657260367580822e-02,1.227959526161476422e-07,2.845238029625107856e-07
6.400000000000000355e+00,9.999351944487123722e-01,5.159545877436686216e-04,-1.274123976800520079e-03,2.465837793946859015e-03,-1.993631918573810584e-05,-1.036052086365214520e-05,-7.679746346277895874e-01,-7.927686003731696518e-01,2.479396574538010947e-02,1.238848277985201229e-07,2.745076919108413449e-07
6.410000000000000142e+00,9.999328605415602755e-01,5.351871406261048472e-04,-1.218901117775760814e-03,2.484964848834135022e-03,-1.939187288741076715e-05,-1.056879043326715658e-05,-7.680528189227927571e-01,-7.855814779407824799e-01,1.752865901798975057e-02,1.246043196786199417e-07,2.714383255941754669e-07
6.419999999999999929e+00,9.999276406235133585e-01,5.455890068524209442e-04,-1.150276185183928945e-03,2.497394408286600712e-03,-1.871311988882060697e-05,-1.064094460049751333e-05,-7.681946612226923099e-01,-7.799441219561196181e-01,1.174946073342727181e-02,1.246991119682299181e-07,2.719682863361327918e-07
6.429999999999999716e+00,9.999194200054526416e-01,5.504349330853965279e-04,-1.068552672456949673e-03,2.503243669265515451e-03,-1.793805013518482545e-05,-1.052034460146976807e-05,-7.683478459304310393e-01,-7.767449231618595018e-01,8.397077231428422620e-03,1.241988565621225030e-07,2.733384274478112275e-07
6.440000000000000391e+00,9.999083122721218464e-01,5.540917607338658119e-04,-9.744078484076830254e-04,2.502708608425375809e-03,-1.713671874847252962e-05,-1.019956451281321913e-05,-7.685001827313520106e-01,-7.758781824626849177e-01,7.377999731332894953e-03,1.233630875944925511e-07,2.755538359711096064e-07
6.450000000000000178e+00,9.998947374072501004e-01,5.587874767290347631e-04,-8.661777099259405010e-04,2.495965216933462676e-03,-1.636761614230189705e-05,-9.728887554337329702e-06,-7.686794814491855199e-01,-7.777581948391316669e-01,9.078713389946179921e-03,1.224255587788444378e-07,2.787795569947348895e-07
6.459999999999999964e+00,9.998793938999313013e-01,5.617926674100601377e-04,-7.388533474173736596e-04,2.483090204837882196e-03,-1.563086465547079609e-05,-9.173276170824975012e-06,-7.688305990294720393e-01,-7.825266060684339386e-01,1.369600703896190624e-02,1.216116927939440308e-07,2.806016723422288806e-07
6.469999999999999751e+00,9.998630815457674181e-01,5.563583778452881132e-04,-5.861300903945928804e-04,2.464060958536209728e-03,-1.487170670371634140e-05,-8.550228639468880295e-06,-7.689113640035692976e-01,-7.889109995518945873e-01,1.999963554832531049e-02,1.210303834557706202e-07,2.805147132356466955e-07
6.480000000000000426e+00,9.998465318659534029e-01,5.357825886850140938e-04,-4.038884794462220150e-04,2.438827447043214695e-03,-1.403184755590135559e-05,-7.815788765117591462e-06,-7.690335256929550223e-01,-7.967452282064408919e-01,2.771170251348592517e-02,1.207085701186222007e-07,2.831078602660852539e-07
6.490000000000000213e+00,9.998303770991194828e-01,4.961396161908589045e-04,-1.925591038061577587e-04,2.407402624538519751e-03,-1.309411390557513755e-05,-6.920653634251085787e-06,-7.691457303527758915e-01,-8.066095055014514958e-01,3.746377514867555575e-02,1.207440332425296994e-07,2.920320829602474078e-07
6.500000000000000000e+00,9.998152051767686954e-01,4.356520259864105288e-04,4.179738153061069334e-05,2.369926378963970511e-03,-1.208074207990562823e-05,-5.870733743517871364e-06,-7.692263823575948845e-01,-8.177752912854250322e-01,4.854890892783012002e-02,1.211638920526194511e-07,3.072797287728690208e-07
6.509999999999999787e+00,9.998016179409284776e-01,3.536852014945061516e-04,2.873059455450907530e-04,2.326681375035038329e-03,-1.101636149718795542e-05,-4.719100366637605013e-06,-7.693092653912285694e-01,-8.301686268855450468e-01,6.085936149431642878e-02,1.219458225154891259e-07,3.239119292786085680e-07
6.520000000000000462e+00,9.997902078942081383e-01,2.518714470706981986e-04,5.284804551365316619e-04,2.278048997288905503e-03,-9.893603562482946451e-06,-3.509957632657650255e-06,-7.693268108829843799e-01,-8.430009393817825547e-01,7.367412849879820258e-02,1.230851493797957608e-07,3.298202200241462378e-07
6.530000000000000249e+00,9.997814406282130584e-01,1.354866565361111043e-04,7.512271645828627826e-04,2.224413768327616545e-03,-8.671818550746615795e-06,-2.256336279649271819e-06,-7.693608211600519997e-01,-8.556792030301197949e-01,8.631838187006775354e-02,1.245797762020325806e-07,3.149952294556612742e-07
6.540000000000000036e+00,9.997755294574969254e-01,1.250993076950567061e-05,9.472836302942130252e-04,2.166063468490527812e-03,-7.312989304929578283e-06,-9.756067522675802054e-07,-7.693698364113925603e-01,-8.683215344356401966e-01,9.895169802424769179e-02,1.263822357711976426e-07,2.889854000542868562e-07
6.549999999999999822e+00,9.997724153121908541e-01,-1.090689664321579130e-04,1.114566526333320672e-03,2.103145919383070817e-03,-5.823251272693587910e-06,2.741975968409172320e-07,-7.693427306738913618e-01,-8.800026476241531448e-01,1.106599169502617414e-01,1.284530506330859392e-07,2.741904037151243756e-07
6.560000000000000497e+00,9.997718541147880833e-01,-2.236067045145691062e-04,1.253882729841532045e-03,2.035703921217401659e-03,-4.253381290680948747e-06,1.404072543114032087e-06,-7.693239635316455605e-01,-8.903926514328112107e-01,1.210686879011655948e-01,1.307169853865164238e-07,2.820151634441714350e-07
6.570000000000000284e+00,9.997735323151353271e-01,-3.286770047971048088e-04,1.365115964557404946e-03,1.963756463522739817e-03,-2.652517725446578895e-06,2.334277974573649858e-06,-7.693503918156181509e-01,-9.001549788278885300e-01,1.308045870122703236e-01,1.330133146385223957e-07,3.039344862454385066e-07
6.580000000000000071e+00,9.997771225530632799e-01,-4.246780609004340034e-04,1.445496411730693700e-03,1.887378533012541324e-03,-1.030919193938407904e-06,3.030389004893959161e-06,-7.693480542083095397e-01,-9.092418469053679120e-01,1.398937926970584278e-01,1.353172061414484401e-07,3.241729997771614080e-07
6.589999999999999858e+00,9.997822335423336426e-01,-5.136830639162674825e-04,1.490774557606359355e-03,1.806750175203340530e-03,6.192024294357379506e-07,3.518073466715486113e-06,-7.693886423689979548e-01,-9.176983739040089905e-01,1.483097315350109802e-01,1.374695556248493494e-07,3.371925858530744335e-07
6.600000000000000533e+00,9.997884019700575831e-01,-5.973920315508273555e-04,1.498127698598293285e-03,1.722165027156587419e-03,2.276435031384340825e-06,3.865685458403429593e-06,-7.693886298542382818e-01,-9.256603361590499679e-01,1.562717063048116861e-01,1.392251951857990562e-07,3.454541188663284856e-07
6.610000000000000320e+00,9.997951698629469197e-01,-6.745465348297236289e-04,1.468304994171616262e-03,1.634003848518089750e-03,3.889375691119278753e-06,4.137108358718704695e-06,-7.693632534659139433e-01,-9.320217348869900276e-01,1.626584814210760843e-01,1.405693883469663715e-07,3.518154811921192504e-07
6.620000000000000107e+00,9.998021569958059906e-01,-7.398317994365852203e-04,1.405898179255382716e-03,1.542699001249472554e-03,5.428885674819742539e-06,4.354266672746450522e-06,-7.694085802198216140e-01,-9.374079637327100700e-01,1.679993835128885116e-01,1.414425073035844067e-07,3.541779238780407013e-07
6.629999999999999893e+00,9.998091196700721328e-01,-7.860883727893712035e-04,1.319072453798062839e-03,1.448724047048356072e-03,6.919892931896398343e-06,4.508996854254222717e-06,-7.694521225345438697e-01,-9.427563192156754868e-01,1.733041966811315893e-01,1.417909803091726200e-07,3.470361198409932513e-07
6.640000000000000568e+00,9.998159304473787090e-01,-8.085750196147516253e-04,1.219148239654598009e-03,1.352617392564753893e-03,8.404226629981258735e-06,4.601365075716430787e-06,-7.694317438475639648e-01,-9.469243709865093894e-01,1.774926271389454524e-01,1.416753082262579407e-07,3.322395307758796434e-07
6.650000000000000355e+00,9.998225100295043966e-01,-8.078282384752632096e-04,1.117828975723378360e-03,1.255013342620723811e-03,9.878191186791866255e-06,4.646082052400023150e-06,-7.694492815349054382e-01,-9.499023438876067482e-01,1.804530623527013655e-01,1.412775035310617852e-07,3.206784382481231432e-07
6.660000000000000142e+00,9.998288077493657777e-01,-7.894853216112554571e-04,1.021802102488549371e-03,1.156649238920988507e-03,1.127743915383800512e-05,4.642783886175079204e-06,-7.694040370865398160e-01,-9.515470035711329766e-01,1.821429664845931884e-01,1.409394807212872896e-07,3.225280023055887568e-07
6.669999999999999929e+00,9.998348026904909647e-01,-7.620229191477228886e-04,9.292853587282641796e-04,1.058339493876769280e-03,1.252051641544877982e-05,4.564130027289950210e-06,-7.693563231068690778e-01,-9.508412910904946447e-01,1.814849679836255947e-01,1.407899222051409908e-07,3.338898746374496795e-07
6.679999999999999716e+00,9.998405033404909048e-01,-7.333319262613703822e-04,8.328909420249519437e-04,9.609215081494832094e-04,1.356357266155121756e-05,4.385319133434256025e-06,-7.693270602989984441e-01,-9.484879707710626162e-01,1.791609104720641721e-01,1.406171481172784368e-07,3.608711944824705142e-07
6.690000000000000391e+00,9.998459546103228845e-01,-7.072321622354699796e-04,7.268936203631042514e-04,8.651826402568121247e-04,1.442069550709788711e-05,4.116644320185770785e-06,-7.692448481510643088e-01,-9.437206705493594860e-01,1.744758223982951495e-01,1.401020185865673301e-07,3.591011590309278745e-07
6.700000000000000178e+00,9.998512761461516574e-01,-6.825571260800934997e-04,6.122348953388714226e-04,7.717921619517617744e-04,1.513887938889034534e-05,3.806050154437981779e-06,-7.692276990926728564e-01,-9.368921738985012126e-01,1.676644748058283563e-01,1.392155075441278829e-07,3.353584911991447370e-07
6.709999999999999964e+00,9.998566938426527440e-01,-6.561462827791487594e-04,4.950720368820073691e-04,6.812733376686836307e-04,1.575057393501184112e-05,3.524488461632082937e-06,-7.691728037376848182e-01,-9.284855670624645452e-01,1.593127633247796715e-01,1.381699149666864673e-07,3.117450386724840428e-07
6.719999999999999751e+00,9.998625441838121519e-01,-6.265403506976523164e-04,3.811128361617070054e-04,5.940297329243547121e-04,1.624905372467184308e-05,3.349513850922722882e-06,-7.691045897178572233e-01,-9.175768947078786208e-01,1.484723049900213976e-01,1.371139002961205220e-07,3.002543398356039006e-07
6.730000000000000426e+00,9.998692165687373956e-01,-5.941302487572302062e-04,2.716800422835074797e-04,5.104061747004107457e-04,1.661606905401540648e-05,3.337182571403169456e-06,-7.691407888805530391e-01,-9.054594445319713580e-01,1.363186556514183745e-01,1.364061130701953378e-07,2.987368985518656928e-07
6.740000000000000213e+00,9.998769488101862946e-01,-5.581759459004989338e-04,1.651900162817510488e-04,4.307583617006381887e-04,1.687256254459869952e-05,3.487133878080603553e-06,-7.691737039248307539e-01,-8.933603259350549886e-01,1.241866220102241791e-01,1.362749771213342572e-07,2.969041614786505079e-07
6.750000000000000000e+00,9.998856890017057131e-01,-5.148850335577898757e-04,6.162278522056040795e-05,3.555140506552599057e-04,1.708992628968515438e-05,3.740344985613091789e-06,-7.691788219434123608e-01,-8.805355361985691687e-01,1.113567142551568634e-01,1.365395936218798999e-07,2.860970402807083701e-07
6.759999999999999787e+00,9.998951591186661103e-01,-4.588918673988603742e-04,-3.574930149760529642e-05,2.851997054577089371e-04,1.734707959112362073e-05,4.029289977105483627e-06,-7.692251074297506985e-01,-8.673196577289455922e-01,9.809455029919490754e-02,1.371997449398216567e-07,2.716285238957283354e-07
6.770000000000000462e+00,9.999049003034737870e-01,-3.863047665438081035e-04,-1.235356779143622079e-04,2.204016859792578057e-04,1.768603855071339574e-05,4.339314103242269341e-06,-7.692850890095646044e-01,-8.543265887854546436e-01,8.504149977589008091e-02,1.382592833544524131e-07,2.644131302798058414e-07
6.780000000000000249e+00,9.999142854237708100e-01,-2.965190035125667817e-04,-2.025393981583150000e-04,1.616704656858803627e-04,1.811068062817313323e-05,4.724300584685244810e-06,-7.693226942046490491e-01,-8.412646174293889612e-01,7.194192322473989820e-02,1.393919992418570808e-07,2.685293716275793940e-07
6.790000000000000036e+00,9.999226070017085410e-01,-1.921331231153548640e-04,-2.784701516725260014e-04,1.094278170097263872e-04,1.861131587428864828e-05,5.268185939872363195e-06,-7.694224653120363966e-01,-8.285225641807829611e-01,5.910009886874654367e-02,1.403693092952721256e-07,2.884635907918209341e-07
6.799999999999999822e+00,9.999291798761313910e-01,-7.805182430478712274e-05,-3.587217442671293685e-04,6.393286717593687682e-05,1.917584881061797585e-05,6.028114767717797563e-06,-7.695177241171328175e-01,-8.168717877705005126e-01,4.735406365336764650e-02,1.409505227019364044e-07,3.193963988845638369e-07
6.810000000000000497e+00,9.999335005433575008e-01,3.935437978866718629e-05,-4.486111455124632084e-04,2.530842018719885652e-05,1.978134530114441714e-05,6.995298486211307171e-06,-7.696429567918143810e-01,-8.061425333037126606e-01,3.649957651189825181e-02,1.407556715896545657e-07,3.385592537430426319e-07
6.820000000000000284e+00,9.999354231340995547e-01,1.532050894048116055e-04,-5.497707489757628014e-04,-6.409933291838995437e-06,2.038402134536954335e-05,8.094226231129398165e-06,-7.698259410108880818e-01,-7.977234840907718727e-01,2.789754307988384641e-02,1.399496056996038740e-07,3.354957178736128753e-07
6.830000000000000071e+00,9.999351123784109285e-01,2.576245409115219794e-04,-6.606920504733426779e-04,-3.123514491605090164e-05,2.091880583829254712e-05,9.225966348910307746e-06,-7.699186450516507518e-01,-7.910557179129349414e-01,2.113707286128418961e-02,1.388204700006023257e-07,3.221408433340400279e-07
6.839999999999999858e+00,9.999329221350661268e-01,3.494458225197447370e-04,-7.779971919142276721e-04,-4.921221926599031563e-05,2.131245616735619303e-05,1.032896286763773004e-05,-7.700418960287673809e-01,-7.852596701216495445e-01,1.521777409288212549e-02,1.372075666827980837e-07,3.103351184918778927e-07
6.850000000000000533e+00,9.999294025521363594e-01,4.289823239697938698e-04,-8.973206987901087388e-04,-6.041624236989958714e-05,2.151109273629464431e-05,1.140196708622488099e-05,-7.702364716637832842e-01,-7.820211265359331421e-01,1.178465487214985265e-02,1.351417714612374678e-07,3.010330864583465882e-07
6.860000000000000320e+00,9.999252686950620417e-01,4.993577480223197274e-04,-1.013538817785403440e-03,-6.494516604313399055e-05,2.150623566527974122e-05,1.246441486326825349e-05,-7.704065497088173897e-01,-7.815938074023672799e-01,1.118725769354983988e-02,1.329462384874455123e-07,2.916711689948670028e-07
6.870000000000000107e+00,9.999212892654935070e-01,5.648351475188173338e-04,-1.120904799319523805e-03,-6.289807284193949096e-05,2.133193784238115689e-05,1.350202852960787924e-05,-7.705663545941482395e-01,-7.837428309056289066e-01,1.317647631148062028e-02,1.310435145425254259e-07,2.858191798793541238e-07
6.879999999999999893e+00,9.999181594421608921e-01,6.284852535832197683e-04,-1.214162762530733835e-03,-5.435940750641627848e-05,2.102917181361593812e-05,1.446209086952722614e-05,-7.706563611931560587e-01,-7.878142339710827446e-01,1.715787277792674148e-02,1.297811363992286836e-07,2.860788788083823420e-07
6.890000000000000568e+00,9.999164088383939442e-01,6.895501296859765129e-04,-1.290733791138640348e-03,-3.941521841584159371e-05,2.061018229922717413e-05,1.529447564154503341e-05,-7.706713057887853990e-01,-7.920346737300920648e-01,2.136336794130663450e-02,1.290586832454710805e-07,2.858741199318615145e-07
6.900000000000000355e+00,9.999163987064674242e-01,7.424422188252034586e-04,-1.352371370854846397e-03,-1.818679092130805623e-05,2.005761229486163066e-05,1.597921089634571308e-05,-7.707903759347027872e-01,-7.969829090487461354e-01,2.619253311404330306e-02,1.288157123467812122e-07,2.809706358686270278e-07
6.910000000000000142e+00,9.999182621401895288e-01,7.795735037967880176e-04,-1.404311427614392564e-03,9.168882026372242414e-06,1.935724429951695755e-05,1.651444713874047061e-05,-7.708664585991015228e-01,-8.036591570316075073e-01,3.279269843250597061e-02,1.292947300760590529e-07,2.758327817264927262e-07
6.919999999999999929e+00,9.999217842798017175e-01,7.963841980321656683e-04,-1.451533589104496598e-03,4.251272346292009395e-05,1.852885637927090571e-05,1.689760160155786775e-05,-7.709127638441042318e-01,-8.106434573880157979e-01,3.973069354391151747e-02,1.305278184258811687e-07,2.740248885579887883e-07
6.929999999999999716e+00,9.999264272819430310e-01,7.937775800763613616e-04,-1.494458366556081002e-03,8.177916502875390444e-05,1.762012611975430281e-05,1.712829269030833644e-05,-7.709970864543338465e-01,-8.184765122827382111e-01,4.747942582840432996e-02,1.321912971247862315e-07,2.749074725638678274e-07
6.940000000000000391e+00,9.999315098473635643e-01,7.761797335538207646e-04,-1.528033847236925404e-03,1.269533762903342214e-04,1.666450970642796564e-05,1.721939097276735733e-05,-7.710790680909533901e-01,-8.272978404284540010e-01,5.621877233750059016e-02,1.337154244138070733e-07,2.832745937819680648e-07
6.950000000000000178e+00,9.999364090397667715e-01,7.486638294593472333e-04,-1.545773617098884214e-03,1.779542577647487520e-04,1.564457173432391075e-05,1.719704619957895065e-05,-7.711705547845265629e-01,-8.371511367419791627e-01,6.598058195745257204e-02,1.347140497863663732e-07,3.172797031769647447e-07
6.959999999999999964e+00,9.999406506911814319e-01,7.162112575503815385e-04,-1.545136732414802106e-03,2.345082708251689299e-04,1.450349507184190812e-05,1.709541310411370648e-05,-7.712839046138335597e-01,-8.483579317104754658e-01,7.707402709664194773e-02,1.350984942559946666e-07,3.457891237790278183e-07
6.969999999999999751e+00,9.999439261334114315e-01,6.838237471398383484e-04,-1.529014063672696653e-03,2.961292853444753804e-04,1.319922780190804063e-05,1.695204788147743860e-05,-7.713559139301258138e-01,-8.607765971285277207e-01,8.942068319840186519e-02,1.348827409383665122e-07,3.617347947848514877e-07
6.980000000000000426e+00,9.999461132746658709e-01,6.552423725476409560e-04,-1.502519465354920951e-03,3.622370276858241276e-04,1.174686549384113019e-05,1.679287284294626723e-05,-7.714071848041604840e-01,-8.734925839576753726e-01,1.020853991535148747e-01,1.343015059184600178e-07,3.681472280359088245e-07
6.990000000000000213e+00,9.999472246572067569e-01,6.311775869125899443e-04,-1.469446505433281069e-03,4.323284320144267804e-04,1.020289316376793791e-05,1.660748563410562417e-05,-7.714844863845511380e-01,-8.869393896983119863e-01,1.154549033137608066e-01,1.336561779031097008e-07,3.615616683827482802e-07
7.000000000000000000e+00,9.999473132096514671e-01,6.096452913994028933e-04,-1.432221580049069772e-03,5.060768467465190899e-04,8.604863108027698809e-06,1.634307203122894214e-05,-7.714596943919416194e-01,-9.002846498567828037e-01,1.288249554648411843e-01,1.329008546185152700e-07,3.388912164226098866e-07
7.009999999999999787e+00,9.999465011502627343e-01,5.887303488529692808e-04,-1.394155863312639913e-03,5.833009525702806050e-04,6.928858668977926060e-06,1.593482703268969076e-05,-7.714096841107498381e-01,-9.119259187580319725e-01,1.405162346472821067e-01,1.317947598872277535e-07,3.099906997761081584e-07
7.020000000000000462e+00,9.999450862800332018e-01,5.688989412300033072e-04,-1.359931297283013081e-03,6.638439964863220672e-04,5.112420179263925298e-06,1.534844787491155833e-05,-7.713993654941933009e-01,-9.225198709751543102e-01,1.511205054809610093e-01,1.304576765650863363e-07,2.934182246061567412e-07
7.030000000000000249e+00,9.999435164670366083e-01,5.520459020498583429e-04,-1.332736120294515615e-03,7.474541524816934396e-04,3.123666919650180173e-06,1.459634612166619843e-05,-7.713335563641047221e-01,-9.318570565486027357e-01,1.605235001844979859e-01,1.292200851068943989e-07,3.038180393932776724e-07
7.040000000000000036e+00,9.999422532783140971e-01,5.384912583652674313e-04,-1.311128029745629517e-03,8.337388284555020002e-04,1.005982275439787083e-06,1.372040723709263730e-05,-7.712682047121863782e-01,-9.391756189066079452e-01,1.679074141944215948e-01,1.282780309621611975e-07,3.130263248607434434e-07
7.049999999999999822e+00,9.999416525324219540e-01,5.262009508915528860e-04,-1.289856180922968045e-03,9.222051274991604781e-04,-1.147939255710542526e-06,1.276312963789910395e-05,-7.712343235994149060e-01,-9.452424663679470651e-01,1.740081427685321869e-01,1.276924438605975398e-07,3.122397105315144472e-07
7.060000000000000497e+00,9.999419217603763288e-01,5.138805968175021903e-04,-1.264961576149042097e-03,1.012338589887080802e-03,-3.260882519228020627e-06,1.174608475830283974e-05,-7.711669107748824192e-01,-9.497979351148300164e-01,1.786310243399475417e-01,1.272309783995691408e-07,3.031394091301820026e-07
7.070000000000000284e+00,9.999432089011812685e-01,5.044880576318329932e-04,-1.238373498571544370e-03,1.103657528339038177e-03,-5.304208762376790103e-06,1.066339716467258030e-05,-7.711312942707649887e-01,-9.529154528720766848e-01,1.817841586013117239e-01,1.267531665191168904e-07,2.921358950302987978e-07
7.080000000000000071e+00,9.999456571772535884e-01,5.050795134330043033e-04,-1.216374493627096764e-03,1.195719631654298780e-03,-7.276142564605290929e-06,9.496063792113874650e-06,-7.711010865662201175e-01,-9.551080412864740854e-01,1.840069547202539957e-01,1.265946197006910888e-07,2.868738442352025686e-07
7.089999999999999858e+00,9.999492699294161291e-01,5.232233261103281553e-04,-1.202477148008261436e-03,1.288104628602304309e-03,-9.168444299568201598e-06,8.240733891386627289e-06,-7.709937286190835515e-01,-9.556557630994747532e-01,1.846620344803911462e-01,1.270673315394140779e-07,3.024998098677400549e-07
7.100000000000000533e+00,9.999537633733149855e-01,5.632525547149697933e-04,-1.191625883066350271e-03,1.380403550009821640e-03,-1.096379877422730718e-05,6.922783361994647196e-06,-7.708593591858782235e-01,-9.530649771661905412e-01,1.822056179803123177e-01,1.280219970776319681e-07,3.218797290927000176e-07
7.110000000000000320e+00,9.999586001700299098e-01,6.243560275047637222e-04,-1.170789937755981362e-03,1.472220155245818800e-03,-1.265391002864881754e-05,5.571672986953806110e-06,-7.708347911653619100e-01,-9.486134950985332104e-01,1.777787039331712449e-01,1.291238058478402154e-07,3.363334835082554264e-07
7.120000000000000107e+00,9.999631375867547023e-01,7.006604430853471434e-04,-1.124566903055752810e-03,1.563172039539409332e-03,-1.424335257582865095e-05,4.187481012885796859e-06,-7.707866328465313721e-01,-9.432744092705034333e-01,1.724877764239720057e-01,1.301256089512319137e-07,3.416033478309543625e-07
7.129999999999999893e+00,9.999667803366014684e-01,7.832855406258438895e-04,-1.041549576295877676e-03,1.652879346752086790e-03,-1.572826496075625620e-05,2.751367959698639082e-06,-7.706730947659040654e-01,-9.356433656875067228e-01,1.649702709216026297e-01,1.308430597086687435e-07,3.389757528005077347e-07
7.140000000000000568e+00,9.999691006581186148e-01,8.633724409338103516e-04,-9.184318127813640657e-04,1.740938238837204171e-03,-1.706803949388391859e-05,1.278812669884343949e-06,-7.706230971695025023e-01,-9.258543132775728379e-01,1.552312161080703634e-01,1.313895612721585247e-07,3.346879089427545750e-07
7.150000000000000355e+00,9.999698328341533049e-01,9.338348435479379124e-04,-7.605087117554146063e-04,1.826893225553023747e-03,-1.817535744097368837e-05,-1.494556608507864902e-07,-7.705816479703342381e-01,-9.148391189494285980e-01,1.442574709790943877e-01,1.320618970947270348e-07,3.370020502657666839e-07
7.160000000000000142e+00,9.999687676715113271e-01,9.893436243142931380e-04,-5.787761242054491242e-04,1.910238163373459159e-03,-1.894223211175634177e-05,-1.422116751750858919e-06,-7.705669456429651287e-01,-9.026034704808217901e-01,1.320365248378567169e-01,1.329702020922682754e-07,3.498813840874248626e-07
7.169999999999999929e+00,9.999656816754149968e-01,1.026580629627288268e-03,-3.853644829154112376e-04,1.990461025412001289e-03,-1.929635973315266918e-05,-2.462426493049437705e-06,-7.706172381855143083e-01,-8.903473216469670604e-01,1.197300834614527382e-01,1.340389685079042914e-07,3.705033491119280598e-07
7.179999999999999716e+00,9.999603614542394991e-01,1.045787595362296634e-03,-1.896474673097988306e-04,2.067100518853848008e-03,-1.924736533462222148e-05,-3.262639953701310126e-06,-7.706424696583826783e-01,-8.783900291844760622e-01,1.077475595260933838e-01,1.349582531507074118e-07,3.871405642730252339e-07
7.190000000000000391e+00,9.999527251018082152e-01,1.051413458175324894e-03,3.148467406777919865e-06,2.139757135989279677e-03,-1.887807728227239659e-05,-3.870722006350153731e-06,-7.706631411226886330e-01,-8.661592823583642575e-01,9.549614123567561064e-02,1.355078754885962596e-07,3.857058947787095349e-07
7.200000000000000178e+00,9.999428782789562264e-01,1.049696526808089692e-03,1.901576818086530359e-04,2.208040783280505650e-03,-1.828740635855161497e-05,-4.349865896083685600e-06,-7.707157038059766485e-01,-8.541408283430010906e-01,8.342512453702441433e-02,1.358180114690291876e-07,3.642555386207391166e-07
7.209999999999999964e+00,9.999310151951601444e-01,1.044856854406095176e-03,3.673065796586709128e-04,2.271503657482152726e-03,-1.754299913432485835e-05,-4.733484417746978226e-06,-7.707841758431982493e-01,-8.427648065303607883e-01,7.198063068716252511e-02,1.359576034342844541e-07,3.353223061441923392e-07
7.219999999999999751e+00,9.999173457703077750e-01,1.037500460515282602e-03,5.273840414385907224e-04,2.329623617604118738e-03,-1.668145746470348642e-05,-5.002656225492561837e-06,-7.708030673062331584e-01,-8.317640993442146913e-01,6.096103203798149822e-02,1.357708420767916508e-07,3.103927737058143066e-07
7.230000000000000426e+00,9.999021488808882419e-01,1.026029211370316349e-03,6.617354169935683568e-04,2.381854594190745307e-03,-1.572917504985318465e-05,-5.111991355567338872e-06,-7.708471868373575342e-01,-8.204960532122919092e-01,4.964886637493434035e-02,1.351904492305238770e-07,2.928604938556844672e-07
7.240000000000000213e+00,9.998858316111277622e-01,1.008507163771744496e-03,7.635823576322646857e-04,2.427704630324674113e-03,-1.470172378848581457e-05,-5.044921342164738052e-06,-7.709521836006937301e-01,-8.104925134630068806e-01,3.954032986231316438e-02,1.344150287307001968e-07,2.835376013976542708e-07
7.250000000000000000e+00,9.998689113569679821e-01,9.830601203318879103e-04,8.300492515722198913e-04,2.466788402521330643e-03,-1.358883077481130791e-05,-4.835627714736372615e-06,-7.710068374912493194e-01,-8.014544593249458559e-01,3.044762183369648448e-02,1.335476273611133025e-07,2.821968283495124297e-07
7.259999999999999787e+00,9.998520183579839848e-01,9.477989080632381229e-04,8.626431277855531495e-04,2.498823534493497915e-03,-1.236105620932557573e-05,-4.532465500790629886e-06,-7.711151724223441750e-01,-7.934811227404767742e-01,2.236595031813264425e-02,1.325982747435937555e-07,2.838028134721781726e-07
7.270000000000000462e+00,9.998359000073557823e-01,9.021987775276437208e-04,8.669931889430727064e-04,2.523574154149684553e-03,-1.100018047595530636e-05,-4.155368255848601435e-06,-7.712425504825278777e-01,-7.876420609011516305e-01,1.639951041862378056e-02,1.318452498174444754e-07,2.848712006287001941e-07
7.280000000000000249e+00,9.998213108541860183e-01,8.495314663848244725e-04,8.513400950832688587e-04,2.540780156480462997e-03,-9.519031765047143918e-06,-3.700024606476209804e-06,-7.713239769387556510e-01,-7.833446634556950894e-01,1.202068651693946610e-02,1.315408013935008479e-07,2.852212195314507426e-07
7.290000000000000036e+00,9.998088890977822052e-01,7.974736852519324947e-04,8.236840072885952746e-04,2.550129109368664670e-03,-7.952330796715406127e-06,-3.169180751505218973e-06,-7.714928875025227617e-01,-7.810578124012141910e-01,9.564924898691392827e-03,1.317037221082225641e-07,2.843274931052519605e-07
7.299999999999999822e+00,9.997991256808789196e-01,7.552238757811913445e-04,7.897593725079950569e-04,2.551303579039137376e-03,-6.333669914360401450e-06,-2.584511415917455688e-06,-7.716444628892970004e-01,-7.819397819454974030e-01,1.029531905620042521e-02,1.321947652363454275e-07,2.870337008076262464e-07
7.310000000000000497e+00,9.997924049901314447e-01,7.288172671859997637e-04,7.540644027797342979e-04,2.544081244599394245e-03,-4.678230214114183501e-06,-1.978423072280762441e-06,-7.717222454385008756e-01,-7.843630253529839669e-01,1.264077991448310165e-02,1.328092220992178590e-07,2.961037708359981480e-07
7.320000000000000284e+00,9.997890246541256687e-01,7.175860893257063203e-04,7.231841847417252609e-04,2.528431177649662596e-03,-2.980844888683475225e-06,-1.390051811272753120e-06,-7.718638424942390053e-01,-7.885463837674966392e-01,1.668254127325767208e-02,1.335634110914120322e-07,3.020933465602837487e-07
7.330000000000000071e+00,9.997890948685768109e-01,7.134302600578843303e-04,7.080114720271029867e-04,2.504560968309160144e-03,-1.235432406107203334e-06,-8.609477069219472212e-07,-7.719727157416390595e-01,-7.949067266123204245e-01,2.293401087068138930e-02,1.344307612337066880e-07,3.059169333408107150e-07
7.339999999999999858e+00,9.997924297285571971e-01,7.033990466044262157e-04,7.218681431235092136e-04,2.472894683206352823e-03,5.339890774680927135e-07,-4.174173364003061953e-07,-7.720436166277708789e-01,-8.023734867591165720e-01,3.032987013134570004e-02,1.352730468221805815e-07,3.046468117773315498e-07
7.350000000000000533e+00,9.997985138761088519e-01,6.748450455070099246e-04,7.746523993056541029e-04,2.433981230053112836e-03,2.264783870228059430e-06,-6.030387908401770727e-08,-7.721455055493384734e-01,-8.109561308272069668e-01,3.881062527786847960e-02,1.361508780243960777e-07,2.955136073623521042e-07
7.360000000000000320e+00,9.998065368339634773e-01,6.200760787773878287e-04,8.667167861696115213e-04,2.388366609194631646e-03,3.889092493707146663e-06,2.139926015086952295e-07,-7.722477920002578378e-01,-8.211984402544012518e-01,4.895064825414339321e-02,1.369990885487675760e-07,3.022422243592615132e-07
7.370000000000000107e+00,9.998155936649214537e-01,5.372074711213754676e-04,9.874266217919523605e-04,2.336501568745230108e-03,5.377558420854326244e-06,3.842957687485556472e-07,-7.722641461513187755e-01,-8.318431219291341217e-01,5.957897577781537390e-02,1.375978511552113243e-07,3.107901602739104874e-07
7.379999999999999893e+00,9.998249515488961681e-01,4.278180407029315334e-04,1.120057473517391136e-03,2.278740209189178152e-03,6.749055772508135456e-06,4.070292694971098802e-07,-7.723405601866742964e-01,-8.426572973420182189e-01,7.031673715534390856e-02,1.379011969456346578e-07,3.194050204324838660e-07
7.390000000000000568e+00,9.998341661228198340e-01,2.952343060638431193e-04,1.249427313519557757e-03,2.215409874802396102e-03,8.049015611085244887e-06,2.449927822831143094e-07,-7.724056987816425579e-01,-8.544643510926430707e-01,8.205865231100055446e-02,1.378459740366317801e-07,3.275405386915508643e-07
7.400000000000000355e+00,9.998430764280358263e-01,1.447760804418366475e-04,1.367137484509684149e-03,2.146882875406911587e-03,9.329050952948228953e-06,-1.137505290217521595e-07,-7.724552342837726071e-01,-8.666301754449572403e-01,9.417494116118463321e-02,1.373582829709314165e-07,3.319235728493907800e-07
7.410000000000000142e+00,9.998517277416842930e-01,-1.671978528377887440e-05,1.472094272726552676e-03,2.073609294263329111e-03,1.063409116332154619e-05,-6.550407740641622922e-07,-7.724737779883875666e-01,-8.790230793878137661e-01,1.065493013994261717e-01,1.366168005682278712e-07,3.273398818670614219e-07
7.419999999999999929e+00,9.998602287302271741e-01,-1.833004153508402390e-04,1.567111518834702569e-03,1.996120006379817780e-03,1.198381807917575381e-05,-1.336854039067828384e-06,-7.724155885824416368e-01,-8.902500678594655881e-01,1.178344792770239513e-01,1.357015915055672103e-07,3.150496707959860032e-07
7.429999999999999716e+00,9.998687028272371657e-01,-3.514851789737218155e-04,1.654269411314719142e-03,1.915013329058276852e-03,1.336184348627603883e-05,-2.088044745812901922e-06,-7.724381922555053626e-01,-9.003976058790347237e-01,1.279594136235293889e-01,1.345971490083716587e-07,3.030414494897826216e-07
7.440000000000000391e+00,9.998773228894919374e-01,-5.192351219971597142e-04,1.732385249590405333e-03,1.830920168359532465e-03,1.473794934479133653e-05,-2.826903594104279182e-06,-7.724800900771428003e-01,-9.111094142858031653e-01,1.386293242086603927e-01,1.336231343746168790e-07,2.965312499991767936e-07
7.450000000000000178e+00,9.998862521610770715e-01,-6.841195143985996305e-04,1.797772769622674400e-03,1.744449733896741035e-03,1.610733698710951580e-05,-3.490540475876859779e-06,-7.724293417638808945e-01,-9.210475546244267786e-01,1.486182128605459118e-01,1.330651441238660222e-07,2.952223727703540135e-07
7.459999999999999964e+00,9.998955647459824014e-01,-8.428286735735663910e-04,1.846061866828464879e-03,1.656139948066242748e-03,1.750099291196367620e-05,-4.042321982155531070e-06,-7.723943273419677791e-01,-9.296499986073527566e-01,1.572556712653849775e-01,1.328287837974003219e-07,2.957009475057503778e-07
7.469999999999999751e+00,9.999052551905618369e-01,-9.917518110413091163e-04,1.872828002501941789e-03,1.566440704910246383e-03,1.895552391586625431e-05,-4.455104715466419725e-06,-7.723566387103784070e-01,-9.371112981541914744e-01,1.647546594438131229e-01,1.327218594131237568e-07,2.949730733003974592e-07
7.480000000000000426e+00,9.999152644254004629e-01,-1.127011514987844498e-03,1.873460206504927710e-03,1.475744962657890005e-03,2.047771054401453314e-05,-4.703307736954073811e-06,-7.723412955027744164e-01,-9.436138648568500598e-01,1.712725693540756433e-01,1.327178988646099512e-07,3.015290597208064582e-07
7.490000000000000213e+00,9.999254547758171796e-01,-1.243492070958745295e-03,1.843559937010403119e-03,1.384459181297537089e-03,2.203644274570783662e-05,-4.774999251051205635e-06,-7.723097278594133197e-01,-9.493755955753588882e-01,1.770658677159455685e-01,1.328638765284646942e-07,3.258203100653389583e-07
7.500000000000000000e+00,9.999355849239739413e-01,-1.334431251886121191e-03,1.780201385842021446e-03,1.293067353742661857e-03,2.358234029644285507e-05,-4.676442057637602584e-06,-7.722094264961738563e-01,-9.532938803663424387e-01,1.810844538701686102e-01,1.330034528436948583e-07,3.501951313378270925e-07
7.509999999999999787e+00,9.999453567935958631e-01,-1.393496451607569627e-03,1.683994255304813604e-03,1.202121827013283599e-03,2.507688961966178951e-05,-4.416721791004188953e-06,-7.721413084376717029e-01,-9.549763805822708562e-01,1.828350721445991811e-01,1.329434671972477697e-07,3.592025163978718183e-07
7.520000000000000462e+00,9.999544726862024113e-01,-1.418525431199382531e-03,1.561031515065950228e-03,1.112139497696832150e-03,2.650969692575882232e-05,-4.000781833527524014e-06,-7.721022577196451353e-01,-9.553501034991555008e-01,1.832478457795103377e-01,1.326897505394420368e-07,3.473556955402301583e-07
7.530000000000000249e+00,9.999626591594502623e-01,-1.413029575428858316e-03,1.422403318302582461e-03,1.023473957381816840e-03,2.788841435086504537e-05,-3.449198577640514637e-06,-7.720117677615829788e-01,-9.540679675143416416e-01,1.820561997527586906e-01,1.322502718253061949e-07,3.271281647787560587e-07
7.540000000000000036e+00,9.999697254053124817e-01,-1.383229018733301294e-03,1.280068215065672610e-03,9.362755040120307633e-04,2.921033831210467606e-05,-2.817296204304604380e-06,-7.719174996098497887e-01,-9.503499036021418878e-01,1.784324039922920990e-01,1.316513753007536353e-07,3.110267807748812174e-07
7.549999999999999822e+00,9.999756088632564266e-01,-1.333700634711151205e-03,1.141452628685622707e-03,8.505858336569371587e-04,3.044896563231557063e-05,-2.183064786054810084e-06,-7.718551213885652684e-01,-9.448971381574450268e-01,1.730420167688797306e-01,1.310654072571095025e-07,3.032548641090926367e-07
7.560000000000000497e+00,9.999803305593439884e-01,-1.266232589246565335e-03,1.006991796763500712e-03,7.665026392050845478e-04,3.157369927357536830e-05,-1.614886383651231791e-06,-7.717560091119721744e-01,-9.374162525481889441e-01,1.656602434362167697e-01,1.305633871110075358e-07,3.004139337292599521e-07
7.570000000000000284e+00,9.999839496469916655e-01,-1.182058957789229809e-03,8.724354647375715237e-04,6.842959917040692536e-04,3.257841781369179870e-05,-1.146619722307411263e-06,-7.716976251973174383e-01,-9.280119604686392076e-01,1.563143352713217971e-01,1.300272925192206922e-07,2.929717892730110407e-07
7.580000000000000071e+00,9.999865873779840708e-01,-1.083704297185416254e-03,7.336378036759188745e-04,6.044044521847618655e-04,3.348378107773751348e-05,-7.660407681667293590e-07,-7.716544107834086841e-01,-9.174509504428816076e-01,1.457965396594728680e-01,1.293746479842461921e-07,2.853905045618887470e-07
7.589999999999999858e+00,9.999884577669799768e-01,-9.742570137728450265e-04,5.900899571925372761e-04,5.273363595646099597e-04,3.431399231929323202e-05,-4.151884496168374892e-07,-7.715610264530190499e-01,-9.052421544456318303e-01,1.336811279926127527e-01,1.287011322495750927e-07,2.825297922282032914e-07
7.600000000000000533e+00,9.999898326089812217e-01,-8.556293461973223319e-04,4.451791391644002466e-04,4.535656230342262189e-04,3.507870552636106645e-05,-1.392056459358904541e-08,-7.715487127862965533e-01,-8.914781189622973390e-01,1.199294061760007996e-01,1.282708159693840125e-07,2.822659390666615309e-07
7.610000000000000320e+00,9.999909341435949672e-01,-7.281502355612568065e-04,3.037675622420414243e-04,3.834924387261900145e-04,3.577636964067563009e-05,4.953505966259667613e-07,-7.715984397444339837e-01,-8.783624831912889563e-01,1.067640434468549587e-01,1.283275812673249992e-07,2.839765669282456884e-07
7.620000000000000107e+00,9.999918375552420136e-01,-5.921366605544855100e-04,1.692378901199524698e-04,3.174662933296794744e-04,3.640389949063384256e-05,1.116942937570530749e-06,-7.715541203723990105e-01,-8.649058458187697251e-01,9.335172544637065917e-02,1.287375800438092417e-07,2.860526082670844517e-07
7.629999999999999893e+00,9.999924957553120164e-01,-4.502686764223443310e-04,4.164197571280343657e-05,2.558174939105824978e-04,3.695418170726308589e-05,1.813822989156960885e-06,-7.715771046695895086e-01,-8.509097531290958916e-01,7.933264845950641075e-02,1.291390761093967803e-07,2.891008830108177108e-07
7.640000000000000568e+00,9.999928349329149091e-01,-3.086302932059195093e-04,-8.293181837297067727e-05,1.988579442517623757e-04,3.740723958316122851e-05,2.543788954586685149e-06,-7.716227033128735258e-01,-8.375744042453456828e-01,6.595170093247219867e-02,1.293181394529285495e-07,2.950224859965544510e-07
7.650000000000000355e+00,9.999928206659619567e-01,-1.749520936192633575e-04,-2.116884778019225625e-04,1.468629108604651418e-04,3.773428949565208856e-05,3.282589814146669077e-06,-7.717016292606750927e-01,-8.251464201652994879e-01,5.344479090462439519e-02,1.292015363360562509e-07,3.008975522078571885e-07
7.660000000000000142e+00,9.999924941928697297e-01,-5.521100221491421643e-05,-3.521420325060754721e-04,1.000720051080974574e-04,3.791584457751339326e-05,4.027162856386504629e-06,-7.718214718927840501e-01,-8.146595337180383423e-01,4.283806182525434769e-02,1.288617314811086885e-07,3.038122025067480081e-07
7.669999999999999929e+00,9.999919594281718727e-01,4.806194600365929132e-05,-5.074028434952119419e-04,5.872244228155565609e-05,3.795200653592100673e-05,4.795211538554048046e-06,-7.719241169876522868e-01,-8.062251398510625888e-01,3.430102286341029511e-02,1.284238452076730822e-07,3.051483208338368058e-07
7.679999999999999716e+00,9.999913481343662980e-01,1.343763058246282786e-04,-6.732856335929409460e-04,2.308170739106689425e-05,3.785105141953005889e-05,5.621383781639473042e-06,-7.719953077484115189e-01,-7.993099004290101783e-01,2.731459268059870105e-02,1.279099203110850123e-07,3.061920614833013587e-07
7.690000000000000391e+00,9.999908201047763567e-01,2.031505800844610210e-04,-8.400454178851195046e-04,-6.564179588598204149e-06,3.761141556401907150e-05,6.537294200105855611e-06,-7.721007142665970990e-01,-7.939122569902814508e-01,2.181154272368433442e-02,1.275277988502963640e-07,3.079214581092060143e-07
7.700000000000000178e+00,9.999905137096755103e-01,2.532472811927727438e-04,-9.970995008504886757e-04,-2.996789769906803459e-05,3.721904108812627962e-05,7.543686170695384295e-06,-7.721935369529185911e-01,-7.905616572915152851e-01,1.836812033859669055e-02,1.276295873938670873e-07,3.148885601156337088e-07
7.709999999999999964e+00,9.999904578018335988e-01,2.839986153114689186e-04,-1.136892690793475181e-03,-4.697478150716785943e-05,3.665844607072619440e-05,8.601879153213403857e-06,-7.722505037570459585e-01,-7.883874128926549041e-01,1.613690913560891435e-02,1.280649154857701246e-07,3.275098545696408792e-07
7.719999999999999751e+00,9.999906047242730356e-01,2.961888159542893414e-04,-1.256349994523786595e-03,-5.752673898582045771e-05,3.592119258238029710e-05,9.652212582198638332e-06,-7.723430646649324105e-01,-7.875571076548578686e-01,1.521404298992542342e-02,1.285352799540613161e-07,3.337904899147758897e-07
7.730000000000000426e+00,9.999908715491356848e-01,2.919326144141768265e-04,-1.356847039519315989e-03,-6.161904966217864672e-05,3.500934164573262902e-05,1.063856713341241206e-05,-7.724395840912952060e-01,-7.885941352371468316e-01,1.615455114585162208e-02,1.290355390368667518e-07,3.256977092469526269e-07
7.740000000000000213e+00,9.999911044977680685e-01,2.736775959375248074e-04,-1.443253297045663918e-03,-5.925107197095606966e-05,3.394312482101420522e-05,1.152316881067966791e-05,-7.724859979755744899e-01,-7.908035209997108517e-01,1.831752302413636527e-02,1.294092188833490755e-07,3.123623284473353579e-07
7.750000000000000000e+00,9.999911421122027466e-01,2.435950469505869336e-04,-1.521654080258167839e-03,-5.040425106891513641e-05,3.276864017161650456e-05,1.229728599034161705e-05,-7.725601141470912481e-01,-7.939858197754706692e-01,2.142570562837941422e-02,1.294016435459861467e-07,3.037112519255202869e-07
7.759999999999999787e+00,9.999909460932606686e-01,2.043134510921698502e-04,-1.596120076624596993e-03,-3.504996296519776448e-05,3.154872113700231656e-05,1.298753803674757018e-05,-7.726270292861113775e-01,-7.984769129282076605e-01,2.584988364209626216e-02,1.290875333619897450e-07,2.992698722170672454e-07
7.770000000000000462e+00,9.999906027651784823e-01,1.602094696564149113e-04,-1.666252807093508139e-03,-1.316825287573773947e-05,3.033459904052270993e-05,1.363778630907948842e-05,-7.727068774972092324e-01,-8.042155393509173855e-01,3.150866185370809758e-02,1.287990101666492034e-07,2.964253054127397036e-07
7.780000000000000249e+00,9.999902041996737712e-01,1.177470413882230721e-04,-1.727317634114386999e-03,1.524484264587346094e-05,2.913893983209972911e-05,1.426330758359081857e-05,-7.727873802256929325e-01,-8.114659885188404420e-01,3.867860829314754417e-02,1.286982124379837502e-07,2.964490213308579314e-07
7.790000000000000036e+00,9.999897896178800982e-01,8.445148396448050581e-05,-1.772807204410702933e-03,5.019003710617501085e-05,2.793217626174758129e-05,1.481681239649327623e-05,-7.728478563177511029e-01,-8.199870949986876045e-01,4.713923868093648772e-02,1.286424881509210928e-07,3.000707056166618258e-07
7.799999999999999822e+00,9.999893858018320536e-01,6.697193297756643933e-05,-1.797345093118211381e-03,9.168199265291100588e-05,2.666591458923877459e-05,1.520584900513548965e-05,-7.728864876207319767e-01,-8.292923190696291913e-01,5.640583144889725620e-02,1.286383583278089158e-07,3.055222583814298787e-07
7.810000000000000497e+00,9.999889925052184436e-01,6.854245815594500811e-05,-1.797847971109668361e-03,1.397444591762533580e-04,2.530857419033087733e-05,1.534662222045290119e-05,-7.729361342651458466e-01,-8.393082270633781539e-01,6.637209279823230723e-02,1.288343538654134141e-07,3.109379438370751814e-07
7.820000000000000284e+00,9.999885466008867629e-01,8.669238577267425168e-05,-1.772927748557157112e-03,1.943773553916642032e-04,2.386847315569660537e-05,1.520516531713957493e-05,-7.730067273824299257e-01,-8.504108247240219631e-01,7.740409734159202360e-02,1.290365742137538291e-07,3.141173599008340034e-07
7.830000000000000071e+00,9.999880182070635115e-01,1.131552612045984881e-04,-1.723055741610738344e-03,2.555181562652447647e-04,2.238549229040306656e-05,1.480341969189990471e-05,-7.730549453843149621e-01,-8.626371876375253933e-01,8.958224225321041734e-02,1.290400145687893943e-07,3.149373157818047275e-07
7.839999999999999858e+00,9.999874913927865316e-01,1.368352075513854752e-04,-1.652839852324014015e-03,3.230172233524105556e-04,2.089930493952561039e-05,1.420065242889977606e-05,-7.730656871606718106e-01,-8.752327269432111922e-01,1.021670397825394372e-01,1.290788103420910769e-07,3.156222809774789084e-07
7.850000000000000533e+00,9.999870707247491275e-01,1.479809773974884678e-04,-1.572411839591033754e-03,3.966196250217945930e-04,1.942750099382705020e-05,1.345830717622139848e-05,-7.730637808833549229e-01,-8.877124306962898004e-01,1.146486498129349330e-01,1.293575320908540599e-07,3.159587398382512902e-07
7.860000000000000320e+00,9.999867804495822243e-01,1.411107365758449772e-04,-1.494564635257248806e-03,4.759397957965245821e-04,1.797452004566613148e-05,1.259828880391347281e-05,-7.730751746092076049e-01,-9.001524287677821201e-01,1.270772541585745152e-01,1.299052223030368718e-07,3.138528619217595406e-07
7.870000000000000107e+00,9.999865322430313563e-01,1.161664170983306720e-04,-1.428973481935778660e-03,5.604417643717717794e-04,1.655150602379164651e-05,1.159036295760563895e-05,-7.730609363979301651e-01,-9.124360105597857373e-01,1.393750741618555999e-01,1.308389797989757665e-07,3.119410967311608829e-07
7.879999999999999893e+00,9.999860988763515923e-01,7.820222386246512630e-05,-1.378082042857034636e-03,6.494542479906884698e-04,1.517506772287826072e-05,1.039438664041848064e-05,-7.730259424950288727e-01,-9.239733690425842028e-01,1.509474265475553301e-01,1.319755003089819783e-07,3.207999199617006525e-07
7.890000000000000568e+00,9.999851877574255088e-01,3.527441014051316699e-05,-1.337965476905453701e-03,7.422274904849746101e-04,1.384906124946683165e-05,9.019557380025556664e-06,-7.730025384753055340e-01,-9.346382690340301336e-01,1.616357305587246274e-01,1.329231737974452801e-07,3.257102021425595240e-07
7.900000000000000355e+00,9.999835732614478223e-01,-4.879164610655401871e-06,-1.303466249665385457e-03,8.380069015697795250e-04,1.256115454178696250e-05,7.535684298831120710e-06,-7.729597631561373472e-01,-9.445870377096411419e-01,1.716272745535037669e-01,1.335179897245703313e-07,3.372941497215009576e-07
7.910000000000000142e+00,9.999811648845519096e-01,-3.706377602968856930e-05,-1.273572707459363169e-03,9.360947487604385792e-04,1.130026638758981464e-05,6.031497271840513048e-06,-7.728260263055635182e-01,-9.523013280243305401e-01,1.794753017187669664e-01,1.336635919415932408e-07,3.480076582462743318e-07
7.919999999999999929e+00,9.999780424931435929e-01,-5.810850649641413905e-05,-1.252894418910758135e-03,1.035881974993746978e-03,1.006584652865209726e-05,4.573458489896208296e-06,-7.727280301195512680e-01,-9.573443813504215472e-01,1.846163512308702792e-01,1.334590091181494862e-07,3.516634985434308192e-07
7.930000000000000604e+00,9.999744108403036957e-01,-6.473158975603682654e-05,-1.248522891705821335e-03,1.136830294299373198e-03,8.855340252628459964e-06,3.194171330255120210e-06,-7.726044365657198654e-01,-9.600516762947979288e-01,1.874472397290780079e-01,1.332330734744568360e-07,3.505431256378699345e-07
7.940000000000000391e+00,9.999704712461447986e-01,-5.276987914336663530e-05,-1.265574890532331683e-03,1.238391881468435497e-03,7.654553235590527897e-06,1.892490518733893910e-06,-7.724752856446757132e-01,-9.597557886425326368e-01,1.872805029978569513e-01,1.331875636606085304e-07,3.504048780023083509e-07
7.950000000000000178e+00,9.999663365949648108e-01,-1.916048193897650203e-05,-1.304677188893880102e-03,1.339902940262320498e-03,6.450679504715541356e-06,6.375147242702239244e-07,-7.724203727847528400e-01,-9.574714338361411947e-01,1.850510610513883547e-01,1.333035789147770458e-07,3.490843598630277711e-07
7.959999999999999964e+00,9.999620411733929348e-01,3.582498850117602927e-05,-1.361538950488263428e-03,1.440537705048357785e-03,5.250653364859894504e-06,-6.068529150120691050e-07,-7.723225428261654146e-01,-9.535867486441351737e-01,1.812642058179697868e-01,1.333767933091870706e-07,3.426782566595676371e-07
7.969999999999999751e+00,9.999576165138311934e-01,1.095889818732115697e-04,-1.427468453080220140e-03,1.539381484888865644e-03,4.081893621944863014e-06,-1.846290394445595338e-06,-7.722272533777430059e-01,-9.471833000902322164e-01,1.749560467124891827e-01,1.333567835892489795e-07,3.349354857906661209e-07
7.980000000000000426e+00,9.999531159180923279e-01,2.006928914271809139e-04,-1.490891965366312544e-03,1.635580639159598055e-03,2.979593358834858615e-06,-3.048655569571043571e-06,-7.722275988136297897e-01,-9.398428422494484735e-01,1.676152434358187115e-01,1.333829846086943853e-07,3.287234868754040917e-07
7.990000000000000213e+00,9.999485879733964744e-01,3.100931759205308017e-04,-1.540224685913928063e-03,1.728456901992650235e-03,1.973086395184946779e-06,-4.171064050687268560e-06,-7.721343730726873966e-01,-9.314414539013928795e-01,1.593070808287055107e-01,1.333507509506230456e-07,3.221470397107850658e-07
8.000000000000000000e+00,9.999441075179624772e-01,4.381560040267303219e-04,-1.567055271570919756e-03,1.817504966411025592e-03,1.072644289402339746e-06,-5.181562558940123979e-06,-7.720774036658512030e-01,-9.208810448598879761e-01,1.488036411940368009e-01,1.332041889420811082e-07,3.137318731472049649e-07
8.009999999999999787e+00,9.999397512982667324e-01,5.812857223547068276e-04,-1.568043352006581737e-03,1.902289463057864989e-03,2.648586939520282671e-07,-6.054598845568545837e-06,-7.720921165341260162e-01,-9.100616500988875091e-01,1.379695335647614929e-01,1.332176908122603482e-07,3.049538985777644484e-07
8.019999999999999574e+00,9.999354654203477244e-01,7.321442483503166595e-04,-1.544882572832080190e-03,1.982337078811595085e-03,-4.671410958864017030e-07,-6.767154241339219446e-06,-7.720603095134539462e-01,-8.987043443833878653e-01,1.266440348699339191e-01,1.334582008075879337e-07,3.007330400262020476e-07
8.029999999999999361e+00,9.999310427572800641e-01,8.822607135430701698e-04,-1.502564912763240711e-03,2.057124858290207588e-03,-1.111904612625409845e-06,-7.315967856510447672e-06,-7.720679474847920165e-01,-8.868473636605720412e-01,1.147794161757800663e-01,1.336826961212266961e-07,3.048724039889094684e-07
8.040000000000000924e+00,9.999262631678845770e-01,1.023659621851759002e-03,-1.446407963687089794e-03,2.126185542940745368e-03,-1.628593885773185556e-06,-7.734041950383963325e-06,-7.720965981798476596e-01,-8.751979924755656226e-01,1.031013942957179214e-01,1.337882844509203762e-07,3.149849125971826425e-07
8.050000000000000711e+00,9.999210134813427686e-01,1.149343804856503863e-03,-1.378965551173918147e-03,2.189239487421354956e-03,-1.985781321993761512e-06,-8.082143038163770152e-06,-7.720894391373013255e-01,-8.635627981436826417e-01,9.147335900638131623e-02,1.339582175418538921e-07,3.241475994286702189e-07
8.060000000000000497e+00,9.999152850304970919e-01,1.254243158943730077e-03,-1.298596699798146683e-03,2.246229317124500465e-03,-2.194272548150613733e-06,-8.424082988981376679e-06,-7.721142915727203793e-01,-8.516575970688190500e-01,7.954330549609865686e-02,1.343817752169677769e-07,3.282514053903895501e-07
8.070000000000000284e+00,9.999091062996743329e-01,1.335899007003493906e-03,-1.200777719035073981e-03,2.297227373806462990e-03,-2.297988734201621224e-06,-8.803129409392451436e-06,-7.721762283881052902e-01,-8.406075427540702361e-01,6.843131436596490424e-02,1.350337301311410985e-07,3.276855307099424408e-07
8.080000000000000071e+00,9.999024735745251080e-01,1.393399026024960208e-03,-1.081665362337458315e-03,2.342307708067068589e-03,-2.342799704359407964e-06,-9.222930362706804159e-06,-7.722129101092807257e-01,-8.301858456920189200e-01,5.797293558273822894e-02,1.356727082537890435e-07,3.273034494544191375e-07
8.089999999999999858e+00,9.998953179396018465e-01,1.425812014061750939e-03,-9.416599190690612712e-04,2.381487168366815555e-03,-2.356134229213812031e-06,-9.643287353284981517e-06,-7.722802284548483387e-01,-8.204719739406513002e-01,4.819174548580300310e-02,1.360047928206807654e-07,3.374495678443167890e-07
8.099999999999999645e+00,9.998875425803854800e-01,1.432150691770146247e-03,-7.859935142324934142e-04,2.414748293887370584e-03,-2.337813506564827781e-06,-1.001031392348650217e-05,-7.723821828087515939e-01,-8.122729169306805996e-01,3.989073412192906121e-02,1.360434330089781572e-07,3.459475574896231365e-07
8.109999999999999432e+00,9.998790850771294147e-01,1.412083825127040219e-03,-6.217196441157902881e-04,2.442081999846601806e-03,-2.254632435163863611e-06,-1.030539151016969242e-05,-7.724242926376764240e-01,-8.052932052357606452e-01,3.286891259808426974e-02,1.360582884184265722e-07,3.516321329666283191e-07
8.120000000000000995e+00,9.998699808252965449e-01,1.365746261735744987e-03,-4.547325731100074859e-04,2.463496378107519168e-03,-2.050136229921372892e-06,-1.055698850286426488e-05,-7.724587617712902476e-01,-7.985466645319438950e-01,2.608790276065369590e-02,1.360737510470920687e-07,3.493211491178982442e-07
8.130000000000000782e+00,9.998604564153052987e-01,1.293600251841971324e-03,-2.905331989296020575e-04,2.478987769552146603e-03,-1.672529388470864939e-06,-1.079381509563608205e-05,-7.725550334622655058e-01,-7.929363317248974141e-01,2.038129826263188407e-02,1.359691671692853728e-07,3.403188681971869300e-07
8.140000000000000568e+00,9.998509515488530619e-01,1.198024155800859200e-03,-1.366676910187469547e-04,2.488507996727844403e-03,-1.097778678588963021e-06,-1.099653477908357138e-05,-7.726233840774637818e-01,-7.888251719222002523e-01,1.620178784473648784e-02,1.358334788215304623e-07,3.312145340217398370e-07
8.150000000000000355e+00,9.998419900224687629e-01,1.085127563104268476e-03,-1.705101593464094378e-06,2.491969903708605907e-03,-3.349988884975893576e-07,-1.111110387031963558e-05,-7.726896517515671192e-01,-7.855852605726667548e-01,1.289560882109965986e-02,1.358193083451206220e-07,3.247211783907744120e-07
8.160000000000000142e+00,9.998340273971237924e-01,9.635372194001069019e-04,1.094085533534660284e-04,2.489303324516415911e-03,5.706636281851095027e-07,-1.110423853982995047e-05,-7.728126012406578704e-01,-7.841063729086805711e-01,1.129377166802274582e-02,1.358942419905382352e-07,3.195712772185999029e-07
8.169999999999999929e+00,9.998274261127587659e-01,8.399359940220765515e-04,1.984125191698085135e-04,2.480518314375437273e-03,1.533885718547578753e-06,-1.099064109100256857e-05,-7.729250591602969678e-01,-7.847687899192958838e-01,1.184373075899894552e-02,1.359845149194240559e-07,3.154562184803921809e-07
8.179999999999999716e+00,9.998225062916487049e-01,7.149743912054605521e-04,2.715298662827307793e-04,2.465710836624268858e-03,2.450302430935015733e-06,-1.080912611032195599e-05,-7.730405540353609828e-01,-7.873724301967166550e-01,1.433187616135568436e-02,1.361884754752852522e-07,3.186086956485922883e-07
8.189999999999999503e+00,9.998195160105467494e-01,5.834139953968127922e-04,3.338691778814058242e-04,2.444997611280615504e-03,3.250964285668639995e-06,-1.058844647240747382e-05,-7.731910002609719834e-01,-7.924157690873044890e-01,1.922476882633253684e-02,1.366221053060591042e-07,3.230894292105546128e-07
8.199999999999999289e+00,9.998185136740144197e-01,4.387837303814122957e-04,3.853064606393604504e-04,2.418440309507680335e-03,3.944875400350169178e-06,-1.033847562578621109e-05,-7.732921081846525491e-01,-7.998060441010156341e-01,2.651393591636313357e-02,1.372018877017353775e-07,3.256529708117739119e-07
8.210000000000000853e+00,9.998193093249755359e-01,2.784815024462428340e-04,4.210693983487238967e-04,2.386030464260429935e-03,4.599283662075341440e-06,-1.006235099584484909e-05,-7.733725942621102467e-01,-8.084573459124579919e-01,3.508475165034774523e-02,1.376821030454243964e-07,3.218898112500312436e-07
8.220000000000000639e+00,9.998215609694522943e-01,1.050432083678458085e-04,4.360007419297781120e-04,2.347747243205923571e-03,5.269373743637731999e-06,-9.772942828588903881e-06,-7.734938396993676912e-01,-8.189272059040164642e-01,4.543336620464877990e-02,1.379630051431196044e-07,3.129711900751175335e-07
8.230000000000000426e+00,9.998249280900834979e-01,-7.599608002072529803e-05,4.282781183249934477e-04,2.303637969864879686e-03,5.943318482040155546e-06,-9.502243974718208456e-06,-7.735422483937389737e-01,-8.308655172190322347e-01,5.732326882529328177e-02,1.381964821721192160e-07,3.105200636621674448e-07
8.240000000000000213e+00,9.998291486550272555e-01,-2.579158803150569069e-04,3.997889862439278760e-04,2.253860316652161414e-03,6.552873715202170694e-06,-9.290799115572695406e-06,-7.735671963901172843e-01,-8.428704538975042571e-01,6.930325750738695889e-02,1.386233035632513903e-07,3.155077719085852550e-07
8.250000000000000000e+00,9.998340243606224087e-01,-4.328667621835155868e-04,3.549368913648033434e-04,2.198662562655374648e-03,7.035364670201395180e-06,-9.158819275939202012e-06,-7.736439833839804381e-01,-8.557650488779539044e-01,8.212106549397349409e-02,1.394133979393118299e-07,3.253916438517023835e-07
8.259999999999999787e+00,9.998393931176218219e-01,-5.922082571483879704e-04,3.010159129626507001e-04,2.138328500495420385e-03,7.387087071161191400e-06,-9.091850327739325988e-06,-7.736478502716979122e-01,-8.690559941574875769e-01,9.540814388578966465e-02,1.404296976866900142e-07,3.431682735755003932e-07
8.269999999999999574e+00,9.998451755217571124e-01,-7.284340660536660350e-04,2.490005801041659649e-04,2.073138787259878792e-03,7.662328315034529092e-06,-9.066384765314694584e-06,-7.736662718708124942e-01,-8.820638879453147618e-01,1.083976160745022677e-01,1.413839420401941671e-07,3.574753288937415618e-07
8.279999999999999361e+00,9.998514111439034124e-01,-8.375896096253186707e-04,2.108435606335368011e-04,2.003380697238416660e-03,7.928798280452277385e-06,-9.086294104970807690e-06,-7.736497907551250774e-01,-8.947826400711813566e-01,1.211328493160563069e-01,1.421964909727605512e-07,3.667311081478885626e-07
8.290000000000000924e+00,9.998581618926156711e-01,-9.208546179148624283e-04,1.933999468638750087e-04,1.929389212762651134e-03,8.230354409322775572e-06,-9.180495754187163022e-06,-7.736117091579755023e-01,-9.063366653131098571e-01,1.327249561551342993e-01,1.429029294129824275e-07,3.749993773283222254e-07
8.300000000000000711e+00,9.998653531523684634e-01,-9.840829118217672353e-04,1.938801052249521312e-04,1.851570409411236549e-03,8.589914086069906662e-06,-9.365802296465614051e-06,-7.735873057386010165e-01,-9.168069810067984715e-01,1.432196752681974827e-01,1.436106222273624431e-07,3.830867751908328955e-07
8.310000000000000497e+00,9.998726703576432673e-01,-1.034401014286988373e-03,2.008749657694172122e-04,1.770376932350727159e-03,9.033034684781400374e-06,-9.626234590878190796e-06,-7.736086509426924884e-01,-9.266782609439299101e-01,1.530696100012373662e-01,1.443224712394652418e-07,3.821417102756186068e-07
8.320000000000000284e+00,9.998796287879654354e-01,-1.075653880705231382e-03,2.003964484165491559e-04,1.686256607036781862e-03,9.589488062533922501e-06,-9.928694876985887861e-06,-7.736038651386111242e-01,-9.365205693516039931e-01,1.629167042129928411e-01,1.448057096457553498e-07,3.645674233609952353e-07
8.330000000000000071e+00,9.998858204090496082e-01,-1.106787729923419802e-03,1.829924795177084577e-04,1.599622237215173265e-03,1.026325304654788610e-05,-1.023965936196091976e-05,-7.734722412477871289e-01,-9.441613082267585888e-01,1.706890669789714599e-01,1.448280335086918226e-07,3.388664406855923517e-07
8.339999999999999858e+00,9.998911491078281699e-01,-1.124641377043876598e-03,1.476462723322796949e-04,1.510861714784478629e-03,1.100812926619043564e-05,-1.051663207489953323e-05,-7.733998066680394246e-01,-9.490874688129826708e-01,1.756876621449432185e-01,1.444110366564660521e-07,3.204570153680919020e-07
8.349999999999999645e+00,9.998958722970798796e-01,-1.127636189254417696e-03,1.004816935373579437e-04,1.420358848652319679e-03,1.174700102241813362e-05,-1.069971995467459439e-05,-7.733557850442952519e-01,-9.525054195986040195e-01,1.791496345543087398e-01,1.437411246605425930e-07,3.149555627413036518e-07
8.359999999999999432e+00,9.999004815445347027e-01,-1.116207788037011867e-03,4.970282324631421049e-05,1.328490045238039973e-03,1.242403981230521474e-05,-1.073516061225011273e-05,-7.732968078281839963e-01,-9.544209491054153061e-01,1.811241412772313097e-01,1.429533113465157387e-07,3.174158169638729987e-07
8.370000000000000995e+00,9.999055483756084106e-01,-1.090351581344107656e-03,2.565989495342978554e-07,1.235606298078178447e-03,1.303921981459660396e-05,-1.061379487503393391e-05,-7.732305848315830232e-01,-9.545571364435934125e-01,1.813265516120104170e-01,1.424072354113574395e-07,3.209088954569949692e-07
8.380000000000000782e+00,9.999115185257450023e-01,-1.048351813010996950e-03,-4.878540838726529042e-05,1.142041807888275048e-03,1.363303998132900775e-05,-1.037888667191540406e-05,-7.731527666506345930e-01,-9.528987899396768047e-01,1.797460232890421838e-01,1.425310917127327833e-07,3.354270827760075235e-07
8.390000000000000568e+00,9.999185265050051230e-01,-9.890890415439812164e-04,-1.030648335549307282e-04,1.048164940413380715e-03,1.424358171896723227e-05,-1.008944582301192306e-05,-7.730845670625594579e-01,-9.491546259826582066e-01,1.760700589200987765e-01,1.432985586230836593e-07,3.520507281251639142e-07
8.400000000000000355e+00,9.999263720129616395e-01,-9.156806316231549166e-04,-1.690327911646582321e-04,9.544358419935519266e-04,1.488123435921293619e-05,-9.770812039658081767e-06,-7.730803623701428817e-01,-9.443877899995039016e-01,1.713074276293609921e-01,1.443843665067713770e-07,3.612979253553305625e-07
8.410000000000000142e+00,9.999346219776146238e-01,-8.360127521993374489e-04,-2.500521439416758095e-04,8.614182109775216653e-04,1.553565131270659040e-05,-9.390385315584712884e-06,-7.730638702719889732e-01,-9.389970867792371001e-01,1.659332165072480991e-01,1.455006661590400243e-07,3.819677814043132003e-07
8.419999999999999929e+00,9.999427711099684313e-01,-7.588793093046920573e-04,-3.452473303505346029e-04,7.697254154701861075e-04,1.619173885696888101e-05,-8.871500053537159262e-06,-7.729860901584586497e-01,-9.321746295862470832e-01,1.591885394277884613e-01,1.464746714005678008e-07,4.116838840939607280e-07
8.429999999999999716e+00,9.999504131766702164e-01,-6.894318317016762858e-04,-4.511854567433195955e-04,6.799317580468997122e-04,1.683247591832241153e-05,-8.136146417555676529e-06,-7.729233018464759519e-01,-9.230979379173454014e-01,1.501746360708694217e-01,1.473252090686841757e-07,4.199027583418057930e-07
8.439999999999999503e+00,9.999572945372972033e-01,-6.280533737274919320e-04,-5.633872041950843896e-04,5.925112881332452288e-04,1.743154345094241622e-05,-7.152216474377559157e-06,-7.729414142815543842e-01,-9.132696799959668654e-01,1.403282657144124812e-01,1.483016910837320300e-07,4.064144023541160777e-07
8.449999999999999289e+00,9.999632080689956348e-01,-5.722436791547295823e-04,-6.755508233250087776e-04,5.078552786571120152e-04,1.794879297000717068e-05,-5.951078675524395041e-06,-7.729031588771524408e-01,-9.026733143287051231e-01,1.297701554515526268e-01,1.494022264451936640e-07,3.821929821512526360e-07
8.460000000000000853e+00,9.999679500578612101e-01,-5.180672384356500067e-04,-7.785749233017667239e-04,4.263637384926130059e-04,1.833270000832976080e-05,-4.599063164186492448e-06,-7.728869616587774605e-01,-8.907110372684436950e-01,1.178240756096662345e-01,1.502251049422923804e-07,3.598678521843368117e-07
8.470000000000000639e+00,9.999714194460521677e-01,-4.600079093544370357e-04,-8.626510441566730874e-04,3.485444921633121685e-04,1.852847246582794177e-05,-3.153033709242244559e-06,-7.728987229440793527e-01,-8.782529128918172834e-01,1.053541899477379862e-01,1.505911340536232054e-07,3.487458439810353639e-07
8.480000000000000426e+00,9.999736403216109570e-01,-3.914783589489460956e-04,-9.216712863638321616e-04,2.750444748259660939e-04,1.849178234087081723e-05,-1.648165994359013056e-06,-7.729113410207798518e-01,-8.652320147093999214e-01,9.232067368862006962e-02,1.505686244663160053e-07,3.495837193057127479e-07
8.490000000000000213e+00,9.999746920567765818e-01,-3.074865703773158976e-04,-9.557163138556431983e-04,2.065960461300989255e-04,1.820309997791919472e-05,-1.189404614003216771e-07,-7.729838829086576046e-01,-8.525657187494739553e-01,7.958183584081635065e-02,1.502289299957208679e-07,3.592575750221982389e-07
8.500000000000000000e+00,9.999746927225796611e-01,-2.077867834988577039e-04,-9.691432309074877929e-04,1.439278572538193557e-04,1.767115273291247255e-05,1.393661105334708390e-06,-7.730196872021853904e-01,-8.403833121650744475e-01,6.736362496288905710e-02,1.495416962032323330e-07,3.699450374927693019e-07
8.509999999999999787e+00,9.999738743071708846e-01,-9.813860043403686937e-05,-9.662215698265294583e-04,8.769826374570217117e-05,1.692253186458084495e-05,2.868146735243614225e-06,-7.730886493518928093e-01,-8.285292337712627520e-01,5.544058441936991488e-02,1.484852118657570806e-07,3.682892373291224430e-07
8.519999999999999574e+00,9.999726125304103652e-01,1.097500227840719834e-05,-9.484995047821627922e-04,3.846326599850205459e-05,1.598998729458050733e-05,4.320789860317498708e-06,-7.731754632188237997e-01,-8.178598187664097852e-01,4.468435554758593692e-02,1.472736316994414372e-07,3.546534055320904599e-07
8.529999999999999361e+00,9.999712972525394150e-01,1.077345808758723816e-04,-9.161354002130872760e-04,-3.346017434821232486e-06,1.490967366317873032e-05,5.781144043480201830e-06,-7.732540858461801614e-01,-8.082030297271241004e-01,3.494894388094392512e-02,1.461026390578561707e-07,3.451476111582252315e-07
8.540000000000000924e+00,9.999701904450455370e-01,1.832983310606731847e-04,-8.713928711470636870e-04,-3.744985882965227211e-05,1.372086046243828125e-05,7.250899512384802231e-06,-7.733992800384698052e-01,-8.004147270061423569e-01,2.701544696767253090e-02,1.450865108391102015e-07,3.357814104543166422e-07
8.550000000000000711e+00,9.999694065380376751e-01,2.344544627517185242e-04,-8.205136893589960300e-04,-6.373154451747821620e-05,1.245996720237138621e-05,8.690629644185106158e-06,-7.734872460025563612e-01,-7.946981925663330060e-01,2.121094656377660315e-02,1.442577284439652913e-07,3.336325429259545672e-07
8.560000000000000497e+00,9.999690058771248946e-01,2.624545766468637411e-04,-7.724303204681661665e-04,-8.220893098054083737e-05,1.115631604145196522e-05,1.003767345517362016e-05,-7.735647958215523534e-01,-7.899993782974527035e-01,1.643458247590039167e-02,1.435406494950337404e-07,3.319564856330003977e-07
8.570000000000000284e+00,9.999690789077918529e-01,2.692565710899092477e-04,-7.361058767522725898e-04,-9.296678427507298935e-05,9.837884594588056105e-06,1.123264498937962267e-05,-7.736609324122083464e-01,-7.868424332051840997e-01,1.318150079297578797e-02,1.429593497442769438e-07,3.387456422032641967e-07
8.580000000000000071e+00,9.999697072878426241e-01,2.551580608244749179e-04,-7.184232314405386522e-04,-9.608154687799325242e-05,8.537063781440511957e-06,1.224407903403176392e-05,-7.737553972167938721e-01,-7.851538464857814592e-01,1.139844926898753164e-02,1.425869280041403319e-07,3.467384266375717061e-07
8.589999999999999858e+00,9.999708886922926698e-01,2.202279177191821999e-04,-7.226846956749322873e-04,-9.158360975854041989e-05,7.285113334687813003e-06,1.308132048134920085e-05,-7.738981097657464669e-01,-7.855818895113220179e-01,1.168377974557551630e-02,1.424679865750168704e-07,3.560364632004819896e-07
8.599999999999999645e+00,9.999725255826785730e-01,1.673636347428006550e-04,-7.478157442470169695e-04,-7.948759676179883743e-05,6.105751475675798779e-06,1.377562712163184369e-05,-7.740050205419787277e-01,-7.883912183662338258e-01,1.438619782425506338e-02,1.425908250462746109e-07,3.686752252374247973e-07
8.609999999999999432e+00,9.999744641075868357e-01,1.027613192793181676e-04,-7.893906822841917663e-04,-5.987555648215617097e-05,5.019781241187806497e-06,1.433745112171822844e-05,-7.740230997549969461e-01,-7.919410688531073328e-01,1.791796909811041796e-02,1.428994159681987981e-07,3.809027471213255467e-07
8.620000000000000995e+00,9.999765180331375847e-01,3.303433828377198232e-05,-8.422149021874439844e-04,-3.296940228597050870e-05,4.045633866143123678e-06,1.473874726198593220e-05,-7.741286923528366559e-01,-7.961567970528558025e-01,2.202810470001909798e-02,1.434085003674164724e-07,3.844045357581649114e-07
8.630000000000000782e+00,9.999784370000954770e-01,-3.716179248494885134e-05,-9.022702563971814194e-04,8.688498788879528265e-07,3.179569048475724590e-06,1.494562453880044314e-05,-7.743151422710841114e-01,-8.034114617936179981e-01,2.909631952253388318e-02,1.441432824905300010e-07,3.776043957515184957e-07
8.640000000000000568e+00,9.999798895364440110e-01,-1.039127565121722733e-04,-9.665741974602887806e-04,4.120771450540379054e-05,2.378224520471774014e-06,1.495884617401947396e-05,-7.743522937165930875e-01,-8.125601279467253857e-01,3.820783423013227043e-02,1.448739498515142853e-07,3.664774224088063193e-07
8.650000000000000355e+00,9.999805749256880372e-01,-1.616302603907036103e-04,-1.031781360439671443e-03,8.762700210462035823e-05,1.576990738815814243e-06,1.481104440780454068e-05,-7.743864680707595038e-01,-8.216194017739826272e-01,4.723293370322314416e-02,1.452299812194596669e-07,3.585719214882487904e-07
8.660000000000000142e+00,9.999803836553755598e-01,-2.042069115778571064e-04,-1.093404977910792568e-03,1.397498104721760725e-04,7.300642763767245874e-07,1.453233612872102870e-05,-7.744759800668836736e-01,-8.317875714114324470e-01,5.731159134454876652e-02,1.452765789222335007e-07,3.586281849266015342e-07
8.669999999999999929e+00,9.999793844523719999e-01,-2.295263785587573911e-04,-1.146994029922546350e-03,1.972125756687578835e-04,-1.732750368625907915e-07,1.413059808719555811e-05,-7.745398059941717150e-01,-8.430400184530332242e-01,6.850021245886145360e-02,1.452548624126376209e-07,3.657496647768709863e-07
8.679999999999999716e+00,9.999777169976111768e-01,-2.416274048631271096e-04,-1.190884978821255078e-03,2.596035585492675619e-04,-1.124156960506663676e-06,1.359829141841327658e-05,-7.746358269304045585e-01,-8.555098974170673998e-01,8.087407048666286902e-02,1.450623857178554192e-07,3.732393829558589005e-07
8.689999999999999503e+00,9.999755793633205991e-01,-2.472636607118539422e-04,-1.228060511475444899e-03,3.264249032338224429e-04,-2.107375548739310432e-06,1.292663315263358151e-05,-7.746513380468559307e-01,-8.689760218488629118e-01,9.432468380200695335e-02,1.446336123141261310e-07,3.710067904005853734e-07
8.700000000000001066e+00,9.999732323119011612e-01,-2.502565320619671001e-04,-1.264904896797707998e-03,3.971264204536040406e-04,-3.096765257196919287e-06,1.212132747159854536e-05,-7.746126804879813754e-01,-8.813670762643672774e-01,1.067543957763859019e-01,1.440257547426841822e-07,3.573226354802727656e-07
8.710000000000000853e+00,9.999709770794615871e-01,-2.485653665197917468e-04,-1.307502393773600849e-03,4.712019665114041984e-04,-4.051893914589878679e-06,1.122013374555621801e-05,-7.746726756233474065e-01,-8.939450651418456850e-01,1.192723895184982785e-01,1.433225688133222671e-07,3.589124255576336964e-07
8.720000000000000639e+00,9.999691238457337761e-01,-2.354651773006434285e-04,-1.358144730569956892e-03,5.482714912900852429e-04,-4.927958333864378089e-06,1.028865877393947443e-05,-7.746334714167972813e-01,-9.064634293324673742e-01,1.318299579156700929e-01,1.425861504577220118e-07,3.530408432261822327e-07
8.730000000000000426e+00,9.999679580205396157e-01,-2.035471442674105936e-04,-1.413760549514858113e-03,6.280799425894982363e-04,-5.690414151486327310e-06,9.377351227088196877e-06,-7.746048859943617249e-01,-9.178714761045196902e-01,1.432665901101580208e-01,1.418657478439133679e-07,3.457576092102954135e-07
8.740000000000000213e+00,9.999676905161238860e-01,-1.490000205212640397e-04,-1.466423254161983028e-03,7.104307088669979372e-04,-6.330966024543771887e-06,8.477155655957160454e-06,-7.745508552071418418e-01,-9.283468218667242366e-01,1.537959666595823671e-01,1.414390208346771650e-07,3.440385307751370192e-07
8.750000000000000000e+00,9.999683706782789283e-01,-7.284550260412480738e-05,-1.505908928665817452e-03,7.951254454170521334e-04,-6.881938984932922176e-06,7.529158730310718639e-06,-7.744833324039599454e-01,-9.372752679897417005e-01,1.627919355857817274e-01,1.414779879204335109e-07,3.473597596226341011e-07
8.759999999999999787e+00,9.999698797757065050e-01,2.187981270191045660e-05,-1.523682559129929583e-03,8.819399964845147906e-04,-7.405674816617385593e-06,6.480087600529388738e-06,-7.744355353655588692e-01,-9.448419734258568514e-01,1.704064380602980100e-01,1.419984956328459967e-07,3.500418188639997652e-07
8.769999999999999574e+00,9.999719831148762283e-01,1.333293906997830834e-04,-1.515989627908133179e-03,9.706051709247804412e-04,-7.946326727751876966e-06,5.318771290946439511e-06,-7.743858564786216814e-01,-9.513150651837568583e-01,1.769292087051351769e-01,1.429968000073655957e-07,3.473619105687220099e-07
8.779999999999999361e+00,9.999743515388489490e-01,2.604782639283230667e-04,-1.483810994443496420e-03,1.060770706151102595e-03,-8.484596939859910449e-06,4.062435950228941596e-06,-7.742801703705629590e-01,-9.559299792694838649e-01,1.816498088989208781e-01,1.443369640781603151e-07,3.409453532832174005e-07
8.790000000000000924e+00,9.999765825182080903e-01,4.001980021300671655e-04,-1.430125941356062734e-03,1.151981026959092349e-03,-8.950033379959983866e-06,2.728774058859113489e-06,-7.741779772640366986e-01,-9.580214039995031960e-01,1.838434267354664697e-01,1.459347987345383671e-07,3.406727677734977533e-07
8.800000000000000711e+00,9.999782144374708137e-01,5.458603660902345243e-04,-1.357023723215824203e-03,1.243702239133542570e-03,-9.281876786915083029e-06,1.332114576739025299e-06,-7.740996145353813418e-01,-9.580483916814406253e-01,1.839487771460592835e-01,1.477623028514152114e-07,3.462834063938657891e-07
8.810000000000000497e+00,9.999787470370250508e-01,6.890980602731565504e-04,-1.264688998708091410e-03,1.335400560729260375e-03,-9.473409258511007486e-06,-1.031344842853792678e-07,-7.740155228741478766e-01,-9.559712629417992380e-01,1.819557400676514169e-01,1.496922553692092870e-07,3.526825593791471647e-07
8.820000000000000284e+00,9.999776871030671144e-01,8.226088616344836603e-04,-1.152354663570985668e-03,1.426627775367251714e-03,-9.562321833685136804e-06,-1.532840797577589264e-06,-7.739640969032424156e-01,-9.521064707462433274e-01,1.781423738430009396e-01,1.516524947250445913e-07,3.635980367899804833e-07
8.830000000000000071e+00,9.999745588235003924e-01,9.414856335776097991e-04,-1.019927838116527034e-03,1.517051646703059756e-03,-9.592569783938620544e-06,-2.891974322123473511e-06,-7.738804992806372907e-01,-9.463866951854039700e-01,1.725061959047667071e-01,1.536895882345971661e-07,3.760560127741285896e-07
8.839999999999999858e+00,9.999688917814122391e-01,1.042614492768156875e-03,-8.689798415468749128e-04,1.606394506643467768e-03,-9.589889786664473079e-06,-4.107353943653162517e-06,-7.738290643128664659e-01,-9.385093683614181836e-01,1.646803040485516900e-01,1.556595213632190189e-07,3.816802895961757258e-07
8.849999999999999645e+00,9.999603147556789251e-01,1.123378263626850782e-03,-7.032355423205557303e-04,1.694311741341611791e-03,-9.565257420301028569e-06,-5.131961713656522192e-06,-7.738496541645519811e-01,-9.298457201556784568e-01,1.559960659911265035e-01,1.571543957835486574e-07,3.823117451506874431e-07
8.859999999999999432e+00,9.999487311980255200e-01,1.181083440292192985e-03,-5.295909121442695430e-04,1.780304313017381677e-03,-9.534362763170433467e-06,-5.976516119577640896e-06,-7.738062738855422396e-01,-9.203526584714553094e-01,1.465463845859131253e-01,1.579058272746485727e-07,3.836295736636685660e-07
8.870000000000000995e+00,9.999343674487958245e-01,1.213667640770238823e-03,-3.591730414642129343e-04,1.863742967698123719e-03,-9.530768178632346364e-06,-6.694165480886964975e-06,-7.737763979529955760e-01,-9.090472314984407998e-01,1.352708335454452238e-01,1.580230103456219158e-07,3.700522754890300803e-07
8.880000000000000782e+00,9.999176491802652667e-01,1.220899483874375363e-03,-2.056166355172243942e-04,1.943986719002170497e-03,-9.593897217113548284e-06,-7.323252397149046300e-06,-7.738284069723735392e-01,-8.974886918622924092e-01,1.236602848899189255e-01,1.577232843995834652e-07,3.554412222328551252e-07
8.890000000000000568e+00,9.998991262680875236e-01,1.204650727685795553e-03,-7.913323907180428048e-05,2.020497783245645430e-03,-9.737552300794803127e-06,-7.852171222130034778e-06,-7.738562342672538064e-01,-8.859991585482096532e-01,1.121429242809558052e-01,1.570534905635396234e-07,3.501156990992626561e-07
8.900000000000000355e+00,9.998795418216640529e-01,1.167847262556083714e-03,1.962994227268308200e-05,2.092868207578130798e-03,-9.932365140194378966e-06,-8.244238940718310194e-06,-7.739175672873914724e-01,-8.746560551481510348e-01,1.007384878607596179e-01,1.562028901237018667e-07,3.479049215382445936e-07
8.910000000000000142e+00,9.998597955161309114e-01,1.113058102728904262e-03,1.000939136670083758e-04,2.160756844993246169e-03,-1.012511390980919451e-05,-8.483702814409270249e-06,-7.739679309702186538e-01,-8.639510658538172017e-01,8.998313488359852008e-02,1.556066744053606999e-07,3.511596391447824317e-07
8.919999999999999929e+00,9.998407048154714927e-01,1.041921889032455849e-03,1.759472648951408984e-04,2.223804870807615918e-03,-1.027355773586979006e-05,-8.589440866851411356e-06,-7.739607843967137857e-01,-8.528876050621189142e-01,7.892682066540514241e-02,1.554293454524302766e-07,3.611954306759201927e-07
8.929999999999999716e+00,9.998228439965042291e-01,9.560904897884140797e-04,2.580341007979736765e-04,2.281601946098511455e-03,-1.035762264060026484e-05,-8.597468925721919500e-06,-7.740188146534241476e-01,-8.415975100352253158e-01,6.757869538180111268e-02,1.555617464033496303e-07,3.756488191619666850e-07
8.939999999999999503e+00,9.998065945298078017e-01,8.590204717029974613e-04,3.509942687379778692e-04,2.333726416112691989e-03,-1.036338296571274148e-05,-8.543339096404907535e-06,-7.741116798735196980e-01,-8.314503672516821986e-01,5.733868737816250755e-02,1.559135290999348143e-07,3.837875983681016123e-07
8.950000000000001066e+00,9.997922851079964479e-01,7.561785101660316354e-04,4.544372277198765108e-04,2.379826306376520324e-03,-1.027311439224266187e-05,-8.452944541654847625e-06,-7.741331019370689681e-01,-8.218170206187369597e-01,4.768391868166795000e-02,1.563856172458591433e-07,3.794454417338499752e-07
8.960000000000000853e+00,9.997802793713519431e-01,6.524241810553627324e-04,5.655238014436057749e-04,2.419680976802778428e-03,-1.007971802440049367e-05,-8.336484617201117949e-06,-7.741717304206748862e-01,-8.118631849980044723e-01,3.769145457732956533e-02,1.570397530667154774e-07,3.694652292995925791e-07
8.970000000000000639e+00,9.997708844256562033e-01,5.494274075330006285e-04,6.800689218808599881e-04,2.453199982991289153e-03,-9.802692268890204186e-06,-8.194468265164814435e-06,-7.743021133125542743e-01,-8.031679369318568407e-01,2.886582361930252819e-02,1.581411631321131007e-07,3.639042742697995436e-07
8.980000000000000426e+00,9.997641526818474844e-01,4.465636665380193042e-04,7.926347245943993073e-04,2.480362196014792350e-03,-9.477802925887152282e-06,-8.039053957014161952e-06,-7.743826284077353073e-01,-7.960015179277889485e-01,2.161888952005358924e-02,1.595942070901015443e-07,3.747180739033240116e-07
8.990000000000000213e+00,9.997598546148981358e-01,3.435894865354319986e-04,8.975382971875067251e-04,2.501138451952664068e-03,-9.128891434884565839e-06,-7.904634470192275193e-06,-7.744931959474565808e-01,-7.896967358373048196e-01,1.520353988984818328e-02,1.609849599539454909e-07,3.798418930500702118e-07
9.000000000000000000e+00,9.997576279194444471e-01,2.408494210679061392e-04,9.905340919692145248e-04,2.515441994833913369e-03,-8.753441905199735225e-06,-7.825146861597200894e-06,-7.746876517278896701e-01,-7.860100626423175418e-01,1.132241091442791163e-02,1.621015713501257640e-07,3.797923637804956343e-07
9.009999999999999787e+00,9.997571060289478506e-01,1.372512769437277884e-04,1.069139968371337311e-03,2.523117319475404099e-03,-8.333559117358666743e-06,-7.801257925183949200e-06,-7.747723637518139084e-01,-7.842836584502630437e-01,9.511294698449131862e-03,1.627876972213264807e-07,3.786843600916967034e-07
9.019999999999999574e+00,9.997580178921064986e-01,2.985140376692572620e-05,1.131080672776496425e-03,2.523950616176557759e-03,-7.854286638642715408e-06,-7.801936733792572912e-06,-7.749119567624772609e-01,-7.836635599250355577e-01,8.751603162558336743e-03,1.629410317299323724e-07,3.765309033454400378e-07
9.029999999999999361e+00,9.997602487084019662e-01,-8.377769436110002466e-05,1.172614376152287044e-03,2.517691694753925249e-03,-7.311117944471728798e-06,-7.805668378318974748e-06,-7.750738925713762661e-01,-7.855462118634933821e-01,1.047231929211713854e-02,1.627154548062314139e-07,3.702177995279498646e-07
9.040000000000000924e+00,9.997638287344162711e-01,-2.033893369622019295e-04,1.188469796237116329e-03,2.504097709257962524e-03,-6.707680208571283437e-06,-7.837854587907229533e-06,-7.751950794285893398e-01,-7.892886727689185644e-01,1.409359334032926278e-02,1.622586377491880198e-07,3.634923693152103397e-07
9.050000000000000711e+00,9.997689286515316631e-01,-3.267417166311129256e-04,1.173462380448225990e-03,2.483006316777608760e-03,-6.050843075022099329e-06,-7.963440200500659141e-06,-7.753299230622661131e-01,-7.946880516157102115e-01,1.935812855344404976e-02,1.617039006521597939e-07,3.621087838467929032e-07
9.060000000000000497e+00,9.997758002091003959e-01,-4.521604096991331339e-04,1.125062376726096956e-03,2.454417561897666820e-03,-5.343653923288032719e-06,-8.237875702067066049e-06,-7.754944585527840939e-01,-8.024276823061031738e-01,2.693322375331904522e-02,1.613604272105075637e-07,3.649091013802063799e-07
9.070000000000000284e+00,9.997845562761638050e-01,-5.800186827880595601e-04,1.045887571573237643e-03,2.418540025640146963e-03,-4.577958387987180449e-06,-8.654438468730499728e-06,-7.755642576590162651e-01,-8.117144347787232928e-01,3.615017711970699987e-02,1.612833862837389375e-07,3.827321291005603143e-07
9.080000000000000071e+00,9.997950053283478633e-01,-7.115516384860118282e-04,9.443598968550637142e-04,2.375762751672034524e-03,-3.736961500109516769e-06,-9.128029996456178558e-06,-7.756668271723523578e-01,-8.216529815470974274e-01,4.598615437474510431e-02,1.610432345343520550e-07,3.979610994075954977e-07
9.089999999999999858e+00,9.998067758211904854e-01,-8.463752711589928425e-04,8.320712420703106106e-04,2.326552510863452630e-03,-2.812362266016559156e-06,-9.533446844028880599e-06,-7.757902613577799533e-01,-8.333840958856322256e-01,5.759383452785222374e-02,1.603607362595490113e-07,3.954442122644508117e-07
9.099999999999999645e+00,9.998195844859587567e-01,-9.815304917805372890e-04,7.186948123208122602e-04,2.271327359957084607e-03,-1.821487270466002201e-06,-9.778828842300596420e-06,-7.758483504019270116e-01,-8.460457956970888205e-01,7.019744529516183662e-02,1.594326032696732260e-07,3.801711845330402184e-07
9.109999999999999432e+00,9.998333858770155347e-01,-1.112876498798489981e-03,6.079979734925193297e-04,2.210384305970320828e-03,-8.035666881424470046e-07,-9.858653358668582320e-06,-7.759244300725409715e-01,-8.592880823515227640e-01,8.336365227898177854e-02,1.586516916555389158e-07,3.696214194714997348e-07
9.120000000000000995e+00,9.998482878744044955e-01,-1.236544120989675321e-03,4.986526097261022175e-04,2.143927971379890485e-03,2.059977430941731861e-07,-9.835963373465511043e-06,-7.759538010538564734e-01,-8.730637764091514486e-01,9.710997535529501679e-02,1.582500699374036763e-07,3.697363271104592286e-07
9.130000000000000782e+00,9.998643116873253689e-01,-1.348758100217684877e-03,3.896389556941338419e-04,2.072173835276646531e-03,1.200023005810822358e-06,-9.768269365011297592e-06,-7.759446939718154246e-01,-8.861264063523754952e-01,1.101817123805600707e-01,1.581765104407483499e-07,3.714649914332568414e-07
9.140000000000000568e+00,9.998812061022865905e-01,-1.445024768505056732e-03,2.852342866215623542e-04,1.995447778818105512e-03,2.198572400983360621e-06,-9.652662089164128667e-06,-7.759855488644334942e-01,-8.989444260547615473e-01,1.229588771903280808e-01,1.583534348037351389e-07,3.624702586968453488e-07
9.150000000000000355e+00,9.998984384563480710e-01,-1.520011913101375041e-03,1.945728089446743553e-04,1.914219492883622144e-03,3.223101201942215011e-06,-9.440875823596216082e-06,-7.759708862722922706e-01,-9.115197990785165461e-01,1.355489128062243032e-01,1.588169160384296185e-07,3.451495211859167966e-07
9.160000000000000142e+00,9.999153391662811696e-01,-1.568322757400023157e-03,1.261499881277579360e-04,1.829067506572764181e-03,4.270425778761733271e-06,-9.090304206594957036e-06,-7.759002297546535587e-01,-9.223769323554691368e-01,1.464767026008155781e-01,1.594521181723567740e-07,3.522685192436370016e-07
9.169999999999999929e+00,9.999313134211389453e-01,-1.586208607146595995e-03,8.292947580824616108e-05,1.740616922863906556e-03,5.311839935441724538e-06,-8.586469155267032957e-06,-7.758396470733655015e-01,-9.312672891168325418e-01,1.554276420434670958e-01,1.599449632855607125e-07,3.576496236945558849e-07
9.179999999999999716e+00,9.999459663012812971e-01,-1.573856733639204721e-03,6.291961628712468421e-05,1.649488853580963459e-03,6.319344476400567575e-06,-7.929388678412934129e-06,-7.757995515022118038e-01,-9.384112407479781037e-01,1.626116892457663277e-01,1.602472598287222973e-07,3.653179416751584085e-07
9.189999999999999503e+00,9.999590129540456562e-01,-1.536437577009400635e-03,6.385690531157449206e-05,1.556277270623859484e-03,7.293344683949521075e-06,-7.124227858565053516e-06,-7.757849523847483164e-01,-9.445013427825157404e-01,1.687163903977673962e-01,1.605549426012990265e-07,3.765633869168283354e-07
9.200000000000001066e+00,9.999701191492528229e-01,-1.482265709688774516e-03,8.648973093314669589e-05,1.461556078398216661e-03,8.260375541635466814e-06,-6.189983934413878490e-06,-7.757214316535649967e-01,-9.490615209512566208e-01,1.733400892976915963e-01,1.608111092644269521e-07,3.859214028345547831e-07
9.210000000000000853e+00,9.999789040269142504e-01,-1.419232443733298675e-03,1.332763971871713795e-04,1.365913387382574219e-03,9.238464790890174989e-06,-5.161410128819522734e-06,-7.756813479007216294e-01,-9.518345866347701634e-01,1.761532387340484784e-01,1.608190035046534320e-07,3.895454285807176120e-07
9.220000000000000639e+00,9.999850554702628402e-01,-1.352550556455910536e-03,2.044425024547027818e-04,1.269991992393289335e-03,1.020793326131434788e-05,-4.074477949935673322e-06,-7.756475263907927076e-01,-9.532777842164478210e-01,1.776302578256550857e-01,1.604593011071716917e-07,3.848047234189522214e-07
9.230000000000000426e+00,9.999884308549317202e-01,-1.284989982150173743e-03,2.953514041281787416e-04,1.174495422742274139e-03,1.112578489517097212e-05,-2.953447570542300079e-06,-7.755991260141055221e-01,-9.532159771121211378e-01,1.776168510980156434e-01,1.596694777154446403e-07,3.697779020761515767e-07
9.240000000000000213e+00,9.999891105033472671e-01,-1.218148437928043282e-03,3.969653939255283646e-04,1.080131322535371908e-03,1.196982829713832280e-05,-1.806313668918762871e-06,-7.755710364565370218e-01,-9.517049351674454760e-01,1.761338987109084542e-01,1.585647874297501984e-07,3.525122531655711100e-07
9.250000000000000000e+00,9.999873746494902793e-01,-1.153236280530858717e-03,4.981385138111460486e-04,9.875109444186210353e-04,1.275835315405286820e-05,-6.204690740011929128e-07,-7.755530025976076214e-01,-9.492743010046026386e-01,1.737212984069949895e-01,1.573720058138745252e-07,3.431401756071039699e-07
9.259999999999999787e+00,9.999836340452379346e-01,-1.091161334257682511e-03,5.877045056977275991e-04,8.970644275465197151e-04,1.352311608574669339e-05,6.318585060585198933e-07,-7.754875136544374659e-01,-9.454634642155074209e-01,1.699759505610699828e-01,1.561964422617792578e-07,3.483981141361169875e-07
9.269999999999999574e+00,9.999783887023124818e-01,-1.032596950215971870e-03,6.558344515769732935e-04,8.090320977876698906e-04,1.427515727266412480e-05,1.964280153510250831e-06,-7.754178318812170456e-01,-9.396503514204260776e-01,1.642325195392090043e-01,1.549996009354978919e-07,3.545442512908891786e-07
9.279999999999999361e+00,9.999722258728025448e-01,-9.789006129919826903e-04,6.959239414416149710e-04,7.235529684755574818e-04,1.500472017230269697e-05,3.348590855009047134e-06,-7.753922732592456457e-01,-9.325480797151255441e-01,1.571558064558798706e-01,1.537955492869298314e-07,3.609089240796947706e-07
9.290000000000000924e+00,9.999658115792176005e-01,-9.336264925176778005e-04,7.075640198102402982e-04,6.408094032173249771e-04,1.570209871704521576e-05,4.732550625640734844e-06,-7.753342939710393678e-01,-9.242675305082077575e-01,1.489332365371683897e-01,1.526411876394296852e-07,3.619389385978166729e-07
9.300000000000000711e+00,9.999598624662296986e-01,-9.026663930704652760e-04,6.978969615465579123e-04,5.611336937297746984e-04,1.636338830832807052e-05,6.094372778993140813e-06,-7.752776063655997252e-01,-9.143834688075223038e-01,1.391058624419225231e-01,1.516545889455357369e-07,3.658064982037245727e-07
9.310000000000000497e+00,9.999550525083538144e-01,-8.914478532126569573e-04,6.781659003712853370e-04,4.849938604967527064e-04,1.697914574113882743e-05,7.473440453410566596e-06,-7.752426212734685462e-01,-9.033337949375808140e-01,1.280911736641122400e-01,1.511315909651086532e-07,3.727232662509294414e-07
9.320000000000000284e+00,9.999518410459381501e-01,-9.007543479249996042e-04,6.569157045672797306e-04,4.128698991114419900e-04,1.752927080996648018e-05,8.945305639437620794e-06,-7.752102768291154744e-01,-8.913196658875333078e-01,1.161093890584177918e-01,1.511469612703846041e-07,3.762441116439418920e-07
9.330000000000000071e+00,9.999503983617902270e-01,-9.248872726155879780e-04,6.355822304079165831e-04,3.451246925655990921e-04,1.799147329054309033e-05,1.057124638071017339e-05,-7.752188717639508786e-01,-8.787778179887490992e-01,1.035589462247982345e-01,1.515229474574525237e-07,3.674829915922828150e-07
9.339999999999999858e+00,9.999506582940473898e-01,-9.541704996756649468e-04,6.100814458903234183e-04,2.819636609282912465e-04,1.835407060889574524e-05,1.236072281000164116e-05,-7.752126724034733574e-01,-8.661107646785546343e-01,9.089809227508124923e-02,1.522587571193163753e-07,3.544809641375934461e-07
9.349999999999999645e+00,9.999523466616977441e-01,-9.803024833164183070e-04,5.758032298550042278e-04,2.234842970482181935e-04,1.862660462649436669e-05,1.425446718608946768e-05,-7.752308690146756387e-01,-8.530478688789262520e-01,7.781699986425059945e-02,1.532924550792733403e-07,3.485991360019369267e-07
9.359999999999999432e+00,9.999550246343595905e-01,-1.000574807417016661e-03,5.310228068817130550e-04,1.697551117367080244e-04,1.883961008774337969e-05,1.613296536218709082e-05,-7.752934591413207510e-01,-8.406617695263521872e-01,6.536831038503138069e-02,1.544318360691961895e-07,3.489915856302872044e-07
9.370000000000000995e+00,9.999581742344677560e-01,-1.017178347028572854e-03,4.765870213409662080e-04,1.208782106609090765e-04,1.902341760426642125e-05,1.786451903537951939e-05,-7.753499501692193707e-01,-8.290446580676418264e-01,5.369470789842240716e-02,1.556488613368515747e-07,3.545514295488771950e-07
9.380000000000000782e+00,9.999612538234227133e-01,-1.031712585584865054e-03,4.133608123884008399e-04,7.702259451856395870e-05,1.918009370070094177e-05,1.937443651349416172e-05,-7.753994518304517802e-01,-8.181079014080799849e-01,4.270844957762820471e-02,1.568862794608656228e-07,3.626727875793989142e-07
9.390000000000000568e+00,9.999637738628877059e-01,-1.040331263714708732e-03,3.406919263025610304e-04,3.842560344268727721e-05,1.928050048210351605e-05,2.067581227346259036e-05,-7.754685623131676309e-01,-8.078034218169585223e-01,3.233485950379086371e-02,1.579047435419098463e-07,3.675938071712181454e-07
9.400000000000000355e+00,9.999654079173949661e-01,-1.035105433836609355e-03,2.577129266571827381e-04,5.368871079533544547e-06,1.928671492338787625e-05,2.183070780983715559e-05,-7.755741972580336707e-01,-7.988079340505566117e-01,2.323373679252293406e-02,1.586732387707648539e-07,3.687307621458302265e-07
9.410000000000000142e+00,9.999660024767443867e-01,-1.009922460049825395e-03,1.657403220261398531e-04,-2.185165502649708769e-05,1.916368535564191410e-05,2.288408424531887775e-05,-7.757237466254515157e-01,-7.918843210579982195e-01,1.616057443254670378e-02,1.593500680810050854e-07,3.691807661798662821e-07
9.419999999999999929e+00,9.999655011470355293e-01,-9.637474948647714893e-04,6.868252521069876141e-05,-4.294989497815876066e-05,1.887038382498706652e-05,2.383049765150370593e-05,-7.758502712225859854e-01,-7.872928437510540167e-01,1.144257252846804518e-02,1.598475387594811152e-07,3.692798626886428792e-07
9.429999999999999716e+00,9.999639320836998246e-01,-8.983362292916739853e-04,-2.918946221695157710e-05,-5.767402647095330856e-05,1.836735747912730579e-05,2.462165919278002277e-05,-7.759723478087310333e-01,-7.845037446137923531e-01,8.531396805061298994e-03,1.599455930574501959e-07,3.674735362668712924e-07
9.439999999999999503e+00,9.999614426914372745e-01,-8.148409672100787905e-04,-1.258951269342922872e-04,-6.582865150071139191e-05,1.765710561157407915e-05,2.518854164916838178e-05,-7.760895981276724198e-01,-7.836656399936122730e-01,7.576041865939900019e-03,1.595846958230017901e-07,3.639063270721720755e-07
9.450000000000001066e+00,9.999583042597114391e-01,-7.135490531632444856e-04,-2.225897321525092531e-04,-6.727312079950998019e-05,1.681452489218190942e-05,2.546823507084433844e-05,-7.761987838267376816e-01,-7.844350009213417740e-01,8.236217094604130623e-03,1.588631449712406716e-07,3.598309856744918989e-07
9.460000000000000853e+00,9.999548887036209255e-01,-5.957875850360432306e-04,-3.220178010251678710e-04,-6.188983282889244154e-05,1.596614068669333279e-05,2.543414422737300934e-05,-7.763540859923688808e-01,-7.874080384819676093e-01,1.105395248959877008e-02,1.578956953738176677e-07,3.552941425510880435e-07
9.470000000000000639e+00,9.999516433208086585e-01,-4.653474466006847802e-04,-4.256098959983989805e-04,-4.955354338719666657e-05,1.523559579881204422e-05,2.510826688833603742e-05,-7.764769030950091633e-01,-7.928615037710204927e-01,1.638460067601134676e-02,1.567797106911484035e-07,3.507247336997920684e-07
9.480000000000000426e+00,9.999490616868901283e-01,-3.288219217795393368e-04,-5.315506038994647145e-04,-3.013685481784796652e-05,1.469698031063392115e-05,2.454173733686745653e-05,-7.765286554635900673e-01,-7.995023149207656221e-01,2.297365945717551663e-02,1.557227175525764519e-07,3.487675386271149591e-07
9.490000000000000213e+00,9.999476234010451492e-01,-1.951881233741973893e-04,-6.356048224824586675e-04,-3.552919954518036105e-06,1.435000882369961551e-05,2.379003945775974997e-05,-7.766294542204258411e-01,-8.071071625687959994e-01,3.047770834837014442e-02,1.550568872988252006e-07,3.492981790476079595e-07
9.500000000000000000e+00,9.999476878710379379e-01,-7.419279528472643066e-05,-7.335277173316999931e-04,3.019132729875173646e-05,1.411837917902546961e-05,2.291035259900897321e-05,-7.767578726116500798e-01,-8.170272334895710697e-01,4.026936087792097607e-02,1.550846223585281824e-07,3.534087138490349389e-07
9.509999999999999787e+00,9.999493707438122936e-01,2.647498329308634236e-05,-8.221150213878694471e-04,7.096065453105504539e-05,1.388614706562760384e-05,2.196188871902853316e-05,-7.767755898686733440e-01,-8.278825244103144021e-01,5.110693454164109278e-02,1.558255346259958737e-07,3.650802655741358649e-07
9.519999999999999574e+00,9.999524838411342209e-01,1.033955853633343783e-04,-8.982704044002738511e-04,1.184973727026020712e-04,1.357005620836417278e-05,2.098252829829655493e-05,-7.768354270704741493e-01,-8.390666786484328732e-01,6.223125157795875162e-02,1.571413717720783266e-07,3.766267764326869383e-07
9.529999999999999361e+00,9.999565522877539303e-01,1.573061865655396704e-04,-9.583764169716246957e-04,1.724715614432505563e-04,1.317892731145440841e-05,1.996795437999474858e-05,-7.768336209093940070e-01,-8.506052101731049753e-01,7.377158926371095438e-02,1.587360000669261637e-07,3.863534945303115364e-07
9.540000000000000924e+00,9.999609470825232549e-01,1.915914170743230921e-04,-9.994171742835637664e-04,2.325458754279417708e-04,1.280686379042172530e-05,1.889649247915413689e-05,-7.768554157868806653e-01,-8.615357639402617673e-01,8.468034815338107424e-02,1.600748905260656743e-07,3.923088511825767455e-07
9.550000000000000711e+00,9.999651131441171792e-01,2.115968590601309584e-04,-1.020593008170338298e-03,2.984040751716168674e-04,1.256598747510515156e-05,1.778144148359562038e-05,-7.769473388864737151e-01,-8.734408213807047794e-01,9.649348249423107815e-02,1.609783123354582873e-07,3.945471318544946371e-07
9.560000000000000497e+00,9.999686683955342215e-01,2.250115074133190486e-04,-1.023635987896485272e-03,3.697199803924884533e-04,1.251683229903126284e-05,1.668838150426769798e-05,-7.769502940103297783e-01,-8.857781828125383949e-01,1.088278888022085750e-01,1.615812327055207581e-07,3.938805077652318687e-07
9.570000000000000284e+00,9.999713644381519329e-01,2.407087106768683604e-04,-1.011536332886529051e-03,4.460991288865807556e-04,1.264481477077389975e-05,1.569846263035900718e-05,-7.769539557005497032e-01,-8.974002793158982749e-01,1.204463236153485856e-01,1.618961732771642696e-07,3.903405674243742851e-07
9.580000000000000071e+00,9.999730670547702926e-01,2.646517700959949188e-04,-9.869181316098508787e-04,5.270477882448675955e-04,1.288539878474532054e-05,1.485992155955950484e-05,-7.769600004957023520e-01,-9.087712566771027900e-01,1.318112561814004657e-01,1.619061689110616183e-07,3.837149138430362427e-07
9.589999999999999858e+00,9.999737580684244787e-01,2.964011663715413370e-04,-9.517402873573373254e-04,6.119912228519515081e-04,1.316956070549933286e-05,1.416707735724644782e-05,-7.769197801064934295e-01,-9.191122084553866589e-01,1.421924283488932017e-01,1.617891243740659426e-07,3.750370014543591424e-07
9.599999999999999645e+00,9.999734735939350694e-01,3.308912762070673501e-04,-9.086214127522968323e-04,7.003180301704591340e-04,1.345808511357158339e-05,1.356955319666019750e-05,-7.769092652550046996e-01,-9.283477043948045182e-01,1.514384391397997631e-01,1.618713494048675108e-07,3.692326990822891730e-07
9.609999999999999432e+00,9.999721873547127160e-01,3.646217782865510148e-04,-8.617435278309383464e-04,7.914174185670771458e-04,1.374727530528760259e-05,1.300210349858327978e-05,-7.769173544678424914e-01,-9.371508847895916317e-01,1.602335303217491957e-01,1.623566072018066383e-07,3.726139201631895048e-07
9.620000000000000995e+00,9.999697524791120173e-01,4.001128618106067586e-04,-8.150576448338810610e-04,8.846994915263787021e-04,1.405155196378818256e-05,1.242226157823410192e-05,-7.768574793280368374e-01,-9.449061855029340373e-01,1.680487061748972277e-01,1.632195531352771652e-07,3.854534367242479220e-07
9.630000000000000782e+00,9.999659588872458205e-01,4.445112081370315086e-04,-7.690738604652746623e-04,9.796097285638117030e-04,1.438518245317591320e-05,1.182741860611759230e-05,-7.767869219104307499e-01,-9.505595950866445598e-01,1.737726731762138377e-01,1.642272214002531238e-07,4.011550378546502316e-07
9.640000000000000568e+00,9.999606506751981261e-01,5.048469064683829780e-04,-7.203841272005763723e-04,1.075646289993564516e-03,1.475710271466118632e-05,1.123087826092904080e-05,-7.767604852756095912e-01,-9.547370984445240349e-01,1.779766131689144437e-01,1.652145166427851980e-07,4.128239878831152510e-07
9.650000000000000355e+00,9.999537677492988941e-01,5.848874328296109915e-04,-6.652844156261679583e-04,1.172369673143067040e-03,1.516916231504087882e-05,1.062245044218724167e-05,-7.766825869444448083e-01,-9.573681515199617964e-01,1.806855645755169604e-01,1.661540258981076358e-07,4.142970275733404151e-07
9.660000000000000142e+00,9.999452952700287334e-01,6.847415549959981560e-04,-6.042384796426960008e-04,1.269380340063428446e-03,1.560487528720101713e-05,9.961653175911542902e-06,-7.765798331370394880e-01,-9.572334836376994449e-01,1.806536505006599291e-01,1.669988535362472364e-07,4.067115126904496947e-07
9.669999999999999929e+00,9.999352245599985034e-01,8.010088801480517431e-04,-5.432767387147187160e-04,1.366253346919839209e-03,1.601977122111026593e-05,9.210340168573818824e-06,-7.765576900258738258e-01,-9.552776645438836312e-01,1.787199745180097776e-01,1.677401944440345307e-07,3.999493942696830118e-07
9.679999999999999716e+00,9.999235872685683368e-01,9.264533686836144959e-04,-4.911433799657879832e-04,1.462462794041450957e-03,1.635533184411539704e-05,8.363695722073389061e-06,-7.765267782898056526e-01,-9.522098897910206139e-01,1.756831115012149336e-01,1.682783412787603289e-07,3.962102035348635809e-07
9.689999999999999503e+00,9.999105827419227932e-01,1.050303851439543480e-03,-4.542960386050628606e-04,1.557363816415244847e-03,1.657101860896229294e-05,7.449108550926766129e-06,-7.764501661991530801e-01,-9.473255827175116606e-01,1.708754165183585805e-01,1.684315299645389638e-07,3.864621913596266722e-07
9.700000000000001066e+00,9.998966709977067380e-01,1.160149250021728874e-03,-4.335185370061202140e-04,1.650269247921438585e-03,1.665968159621114040e-05,6.504572035442603343e-06,-7.763877544220111337e-01,-9.401748775512484002e-01,1.637871231292372665e-01,1.682145666145889103e-07,3.772670018609147746e-07
9.710000000000000853e+00,9.998824744495938832e-01,1.245135933075158883e-03,-4.244690156097906050e-04,1.740568570767588421e-03,1.662698410948484427e-05,5.559056071805209271e-06,-7.763476398006490253e-01,-9.314712362302544069e-01,1.551235964296053815e-01,1.677576463160618197e-07,3.740068912350125174e-07
9.720000000000000639e+00,9.998685840672439928e-01,1.298863432190201740e-03,-4.209885500277965988e-04,1.827782334588496250e-03,1.645908213569782617e-05,4.619585697721474597e-06,-7.763359421885067668e-01,-9.213904296803822058e-01,1.450544874918754112e-01,1.672103371442592976e-07,3.681830871293811924e-07
9.730000000000000426e+00,9.998554357652209568e-01,1.319987478622162633e-03,-4.178671594774659441e-04,1.911501396130901214e-03,1.611818008103313440e-05,3.667678717085211338e-06,-7.763796983768644910e-01,-9.112450362763907519e-01,1.348653378995262053e-01,1.668291426769927276e-07,3.611978527384707149e-07
9.740000000000000213e+00,9.998432842990616631e-01,1.310372667902006891e-03,-4.115201566978429239e-04,1.991274935628339036e-03,1.557489659032650862e-05,2.677494369120152043e-06,-7.763427799767110837e-01,-9.005380506348897862e-01,1.241952706581787302e-01,1.666985921223421087e-07,3.599063400638868870e-07
9.750000000000000000e+00,9.998322886813193477e-01,1.272868820833739870e-03,-3.998482309695916082e-04,2.066558476796331607e-03,1.484736139955176635e-05,1.649671345999367783e-06,-7.763007733107185615e-01,-8.881699425001639003e-01,1.118691691894452833e-01,1.666053853870087934e-07,3.648385453747238216e-07
9.759999999999999787e+00,9.998226570735486707e-01,1.210748752412970459e-03,-3.823814204870304456e-04,2.136767596189501333e-03,1.400946177915487132e-05,6.217364240853220579e-07,-7.763477658361433997e-01,-8.753113496906792523e-01,9.896358385453583872e-02,1.664756619304151906e-07,3.657165907888781931e-07
9.769999999999999574e+00,9.998146981431849101e-01,1.128676386220691611e-03,-3.600536232318362457e-04,2.201384572726353128e-03,1.315756347153272462e-05,-3.689227006172495824e-07,-7.763927431701704851e-01,-8.629547698764141739e-01,8.656202670624371653e-02,1.663460136950432017e-07,3.677728033224525461e-07
9.779999999999999361e+00,9.998087792411655128e-01,1.033364402364622247e-03,-3.344024318236690817e-04,2.260031802396221968e-03,1.236063492503474045e-05,-1.329212526378356098e-06,-7.764481761591570663e-01,-8.508223217694909080e-01,7.437414561033385552e-02,1.661744212207597434e-07,3.697207362485244175e-07
9.790000000000000924e+00,9.998052452820405112e-01,9.325627851504365894e-04,-3.071408230763133401e-04,2.312470769169699351e-03,1.163279818557427427e-05,-2.298333482977386863e-06,-7.765217985383312538e-01,-8.396266398900124051e-01,6.310484135168109576e-02,1.659293908087018360e-07,3.701203326045288122e-07
9.800000000000000711e+00,9.998043128213851549e-01,8.325754094572823194e-04,-2.800391190247862225e-04,2.358549924072192178e-03,1.094705519680547695e-05,-3.284379593166837365e-06,-7.765237254576615733e-01,-8.284569474615885998e-01,5.193322200392699872e-02,1.654300356246212471e-07,3.709003209007022406e-07
9.810000000000000497e+00,9.998060027594025678e-01,7.361783182786076638e-04,-2.544502412776695338e-04,2.398152616032246231e-03,1.027241752154573785e-05,-4.227723843807432859e-06,-7.766083146783981928e-01,-8.174484969846357307e-01,4.084018230623756573e-02,1.646993992832197888e-07,3.687131147067645998e-07
9.820000000000000284e+00,9.998100560166446327e-01,6.433123658974594086e-04,-2.309434180642760156e-04,2.431177987606110251e-03,9.599221468962707032e-06,-5.042519245211133801e-06,-7.767261874632258589e-01,-8.082034292187250113e-01,3.147724175549911074e-02,1.639665672298139015e-07,3.661062870641274003e-07
9.830000000000000071e+00,9.998159250417296695e-01,5.541667870097039678e-04,-2.096148482664366417e-04,2.457551885615551039e-03,8.935505737449390994e-06,-5.693866534990980867e-06,-7.768375463693906191e-01,-8.006538190621579343e-01,2.381627269276729089e-02,1.631717195692123742e-07,3.718882408687562702e-07
9.839999999999999858e+00,9.998230059643792300e-01,4.707735496354170006e-04,-1.902335156462114322e-04,2.477243007749557139e-03,8.290643406875544913e-06,-6.229918130950958566e-06,-7.769339382135603822e-01,-7.947744147429999240e-01,1.784047652943953829e-02,1.621830824350056253e-07,3.805454855676515535e-07
9.849999999999999645e+00,9.998309253679260600e-01,3.948189698004231406e-04,-1.716304061878546543e-04,2.490263664227138508e-03,7.674316465738390233e-06,-6.741332146110485790e-06,-7.770269086687445759e-01,-7.902321669276169969e-01,1.320525825887237589e-02,1.610076162973660749e-07,3.903460648047030190e-07
9.859999999999999432e+00,9.998396201093818769e-01,3.247702965889468656e-04,-1.515349004075991100e-04,2.496656610956737334e-03,7.114660225029914522e-06,-7.288530631716851200e-06,-7.771406761100422278e-01,-7.874006877708474850e-01,1.026001166080526758e-02,1.599120851791469656e-07,3.985187602140172203e-07
9.870000000000000995e+00,9.998491435926701865e-01,2.566854129656654477e-04,-1.278422722324370868e-04,2.496488643855360786e-03,6.667154794467815034e-06,-7.857597082330736038e-06,-7.772575369992910099e-01,-7.865765627924777847e-01,9.319025793186762677e-03,1.591016137819316261e-07,4.034157909948987708e-07
9.880000000000000782e+00,9.998594388406062405e-01,1.883589433129643500e-04,-1.004394786134972555e-04,2.489866001788635947e-03,6.390100290432953286e-06,-8.382059287101427945e-06,-7.773312104141818502e-01,-7.873274533787921747e-01,9.996242964610321108e-03,1.584493196262193830e-07,4.018851378351229187e-07
9.890000000000000568e+00,9.998702999636946975e-01,1.223880736888503177e-04,-7.211657345712981686e-05,2.476957526446174531e-03,6.304188521666107452e-06,-8.816530349984425156e-06,-7.774206585905782951e-01,-7.892654187880698835e-01,1.184476019749162827e-02,1.578236683091407522e-07,3.916698558814601938e-07
9.900000000000000355e+00,9.998814420423156601e-01,6.474841044659984158e-05,-4.748126157713616013e-05,2.457993620868275091e-03,6.378229772655317395e-06,-9.193826436977603646e-06,-7.775557617775732400e-01,-7.932968783947236258e-01,1.574111661715035110e-02,1.572516084971738416e-07,3.793937668472580071e-07
9.910000000000000142e+00,9.998925370656757128e-01,1.958025764742892707e-05,-2.972399371568043734e-05,2.433229845671255106e-03,6.554900670744939868e-06,-9.600650785937903410e-06,-7.776481546308638970e-01,-7.994642496872996773e-01,2.181609505643581151e-02,1.569064654921818694e-07,3.743324952232285341e-07
9.919999999999999929e+00,9.999031833664628888e-01,-1.529610275677699202e-05,-1.757623147183379200e-05,2.402901243660509126e-03,6.788044044900488514e-06,-1.009196054380029348e-05,-7.777304614708016040e-01,-8.069047040465845422e-01,2.917424257578288271e-02,1.568599564447021860e-07,3.756989481740191650e-07
9.929999999999999716e+00,9.999129247665665687e-01,-4.752412037945064429e-05,-6.246434644290714329e-06,2.367203566903611743e-03,7.059797185441187275e-06,-1.063798350358348333e-05,-7.778420109567052432e-01,-8.162779188565447708e-01,3.843590789983948597e-02,1.570191514207683578e-07,3.775893393509477391e-07
9.939999999999999503e+00,9.999213677487466256e-01,-8.443953458547351321e-05,7.304501949347836075e-06,2.326313421550503698e-03,7.372359732860925944e-06,-1.115722206944583833e-05,-7.778773424779797940e-01,-8.268164125273903542e-01,4.893907004941060179e-02,1.572322588470364388e-07,3.763095532960392120e-07
9.950000000000001066e+00,9.999283049266818324e-01,-1.282294691853939547e-04,1.976056028312994691e-05,2.280426955765531283e-03,7.726706669214913873e-06,-1.158391994705558124e-05,-7.779594745767414166e-01,-8.381324256080673329e-01,6.017295103132594414e-02,1.574024010190505859e-07,3.726140174187264620e-07
9.960000000000000853e+00,9.999337340568829058e-01,-1.768466905582097976e-04,2.252933503549921216e-05,2.229777091482201649e-03,8.105870328663084193e-06,-1.189131491726440873e-05,-7.780287376577935676e-01,-8.511074816582894220e-01,7.307874400049586827e-02,1.575323014367280873e-07,3.685856018176281168e-07
9.970000000000000639e+00,9.999377897812204985e-01,-2.289647655034455023e-04,7.843019511803699868e-06,2.174598525321284545e-03,8.481484242996101678e-06,-1.206495224291551967e-05,-7.779893211090964655e-01,-8.638594537979283894e-01,8.587013268883197936e-02,1.574527605226264522e-07,3.670263852839639185e-07
9.980000000000000426e+00,9.999407141473881655e-01,-2.870172513219091184e-04,-2.521640387742354026e-05,2.115058174880861917e-03,8.842451731507666620e-06,-1.207653548217410262e-05,-7.780297513301509538e-01,-8.763525437769136284e-01,9.832279244676263297e-02,1.571939948299696035e-07,3.715576470941783782e-07
9.990000000000000213e+00,9.999427843989637799e-01,-3.546999266233413577e-04,-6.931379700834931095e-05,2.051219226485954950e-03,9.212264266388146551e-06,-1.188422641510034913e-05,-7.780315609778462038e-01,-8.893258036015997403e-01,1.112942426237535365e-01,1.570043224888387522e-07,3.769867806813209654e-07
1.000000000000000000e+01,9.999442081908906932e-01,-4.312852248927737304e-04,-1.129584448049611727e-04,1.983088277268849845e-03,9.629073592316438569e-06,-1.144596695961817002e-05,-7.779927015062767515e-01,-9.015252381780154423e-01,1.235325366717386769e-01,1.567930426995959705e-07,3.754559496638165683e-07


==> data/energylaw/multipointk1em4.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,9.999999998046833483e-01,-2.526026255487877943e-07,1.205596651749185154e-07,2.072079974464920736e-06,5.019761342873736100e-09,-3.628997140917646066e-08,-7.422240984800213548e-01,-7.487646667974892090e-01,6.540568317467868042e-03,1.330598766293046491e-13,1.196376331336068688e-12
2.000000000000000042e-02,9.999999952848597218e-01,-1.715902614307412303e-06,7.158050743205360874e-07,8.304175319186958790e-06,2.421095604126248219e-08,-1.279610134460669633e-07,-7.422199646102976001e-01,-7.597868276469769144e-01,1.756686303667930049e-02,6.154103795069352844e-13,5.798694857617192611e-12
3.000000000000000236e-02,9.999999773675665171e-01,-4.545307682055473925e-06,1.523379483862142431e-06,1.879326584022954073e-05,6.337363559876009452e-08,-2.333419547112126348e-07,-7.422217646254800627e-01,-7.697768423608986055e-01,2.755507773541855665e-02,1.553503864195819011e-12,1.249178538387241133e-11
4.000000000000000083e-02,9.999999265105622426e-01,-8.295935830484725838e-06,2.191058243937318096e-06,3.378704313938387716e-05,1.171041577500684946e-07,-3.146575485814896924e-07,-7.422303004063598442e-01,-7.811835706068369634e-01,3.895327020047716082e-02,3.508053078513370427e-12,1.495292778486145835e-11
5.000000000000000278e-02,9.999997977839985008e-01,-1.331875166292717291e-05,3.208351858395682252e-06,5.363867627235055534e-05,1.646395385162699055e-07,-3.674973200549191757e-07,-7.422378688694682980e-01,-7.939191637751034092e-01,5.168129490563506956e-02,6.108694144029068104e-12,2.027245038505043340e-11
6.000000000000000472e-02,9.999995325697419446e-01,-2.119714869074509095e-05,5.537971180542676457e-06,7.863892353583713509e-05,1.822492489512218967e-07,-4.189489590944291504e-07,-7.422482498789515493e-01,-8.084665258648529029e-01,6.621827598590136754e-02,9.279557082220312166e-12,2.705613511011506489e-11
7.000000000000000666e-02,9.999990668438628605e-01,-3.323533389619366923e-05,9.560520620062199358e-06,1.088864605042755279e-04,1.620150034247326503e-07,-4.905699039557410468e-07,-7.422430782279425543e-01,-8.234102989462839250e-01,8.116722071834137076e-02,1.284446421436596678e-11,3.322075947664870910e-11
8.000000000000000167e-02,9.999983418256886969e-01,-4.824127621369411647e-05,1.506547238510858634e-05,1.443584857049858906e-04,1.184072936019244162e-07,-5.700887486042051212e-07,-7.422340377120074661e-01,-8.360554718093167192e-01,9.382143409730926698e-02,1.665918405971902285e-11,3.064415388109864580e-11
9.000000000000001055e-02,9.999973082070491293e-01,-6.240005271501765263e-05,2.244113007454885003e-05,1.851523959054600865e-04,7.493452420712214372e-08,-6.278809564635380477e-07,-7.422365955851868424e-01,-8.475236965101164976e-01,1.052871009249296552e-01,2.095402605946665748e-11,4.081490700968970486e-11
1.000000000000000056e-01,9.999959079235568593e-01,-7.244911648544188117e-05,3.330205711135607739e-05,2.316835248378242668e-04,4.021779683993414713e-08,-6.528503092388921782e-07,-7.422381512552295169e-01,-8.589718439394213867e-01,1.167336926841918282e-01,2.560922957040615359e-11,5.766565003284540580e-11
1.100000000000000006e-01,9.999940683643429029e-01,-7.898195155206847156e-05,4.905858608484687009e-05,2.846384509016447245e-04,-6.160641918428259445e-09,-6.573094669755138390e-07,-7.422355292890284728e-01,-8.692471086350883613e-01,1.270115793460599163e-01,2.992753491778609146e-11,7.932388079723295959e-11
1.200000000000000094e-01,9.999917496801833394e-01,-8.533005847179757851e-05,6.829480199745270857e-05,3.446813895902989342e-04,-9.774049260982363194e-08,-6.487717043973794646e-07,-7.422396351261668634e-01,-8.786379143227871502e-01,1.363982791966202313e-01,3.212317134480657712e-11,1.001232430297704923e-10
1.300000000000000044e-01,9.999890261292380123e-01,-9.273267274683368359e-05,8.609729323516416340e-05,4.121064108175278109e-04,-2.385120480549736565e-07,-6.132183405304771950e-07,-7.422417871945087287e-01,-8.878083353338496186e-01,1.455665481393408900e-01,3.222511189741801437e-11,1.080915357221101658e-10
1.400000000000000133e-01,9.999860785678227337e-01,-9.800358159312487309e-05,9.730134358405501495e-05,4.866602851013743995e-04,-3.765028307242423514e-07,-5.332914041828498398e-07,-7.422404332190154497e-01,-8.957795715189391661e-01,1.535391382999237164e-01,3.109473555676132374e-11,1.155728845958492457e-10
1.499999999999999944e-01,9.999831336035531759e-01,-9.695164344581174234e-05,1.008845577712981750e-04,5.676215127204147686e-04,-4.375177240093868906e-07,-4.159007930360079826e-07,-7.422449380747713210e-01,-9.031011785491896982e-01,1.608562404744184049e-01,2.909165752187112415e-11,8.429568154610933561e-11
1.600000000000000033e-01,9.999804278896756715e-01,-8.888838642839930952e-05,1.005922853736354502e-04,6.540387405295846083e-04,-3.960480544309500723e-07,-2.970964493347096912e-07,-7.422435237448977707e-01,-9.099472415187505048e-01,1.677037177738527340e-01,2.725483480023426543e-11,1.340538791083645265e-10
1.700000000000000122e-01,9.999781738749143889e-01,-7.647906584641821334e-05,1.010676165383586015e-04,7.449563781852559666e-04,-3.030838310401044277e-07,-2.226950236000315760e-07,-7.422395453539128996e-01,-9.152119802901418355e-01,1.729724349362289360e-01,2.731906687688257346e-11,1.634934410077448774e-10
1.800000000000000211e-01,9.999765127014446087e-01,-6.198620249022383343e-05,1.040523164663502897e-04,8.395244223694699323e-04,-2.352253371456784125e-07,-2.222140517350600689e-07,-7.422367721963276654e-01,-9.189056056460914723e-01,1.766688334497638624e-01,3.068629133224847067e-11,1.980162700476739701e-10
1.900000000000000022e-01,9.999754780248275576e-01,-4.512157537175986375e-05,1.084494770903459261e-04,9.370019394682117982e-04,-2.278094709121385296e-07,-2.929098626210662847e-07,-7.422402778998671291e-01,-9.216048288333522631e-01,1.793645509334851340e-01,3.631076025187609693e-11,1.720037445807065524e-10
2.000000000000000111e-01,9.999750086580881936e-01,-2.447381922111211788e-05,1.127487803782255396e-04,1.036709850348136114e-03,-2.703711273832098453e-07,-4.083749219008643861e-07,-7.422476899590243482e-01,-9.243871631016984391e-01,1.821394731426740632e-01,4.256260439401849273e-11,2.326614456649167550e-10
2.100000000000000200e-01,9.999749673490315738e-01,-7.295676917425288042e-08,1.162348779916093871e-04,1.137973318557167646e-03,-3.557101899610031867e-07,-5.513372717184260416e-07,-7.422538288373737858e-01,-9.271167115692290350e-01,1.848628827318552492e-01,4.806037302858775176e-11,2.166631318800682493e-10
2.200000000000000011e-01,9.999751733930679620e-01,2.547682582331839453e-05,1.181548150064155801e-04,1.240082064468866867e-03,-5.084835638879559332e-07,-7.367199259553443617e-07,-7.422633370247003759e-01,-9.298065193499462922e-01,1.875431823252459163e-01,5.227814683999961333e-11,1.478395184051350952e-10
2.300000000000000100e-01,9.999754368724945719e-01,4.782815098353837872e-05,1.167961957687025298e-04,1.342294507635521245e-03,-7.557740539822413578e-07,-9.876559266707756441e-07,-7.422687032169849042e-01,-9.324301273999271444e-01,1.901614241829422125e-01,5.788064852520626212e-11,1.288906759100427735e-10
2.400000000000000189e-01,9.999755178242185627e-01,6.274927772419076368e-05,1.103467769978498262e-04,1.443883960168732255e-03,-1.077802843941305086e-06,-1.285745675262681239e-06,-7.422724890236587214e-01,-9.338433057650020741e-01,1.915708167413434082e-01,6.628861443818389736e-11,1.739017818636057200e-10
2.500000000000000000e-01,9.999751254796744870e-01,6.762995792238532045e-05,9.911774888853947191e-05,1.544189014307241221e-03,-1.399099327294995392e-06,-1.563639235599966640e-06,-7.422777053570602801e-01,-9.342860977251609134e-01,1.920083923681006610e-01,7.431836653324987425e-11,2.388469422243133522e-10
2.600000000000000089e-01,9.999740560029254377e-01,6.179151986941264685e-05,8.615530240487535580e-05,1.642633692633918650e-03,-1.638183848150914912e-06,-1.758624539559116663e-06,-7.422733210440031204e-01,-9.326280991570413681e-01,1.903547781130383032e-01,7.713107529621645635e-11,2.865572223953449793e-10
2.700000000000000178e-01,9.999723579722971101e-01,4.574748293276244553e-05,7.411361155909244327e-05,1.738715338169785846e-03,-1.774768592919384097e-06,-1.860627681420327141e-06,-7.422672852722742576e-01,-9.275370816573457189e-01,1.852697963850715168e-01,7.401860878156186455e-11,3.525859604280867643e-10
2.800000000000000266e-01,9.999703236081121105e-01,2.049567303213997783e-05,6.134724523187412158e-05,1.831969532547852086e-03,-1.868134262847784201e-06,-1.897845902486898812e-06,-7.422622794284277070e-01,-9.193645669697522171e-01,1.771022875413245656e-01,6.989079659374357247e-11,4.375029227787763375e-10
2.900000000000000355e-01,9.999682476860298763e-01,-1.229519402399580714e-05,4.255754234398612627e-05,1.921913311632733211e-03,-1.999741370676020415e-06,-1.894278658277698370e-06,-7.422585579134645117e-01,-9.083078916386133628e-01,1.660493337251488233e-01,7.015910128809897907e-11,5.218923071481640363e-10
2.999999999999999889e-01,9.999661316038755965e-01,-4.936529791308950108e-05,1.425547792423645274e-05,2.007983958984418428e-03,-2.192388595625785180e-06,-1.862545096876180262e-06,-7.422551264485870437e-01,-8.946676121755130495e-01,1.524124857269260336e-01,7.659666003636652720e-11,5.965399285656758366e-10
3.099999999999999978e-01,9.999635434742416562e-01,-8.533335331114533218e-05,-2.065497390538169350e-05,2.089523482829093795e-03,-2.388970509233055587e-06,-1.826743321769750231e-06,-7.422581245795341065e-01,-8.783636993463187492e-01,1.361055747667846150e-01,8.790699380017378527e-11,5.917093481855317805e-10
3.200000000000000067e-01,9.999597085694268417e-01,-1.140162253720459909e-04,-5.390157528723165477e-05,2.165848905336950538e-03,-2.505874241872707003e-06,-1.824810123713982139e-06,-7.422741949980267151e-01,-8.614787251759399300e-01,1.192045301779132704e-01,1.021521729309209820e-10,4.603308845219089562e-10
3.300000000000000155e-01,9.999538077060537988e-01,-1.310837671292950019e-04,-7.729080386356191115e-05,2.236380837901837376e-03,-2.489379630416959435e-06,-1.881314593622516265e-06,-7.422906745614687996e-01,-8.445963715576207953e-01,1.023056969961519819e-01,1.148854029013066182e-10,4.975078127245069481e-10
3.400000000000000244e-01,9.999454249224450919e-01,-1.352657050834587952e-04,-8.754794539300335063e-05,2.300741277023173308e-03,-2.314174031212640567e-06,-1.985769150121151771e-06,-7.423143090809313227e-01,-8.281092804430342236e-01,8.579497136210291475e-02,1.236455229596842652e-10,4.644082896021473061e-10
3.500000000000000333e-01,9.999347793922419569e-01,-1.273165634076091801e-04,-8.662125201121187586e-05,2.358739586392077144e-03,-1.952233462088659114e-06,-2.095692097871153617e-06,-7.423421636605400664e-01,-8.129935887226960034e-01,7.065142506215589535e-02,1.319838026608881289e-10,4.294935518345255332e-10
3.600000000000000422e-01,9.999225200136270253e-01,-1.095025666775150487e-04,-7.781434726583202725e-05,2.410238997691363429e-03,-1.377427934493037593e-06,-2.157916313299397674e-06,-7.423733409807821149e-01,-7.997591327807233030e-01,5.738579179994120205e-02,1.409189318063709195e-10,3.916982294072113291e-10
3.699999999999999956e-01,9.999094576595435324e-01,-8.722571332809982787e-05,-6.175114885521818951e-05,2.454982734628129680e-03,-6.094251456778095180e-07,-2.142047686990664288e-06,-7.424083567130858041e-01,-7.888365487108068841e-01,4.642819199772105221e-02,1.480165372269541206e-10,3.693083616695957971e-10
3.800000000000000044e-01,9.998964375067507238e-01,-6.989748615042941382e-05,-3.588853024880489897e-05,2.492502712397410766e-03,2.621035697690942965e-07,-2.069666174418750399e-06,-7.424430191812567692e-01,-7.804306380594212555e-01,3.798761887816445859e-02,1.539399650646578258e-10,4.199618430789087142e-10
3.900000000000000133e-01,9.998841895892074394e-01,-6.755859938895408486e-05,2.385220045970158316e-06,2.522193222237229318e-03,1.110597567131376472e-06,-2.004759924859503974e-06,-7.424775046663075750e-01,-7.740169266666467873e-01,3.153942200033917065e-02,1.613265420791601580e-10,4.865841063406151079e-10
4.000000000000000222e-01,9.998731494944753662e-01,-8.471638679214884020e-05,5.236768293854074309e-05,2.543513925252095711e-03,1.837781071859008355e-06,-2.002551481969903726e-06,-7.425116114702842163e-01,-7.693370718787705398e-01,2.682546040848635127e-02,1.709008825115384988e-10,4.388875929350888327e-10
4.100000000000000311e-01,9.998633680817682334e-01,-1.168640089874101520e-04,1.095250473951932583e-04,2.556179458399167586e-03,2.420804095986613286e-06,-2.071324398440579278e-06,-7.425488944462609320e-01,-7.660491633504827869e-01,2.350026890422187917e-02,1.808407481258996403e-10,4.407092468738937896e-10
4.200000000000000400e-01,9.998545642327254512e-01,-1.532705394488171333e-04,1.681492600791110038e-04,2.560205877886025452e-03,2.910775592724397102e-06,-2.187531526947320409e-06,-7.425920894021759144e-01,-7.648889293546556889e-01,2.229683995247975017e-02,1.885032231060650801e-10,5.925326895805937966e-10
4.299999999999999933e-01,9.998463028059041413e-01,-1.838071264744532219e-04,2.248555218098372704e-04,2.555813274818550390e-03,3.383295633748006334e-06,-2.327179893143580284e-06,-7.426378598492991978e-01,-7.662923692462026981e-01,2.365450939690347948e-02,1.917212635714261352e-10,7.356348863396533488e-10
4.400000000000000022e-01,9.998382226120996474e-01,-2.039312696336068877e-04,2.800304008500934211e-04,2.543295237223011738e-03,3.874022067268247067e-06,-2.460409399107883288e-06,-7.426824224860988366e-01,-7.704476586396840077e-01,2.776523615358522656e-02,1.911390221563169372e-10,7.882936525760442237e-10
4.500000000000000111e-01,9.998301503565943937e-01,-2.146772896989737178e-04,3.360037350031299481e-04,2.522953678702125838e-03,4.349501864935485649e-06,-2.529536973996000482e-06,-7.427161811004605596e-01,-7.759223753034243387e-01,3.320619420296377217e-02,1.897120581084782190e-10,8.914802229753604479e-10
4.600000000000000200e-01,9.998220553844301417e-01,-2.202116184225758402e-04,3.935107551311880125e-04,2.495106371933313982e-03,4.733178965139339130e-06,-2.469748005321228999e-06,-7.427528651533741311e-01,-7.817931350670840329e-01,3.904026991370992961e-02,1.882845437643378276e-10,1.111899017303130677e-09
4.700000000000000289e-01,9.998140060439801857e-01,-2.267286966531716346e-04,4.497488464873992497e-04,2.460116046505714249e-03,4.951107866439989005e-06,-2.268850382515483288e-06,-7.427901854408162086e-01,-7.889476951039643415e-01,4.615750966314811216e-02,1.859504146011398696e-10,1.178881658958630396e-09
4.800000000000000377e-01,9.998061744858335320e-01,-2.424885592054183670e-04,4.997501387524292283e-04,2.418399963498441951e-03,4.955567930323229426e-06,-1.997293594638575784e-06,-7.428273211360112427e-01,-7.971630338145103689e-01,5.433571267849916092e-02,1.829929508211756590e-10,9.845353421411573436e-10
4.900000000000000466e-01,9.997987924932837389e-01,-2.760947469083791699e-04,5.392555040775660240e-04,2.370416014113014332e-03,4.732930312231397421e-06,-1.769067431376950463e-06,-7.428646270121468387e-01,-8.068489548179771376e-01,6.398432780583029889e-02,1.798737653438724389e-10,6.446954081695821515e-10
5.000000000000000000e-01,9.997920678128252581e-01,-3.324863148689660795e-04,5.664308524480082688e-04,2.316648964205985164e-03,4.320007767708197519e-06,-1.667878960227567752e-06,-7.428953811091489889e-01,-8.173189077862670349e-01,7.442352667711803205e-02,1.759252476777483247e-10,5.555398363554786556e-10
5.100000000000000089e-01,9.997861364023621356e-01,-4.098636803252283384e-04,5.826508297139744875e-04,2.257623449987010162e-03,3.811884687375606510e-06,-1.695566841121045254e-06,-7.429230892513741802e-01,-8.276400889253041626e-01,8.471699967392996855e-02,1.724697412800301823e-10,4.569951084221202109e-10
5.200000000000000178e-01,9.997810300330637334e-01,-5.002204243259648865e-04,5.937879758608459327e-04,2.193939855838690067e-03,3.326937996511817588e-06,-1.769927824312183431e-06,-7.429511090344431690e-01,-8.377479721417747660e-01,9.479686310733155541e-02,1.707559483828972273e-10,4.784903584464927917e-10
5.300000000000000266e-01,9.997767366698062652e-01,-5.927276348857232367e-04,6.107853765512957604e-04,2.126289669149501824e-03,2.946794410749525209e-06,-1.769128098154588591e-06,-7.429809344863229637e-01,-8.478626222422938064e-01,1.048816877559708843e-01,1.702544959334206890e-10,5.167446470721870355e-10
5.400000000000000355e-01,9.997733482490834822e-01,-6.778296840627475459e-04,6.469169277428969212e-04,2.055411723982479479e-03,2.690300331158372641e-06,-1.599580169520146480e-06,-7.430136029190572700e-01,-8.586362548966807173e-01,1.156226519776234613e-01,1.735853089692338878e-10,5.765996569095932500e-10
5.500000000000000444e-01,9.997710703871136584e-01,-7.504028428153297365e-04,7.117173819864681212e-04,1.982005121042018213e-03,2.541993206475822554e-06,-1.245168931124155772e-06,-7.430417435196187137e-01,-8.697405647993973199e-01,1.266988212797785784e-01,1.826646231650864114e-10,6.594185197883462024e-10
5.600000000000000533e-01,9.997701314163519593e-01,-8.104353551932540157e-04,8.051243392724585952e-04,1.906654617878278737e-03,2.493933704358101212e-06,-7.635509396973846681e-07,-7.430690081792096224e-01,-8.801146237245318638e-01,1.370456155453222413e-01,1.960367081164587474e-10,8.622991209961128334e-10
5.700000000000000622e-01,9.997706953721841039e-01,-8.610083792872368384e-04,9.165220402017780141e-04,1.829807460028928931e-03,2.557819360581738653e-06,-2.412616801246969982e-07,-7.431032176557118563e-01,-8.899906015683261007e-01,1.468873839126142167e-01,2.137778750073231901e-10,9.677088019799384710e-10
5.800000000000000711e-01,9.997727342100191095e-01,-9.060303153506865876e-04,1.030306894195038474e-03,1.751797788550811487e-03,2.747765010150997279e-06,2.481949515270177729e-07,-7.431414589084249789e-01,-8.999388420608559480e-01,1.567973831524309691e-01,2.369819124366982274e-10,1.088101386770290446e-09
5.900000000000000799e-01,9.997759343256100717e-01,-9.496354814768881956e-04,1.133820897576903004e-03,1.672886777591064402e-03,3.060957328161875834e-06,6.624546510550438435e-07,-7.431852273008265897e-01,-9.099044348742876265e-01,1.667192075734610646e-01,2.657172510275273663e-10,1.266658111731544523e-09
5.999999999999999778e-01,9.997796999931674033e-01,-9.956342679285812465e-04,1.221285787501828193e-03,1.593278356090093882e-03,3.477768237694292846e-06,9.991575522092549057e-07,-7.432312265402296614e-01,-9.198350815148151893e-01,1.766038549745854724e-01,2.989465641461424897e-10,1.377495895127367476e-09
6.099999999999999867e-01,9.997832447041949955e-01,-1.045512141878224407e-03,1.292003955501882162e-03,1.513086499799396606e-03,3.982801368144618271e-06,1.299505327209572214e-06,-7.432750992014086622e-01,-9.282956344931430070e-01,1.850205352917343726e-01,3.319178247531940244e-10,1.300639373980061464e-09
6.199999999999999956e-01,9.997858288456770159e-01,-1.097137218449729858e-03,1.346460785657356508e-03,1.432279926895644500e-03,4.585954013408815111e-06,1.625444580000849858e-06,-7.433263369667713061e-01,-9.344965231813099349e-01,1.911701862145386566e-01,3.588457248796848103e-10,1.084500045323011364e-09
6.300000000000000044e-01,9.997870089760394485e-01,-1.146334747608543153e-03,1.383761765500402061e-03,1.350675313406976769e-03,5.316406051818268204e-06,2.013289873990784034e-06,-7.433836181688115996e-01,-9.391743135017663890e-01,1.957906953329547617e-01,3.805573916898947146e-10,8.046547872453402306e-10
6.400000000000000133e-01,9.997866202933776147e-01,-1.189819883680559229e-03,1.400996074288795223e-03,1.268025962264005772e-03,6.189253715041403923e-06,2.449369535907409802e-06,-7.434396400685014950e-01,-9.416065167273601766e-01,1.981668766588586816e-01,4.018600704736791332e-10,7.581901773079380291e-10
6.500000000000000222e-01,9.997845864107628433e-01,-1.226974021227016706e-03,1.394079240980305263e-03,1.184166841051663378e-03,7.178225080192317636e-06,2.894291616418263225e-06,-7.435018918267397581e-01,-9.416117029109808412e-01,1.981098110842410276e-01,4.240448986876981481e-10,1.008731986829047855e-09
6.600000000000000311e-01,9.997808498295451818e-01,-1.259727043523024359e-03,1.359263677905228791e-03,1.099121152835260502e-03,8.222592237367640629e-06,3.318981100332123688e-06,-7.435683030390967119e-01,-9.394367367495294330e-01,1.958684337104327211e-01,4.435237665709273481e-10,1.099966340234459494e-09
6.700000000000000400e-01,9.997754957145700283e-01,-1.290687520464147038e-03,1.293938762559571813e-03,1.013110519313097525e-03,9.257497940556452820e-06,3.707282496689660250e-06,-7.436395657828369643e-01,-9.354831053498080529e-01,1.918435395669711441e-01,4.546273627343764541e-10,9.558367430884118221e-10
6.800000000000000488e-01,9.997689480293624475e-01,-1.320222919898860446e-03,1.196571164776902849e-03,9.264961650981294638e-04,1.023629827559117344e-05,4.040503216456355434e-06,-7.437107267082156969e-01,-9.297797903006334019e-01,1.860690635924177327e-01,4.545174031504010596e-10,9.726484062611007175e-10
6.900000000000000577e-01,9.997620439897868527e-01,-1.344496080753131975e-03,1.067522578609746272e-03,8.397211600206144679e-04,1.113268527789673261e-05,4.309055779900674440e-06,-7.437817402580896298e-01,-9.223473875131174005e-01,1.785656472550277984e-01,4.449167337525309691e-10,1.102081093051765492e-09
7.000000000000000666e-01,9.997559053894462533e-01,-1.356565902737751636e-03,9.109798647838572832e-04,7.532909617239513366e-04,1.193657469643716122e-05,4.547605319691067721e-06,-7.438556000721731065e-01,-9.136036681135871751e-01,1.697480680414140408e-01,4.313310365195719970e-10,1.197891341675472177e-09
7.100000000000000755e-01,9.997516538223412130e-01,-1.350339699275248479e-03,7.353325135103454648e-04,6.677726562116354479e-04,1.265715780639914412e-05,4.842542345394715223e-06,-7.439290742706220483e-01,-9.046559619288228049e-01,1.607268876582007289e-01,4.199590750650740199e-10,1.393990922693433276e-09
7.200000000000000844e-01,9.997501185071361318e-01,-1.324620045124708968e-03,5.506452957238282351e-04,5.837800668916751394e-04,1.332569189636468028e-05,5.287204077389600674e-06,-7.439943443403180812e-01,-8.946761693611909871e-01,1.506818250208728782e-01,4.123327956762259448e-10,1.587517894918732964e-09
7.299999999999999822e-01,9.997517361943780712e-01,-1.284194271990859310e-03,3.654713282091078658e-04,5.019456658684959272e-04,1.398191072291680946e-05,5.919912043584239726e-06,-7.440616064379149686e-01,-8.834453668926123271e-01,1.393837604546973308e-01,4.078350294849638474e-10,1.683522210527144125e-09
7.399999999999999911e-01,9.997566303762470685e-01,-1.236978210785962158e-03,1.855118364089043692e-04,4.229035583389709500e-04,1.464735551563669882e-05,6.696825293546819210e-06,-7.441281786571691814e-01,-8.713984136330972241e-01,1.272702349759280982e-01,4.078928231610047165e-10,1.615702904800286888e-09
7.500000000000000000e-01,9.997647324839811223e-01,-1.189439379656820556e-03,1.457624654249047437e-05,3.472879106581219875e-04,1.531138121864927861e-05,7.520243980821647678e-06,-7.441980542391515296e-01,-8.586666680840301380e-01,1.144686138448786361e-01,4.157274876462059269e-10,1.432850060822943306e-09
7.600000000000000089e-01,9.997758008559320952e-01,-1.144055138941929518e-03,-1.425454567786066092e-04,2.757251301678844942e-04,1.594456175798494925e-05,8.302524216809473271e-06,-7.442704258157546438e-01,-8.457393963510673185e-01,1.014689705353126192e-01,4.342339613826652946e-10,1.267129734472405289e-09
7.700000000000000178e-01,9.997892724534140907e-01,-1.100160972593573587e-03,-2.767626204935643027e-04,2.088092806240442244e-04,1.652036630137634424e-05,9.018759730191711700e-06,-7.443443876989076502e-01,-8.321093658200832133e-01,8.776497812117552144e-02,4.637119736202711168e-10,1.179652375782325180e-09
7.800000000000000266e-01,9.998041076440206121e-01,-1.055932528504810756e-03,-3.744981199287524942e-04,1.470809002491366385e-04,1.702035237419542824e-05,9.703349613044003570e-06,-7.444297651458108289e-01,-8.178857575678666336e-01,7.345599242205577695e-02,5.013106871864121185e-10,1.117357317781397796e-09
7.900000000000000355e-01,9.998188587426650731e-01,-1.009048356771460918e-03,-4.230310040389370814e-04,9.103454955050985806e-05,1.743044851484455837e-05,1.039279334566463430e-05,-7.445316989761828763e-01,-8.047778979083349826e-01,6.024619893215209937e-02,5.413158587212619168e-10,1.008151118142563973e-09
8.000000000000000444e-01,9.998319855598379879e-01,-9.567521626146967230e-04,-4.182594266321444697e-04,4.115364026150667857e-05,1.775239188444803072e-05,1.107805667996554551e-05,-7.446365329279650558e-01,-7.933419411348874295e-01,4.870540820692234596e-02,5.777715699618378419e-10,8.350309332882943636e-10
8.100000000000000533e-01,9.998421762378429944e-01,-8.972375081037628963e-04,-3.685804898637620470e-04,-2.059202725224765011e-06,1.802630839448806065e-05,1.172714226316868113e-05,-7.447524637768818678e-01,-7.832077972937725452e-01,3.845533351689063573e-02,6.074536706767665219e-10,9.113496624024719495e-10
8.200000000000000622e-01,9.998484780358745105e-01,-8.315403461854119042e-04,-2.919837746424633470e-04,-3.809620119436211028e-05,1.833356473953747480e-05,1.235472435612903224e-05,-7.448761301660317136e-01,-7.758780185685668629e-01,3.100188840253515973e-02,6.271830194910678331e-10,1.097017809925660004e-09
8.300000000000000711e-01,9.998503746408679005e-01,-7.635348730810596635e-04,-2.089866071673098999e-04,-6.651611877008697092e-05,1.876581988388543423e-05,1.304919170334883486e-05,-7.449955647317846319e-01,-7.705357217421024973e-01,2.554015701031783422e-02,6.306764728184293705e-10,1.260632487287693948e-09
8.400000000000000799e-01,9.998479548699887864e-01,-6.978522983424991421e-04,-1.359677184588033226e-04,-8.703549645291627519e-05,1.938037909015542985e-05,1.391235878694175938e-05,-7.451195188033084005e-01,-7.671773239081984830e-01,2.205780510489008597e-02,6.164208257892060758e-10,1.333788635093924313e-09
8.500000000000000888e-01,9.998419041086520354e-01,-6.383109630918118189e-04,-8.144037740466037248e-05,-9.957290597502849270e-05,2.017193653149674628e-05,1.497180891172521202e-05,-7.452361919730527973e-01,-7.663257106729304269e-01,2.108951869987762615e-02,5.908893576412249549e-10,1.300214380606234954e-09
8.599999999999999867e-01,9.998332027951361001e-01,-5.883056514037262198e-04,-4.518672769294237985e-05,-1.042141955642585148e-04,2.107856337379411212e-05,1.615483497612052403e-05,-7.453443069424896539e-01,-7.667712469432160782e-01,2.142694000072643476e-02,5.597339212845282337e-10,1.164765839334336306e-09
8.699999999999999956e-01,9.998228932671556768e-01,-5.515826898800911017e-04,-1.915878757302197455e-05,-1.011309971705233072e-04,2.202087062163916978e-05,1.733727574674741331e-05,-7.454528869214238629e-01,-7.693210590323747988e-01,2.386817211095092553e-02,5.240209848210580442e-10,1.107762548357982268e-09
8.800000000000000044e-01,9.998121230453920205e-01,-5.319023285771104026e-04,9.698819106005642784e-06,-9.050651045194430769e-05,2.294887938008808036e-05,1.840917332834480645e-05,-7.455473132003168635e-01,-7.739817900316106059e-01,2.843447683129373890e-02,4.831132761623095385e-10,1.070202593211888598e-09
8.900000000000000133e-01,9.998022585661472394e-01,-5.316750436351300223e-04,5.319379118964847551e-05,-7.249212729200737548e-05,2.385861893133997436e-05,1.930960026974528119e-05,-7.456325779855824676e-01,-7.795666102952603094e-01,3.393403230967782097e-02,4.397383636067749166e-10,1.187997478169222632e-09
9.000000000000000222e-01,9.997947436537085730e-01,-5.499863763691752215e-04,1.135342246465699019e-04,-4.719296406375071012e-05,2.476678399502481409e-05,2.002734116713727230e-05,-7.457161136083667596e-01,-7.867523253358655877e-01,4.103621172749887663e-02,4.012501917242176137e-10,1.123180437545556742e-09
9.100000000000000311e-01,9.997907119463984582e-01,-5.807715713629283240e-04,1.790827010650373802e-04,-1.468486443107768651e-05,2.567408112341265983e-05,2.057999192976391715e-05,-7.457930084786280611e-01,-7.961987671870894845e-01,5.040575870846146500e-02,3.737396698085694911e-10,1.036644770024963691e-09
9.200000000000000400e-01,9.997907219622425012e-01,-6.129928600187346420e-04,2.291410970281646171e-04,2.493649791956893826e-05,2.654980700393535603e-05,2.098748569556875605e-05,-7.458615588766216442e-01,-8.072244489202693440e-01,6.136289004364772759e-02,3.592513768995772624e-10,1.024026419216284012e-09
9.300000000000000488e-01,9.997947705666007101e-01,-6.340731517371104783e-04,2.446269856898862787e-04,7.149924157740661238e-05,2.733468412490490542e-05,2.126579197834387513e-05,-7.459253146656424915e-01,-8.190827421911321959e-01,7.315742752548966277e-02,3.577722271635180155e-10,9.069556217156105049e-10
9.400000000000000577e-01,9.998024158305137687e-01,-6.350943749231203290e-04,2.165422618991375372e-04,1.247271366079642123e-04,2.794791284525962281e-05,2.144743284137826190e-05,-7.459853047616233912e-01,-8.310571483546129734e-01,8.507184359298958221e-02,3.677123672839301513e-10,8.297029729931182374e-10
9.500000000000000666e-01,9.998128907124661513e-01,-6.141772198496030797e-04,1.478171549023082226e-04,1.842479346660060361e-04,2.830847270602462662e-05,2.159004078936836151e-05,-7.460461649601498602e-01,-8.423169578118792078e-01,9.627079285172931988e-02,3.856923293870981751e-10,8.172429399877501055e-10
9.600000000000000755e-01,9.998252030654776190e-01,-5.755697952793268268e-04,5.018700406181956467e-05,2.496175805864685421e-04,2.837888537345991229e-05,2.173848012386964481e-05,-7.461153071976404094e-01,-8.534619942387825509e-01,1.073466870411421137e-01,4.084686348143015259e-10,7.649472166804116569e-10
9.700000000000000844e-01,9.998381895541607056e-01,-5.257392573198220280e-04,-6.078623412607684658e-05,3.203457818125237744e-04,2.819721381719144176e-05,2.187414265266069465e-05,-7.461815534127819172e-01,-8.641368308332095793e-01,1.179552774204276344e-01,4.342467958315888820e-10,7.586289374472698910e-10
9.800000000000000933e-01,9.998505424495347516e-01,-4.701105760361122933e-04,-1.709234662504652280e-04,3.959289301693805739e-04,2.785348684612942933e-05,2.191458193724913549e-05,-7.462535441003755876e-01,-8.734480622905685943e-01,1.271945181901930344e-01,4.597991343778418695e-10,1.088050316511157689e-09
9.900000000000001021e-01,9.998609498193746781e-01,-4.122606122568658253e-04,-2.719878976145730120e-04,4.758930804700581534e-04,2.742549426623547642e-05,2.176535379963106054e-05,-7.463314887891960847e-01,-8.819272163764282357e-01,1.355957275872321233e-01,4.784449267386255687e-10,1.392952420076198905e-09
1.000000000000000000e+00,9.998683865118022096e-01,-3.541018222976054989e-04,-3.640523730781738401e-04,5.598277049574493409e-04,2.693743307706402069e-05,2.136822434559465560e-05,-7.464125429762086261e-01,-8.897738487489388337e-01,1.433613057727302076e-01,4.842060727933458059e-10,1.591700993230915628e-09
1.010000000000000009e+00,9.998723584920240492e-01,-2.955382385551590541e-04,-4.537967027892902136e-04,6.473835475398756001e-04,2.637150614621882832e-05,2.071539132479650170e-05,-7.464976639675627856e-01,-8.974131109761085412e-01,1.509154470085457278e-01,4.756069101991991142e-10,1.683650774353395718e-09
1.020000000000000018e+00,9.998729516183020305e-01,-2.347449361930342292e-04,-5.489113609422409563e-04,7.382244727561389219e-04,2.570025341001731971e-05,1.984504705354080603e-05,-7.465844713216440720e-01,-9.060122210180583391e-01,1.594277496964142671e-01,4.545540641348268890e-10,1.581176523046678994e-09
1.030000000000000027e+00,9.998707356469327401e-01,-1.703306736688510134e-04,-6.521814265006491921e-04,8.319477950579912129e-04,2.490483682872808851e-05,1.882688339451637734e-05,-7.466596043822413264e-01,-9.152603594926713715e-01,1.686007551104300728e-01,4.254606218315596680e-10,1.232313806553975155e-09
1.040000000000000036e+00,9.998665924483627343e-01,-1.036437629536394041e-04,-7.599193706830363083e-04,9.280090609243878607e-04,2.398501594980076383e-05,1.773137497887191776e-05,-7.467228342441487587e-01,-9.236725673821358784e-01,1.769497331379871752e-01,3.911990446628650042e-10,1.050049380779682906e-09
1.050000000000000044e+00,9.998615999725606329e-01,-3.888291430345447799e-05,-8.654024659879835848e-04,1.025695830861922961e-03,2.297359952683356843e-05,1.660214949544832979e-05,-7.467844808126904432e-01,-9.311717426309027434e-01,1.843872618182123280e-01,3.522615031408168772e-10,9.143443779890958467e-10
1.060000000000000053e+00,9.998569649890561850e-01,1.904815276167851157e-05,-9.628799207819428068e-04,1.124171970594217826e-03,2.194093929173279253e-05,1.546139120635291243e-05,-7.468374493117994062e-01,-9.387311481560789428e-01,1.918936988442795644e-01,3.142710977514094701e-10,6.868550173066978459e-10
1.070000000000000062e+00,9.998538029832826357e-01,6.768908551815307391e-05,-1.048326668578579467e-03,1.222565831284962634e-03,2.097307695628513569e-05,1.433342465453235653e-05,-7.468709166437215163e-01,-9.443262160130393434e-01,1.974552993693178826e-01,2.825639789597341475e-10,5.356173282677900715e-10
1.080000000000000071e+00,9.998529736643870791e-01,1.094844319820080367e-04,-1.118286647359967301e-03,1.320051623922359344e-03,2.013501046517201596e-05,1.324424798664281624e-05,-7.469036182421187053e-01,-9.471476088484966915e-01,2.002439906063780140e-01,2.561289371481266691e-10,5.653826296025954434e-10
1.090000000000000080e+00,9.998551622240108294e-01,1.511963784532035430e-04,-1.170241629752124179e-03,1.415900027227738828e-03,1.944179599484430001e-05,1.219941531484541247e-05,-7.469273933278747224e-01,-9.475694622097216024e-01,2.006420688818468523e-01,2.342809175277764607e-10,5.354081622499506921e-10
1.100000000000000089e+00,9.998609361442319932e-01,1.996379476595606733e-04,-1.204941401839088001e-03,1.509505911221935542e-03,1.884957829552931052e-05,1.118386915684663580e-05,-7.469512804847678877e-01,-9.448560376729483457e-01,1.979047571881804302e-01,2.171445284973270816e-10,4.802285236138459368e-10
1.110000000000000098e+00,9.998706447649404749e-01,2.573699138934324154e-04,-1.228067438866836973e-03,1.600392204451488685e-03,1.827366358201145557e-05,1.019202607742000344e-05,-7.469798909821483424e-01,-9.408269502023052233e-01,1.938470592201568254e-01,2.075415355086333091e-10,5.185929463635829961e-10
1.120000000000000107e+00,9.998841629529532371e-01,3.226885241513504808e-04,-1.248780158244552994e-03,1.688174453055734390e-03,1.763217817368090083e-05,9.246386069143086174e-06,-7.469970874878204548e-01,-9.347405891980454795e-01,1.877435017102250525e-01,2.090888334422062224e-10,5.898621591171604450e-10
1.130000000000000115e+00,9.999006896466849925e-01,3.932801231957626484e-04,-1.275419093701454223e-03,1.772501026584230154e-03,1.688679030810255434e-05,8.381428950570003311e-06,-7.470153113512792986e-01,-9.251597731391700830e-01,1.781444617878907843e-01,2.202835739987021755e-10,7.346590003010078362e-10
1.140000000000000124e+00,9.999188543539280216e-01,4.690072900497850973e-04,-1.311212229229484754e-03,1.853022702819888184e-03,1.604542203515415844e-05,7.617104230446508104e-06,-7.470447432472520077e-01,-9.131455090242668327e-01,1.661007657770147972e-01,2.386629325134403563e-10,8.534599693632571871e-10
1.150000000000000133e+00,9.999369922220018303e-01,5.513270494285944659e-04,-1.352868850163332221e-03,1.929423273940718622e-03,1.513374266394051141e-05,6.944786296149713320e-06,-7.470801861568231450e-01,-8.998307304602503054e-01,1.527505443034271604e-01,2.615069318079035587e-10,9.193525940531799279e-10
1.160000000000000142e+00,9.999534460320667062e-01,6.409421474475793506e-04,-1.392535297644933740e-03,2.001479007623139118e-03,1.417602662726213681e-05,6.321056050667257777e-06,-7.471225481439436322e-01,-8.855563064775925364e-01,1.384337583336488764e-01,2.855063994655877329e-10,1.024758056189511990e-09
1.170000000000000151e+00,9.999668028273527298e-01,7.366189215302250404e-04,-1.421466822183321778e-03,2.069088361226043178e-03,1.319869372871958716e-05,5.672760504608930303e-06,-7.471661441563925976e-01,-8.704386109515204195e-01,1.232724667951278497e-01,3.105363633226486693e-10,1.247400405191001482e-09
1.180000000000000160e+00,9.999759189591138631e-01,8.363331884407888828e-04,-1.433505895494061565e-03,2.132243224626221081e-03,1.223158991720792083e-05,4.933591979679055614e-06,-7.472142110096158252e-01,-8.537929711697442858e-01,1.065787601601284468e-01,3.389429609935607783e-10,1.320713538532913844e-09
1.189999999999999947e+00,9.999797821801191811e-01,9.387748567767391491e-04,-1.427385100336473487e-03,2.190954552566832299e-03,1.129739481455019921e-05,4.099346437811755371e-06,-7.472768208424034331e-01,-8.366656991793696152e-01,8.938887833696619600e-02,3.708549072256452937e-10,1.249190750840512010e-09
1.199999999999999956e+00,9.999774392142869450e-01,1.042356726755623922e-03,-1.406936382716215397e-03,2.245173061946767207e-03,1.041025488297493716e-05,3.245119833861487896e-06,-7.473532796869510886e-01,-8.210650109532754426e-01,7.371173126632434014e-02,4.020107273596079334e-10,1.124192516854805035e-09
1.209999999999999964e+00,9.999681238677373685e-01,1.142214566661452040e-03,-1.378140891710713870e-03,2.294756105907846087e-03,9.587859338957589191e-06,2.476022869917524661e-06,-7.474322902418242265e-01,-8.076016933340228743e-01,6.016940309219865474e-02,4.265318270284005492e-10,1.030944440927328287e-09
1.219999999999999973e+00,9.999514992192196638e-01,1.229187377295865415e-03,-1.344178572527563245e-03,2.339504806773421135e-03,8.850690278557088819e-06,1.858797608139163172e-06,-7.475142399009643279e-01,-7.958127380777029192e-01,4.829849817673854961e-02,4.403686185960797044e-10,9.610454654307432065e-10
1.229999999999999982e+00,9.999278335844588028e-01,1.293077333037391400e-03,-1.302240414120099839e-03,2.379235585726397449e-03,8.200902461034071948e-06,1.398775664378723125e-06,-7.476016332556735255e-01,-7.862775785899098757e-01,3.867594533423631548e-02,4.431869646245408290e-10,8.380627303239407411e-10
1.239999999999999991e+00,9.998979958260417744e-01,1.327354790459279836e-03,-1.244589094381647184e-03,2.413821629675086834e-03,7.611307134373194372e-06,1.066074183213563366e-06,-7.476912801756893101e-01,-7.797697725963584903e-01,3.207849242066913853e-02,4.357922835349321263e-10,8.316016764098321801e-10
1.250000000000000000e+00,9.998633495714362995e-01,1.330897152037340556e-03,-1.162400256328939910e-03,2.443182276689995908e-03,7.045691712721147491e-06,8.285862673377131425e-07,-7.477796433392485120e-01,-7.769036758118892383e-01,2.912403247264077483e-02,4.204287442201278712e-10,8.691238839730885957e-10
1.260000000000000009e+00,9.998255914320364202e-01,1.306316681027020875e-03,-1.049628448239645420e-03,2.467253392093346921e-03,6.490631953342879285e-06,6.668084905175936720e-07,-7.478524852689185654e-01,-7.765708758991127780e-01,2.871839063019420227e-02,4.021960864878916436e-10,8.535641082829670268e-10
1.270000000000000018e+00,9.997865242382827367e-01,1.257502431176945028e-03,-9.058008107232846289e-04,2.485966598002119221e-03,5.967905661266348834e-06,5.742096369314616522e-07,-7.479218848510610362e-01,-7.771545369559784699e-01,2.923265210491744412e-02,3.856279388864820462e-10,9.788949650868516983e-10
1.280000000000000027e+00,9.997478646147124337e-01,1.187543089799962277e-03,-7.376552100873557533e-04,2.499222710388694646e-03,5.520485731634604636e-06,5.460350402246354587e-07,-7.479864340180522042e-01,-7.791310481245268260e-01,3.114461410647467732e-02,3.728509684579670988e-10,1.202879573725113005e-09
1.290000000000000036e+00,9.997111736944056526e-01,1.097179912609686815e-03,-5.589608509877689148e-04,2.506840113599600409e-03,5.184928149984099445e-06,5.607885732321985639e-07,-7.480432746221082896e-01,-7.811078556746168244e-01,3.306458105250854873e-02,3.630503284848865911e-10,1.375539904202582875e-09
1.300000000000000044e+00,9.996779349261242231e-01,9.853523430328014858e-04,-3.876113683737802094e-04,2.508502841188171330e-03,4.966746933916387284e-06,5.763760095788179580e-07,-7.481080813348772729e-01,-7.836706400019042285e-01,3.556255866702692781e-02,3.577513087244376310e-10,1.425919604614023228e-09
1.310000000000000053e+00,9.996495920838981419e-01,8.524348155981871901e-04,-2.401420259530993352e-04,2.503763943269249597e-03,4.832856747458148942e-06,5.537155720256879045e-07,-7.481674176250664443e-01,-7.874595624231114366e-01,3.929214479804503390e-02,3.628661577559387334e-10,1.390216608498917594e-09
1.320000000000000062e+00,9.996274320250985168e-01,7.030839674215751036e-04,-1.257863566235103633e-04,2.492131312010194017e-03,4.724543891769750838e-06,4.798324714053714326e-07,-7.482249935171447763e-01,-7.906379741645774839e-01,4.241298064743272145e-02,3.816305992773942896e-10,1.370482172191600512e-09
1.330000000000000071e+00,9.996124195379599842e-01,5.453249685680026286e-04,-4.388654323641844062e-05,2.473197871902216554e-03,4.579063743526315146e-06,3.564969739493524367e-07,-7.483007439171579511e-01,-7.945724648726296691e-01,4.627172095547173181e-02,4.154013390588905152e-10,1.385278114440779973e-09
1.340000000000000080e+00,9.996049175904311301e-01,3.871058787291807839e-04,1.292385239142113020e-05,2.446738102632111094e-03,4.346866600690750936e-06,1.700139870505002453e-07,-7.483794113405369819e-01,-8.001523071502003592e-01,5.177289580966342591e-02,4.634307844776254170e-10,1.352210343696924610e-09
1.350000000000000089e+00,9.996044128290477726e-01,2.346716105115086875e-04,5.252194531364501702e-05,2.412717944398444850e-03,4.004608918838500900e-06,-1.128759180678262871e-07,-7.484658483248196603e-01,-8.061241378434402804e-01,5.765828951862061319e-02,5.189931185296875216e-10,1.220552992009515947e-09
1.360000000000000098e+00,9.996095909874648244e-01,9.417909646688560745e-05,7.993193919540821687e-05,2.371232744306350088e-03,3.566356871653444625e-06,-5.165645521577714369e-07,-7.485692853585886875e-01,-8.130391615242366088e-01,6.446987616564790746e-02,5.747539868971717953e-10,1.062650412109178433e-09
1.370000000000000107e+00,9.996187061449581801e-01,-2.683013292703726913e-05,9.840419673896694350e-05,2.322435384037272767e-03,3.081666834084183047e-06,-1.034107241844326767e-06,-7.486816090710365357e-01,-8.216384840565381653e-01,7.295687498550165739e-02,6.273788782978008867e-10,1.036062569070850259e-09
1.380000000000000115e+00,9.996299422540105839e-01,-1.216849681156683972e-04,1.109934461346879890e-04,2.266507691641007991e-03,2.607475680583067304e-06,-1.635595989442545721e-06,-7.487985240195358383e-01,-8.307787651604102708e-01,8.198024114087447412e-02,6.763414876416632844e-10,1.099059510067945666e-09
1.390000000000000124e+00,9.996416014241906733e-01,-1.890743700591657238e-04,1.196874822179688649e-04,2.203684283504272166e-03,2.165540403481114271e-06,-2.292528128115424796e-06,-7.489327584918068492e-01,-8.410716251774729146e-01,9.213886668566612093e-02,7.200719899438571318e-10,1.207782096557252771e-09
1.400000000000000133e+00,9.996521922743225597e-01,-2.343236429682188273e-04,1.236658977335756992e-04,2.134301818918485447e-03,1.721095922201851078e-06,-2.996142414783902638e-06,-7.490675950979740483e-01,-8.530100306171146674e-01,1.039424355191406607e-01,7.527517663019338063e-10,1.301036611778272345e-09
1.410000000000000142e+00,9.996606022278283765e-01,-2.653586878614220537e-04,1.194220390879621518e-04,2.058838126164357074e-03,1.205721883007324321e-06,-3.762717479311847435e-06,-7.492046862893988468e-01,-8.650964503992240040e-01,1.158917641098251849e-01,7.670713586968377204e-10,1.427029383549438535e-09
1.420000000000000151e+00,9.996663557153262492e-01,-2.880417731316643228e-04,1.033207005094357705e-04,1.977919281345991934e-03,5.640847045351696270e-07,-4.620684519828703931e-06,-7.493455913285245185e-01,-8.780118110753051264e-01,1.286662197467805802e-01,7.596176708394593547e-10,1.492537204939026196e-09
1.430000000000000160e+00,9.996697721517435742e-01,-3.059425632974679889e-04,7.540671165534611935e-05,1.892292431784213264e-03,-2.201149141104924189e-07,-5.576952645005646520e-06,-7.494765543877234260e-01,-8.911525059269918003e-01,1.416759515392683744e-01,7.314253919593099037e-10,1.438330787806307853e-09
1.440000000000000169e+00,9.996719052266631600e-01,-3.229826986778816414e-04,4.207434523868112594e-05,1.802773096081001364e-03,-1.134615357242141967e-06,-6.585696850313375627e-06,-7.496016102909465184e-01,-9.039365286698087809e-01,1.543349183788622903e-01,6.877282758235741364e-10,1.275443972659218161e-09
1.450000000000000178e+00,9.996742689551652017e-01,-3.441102121533817326e-04,1.485497327750534114e-05,1.710178614358568057e-03,-2.154069031478205417e-06,-7.558412249009848653e-06,-7.497186635215182804e-01,-9.166967855427846645e-01,1.669781220212664397e-01,6.370636458400757111e-10,1.098865443083241189e-09
1.459999999999999964e+00,9.996785098398407454e-01,-3.732043839141638872e-04,4.923522311316142868e-06,1.615267031581550617e-03,-3.230781667070400443e-06,-8.417960337657495910e-06,-7.498203878203351103e-01,-9.290013242515363645e-01,1.791809364312012542e-01,5.879823994742584889e-10,1.152525852532448880e-09
1.469999999999999973e+00,9.996861854007123016e-01,-4.109632934537312877e-04,1.689256330343911821e-05,1.518708436403294918e-03,-4.279850858154152083e-06,-9.145936290173350481e-06,-7.499082260929592625e-01,-9.394154533358343162e-01,1.895072272428750537e-01,5.498670158774952426e-10,1.273095184828321180e-09
1.479999999999999982e+00,9.996985211090291257e-01,-4.542401580364928697e-04,4.681159081752798111e-05,1.421101619155861915e-03,-5.196949833781604723e-06,-9.775065718729353137e-06,-7.499882789048238907e-01,-9.472720003563962488e-01,1.972837214515723858e-01,5.297020852971617645e-10,1.231429402892558755e-09
1.489999999999999991e+00,9.997160794814818896e-01,-4.970798218664441385e-04,8.615103258694028967e-05,1.323016652348860036e-03,-5.902071422589963198e-06,-1.033778300055539410e-05,-7.500666447864150488e-01,-9.523604748797003250e-01,2.022938300932852762e-01,5.276857873577109408e-10,1.106975844322732883e-09
1.500000000000000000e+00,9.997384911127671359e-01,-5.339439442160579278e-04,1.286693900005149395e-04,1.225029884071804787e-03,-6.361521454182428130e-06,-1.082228253311388589e-05,-7.501415265463111659e-01,-9.544946790341056753e-01,2.043531524877944816e-01,5.403585368603485037e-10,1.137158145425587463e-09
1.510000000000000009e+00,9.997644014885102015e-01,-5.635139191568405617e-04,1.745167321588775734e-04,1.127734646061167266e-03,-6.567485738349003778e-06,-1.116646449022985624e-05,-7.502211312465689730e-01,-9.530333583626716676e-01,2.028122271161026391e-01,5.624970505576670350e-10,1.107941294264946919e-09
1.520000000000000018e+00,9.997917619395231270e-01,-5.890669028677960033e-04,2.281119068746619255e-04,1.031728131972036800e-03,-6.508611418259073869e-06,-1.128262606973608751e-05,-7.503089067570951620e-01,-9.490257593779136691e-01,1.987168526208185071e-01,5.888506248080664712e-10,1.282858264062269882e-09
1.530000000000000027e+00,9.998183581436800305e-01,-6.139744945710146626e-04,2.920546003629113821e-04,9.375749655284202830e-04,-6.168901121437181306e-06,-1.109676216674659557e-05,-7.503971908901454491e-01,-9.422045814137816055e-01,1.918073905236361565e-01,6.128650860635594656e-10,1.443051900196223869e-09
1.540000000000000036e+00,9.998423368497117991e-01,-6.363104326489885327e-04,3.633878172496469799e-04,8.457544973831193852e-04,-5.549494956791033795e-06,-1.058637380478353029e-05,-7.504960081618335943e-01,-9.328443612705159538e-01,1.823483531086823872e-01,6.283763728010832760e-10,1.368144708635554707e-09
1.550000000000000044e+00,9.998624394657141812e-01,-6.477560159078962938e-04,4.358643592150263763e-04,7.566227347080939315e-04,-4.681990621456069632e-06,-9.789392578590206417e-06,-7.505995654300824382e-01,-9.223061492386506188e-01,1.717065838085682083e-01,6.361716866758690024e-10,1.115524561612346588e-09
1.560000000000000053e+00,9.998778239495742515e-01,-6.373195196423578042e-04,5.049674395722515826e-04,6.704273991349710832e-04,-3.616288806497918843e-06,-8.769042089779526035e-06,-7.507041343617816276e-01,-9.104681768165955313e-01,1.597640424548139038e-01,6.373429593001546879e-10,1.199007115815220459e-09
1.570000000000000062e+00,9.998879169702500347e-01,-5.958169448468149257e-04,5.698558646728942370e-04,5.873812181201781618e-04,-2.392101359125979944e-06,-7.568643900836020091e-06,-7.508130952401583791e-01,-8.981344817630760868e-01,1.473213865229177633e-01,6.289084373794569038e-10,1.309985897535170807e-09
1.580000000000000071e+00,9.998925323852601021e-01,-5.181317484914285763e-04,6.308644278287440805e-04,5.077528753269857937e-04,-1.018719879571191259e-06,-6.208982686626385369e-06,-7.509186985355074118e-01,-8.856033361261634873e-01,1.346846375906561311e-01,6.095316929726504903e-10,1.440505270622338685e-09
1.590000000000000080e+00,9.998919666019846497e-01,-4.041412369112967382e-04,6.860795082484445534e-04,4.319199997011338959e-04,5.132655555051643208e-07,-4.725575199711248108e-06,-7.510232881687243234e-01,-8.731238896262734084e-01,1.221006014575491266e-01,5.803087552637211760e-10,1.503582147677207104e-09
1.600000000000000089e+00,9.998869355161945638e-01,-2.600416545693576731e-04,7.307998273911595673e-04,3.603503655854989980e-04,2.190495753611689270e-06,-3.189604399350807903e-06,-7.511241243220843078e-01,-8.613811465561522773e-01,1.102570222340679973e-01,5.438372218471950984e-10,1.461862852991657746e-09
1.610000000000000098e+00,9.998784523638732935e-01,-9.911974911344583286e-05,7.602107788325652678e-04,2.935173195211354907e-04,3.945843216077673392e-06,-1.685290969344172296e-06,-7.512166299016423965e-01,-8.504453403587819427e-01,9.922871045713951843e-02,5.030297016483715860e-10,1.356460499479794635e-09
1.620000000000000107e+00,9.998677464826984940e-01,6.064940782047114758e-05,7.722354231701794754e-04,2.317978073945742702e-04,5.678522779992708716e-06,-2.768553971956576599e-07,-7.513004673627077246e-01,-8.400840876747673880e-01,8.878362031205960792e-02,4.606457553055219694e-10,1.236031499374234954e-09
1.630000000000000115e+00,9.998561916656008020e-01,2.022799871055897100e-04,7.675610540109428998e-04,1.754239232328023729e-04,7.309701684325484529e-06,1.002420282361066445e-06,-7.513740149213747888e-01,-8.298564063081431685e-01,7.848239138676835203e-02,4.193012356068107125e-10,1.131698290635085868e-09
1.640000000000000124e+00,9.998452018750014769e-01,3.149604363244596153e-04,7.469709884106738498e-04,1.245295433223586341e-04,8.811245033066957748e-06,2.146221117912927597e-06,-7.514468694592965070e-01,-8.201399089343045512e-01,6.869303947500807195e-02,3.810312341191921281e-10,1.011302153131055093e-09
1.650000000000000133e+00,9.998361346047439646e-01,3.947412333467803687e-04,7.091857294644323068e-04,7.925758854954073119e-05,1.017773335054993449e-05,3.167627637090669531e-06,-7.515128419577847829e-01,-8.119188493406387375e-01,6.040600738285390597e-02,3.493119942885880719e-10,8.114526828251200641e-10
1.660000000000000142e+00,9.998301535892739622e-01,4.408412068729990131e-04,6.514916679005334100e-04,3.983926968480414049e-05,1.138411986844577952e-05,4.083256818019657300e-06,-7.515678988248163384e-01,-8.042772414232628453e-01,5.270934259844649306e-02,3.290594295834522059e-10,7.022233905473740379e-10
1.670000000000000151e+00,9.998279999344760194e-01,4.517460170560507935e-04,5.717730630649759055e-04,6.585859359055165115e-06,1.238375147167588291e-05,4.899503163735383832e-06,-7.516220025421846973e-01,-7.966731130608808442e-01,4.505111051869613303e-02,3.229104288974625701e-10,6.436102761853135235e-10
1.680000000000000160e+00,9.998297991593376732e-01,4.252215529624710460e-04,4.696904128404142905e-04,-2.018540738925813871e-05,1.314323857013110603e-05,5.622632080885859744e-06,-7.516822504408580130e-01,-7.902142235548168525e-01,3.853197311395878399e-02,3.280941437833051646e-10,6.361406956756354703e-10
1.690000000000000169e+00,9.998350971376170904e-01,3.623435347131116215e-04,3.472639711843664330e-04,-4.022636620603884533e-05,1.366900251485194100e-05,6.276177427328211402e-06,-7.517402487928710464e-01,-7.851256090514977526e-01,3.338536025862672701e-02,3.393702893216519654e-10,6.793718920761193658e-10
1.700000000000000178e+00,9.998430794860954096e-01,2.714107066280624652e-04,2.103597307511899698e-04,-5.339424097693577732e-05,1.400110689819906536e-05,6.883502423071203533e-06,-7.518013348536998208e-01,-7.808797605581518919e-01,2.907842570445206415e-02,3.539946263603987206e-10,6.977147748443712771e-10
1.710000000000000187e+00,9.998527643109801355e-01,1.667895241749177773e-04,7.066476601462208084e-05,-5.965143841057721875e-05,1.418644529311035410e-05,7.426642260839764300e-06,-7.518645640368231131e-01,-7.776903937880794704e-01,2.582582975125632604e-02,3.701788086163932192e-10,7.124676404401952823e-10
1.719999999999999973e+00,9.998631403016927655e-01,6.186075011054271132e-05,-5.454337104011396683e-05,-5.904607379576798896e-05,1.425385245387523514e-05,7.847281281923700007e-06,-7.519319388849758923e-01,-7.753359123914260742e-01,2.340397350645020622e-02,3.836391122176633086e-10,6.886986536613903809e-10
1.729999999999999982e+00,9.998733228182971056e-01,-3.817517137268797872e-05,-1.470411337292544128e-04,-5.169017128700708111e-05,1.421104790016331270e-05,8.107216530057307388e-06,-7.520089075819242908e-01,-7.750452981247506479e-01,2.303639054282630161e-02,3.905472665925564895e-10,8.240075288767911843e-10
1.739999999999999991e+00,9.998826551227135706e-01,-1.362148000629990943e-04,-1.952513189815057511e-04,-3.774897174477770813e-05,1.407207370254129812e-05,8.236162882414111707e-06,-7.520829593150891723e-01,-7.773431954216591944e-01,2.526023610657004287e-02,3.901373484263960480e-10,9.461622596518282080e-10
1.750000000000000000e+00,9.998907191596136945e-01,-2.358542142394735690e-04,-1.997042806460928562e-04,-1.743857894640153244e-05,1.389035551674838243e-05,8.304519207820377423e-06,-7.521519242570205988e-01,-7.811925464533451269e-01,2.904062219632447608e-02,3.831998342264490938e-10,9.833238667766863728e-10
1.760000000000000009e+00,9.998973122822006898e-01,-3.349124203522627985e-04,-1.722988366410317185e-04,8.984182448616987438e-06,1.375083010978540492e-05,8.355146566524391738e-06,-7.522202959109839382e-01,-7.863146170515399325e-01,3.409432114055597346e-02,3.727328725104095921e-10,9.301988068699529322e-10
1.770000000000000018e+00,9.999023536715264671e-01,-4.262255479111191642e-04,-1.303685264378957268e-04,4.123710563904010965e-05,1.371520141496112896e-05,8.370914439875982993e-06,-7.522867928833812945e-01,-7.929241056915314889e-01,4.063731280815015973e-02,3.612124329085944627e-10,7.843121707651334873e-10
1.780000000000000027e+00,9.999057990711610611e-01,-5.031622173970366025e-04,-8.971674227555798760e-05,7.900770377383196084e-05,1.377680518432214370e-05,8.299665335610378357e-06,-7.523544568480534656e-01,-8.012332849243202215e-01,4.887882807626673515e-02,3.482522602692500798e-10,6.724432122240386889e-10
1.790000000000000036e+00,9.999076668478907859e-01,-5.628962835663048900e-04,-5.990603364898729530e-05,1.219309799859169394e-04,1.387388683189863974e-05,8.098888817155293392e-06,-7.524178808687664866e-01,-8.117301426303906720e-01,5.931226176162420621e-02,3.345801475079653172e-10,8.320051314569809620e-10
1.800000000000000044e+00,9.999080721765952751e-01,-6.044959830640937032e-04,-4.330513007269884076e-05,1.696038406133124608e-04,1.394134441626989181e-05,7.761475743308804420e-06,-7.524758922015271079e-01,-8.234852752540645637e-01,7.100938305253742810e-02,3.206416587326385776e-10,9.599843142638064819e-10
1.810000000000000053e+00,9.999072609216483887e-01,-6.252535476299011553e-04,-3.792567384491435649e-05,2.216735108687948078e-04,1.395020669827572893e-05,7.307738409718940629e-06,-7.525318277932474542e-01,-8.366536855490432911e-01,8.412185775579587854e-02,3.036604503284073529e-10,9.588070337684939659e-10
1.820000000000000062e+00,9.999056937766974684e-01,-6.202798595467775601e-04,-4.152850651474717059e-05,2.779508817968099482e-04,1.391645876692258173e-05,6.748741222345026270e-06,-7.525808294400894161e-01,-8.506752272226019151e-01,9.809439778251248521e-02,2.821625299263024836e-10,8.706728671370456141e-10
1.830000000000000071e+00,9.999040519644258884e-01,-5.863062512806678029e-04,-5.315489822834334126e-05,3.384510547253639728e-04,1.388682723231214802e-05,6.053253161873542486e-06,-7.526257265894138460e-01,-8.653904699756236329e-01,1.127647433862098009e-01,2.585845898509569692e-10,7.494793674567290509e-10
1.840000000000000080e+00,9.999031025964816299e-01,-5.253776891332106146e-04,-7.168352867769715853e-05,4.033154995104047289e-04,1.390555942141707942e-05,5.162368363478070921e-06,-7.526600930000946210e-01,-8.801033074972847148e-01,1.274432144971900382e-01,2.358933084129606368e-10,6.444038636033155854e-10
1.850000000000000089e+00,9.999035505053220918e-01,-4.439551476505633801e-04,-9.529922491557947094e-05,4.726634396549223970e-04,1.397748102294467000e-05,4.048682977326499292e-06,-7.526868793143259850e-01,-8.936520704487889155e-01,1.409651911344629582e-01,2.160192045034689600e-10,5.686580095698445803e-10
1.860000000000000098e+00,9.999059424127036966e-01,-3.486833073139165786e-04,-1.242575100466105373e-04,5.464685208677783112e-04,1.406245633673832012e-05,2.752430462835188746e-06,-7.527140962287330872e-01,-9.061114701744004130e-01,1.533973739456672980e-01,2.011396970880319624e-10,5.051634666131121776e-10
1.870000000000000107e+00,9.999105774505311350e-01,-2.439076728998341818e-04,-1.639263917026725242e-04,6.245359988530724748e-04,1.411047849518012099e-05,1.344035113160239116e-06,-7.527346041587823500e-01,-9.176631568756190571e-01,1.649285527168367627e-01,1.937078584197893918e-10,4.464173475327015694e-10
1.880000000000000115e+00,9.999174274285524966e-01,-1.326178641677825472e-04,-2.236330748500645060e-04,7.065846277118318502e-04,1.409547559365850359e-05,-1.443790505184723558e-07,-7.527486853455870319e-01,-9.267798950346417541e-01,1.740312096890547222e-01,1.946510795592056340e-10,4.090925376232235067e-10
1.890000000000000124e+00,9.999261343438420324e-01,-1.802909190186205936e-05,-3.110741758264223204e-04,7.923588398805426689e-04,1.400919582240875347e-05,-1.733843220019283658e-06,-7.527731546349453184e-01,-9.339991721725651175e-01,1.812260175376197990e-01,2.029672424997329427e-10,3.902560496982232507e-10
1.900000000000000133e+00,9.999360936193764093e-01,9.640684312185660357e-05,-4.267273198355066126e-04,8.816758152117087433e-04,1.383226300459865044e-05,-3.443937875614308985e-06,-7.527963784687232707e-01,-9.404232544572430630e-01,1.876268759885197368e-01,2.172551752088401193e-10,3.624660571688309574e-10
1.910000000000000142e+00,9.999465573087313874e-01,2.081415492343945757e-04,-5.628766991479703351e-04,9.743753943814724471e-04,1.352400528252829691e-05,-5.234147956764813469e-06,-7.528163926751736401e-01,-9.443611818825604631e-01,1.915447892073868230e-01,2.368472726112327483e-10,3.644569090965887881e-10
1.920000000000000151e+00,9.999566967818668273e-01,3.167434713086847062e-04,-7.075592946176625887e-04,1.070222532439225535e-03,1.304015281379270418e-05,-6.998637255399234940e-06,-7.528484297215541909e-01,-9.463320121349019232e-01,1.934835824133477322e-01,2.607250999862896649e-10,4.091802452421688940e-10
1.930000000000000160e+00,9.999656308626501122e-01,4.242466179217072139e-04,-8.491651292188486530e-04,1.168827994378202496e-03,1.235624719572121187e-05,-8.609905522679448171e-06,-7.528827197372931490e-01,-9.470417947597787878e-01,1.941590750224856665e-01,2.864889019105210914e-10,5.135194491856509558e-10
1.940000000000000169e+00,9.999724474709916766e-01,5.331763598217224452e-04,-9.775589188843569581e-04,1.269611092442163650e-03,1.147834278584754578e-05,-9.974671249418551775e-06,-7.529200182438853250e-01,-9.457368451340363302e-01,1.928168268901510329e-01,3.113571515394421284e-10,6.821803122392111618e-10
1.950000000000000178e+00,9.999762432596306372e-01,6.424485703067919166e-04,-1.082860563290673813e-03,1.371798878812482015e-03,1.043657090067668451e-05,-1.106882285922692503e-05,-7.529680929686357604e-01,-9.431164291418342449e-01,1.901483361731984567e-01,3.325797680597079891e-10,8.251581640195126965e-10
1.960000000000000187e+00,9.999762304262073132e-01,7.449106373696619265e-04,-1.156215215273463702e-03,1.474461353814529802e-03,9.265702654136571105e-06,-1.192805558152432261e-05,-7.530133062924965204e-01,-9.393794705057503247e-01,1.863661642132537766e-01,3.481115679336530071e-10,9.007219414769451760e-10
1.970000000000000195e+00,9.999718822726740841e-01,8.299764973309029783e-04,-1.193523142514918423e-03,1.576583897807531552e-03,7.988272145864597334e-06,-1.259840249750974824e-05,-7.530607300124496639e-01,-9.333815933503780693e-01,1.803208633379284054e-01,3.578983123649842763e-10,1.047500086670538622e-09
1.980000000000000204e+00,9.999630004928666827e-01,8.896973771183232802e-04,-1.198243953999474781e-03,1.677157346992417088e-03,6.618928459482549018e-06,-1.309362305942485922e-05,-7.531110080860965450e-01,-9.258584285643453038e-01,1.727474204782487588e-01,3.640785938265565113e-10,1.141518213287895378e-09
1.989999999999999991e+00,9.999496513003708342e-01,9.231755755269114303e-04,-1.179510689295240177e-03,1.775249049985042809e-03,5.186401222430193210e-06,-1.340385672778265331e-05,-7.531554580313695180e-01,-9.159190262988554654e-01,1.627635682674858919e-01,3.680475336932781424e-10,1.171149843770535881e-09
2.000000000000000000e+00,9.999321018532733030e-01,9.363945384392899059e-04,-1.146500811517937868e-03,1.870027986972783033e-03,3.745090734194635038e-06,-1.353520974002621630e-05,-7.532099020463767225e-01,-9.038754004039790679e-01,1.506654983576023177e-01,3.677864006728146159e-10,1.138018568269671960e-09
2.010000000000000231e+00,9.999108948153345722e-01,9.387918281532563842e-04,-1.103664768807496475e-03,1.960744312256117172e-03,2.359239145296134382e-06,-1.352103879607404628e-05,-7.532666922067916548e-01,-8.916854373676934564e-01,1.384187451609018293e-01,3.609162571023759926e-10,1.043701347569481186e-09
2.020000000000000018e+00,9.998869410056872020e-01,9.395806137186114935e-04,-1.050372560167428439e-03,2.046686398717547078e-03,1.077765287496951740e-06,-1.339415414920725629e-05,-7.533163914983085352e-01,-8.786177820072958999e-01,1.253013905089873370e-01,3.481605416699802994e-10,8.946601237624918213e-10
2.030000000000000249e+00,9.998614282819272558e-01,9.455247759705801046e-04,-9.844416933417067094e-04,2.127145867424007179e-03,-7.109157682597952919e-08,-1.316971734356329745e-05,-7.533742552585777075e-01,-8.654167309166300726e-01,1.120424756580523928e-01,3.336144350143978604e-10,7.682192659785869182e-10
2.040000000000000036e+00,9.998355565858213501e-01,9.598957893576986686e-04,-9.061199179841369911e-04,2.201415924032622522e-03,-1.064765685122143516e-06,-1.286720714982372494e-05,-7.534282764419766298e-01,-8.534676052698049187e-01,1.000393288278282611e-01,3.208401135740557529e-10,7.210705366134106953e-10
2.050000000000000266e+00,9.998103758056502421e-01,9.817366846356708355e-04,-8.194947341601163107e-04,2.268835075569375272e-03,-1.879598068881339848e-06,-1.253575386125445519e-05,-7.534755800496106826e-01,-8.416641297730181881e-01,8.818854972340749165e-02,3.094983591093024637e-10,7.061347062631284643e-10
2.060000000000000053e+00,9.997868787064922991e-01,1.005556841427217079e-03,-7.310566824713600259e-04,2.328865779166609112e-03,-2.510245980042929374e-06,-1.224205545596617316e-05,-7.535272724068992067e-01,-8.304423745027318393e-01,7.691510209583261870e-02,3.004138855733440469e-10,9.482643559266534794e-10
2.070000000000000284e+00,9.997660625593257633e-01,1.022376752010511125e-03,-6.474388239837162908e-04,2.381169514310093466e-03,-2.995326993590620741e-06,-1.203441935394885280e-05,-7.535766653296118722e-01,-8.204825103247757045e-01,6.690584499516383232e-02,2.960878106243175379e-10,1.228142032516643667e-09
2.080000000000000071e+00,9.997488100211876505e-01,1.022182655013412819e-03,-5.738935249678120756e-04,2.425627243377610244e-03,-3.414668752945023478e-06,-1.192401706609700429e-05,-7.536235539435847119e-01,-8.112576008345597778e-01,5.763404689097505196e-02,2.967902062319241177e-10,1.470110921886202959e-09
2.090000000000000302e+00,9.997357473966893560e-01,9.964914190255414351e-04,-5.131430578833993299e-04,2.462279131492538155e-03,-3.853165737816099648e-06,-1.189505038672563879e-05,-7.536727534244170856e-01,-8.026992034365083573e-01,4.902645001209125081e-02,3.030785142724329787e-10,1.557118212147656777e-09
2.100000000000000089e+00,9.997271228456307002e-01,9.398356740538809382e-04,-4.642101496275933040e-04,2.491211591295296266e-03,-4.362260310271631561e-06,-1.192415504653433707e-05,-7.537226287864832175e-01,-7.949177128653890367e-01,4.119508407890585394e-02,3.152722396832041859e-10,1.504887103820351513e-09
2.110000000000000320e+00,9.997227235798609168e-01,8.501761935916234310e-04,-4.226665081993222868e-04,2.512464831552795649e-03,-4.948393828655318876e-06,-1.199425971795662289e-05,-7.537804577867722733e-01,-7.878909378997107638e-01,3.411048011293846272e-02,3.318950279810064966e-10,1.445556785384383147e-09
2.120000000000000107e+00,9.997218586593248357e-01,7.285196932983352544e-04,-3.834082817511287882e-04,2.526031712785952853e-03,-5.587940948015066379e-06,-1.210349281554084336e-05,-7.538454484293571900e-01,-7.831046945700337325e-01,2.925924614067654597e-02,3.504042963023830055e-10,1.398679394526425313e-09
2.129999999999999893e+00,9.997234480943135715e-01,5.777703830764167447e-04,-3.441028916551459242e-04,2.531957753506123426e-03,-6.250677306248270207e-06,-1.226783251625618881e-05,-7.539044137753420083e-01,-7.793682748239700864e-01,2.546386104862808850e-02,3.645635065171990986e-10,1.323489540183686586e-09
2.140000000000000124e+00,9.997263335173552923e-01,4.014019809187641986e-04,-3.062515515835573178e-04,2.530466229746882421e-03,-6.918794323345955773e-06,-1.251157897661363022e-05,-7.539739808013147249e-01,-7.766256438426067943e-01,2.265166304129211453e-02,3.689413584472198412e-10,1.221570844478492290e-09
2.149999999999999911e+00,9.997296487461421188e-01,2.027177007382874004e-04,-2.731160685582911026e-04,2.521995216714819233e-03,-7.595303766770691820e-06,-1.284978684864437177e-05,-7.540462739551242466e-01,-7.763961951425888408e-01,2.234992118746460463e-02,3.634790743648769582e-10,1.096649659970694302e-09
2.160000000000000142e+00,9.997330293625709130e-01,-1.531596951327567643e-05,-2.466436401248390435e-04,2.507097318658263636e-03,-8.298177653881008874e-06,-1.327589328082338082e-05,-7.541102634875715971e-01,-7.781305267435214557e-01,2.402026325594987938e-02,3.486216773409446545e-10,9.314617965827665103e-10
2.169999999999999929e+00,9.997366930273560159e-01,-2.496696828221974906e-04,-2.258672621882952015e-04,2.486270904006388904e-03,-9.045024991886328001e-06,-1.376053766215237979e-05,-7.541719813666432071e-01,-7.810713740410952788e-01,2.689939267445210988e-02,3.264672151146601184e-10,7.905029963950482852e-10
2.180000000000000160e+00,9.997413270365332894e-01,-4.957661430809958596e-04,-2.070267892670648918e-04,2.459845804535493782e-03,-9.841672947697742072e-06,-1.426034635557978832e-05,-7.542300624601538939e-01,-7.858780376401766077e-01,3.164797518002266524e-02,3.030634357869737772e-10,7.041069949309530784e-10
2.189999999999999947e+00,9.997477662634137729e-01,-7.457384021696050400e-04,-1.838905417229744514e-04,2.427983231471073523e-03,-1.068124429983738374e-05,-1.473915856491866937e-05,-7.542765692788446774e-01,-7.914682708302678282e-01,3.719170155142317857e-02,2.843046163454644013e-10,6.694189647049597625e-10
2.200000000000000178e+00,9.997566609506270963e-01,-9.889240187725537902e-04,-1.481211495156176605e-04,2.390748007266463304e-03,-1.154604157179082574e-05,-1.519474195052892750e-05,-7.543260951782484458e-01,-7.975740812651160860e-01,4.324798608686768880e-02,2.728176856641774052e-10,8.150335961687460440e-10
2.209999999999999964e+00,9.997682869454648236e-01,-1.214834281535966337e-03,-9.148170184704723640e-05,2.348179381389563312e-03,-1.240426845450074226e-05,-1.565779700294894812e-05,-7.543771660434314130e-01,-8.055400919105519808e-01,5.116292586712053309e-02,2.669861398163168887e-10,9.640279685640962271e-10
2.220000000000000195e+00,9.997825398810299413e-01,-1.415232365678305770e-03,-9.722318206926500988e-06,2.300331867638998051e-03,-1.320582471772745776e-05,-1.614072933803813916e-05,-7.544206906642108024e-01,-8.147579174790797740e-01,6.033722681486893696e-02,2.626674995147108290e-10,9.912566323322380413e-10
2.229999999999999982e+00,9.997990645040283342e-01,-1.583355050500523517e-03,9.542462491911444828e-05,2.247302031589420383e-03,-1.388629881699512340e-05,-1.658122299964088445e-05,-7.544640444096104570e-01,-8.245295628927171716e-01,7.006551848310665909e-02,2.561299336466934269e-10,9.149316859691225545e-10
2.240000000000000213e+00,9.998174259000791597e-01,-1.712781249731232247e-03,2.184784336516769907e-04,2.189253615840820559e-03,-1.438184749941876772e-05,-1.685994444176631821e-05,-7.545120181054284503e-01,-8.356950243906891007e-01,8.118300628526062268e-02,2.468654733548519658e-10,7.957601244612533264e-10
2.250000000000000000e+00,9.998372058727089673e-01,-1.799064920256152490e-03,3.542256043149547983e-04,2.126429731281756063e-03,-1.465079301236607752e-05,-1.689419347179467074e-05,-7.545574203717021478e-01,-8.489705080323086683e-01,9.441308766060656221e-02,2.387989509493386131e-10,6.779783401356098693e-10
2.260000000000000231e+00,9.998579466101682467e-01,-1.843436715212396632e-03,4.994902126160198456e-04,2.059139108927977944e-03,-1.469124649214566313e-05,-1.670715072438168011e-05,-7.545972036401584759e-01,-8.634693206354050465e-01,1.088721169952465428e-01,2.356006021045012596e-10,6.535341157132279477e-10
2.270000000000000018e+00,9.998790348705938191e-01,-1.854568067935782666e-03,6.516526134873859609e-04,1.987723769214407282e-03,-1.453720225292266837e-05,-1.639418388173233618e-05,-7.546338949766322468e-01,-8.786575419348623406e-01,1.240236469582301493e-01,2.381536326956346250e-10,6.350917569619696224e-10
2.280000000000000249e+00,9.998996273293648818e-01,-1.845371441982003894e-03,8.056269500727103244e-04,1.912532734846364305e-03,-1.422658833048215497e-05,-1.603072808441628823e-05,-7.546647284055654215e-01,-8.934042939956684526e-01,1.387395655901030866e-01,2.441557196789752606e-10,6.420615150659614301e-10
2.290000000000000036e+00,9.999187337253790941e-01,-1.826566084963722643e-03,9.514094667672044888e-04,1.833926490225118574e-03,-1.376935207748930759e-05,-1.562263428898673834e-05,-7.546979334269741102e-01,-9.072410614245661753e-01,1.525431279975920373e-01,2.463412746980241644e-10,6.440721289635575886e-10
2.300000000000000266e+00,9.999355393348398069e-01,-1.802224514255144168e-03,1.074272739681539357e-03,1.752318123971909232e-03,-1.315674097363230421e-05,-1.513010143498572200e-05,-7.547305450607760813e-01,-9.206728259823336868e-01,1.659422809215576056e-01,2.393092477428064940e-10,6.219416093244944932e-10
2.310000000000000053e+00,9.999496646995564841e-01,-1.770739787163444143e-03,1.158621797534480384e-03,1.668223812843944859e-03,-1.240432445937239790e-05,-1.451573603566382327e-05,-7.547510737194410568e-01,-9.325706980110188837e-01,1.778196242915777991e-01,2.255594620972509596e-10,6.197076185543437532e-10
2.320000000000000284e+00,9.999610832899584745e-01,-1.729636637170268477e-03,1.193709166559180340e-03,1.582271612743426205e-03,-1.156437651837847161e-05,-1.376761163474538621e-05,-7.547670738638011523e-01,-9.415112334666614347e-01,1.867441596028602546e-01,2.105245055337573638e-10,6.394540452703267874e-10
2.330000000000000071e+00,9.999698856481731291e-01,-1.679919698312396827e-03,1.177889275482704896e-03,1.495137854361833132e-03,-1.067272455858215796e-05,-1.289017944420707777e-05,-7.547806571033917056e-01,-9.476187776144849861e-01,1.928381205110932528e-01,1.960056058664405105e-10,6.296447807585536793e-10
2.340000000000000302e+00,9.999761935471570551e-01,-1.627078730954624420e-03,1.119392084115073283e-03,1.407438182718513502e-03,-9.690245947438132776e-06,-1.188239778110494764e-05,-7.547933880971167131e-01,-9.509327756994421232e-01,1.961393876023253824e-01,1.802207143391410373e-10,6.036358080052650621e-10
2.350000000000000089e+00,9.999802332456037002e-01,-1.578354207868600933e-03,1.033448030121118452e-03,1.319637244574705347e-03,-8.523282114020769577e-06,-1.073230114371494848e-05,-7.548066092368225233e-01,-9.522784666318695468e-01,1.974718573950469958e-01,1.639284924713925290e-10,5.512716949596097038e-10
2.360000000000000320e+00,9.999823425224160234e-01,-1.537949250662136056e-03,9.367525564591435263e-04,1.232021259655338924e-03,-7.111112321730649452e-06,-9.444076678322521585e-06,-7.548105798388626830e-01,-9.513525263961029044e-01,1.965419465572402213e-01,1.500390780855337878e-10,5.124878299511692603e-10
2.370000000000000107e+00,9.999829043375916271e-01,-1.504018283856772484e-03,8.417287709046712913e-04,1.144735334587113247e-03,-5.482011445760538283e-06,-8.066551075020230178e-06,-7.548130618026613892e-01,-9.472569492161885263e-01,1.924438874135271926e-01,1.380284258529220880e-10,4.158691169209305372e-10
2.379999999999999893e+00,9.999823645844461151e-01,-1.470827659203003670e-03,7.541428472937223432e-04,1.057865263311209272e-03,-3.721999228092276466e-06,-6.667959944995696450e-06,-7.548244388283712469e-01,-9.415291756493224806e-01,1.867047368209512337e-01,1.261798485529509949e-10,3.166069628690593163e-10
2.390000000000000124e+00,9.999812486729976468e-01,-1.434319188253539148e-03,6.755548027814993473e-04,9.715331966766573924e-04,-1.906199023954393327e-06,-5.263956884705230103e-06,-7.548332628921721188e-01,-9.354867405181783724e-01,1.806534776260063091e-01,1.162416482096825551e-10,2.569175983069271751e-10
2.399999999999999911e+00,9.999800324315550881e-01,-1.394785250879099128e-03,6.079276226156284015e-04,8.859635681386118138e-04,-7.197876817477702089e-08,-3.785668976411980872e-06,-7.548337284146484638e-01,-9.279280911646665686e-01,1.730943627500180493e-01,1.110603906033743943e-10,3.024174244359301156e-10
2.410000000000000142e+00,9.999789874681165314e-01,-1.353652539133601371e-03,5.562813791736041314e-04,8.014858879565083449e-04,1.750135528474081486e-06,-2.142807183705965493e-06,-7.548374342690203909e-01,-9.186307615852048469e-01,1.637933273161844283e-01,1.093797102064839154e-10,3.169398077318419382e-10
2.419999999999999929e+00,9.999782005233490700e-01,-1.309158583013495924e-03,5.276214191068834573e-04,7.184847993794768115e-04,3.496344311024401961e-06,-3.170722871069354784e-07,-7.548426495191040697e-01,-9.082049671765525245e-01,1.533623176574485103e-01,1.083413345237150506e-10,3.070859122544788988e-10
2.430000000000000160e+00,9.999776874627348544e-01,-1.257148706501272448e-03,5.272557363593762718e-04,6.373385770889119107e-04,5.075726694820379376e-06,1.620588810963962940e-06,-7.548548300376324294e-01,-8.975409352066708868e-01,1.426861051690384574e-01,1.076586916780728998e-10,3.106643831074507034e-10
2.439999999999999947e+00,9.999774534803353987e-01,-1.196372103195155346e-03,5.550791301198559598e-04,5.583743088435015990e-04,6.431925355472649422e-06,3.580241573179270683e-06,-7.548655836940429964e-01,-8.874128706483253026e-01,1.325472869542823340e-01,1.077653726781069211e-10,3.534605941268864626e-10
2.450000000000000178e+00,9.999775182149484021e-01,-1.132233578265380526e-03,6.043590835524868202e-04,4.818475384091930260e-04,7.603959858395206335e-06,5.525031725707639521e-06,-7.548732338372881046e-01,-8.770280346458573240e-01,1.221548008085692749e-01,1.106483468823788164e-10,4.608355919089035524e-10
2.459999999999999964e+00,9.999778583497046514e-01,-1.074991042044944533e-03,6.638426935890142299e-04,4.079554188522019386e-04,8.710252449697964515e-06,7.478205454011381919e-06,-7.548881853705412537e-01,-8.666353254893109925e-01,1.117471401187697250e-01,1.190604752887080283e-10,5.810498748815007275e-10
2.470000000000000195e+00,9.999783124906233001e-01,-1.034030403036055720e-03,7.215799904622950504e-04,3.368864565273760152e-04,9.855187938270233339e-06,9.478532248018429798e-06,-7.549040921033048912e-01,-8.572702854716742760e-01,1.023661933683693431e-01,1.302920104712256990e-10,6.427638421513393041e-10
2.479999999999999982e+00,9.999786678517922356e-01,-1.013006325516948138e-03,7.681229496080289182e-04,2.688824300368446944e-04,1.105533177746805794e-05,1.153267823225066114e-05,-7.549165270982808318e-01,-8.476994162175337522e-01,9.278288911925296201e-02,1.391259431746991294e-10,5.854265960891780196e-10
2.490000000000000213e+00,9.999788296878420191e-01,-1.009392085729133443e-03,7.982466220074641581e-04,2.042803779773002181e-04,1.226605595348102912e-05,1.359617045123099521e-05,-7.549369793912185100e-01,-8.385051564030007176e-01,8.356817701178220759e-02,1.459877040941486350e-10,4.664324482206438915e-10
2.500000000000000000e+00,9.999787960664218156e-01,-1.017934765494218213e-03,8.111149536678403764e-04,1.435293479864689192e-04,1.346555411012318322e-05,1.559179364540468193e-05,-7.549518821219257658e-01,-8.296440641225565349e-01,7.469218200063081070e-02,1.531284778316164317e-10,4.460654068338953948e-10
2.510000000000000231e+00,9.999785493573688511e-01,-1.034161628925062224e-03,8.084793577309534436e-04,8.719026191292343457e-05,1.469003566086489447e-05,1.745017875242560549e-05,-7.549682073215056022e-01,-8.201910258046963831e-01,6.522281848319075315e-02,1.594872287641385019e-10,5.168021566248626186e-10
2.520000000000000018e+00,9.999780549937044016e-01,-1.054989519745687344e-03,7.914702865254489390e-04,3.591059145757016959e-05,1.599263758104307485e-05,1.913325988337808046e-05,-7.549886097891911341e-01,-8.107384638993073711e-01,5.574985411011628561e-02,1.636967869007155281e-10,5.487490462030564231e-10
2.530000000000000249e+00,9.999773048212586835e-01,-1.077473857145084526e-03,7.584000846417852286e-04,-9.632370424795780423e-06,1.739478219678015556e-05,2.061816313285653570e-05,-7.550096087398223688e-01,-8.015777889232005293e-01,4.656818018337820914e-02,1.648897858117691883e-10,4.739955095089953829e-10
2.540000000000000036e+00,9.999763584970587926e-01,-1.098400994587077654e-03,7.058696254157693310e-04,-4.878997074894320823e-05,1.888424600803996936e-05,2.187549969670561040e-05,-7.550315928011755995e-01,-7.927861397895517026e-01,3.775454698837609618e-02,1.639416602553451815e-10,4.228655203775133486e-10
2.550000000000000266e+00,9.999753299236693316e-01,-1.115363235514562788e-03,6.324315633582598120e-04,-8.096223297923619254e-05,2.043782908793366702e-05,2.288767912926026722e-05,-7.550558099249669031e-01,-7.846804331397959631e-01,2.962462321482903921e-02,1.638767957238212658e-10,4.318303492567565627e-10
2.560000000000000053e+00,9.999743059639770726e-01,-1.128176636810283373e-03,5.415900546616614786e-04,-1.055825983808358003e-04,2.202376613596243655e-05,2.368548886399109843e-05,-7.550841337312860224e-01,-7.779400696719969144e-01,2.285593594071085380e-02,1.652775381884547857e-10,5.284748194611665895e-10
2.570000000000000284e+00,9.999733358720687137e-01,-1.139280186549144298e-03,4.415677060483884516e-04,-1.221101633435188948e-04,2.357994325361176304e-05,2.433615976183767246e-05,-7.551142290766914567e-01,-7.731824943553889939e-01,1.806826527869748178e-02,1.659743142164983361e-10,5.661100477283298460e-10
2.580000000000000071e+00,9.999725001856758499e-01,-1.152081212125941924e-03,3.417492199072334519e-04,-1.300587910039789857e-04,2.499994857654057743e-05,2.487718077069230198e-05,-7.551416578658012302e-01,-7.702756166841708829e-01,1.513395881836965794e-02,1.661580549591422599e-10,6.282572240223771587e-10
2.590000000000000302e+00,9.999718877035631559e-01,-1.167769991785735494e-03,2.479136639209522284e-04,-1.290537686781323618e-04,2.615499959365137256e-05,2.527200000805690077e-05,-7.551723932629884617e-01,-7.689990255276348829e-01,1.382663226464646636e-02,1.691639208129963278e-10,8.880833846092173189e-10
2.600000000000000089e+00,9.999714570812268111e-01,-1.183337332486250571e-03,1.596097091658245707e-04,-1.188867740770647351e-04,2.694856011355827713e-05,2.544077257445522965e-05,-7.552093867687246220e-01,-7.705350222884743694e-01,1.532563551974974562e-02,1.763516861859090958e-10,1.325784815264796634e-09
2.610000000000000320e+00,9.999709882619193246e-01,-1.192874013440257388e-03,7.186494413344808661e-05,-9.953986425409520715e-05,2.736654885468839472e-05,2.532823085654779837e-05,-7.552473237487912217e-01,-7.752469490706968003e-01,1.999962532190560638e-02,1.836645303539209930e-10,1.637296520584641257e-09
2.620000000000000107e+00,9.999702451884983079e-01,-1.190716307143889615e-03,-2.040938621622502084e-05,-7.115951253121435621e-05,2.748031194647021939e-05,2.494277094250857565e-05,-7.552833918943249181e-01,-7.829457231527743311e-01,2.766233125844938870e-02,1.867795931099144329e-10,1.578034147797779951e-09
2.630000000000000338e+00,9.999691432793013091e-01,-1.173640700048402593e-03,-1.192502368358255805e-04,-3.399082356380519706e-05,2.739776786316926055e-05,2.435149218275201399e-05,-7.553158926729321987e-01,-7.927822729337252738e-01,3.746638026079303352e-02,1.859428149819532029e-10,1.222217216323429057e-09
2.640000000000000124e+00,9.999677377350014718e-01,-1.141424394829287795e-03,-2.237641086415257557e-04,1.167951947552955247e-05,2.720448467527724040e-05,2.365180305619774020e-05,-7.553477556024393857e-01,-8.044683160167558356e-01,4.912056041431642206e-02,1.837040092169208814e-10,8.925491457034695486e-10
2.649999999999999911e+00,9.999661414402886139e-01,-1.096485453783208183e-03,-3.322410920716785615e-04,6.551809875224808336e-05,2.693757594071110765e-05,2.293189757854107881e-05,-7.553789379658483183e-01,-8.178727530737293083e-01,6.249381510788101085e-02,1.816658957674432249e-10,7.318414763091141140e-10
2.660000000000000142e+00,9.999645089462073644e-01,-1.042542457975355807e-03,-4.435333500393817273e-04,1.270746338854108733e-04,2.659605477899629482e-05,2.223224721270334830e-05,-7.554086126891059738e-01,-8.330184134104763327e-01,7.760980072137033114e-02,1.798078160545387352e-10,5.816733761321302154e-10
2.669999999999999929e+00,9.999630590452756040e-01,-9.823218818267695669e-04,-5.560726942751545226e-04,1.957089489708580617e-04,2.616538455518749943e-05,2.153473787397604909e-05,-7.554297450112519297e-01,-8.489033702267643200e-01,9.347362521551241810e-02,1.777144312625093652e-10,5.122466895102206763e-10
2.680000000000000160e+00,9.999620484239358786e-01,-9.155941056013809816e-04,-6.658950018321733088e-04,2.705892054095746110e-04,2.564156815820155759e-05,2.078971781164915049e-05,-7.554476967731255099e-01,-8.642511315619882950e-01,1.088034347888627434e-01,1.751886186300948360e-10,5.825289139949063610e-10
2.689999999999999947e+00,9.999617005296228545e-01,-8.388871960862184091e-04,-7.668965137595673163e-04,3.507778681004115754e-04,2.504973493457374957e-05,1.995383249302634473e-05,-7.554645071038450510e-01,-8.789402542648730998e-01,1.234757471610281043e-01,1.727222456067518130e-10,5.105311728925698844e-10
2.700000000000000178e+00,9.999621422377796831e-01,-7.468656528160862217e-04,-8.543386323204796729e-04,4.353491287318627572e-04,2.444632173913370015e-05,1.900971995870140432e-05,-7.554803719029090647e-01,-8.927166445375850357e-01,1.372362726346759987e-01,1.717356965970038454e-10,5.651421552954616345e-10
2.709999999999999964e+00,9.999633601452445619e-01,-6.342904786534332142e-04,-9.285980357853542691e-04,5.234636205122710677e-04,2.389689939546397785e-05,1.796973708621158220e-05,-7.554937688065044288e-01,-9.054692579744600955e-01,1.499754891679556668e-01,1.740145376648114468e-10,6.627092208333351664e-10
2.720000000000000195e+00,9.999651646531060312e-01,-4.974990254046639292e-04,-9.953550330859053941e-04,6.143751822186951147e-04,2.344625990516483602e-05,1.687539154079320617e-05,-7.555019039613373177e-01,-9.161710213231821776e-01,1.606691173618448876e-01,1.792977517709584562e-10,7.090557030409172512e-10
2.729999999999999982e+00,9.999672191544888289e-01,-3.354406809667520627e-04,-1.061598837417836649e-03,7.074053865508328270e-04,2.311057350236773775e-05,1.578752232652161382e-05,-7.555106512408548136e-01,-9.241695969785097553e-01,1.686589457376549139e-01,1.845912651488761791e-10,7.076055297261518717e-10
2.740000000000000213e+00,9.999691670996463388e-01,-1.511865851057453338e-04,-1.130478048028310794e-03,8.019341804564053761e-04,2.289460717411661962e-05,1.476375238733775796e-05,-7.555244971865312520e-01,-9.299529182084009804e-01,1.744284210218697007e-01,1.865228537664050470e-10,6.385334483383076076e-10
2.750000000000000000e+00,9.999707714938145253e-01,4.680706967679672937e-05,-1.199300248936402240e-03,8.974134172138913731e-04,2.280114583200502156e-05,1.384036088749216317e-05,-7.555425269899085361e-01,-9.344089751526258869e-01,1.788664481627174063e-01,1.844905400404542784e-10,6.033367139224310449e-10
2.760000000000000231e+00,9.999719335616024107e-01,2.464338298452935596e-04,-1.262587958531111599e-03,9.933648097689485625e-04,2.280898613219353829e-05,1.303215770512464315e-05,-7.555601963551177302e-01,-9.381106368124541017e-01,1.825504404573363992e-01,1.818217731858077016e-10,5.498546062909781540e-10
2.770000000000000018e+00,9.999725739432037130e-01,4.372586910093065717e-04,-1.317595624432592837e-03,1.089331357768890491e-03,2.284410550315165247e-05,1.233638017674113884e-05,-7.555716457271315356e-01,-9.401630796088655817e-01,1.845914338817339906e-01,1.814224458764049044e-10,6.315312717219967453e-10
2.780000000000000249e+00,9.999725472240788005e-01,6.151163552226599591e-04,-1.367552104030714342e-03,1.184812291281866830e-03,2.278892040948751686e-05,1.172497048169756926e-05,-7.555873922360332173e-01,-9.404338212594490765e-01,1.848464290234158314e-01,1.844538253005193676e-10,6.594080836919147259e-10
2.790000000000000036e+00,9.999716200028410107e-01,7.813594105861524503e-04,-1.420300893597203169e-03,1.279255738984113027e-03,2.253383739620027317e-05,1.114177615420765721e-05,-7.556051493404498665e-01,-9.394752256453064998e-01,1.838700763048565778e-01,1.928610697968091610e-10,6.251141826396633405e-10
2.800000000000000266e+00,9.999694139632335776e-01,9.378251293713165977e-04,-1.484178240984781235e-03,1.372141431358406792e-03,2.202551503542319109e-05,1.052983402059587044e-05,-7.556288127500196961e-01,-9.378373094825993572e-01,1.822084967325796889e-01,2.053679793815457823e-10,5.980365092028705476e-10
2.810000000000000053e+00,9.999654483913487102e-01,1.082635588473206774e-03,-1.564826755469858827e-03,1.463087473659680773e-03,2.127162749346214569e-05,9.872289211231429992e-06,-7.556512864126274653e-01,-9.356401320977356662e-01,1.799888456851082286e-01,2.172663145641910944e-10,6.257987461566472120e-10
2.820000000000000284e+00,9.999593327674134446e-01,1.209727943088017470e-03,-1.664166148747446561e-03,1.551874734190292508e-03,2.031053209490159069e-05,9.199264360429222566e-06,-7.556734430626219634e-01,-9.322593397842808827e-01,1.765858967216588638e-01,2.257504011976075171e-10,6.962235232776947669e-10
2.830000000000000071e+00,9.999509350774555827e-01,1.311276311787084757e-03,-1.779649609708654125e-03,1.638358262287330658e-03,1.918248544529085859e-05,8.549955252521595451e-06,-7.556971682083541975e-01,-9.274914852783809893e-01,1.717943170700267641e-01,2.294801172192712615e-10,8.447387234156167324e-10
2.840000000000000302e+00,9.999404605135574498e-01,1.381350330188484132e-03,-1.903031520370495082e-03,1.722345510528578306e-03,1.792138726612334433e-05,7.938151745037544998e-06,-7.557254494975218506e-01,-9.220474299805784257e-01,1.663219804830566029e-01,2.292394759292960742e-10,9.851672810867739827e-10
2.850000000000000089e+00,9.999283897853291636e-01,1.419233436219707704e-03,-2.020489137153335009e-03,1.803541872198167724e-03,1.655662664507225021e-05,7.361481577978631515e-06,-7.557485170268942731e-01,-9.158823849410671070e-01,1.601338679141728893e-01,2.288951819063491992e-10,1.001169147585301289e-09
2.860000000000000320e+00,9.999152790701988369e-01,1.430340767708341123e-03,-2.115410247094223848e-03,1.881582330723970695e-03,1.510892541013771903e-05,6.829705746995572354e-06,-7.557695735109495327e-01,-9.080316175502058940e-01,1.522620440392563335e-01,2.302851673108595106e-10,9.210487927902022420e-10
2.870000000000000107e+00,9.999016183862040608e-01,1.423569837318676597e-03,-2.172862536150551270e-03,1.956087666128267580e-03,1.357911651917473065e-05,6.363527912384457842e-06,-7.557934034859348227e-01,-8.987203955578088044e-01,1.429269920718739817e-01,2.322147146333622293e-10,8.149299013382460544e-10
2.880000000000000338e+00,9.998878112033345866e-01,1.406911872058692458e-03,-2.183739801568339561e-03,2.026688895033884694e-03,1.194310055369807950e-05,5.964531130283071929e-06,-7.558186314840082964e-01,-8.883039917626044391e-01,1.324853602785961704e-01,2.343308175754766931e-10,7.502345411580790824e-10
2.890000000000000124e+00,9.998741713833664280e-01,1.384701288757434747e-03,-2.146384742937287957e-03,2.093026233800167595e-03,1.016713266112714243e-05,5.599189009543430873e-06,-7.558449790138562774e-01,-8.769940239918189162e-01,1.211490449779626666e-01,2.372812590389572245e-10,7.185478878568574146e-10
2.900000000000000355e+00,9.998609234805144741e-01,1.357407894597083839e-03,-2.064475129803299263e-03,2.154762098400880930e-03,8.241939052162443574e-06,5.218471093251070892e-06,-7.558720308285507006e-01,-8.648092514707295120e-01,1.089372206421788530e-01,2.411778787097337003e-10,7.714742178421829522e-10
2.910000000000000142e+00,9.998482148656659962e-01,1.321983614313101789e-03,-1.943205485786126752e-03,2.211618062779336247e-03,6.209275608251737796e-06,4.794144558638637892e-06,-7.558993724207958564e-01,-8.517753041657948332e-01,9.587593174499894899e-02,2.449830271672705889e-10,9.282494772833160823e-10
2.919999999999999929e+00,9.998361289661031881e-01,1.271956102116968829e-03,-1.787771357837948574e-03,2.263402161796135813e-03,4.147548020802752410e-06,4.344745654494929717e-06,-7.559302943570880284e-01,-8.379144752829974507e-01,8.198418092590940842e-02,2.470192472679688578e-10,1.210093358849917422e-09
2.930000000000000160e+00,9.998247207460051467e-01,1.199072256296978027e-03,-1.605125813782392816e-03,2.309993272303383170e-03,2.118309167886688082e-06,3.932930505000313487e-06,-7.559665999413008874e-01,-8.243442987822627854e-01,6.837769884096192574e-02,2.469801307958210263e-10,1.289051088093629005e-09
2.939999999999999947e+00,9.998140592802866600e-01,1.097592608093192002e-03,-1.405886350849201542e-03,2.351290390596869322e-03,1.252991900421541466e-07,3.625443608500487472e-06,-7.560018289021047666e-01,-8.112913207791885295e-01,5.528949187708378371e-02,2.452211636205492283e-10,1.118302783709168580e-09
2.950000000000000178e+00,9.998042641312098189e-01,9.688078054757754028e-04,-1.203117167357035857e-03,2.387167569518291836e-03,-1.865221226241054429e-06,3.436716642426487522e-06,-7.560397311572837342e-01,-7.990122792466940460e-01,4.297254808941036036e-02,2.414994170445885109e-10,7.300020588019151546e-10
2.959999999999999964e+00,9.997955337073385351e-01,8.214711306962877184e-04,-1.007741071630522409e-03,2.417467750271131213e-03,-3.862113098879505352e-06,3.308096313625589102e-06,-7.560795712797122592e-01,-7.880624216627251100e-01,3.198285038301282995e-02,2.361372120910136404e-10,6.651594830486828869e-10
2.970000000000000195e+00,9.997881417134829585e-01,6.672579635332621679e-04,-8.237244670820558293e-04,2.442033632113599882e-03,-5.814167512455772392e-06,3.147985167745632362e-06,-7.561236710722820664e-01,-7.792298830961711387e-01,2.310621202388902715e-02,2.315458763783757172e-10,7.701532744874839409e-10
2.979999999999999982e+00,9.997823678764464761e-01,5.154958439787231004e-04,-6.475608551053568980e-04,2.460747931838281558e-03,-7.634047186216424489e-06,2.890930567478707611e-06,-7.561692295489319537e-01,-7.733107125188496411e-01,1.714148296991772208e-02,2.315211599452898249e-10,8.393885586599481030e-10
2.990000000000000213e+00,9.997783786802502126e-01,3.715256625924047082e-04,-4.740879441056661389e-04,2.473560635775660498e-03,-9.242098101717496821e-06,2.520585550912496681e-06,-7.562132679848361239e-01,-7.701788483221707615e-01,1.396558033733464460e-02,2.375027617271909602e-10,8.830809417048612886e-10
3.000000000000000000e+00,9.997761718785096452e-01,2.380830142317200409e-04,-3.044797195471118587e-04,2.480499624562437517e-03,-1.058313843832067761e-05,2.058121143215616868e-06,-7.562581957104268504e-01,-7.695950127808031116e-01,1.333681707037625425e-02,2.481933209349304533e-10,8.695451025886313801e-10
3.010000000000000231e+00,9.997756179836884138e-01,1.160902832612246651e-04,-1.486171613168453835e-04,2.481659996559181305e-03,-1.161987517808545194e-05,1.548683446905104654e-06,-7.563010806629044680e-01,-7.711073739520035719e-01,1.480629328909910392e-02,2.619919308239161515e-10,8.913900728657608852e-10
3.020000000000000018e+00,9.997765117924528600e-01,4.153859365279536999e-06,-1.917830026485654592e-05,2.477154963317046866e-03,-1.233133058185015751e-05,1.045907600000518863e-06,-7.563454292243870780e-01,-7.739918389327989923e-01,1.764640970841186915e-02,2.781909308958317485e-10,7.013334357708345124e-10
3.030000000000000249e+00,9.997785510023253774e-01,-1.008292327312560127e-04,7.660566936675156384e-05,2.467035092341027854e-03,-1.272189401975264523e-05,5.796366378091104858e-07,-7.563973499398151112e-01,-7.786921417553214209e-01,2.229479181550625411e-02,2.986257388661162001e-10,5.953233461752915900e-10
3.040000000000000036e+00,9.997812338343413652e-01,-2.015922020076842385e-04,1.402332423829903035e-04,2.451238372690110658e-03,-1.282787005643273414e-05,1.328773970152351483e-07,-7.564537850471790836e-01,-7.857385454759304722e-01,2.928476042875139199e-02,3.245504820227348913e-10,7.085858566568958850e-10
3.050000000000000266e+00,9.997838762042102756e-01,-2.991485743710265463e-04,1.789919559922531955e-04,2.429634835065685831e-03,-1.271279464313684136e-05,-3.332229468443397611e-07,-7.565157265536045506e-01,-7.952113932192670376e-01,3.869566666566253560e-02,3.512293262496940551e-10,9.494414143773610704e-10
3.060000000000000053e+00,9.997858928442877602e-01,-3.927662730817789915e-04,2.007445912597305893e-04,2.402137655356248805e-03,-1.244718235469882692e-05,-8.283382399296930751e-07,-7.565704888418330887e-01,-8.062224303354559307e-01,4.965194149362286286e-02,3.725923690408456813e-10,1.193863008452922259e-09
3.070000000000000284e+00,9.997870597248512681e-01,-4.800701518486628515e-04,2.106909583951789772e-04,2.368771788965623720e-03,-1.207736215543492158e-05,-1.319269163499986464e-06,-7.566244504256175452e-01,-8.165578682620866502e-01,5.993341783646912585e-02,3.865962005244517582e-10,1.348987810345647631e-09
3.080000000000000071e+00,9.997875095172198412e-01,-5.572056804005075985e-04,2.112561292968482911e-04,2.329635142615476325e-03,-1.161099849284731873e-05,-1.765384073643275785e-06,-7.566903779682946363e-01,-8.273435430889726216e-01,7.065316512067798538e-02,3.941399624608524203e-10,1.401412985657657373e-09
3.090000000000000302e+00,9.997875852469133573e-01,-6.196535612492261964e-04,2.033159388051316164e-04,2.284804982142453391e-03,-1.104283849609537872e-05,-2.149675942531565386e-06,-7.567537360830708382e-01,-8.394482706118411297e-01,8.269453452877029154e-02,3.962373580139812715e-10,1.348783085219906752e-09
3.100000000000000089e+00,9.997877736561523454e-01,-6.632398802649353085e-04,1.869862025703963176e-04,2.234288041475302432e-03,-1.039342571450972599e-05,-2.472363489601879426e-06,-7.568086552980116677e-01,-8.512672662125889689e-01,9.445861091457734282e-02,3.906881434081063487e-10,1.245566982888135499e-09
3.110000000000000320e+00,9.997888006715118792e-01,-6.852657547652237424e-04,1.626578887968537944e-04,2.178050905528068713e-03,-9.708606686956337893e-06,-2.735188448028118216e-06,-7.568656049222006743e-01,-8.625165874638884844e-01,1.056509825416877962e-01,3.744490401423628483e-10,1.102595126312166940e-09
3.120000000000000107e+00,9.997916970168180262e-01,-6.863314499349435632e-04,1.331785203106320543e-04,2.116091119094143901e-03,-9.022176832011557357e-06,-2.945347233130756173e-06,-7.569187495552336387e-01,-8.736121804357341869e-01,1.166934308805005066e-01,3.510371149290341385e-10,9.611291762467999433e-10
3.130000000000000338e+00,9.997975450454106294e-01,-6.716983816866060192e-04,1.051183118820243759e-04,2.048490441988284547e-03,-8.338973778321557079e-06,-3.122208832411754364e-06,-7.569733445487076828e-01,-8.849852479716546760e-01,1.280119034229469377e-01,3.324650652803100848e-10,8.557639041839593119e-10
3.140000000000000124e+00,9.998069624613875606e-01,-6.497755336524101361e-04,8.670369937461734145e-05,1.975418993523206899e-03,-7.660515111125935206e-06,-3.283469726815738963e-06,-7.570180347565717005e-01,-8.966295798890111524e-01,1.396115451324394519e-01,3.274526039218146509e-10,7.960334613699160400e-10
3.150000000000000355e+00,9.998198538854425887e-01,-6.276793768147716788e-04,8.361547362563247915e-05,1.897102492545487155e-03,-7.006940388889421189e-06,-3.422528225914540258e-06,-7.570562780751357579e-01,-9.065816484443686152e-01,1.495253703692329128e-01,3.319475644611956790e-10,8.891276603861797412e-10
3.160000000000000142e+00,9.998356865708122321e-01,-6.071275763108097872e-04,9.649193788816695910e-05,1.813798071869602213e-03,-6.397227062826141350e-06,-3.499099076592009666e-06,-7.571041498554679228e-01,-9.152747425900131795e-01,1.581705927345452567e-01,3.403733680301601576e-10,8.699445608328915114e-10
3.170000000000000373e+00,9.998537874808379744e-01,-5.837962683982191557e-04,1.225273695693510209e-04,1.725813108124724755e-03,-5.813903942081917026e-06,-3.444956989751002058e-06,-7.571539399716675778e-01,-9.240150559242313877e-01,1.668611159525637821e-01,3.529926707768764934e-10,7.423046621823914393e-10
3.180000000000000160e+00,9.998733609806972344e-01,-5.504896986030484917e-04,1.596617573954135999e-04,1.633550178433774373e-03,-5.196913939505142512e-06,-3.183353789667278435e-06,-7.571983796031700464e-01,-9.314747124202149564e-01,1.742763328170449100e-01,3.696436391118521538e-10,7.857159367574695352e-10
3.189999999999999947e+00,9.998934736017737190e-01,-5.017054707263221471e-04,2.094104621495411185e-04,1.537533507041634155e-03,-4.470819645209416658e-06,-2.666035618961084877e-06,-7.572529130309850753e-01,-9.376001348720941486e-01,1.803472218411091010e-01,3.883615283617280920e-10,8.636786841265120529e-10
3.200000000000000178e+00,9.999131071480590327e-01,-4.358143768280107154e-04,2.757385642993455681e-04,1.438402727003240027e-03,-3.578859977980079512e-06,-1.906643077424377876e-06,-7.573057800817286633e-01,-9.430363066804030581e-01,1.857305265986744502e-01,4.065472940648656001e-10,9.368406050924704687e-10
3.209999999999999964e+00,9.999312102506711097e-01,-3.533641277047679845e-04,3.612007464687744859e-04,1.336894869222026100e-03,-2.501417557069174157e-06,-9.683867444979243995e-07,-7.573538701339881385e-01,-9.458471279240975305e-01,1.884932577901094475e-01,4.214334961350691986e-10,1.086561729479740279e-09
3.220000000000000195e+00,9.999467283457019740e-01,-2.549574713059287378e-04,4.642333150475994302e-04,1.233823757139011421e-03,-1.249548774898458397e-06,9.283933867833075529e-08,-7.574137245821965791e-01,-9.465673132111886989e-01,1.891535886289921475e-01,4.305315134527432975e-10,1.186274634079609314e-09
3.229999999999999982e+00,9.999586943329327182e-01,-1.429855586585294990e-04,5.799115491517683411e-04,1.130043220763180586e-03,1.595290788761723269e-07,1.268353768645133335e-06,-7.574709409192506016e-01,-9.462320412858430396e-01,1.887611003665924936e-01,4.288827378911893925e-10,1.123588999618618800e-09
3.240000000000000213e+00,9.999664992868313451e-01,-2.585670530383552557e-05,7.024088474048446060e-04,1.026398118475123139e-03,1.718990031222419757e-06,2.578288069846456301e-06,-7.575223545210607590e-01,-9.435883400068333371e-01,1.860659854857725781e-01,4.127558494287654575e-10,9.240526122056280656e-10
3.250000000000000000e+00,9.999701210857022682e-01,8.122305056270192518e-05,8.261546973551031929e-04,9.236975674341405982e-04,3.422223443541039804e-06,4.029883050745045393e-06,-7.575776738936064181e-01,-9.392817593244019436e-01,1.817040854307955255e-01,3.862758908364682759e-10,8.683973540257738932e-10
3.260000000000000231e+00,9.999700097954727918e-01,1.617603242661191064e-04,9.454309517880387162e-04,8.227313215396301477e-04,5.244500212462283331e-06,5.603795424414968167e-06,-7.576201916032172523e-01,-9.335980538071181334e-01,1.759778622039008533e-01,3.550297227628984380e-10,8.471143786437096423e-10
3.270000000000000018e+00,9.999668594437174374e-01,2.058254704541124093e-04,1.054375967759608101e-03,7.243046338368842874e-04,7.147981992704168883e-06,7.264318151961556398e-06,-7.576589328844706150e-01,-9.251568244500414373e-01,1.674978915655708500e-01,3.202252415725019655e-10,8.323166600376907809e-10
3.280000000000000249e+00,9.999615505070250654e-01,2.143051840793971539e-04,1.148188871007462843e-03,6.292492211822192606e-04,9.103683848514493356e-06,8.964065735009962138e-06,-7.577036854727861037e-01,-9.163272360922233295e-01,1.586235506194371980e-01,2.836348945674565259e-10,7.689155978596318164e-10
3.290000000000000036e+00,9.999551263884334240e-01,1.972039800788907816e-04,1.224223573396100327e-03,5.383959254079718213e-04,1.109416199648016202e-05,1.064682979557219283e-05,-7.577326029975955946e-01,-9.070924101158603925e-01,1.493598071182648257e-01,2.504264152245978763e-10,6.341458469449889890e-10
3.300000000000000266e+00,9.999486302105843327e-01,1.675812045090496760e-04,1.281638152931389649e-03,4.525282325111094342e-04,1.308984677981644657e-05,1.226415317036275244e-05,-7.577575057989622831e-01,-8.962914053937427461e-01,1.385338995947804352e-01,2.269046339979236080e-10,7.948779412458861771e-10
3.310000000000000053e+00,9.999428481376708699e-01,1.348876429911508945e-04,1.319869405366771173e-03,3.723392167079143228e-04,1.503438496051175451e-05,1.378838025924775253e-05,-7.577809180568256808e-01,-8.845710849001969800e-01,1.267901668433712992e-01,2.147762037619117382e-10,1.008285233083938692e-09
3.320000000000000284e+00,9.999381960589154295e-01,1.017549163264349656e-04,1.337313747390162476e-03,2.983956457637625234e-04,1.686222033836522449e-05,1.520029187753441007e-05,-7.578015096530694716e-01,-8.717859186568016616e-01,1.139844090037321900e-01,2.083732523692322451e-10,9.822709312601318743e-10
3.330000000000000071e+00,9.999348735856654624e-01,6.553941890185968969e-05,1.331638389422691148e-03,2.311026163601361449e-04,1.852643992066210210e-05,1.647111288437830978e-05,-7.578261595516763149e-01,-8.583213945694087021e-01,1.004952350177324011e-01,2.030421315800299280e-10,7.021569992105014535e-10
3.340000000000000302e+00,9.999330308623255448e-01,2.204818700160488131e-05,1.301639797264970240e-03,1.706753356182944014e-04,2.000824380398541854e-05,1.757046058066466453e-05,-7.578562273677238448e-01,-8.454724334185181878e-01,8.761620605079428747e-02,1.997590068621258640e-10,4.521005791957577458e-10
3.350000000000000089e+00,9.999327731450512458e-01,-3.157126284890679062e-05,1.248509829474428673e-03,1.171455810393664051e-04,2.131475194738789695e-05,1.848814738630037547e-05,-7.578823526211905248e-01,-8.335769693311247952e-01,7.569461670993422875e-02,2.004526620612527908e-10,4.981925982860957447e-10
3.360000000000000320e+00,9.999341080228467682e-01,-9.497798641446436065e-05,1.174923806325456951e-03,7.042691995422636962e-05,2.248494320880127506e-05,1.923313704620844089e-05,-7.579092557423965371e-01,-8.218220556734043836e-01,6.391279993100784651e-02,2.068564698204157688e-10,4.938351949590469303e-10
3.370000000000000107e+00,9.999368637565797524e-01,-1.629665290868372875e-04,1.083230395094780373e-03,3.042143662739702108e-05,2.359281307086786981e-05,1.980762857207367554e-05,-7.579414361836499525e-01,-8.110869276984060683e-01,5.314549151475613659e-02,2.197802629719302908e-10,5.746798592554114293e-10
3.380000000000000338e+00,9.999406097813710037e-01,-2.249318389083632868e-04,9.753089875627389766e-04,-2.897259730243849792e-06,2.471876828944250529e-05,2.018928754552139283e-05,-7.579712500137516518e-01,-8.008957501184537087e-01,4.292450010470202221e-02,2.356266099609354515e-10,5.889646548240534685e-10
3.390000000000000124e+00,9.999447110118566684e-01,-2.672930317459615355e-04,8.543708837272738889e-04,-2.948748767092839015e-05,2.589516426503199849e-05,2.034058320699505193e-05,-7.580109542376520793e-01,-7.914740784908006477e-01,3.346312425314851291e-02,2.497098431971137823e-10,5.386704415855092520e-10
3.400000000000000355e+00,9.999484696250063864e-01,-2.786877560287907970e-04,7.263398431196832266e-04,-4.932141862858977161e-05,2.707528851520498678e-05,2.023363196778928493e-05,-7.580565545749449186e-01,-7.842286766028846445e-01,2.617212202793970169e-02,2.597938559501063702e-10,7.653329081591664362e-10
3.410000000000000142e+00,9.999512642183613353e-01,-2.550980454441464278e-04,5.988781049870441856e-04,-6.246184873022169316e-05,2.816213952755603565e-05,1.987272809864875056e-05,-7.581004384954515007e-01,-7.789995805812449658e-01,2.089914208579348592e-02,2.638533285402920751e-10,1.068821253724649978e-09
3.420000000000000373e+00,9.999527091506904553e-01,-2.014635643082160737e-04,4.782764863003626356e-04,-6.905671428040229237e-05,2.907382344649704224e-05,1.930226604184690398e-05,-7.581459719837636557e-01,-7.756688528479736000e-01,1.752288086420993388e-02,2.615002671307709031e-10,1.218751766174364093e-09
3.430000000000000160e+00,9.999527505572396446e-01,-1.287097773507263679e-04,3.661901452847646492e-04,-6.926323936141617638e-05,2.978663338241612499e-05,1.858822496204294699e-05,-7.581841744777301217e-01,-7.737657379903920551e-01,1.558156351266194554e-02,2.549975006169707313e-10,1.153201978354445600e-09
3.439999999999999947e+00,9.999516263016386963e-01,-4.901958662091814142e-05,2.587859912166912829e-04,-6.318456163961437002e-05,3.032358917873380328e-05,1.777541351903801030e-05,-7.582268185717196962e-01,-7.728491995247588342e-01,1.462238095303908421e-02,2.477313613923703683e-10,9.739662409913307783e-10
3.450000000000000178e+00,9.999497162499577652e-01,2.712521015092199590e-05,1.491833735052938844e-04,-5.087575615196329910e-05,3.071191451441803507e-05,1.685413515112676552e-05,-7.582722500640011187e-01,-7.744666292073288938e-01,1.619437914332780282e-02,2.426219052894887019e-10,8.122755801309722301e-10
3.459999999999999964e+00,9.999473543190772196e-01,9.226577233731268735e-05,3.123344561658431310e-05,-3.239444035587508432e-05,3.095843929933417765e-05,1.577500356579947783e-05,-7.583147110594721241e-01,-7.784235413998984443e-01,2.010883034042636533e-02,2.407761059793065088e-10,7.313885053150670501e-10
3.470000000000000195e+00,9.999446980610755542e-01,1.436464315638573907e-04,-9.829325461931677618e-05,-7.833119350477876200e-06,3.106455796093053666e-05,1.450348261581994935e-05,-7.583589385491487089e-01,-7.848046330530669135e-01,2.644569450391825657e-02,2.421478354031766802e-10,7.703417903570652925e-10
3.479999999999999982e+00,9.999417132514969442e-01,1.843689956358955271e-04,-2.406133663370936440e-04,2.269250147659733087e-05,3.105408585376518240e-05,1.305829161338222441e-05,-7.584005734264001042e-01,-7.936238158897717110e-01,3.522324246337164150e-02,2.443647704259949368e-10,8.334486434335985905e-10
3.490000000000000213e+00,9.999383124607791329e-01,2.215367228064219081e-04,-3.977572831698423313e-04,5.906980497453346164e-05,3.097226406643392206e-05,1.149681433944693207e-05,-7.584380089097226829e-01,-8.039369401516612834e-01,4.549893124193860744e-02,2.443074076782652159e-10,7.045293237695204880e-10
3.500000000000000000e+00,9.999345353652784318e-01,2.621152365018910896e-04,-5.738913923374305403e-04,1.011881155718464799e-04,3.085105094708111458e-05,9.873969846599433276e-06,-7.584771064077487912e-01,-8.156075620531640924e-01,5.713045564541528037e-02,2.408796964723400129e-10,5.988201046136509831e-10
3.510000000000000231e+00,9.999306293478242846e-01,3.098663805847122954e-04,-7.728829744564105460e-04,1.489014999723745666e-04,3.068139521958144702e-05,8.222544582996690738e-06,-7.585114375616881510e-01,-8.285863874918958372e-01,7.007494993020763063e-02,2.342778056276054897e-10,5.909570610640457744e-10
3.520000000000000018e+00,9.999270391575953987e-01,3.652501376083034019e-04,-9.937910884556138726e-04,2.019871153775828023e-04,3.042935650859352338e-05,6.561072996489953122e-06,-7.585379046381390822e-01,-8.416657017227433535e-01,8.312779708460422967e-02,2.255947213859369326e-10,6.660298978999890096e-10
3.530000000000000249e+00,9.999243453633949175e-01,4.277493160308657024e-04,-1.228243840796187187e-03,2.601393459747410410e-04,3.008103414101593071e-05,4.901521636119067976e-06,-7.585636557398809376e-01,-8.541607992083755097e-01,9.559714346849457201e-02,2.162917821041403765e-10,7.050884320847217168e-10
3.540000000000000036e+00,9.999231660888644457e-01,4.987758527456166539e-04,-1.461990725929590779e-03,3.230097994910399641e-04,2.966455532580094436e-05,3.247933478887298734e-06,-7.585927901399657225e-01,-8.669744579262306239e-01,1.083816677862648736e-01,2.097165137888388241e-10,7.565454929192583222e-10
3.550000000000000266e+00,9.999239731016159594e-01,5.828473070975036209e-04,-1.679131575403555472e-03,3.902626052552980273e-04,2.922248303535084923e-05,1.601059723202602782e-06,-7.586113609954725501e-01,-8.796454659148784661e-01,1.210341049194058605e-01,2.101301678828267860e-10,7.552281022782381115e-10
3.560000000000000053e+00,9.999268922823149053e-01,6.855128004533824967e-04,-1.865952995534454718e-03,4.616013387202265233e-04,2.876555886083908585e-05,-3.048437681001523605e-08,-7.586308298894131052e-01,-8.905492575035194314e-01,1.319184276141063261e-01,2.194197510525970758e-10,7.221523379286054478e-10
3.570000000000000284e+00,9.999316507606886839e-01,8.090363989151825273e-04,-2.013081265234808407e-03,5.367495859332119907e-04,2.825903719325819312e-05,-1.628099759074000822e-06,-7.586584705075725132e-01,-9.010128220263049492e-01,1.423543515187324082e-01,2.371253349010060113e-10,7.660132528286567322e-10
3.580000000000000071e+00,9.999376724289151808e-01,9.493734437852489926e-04,-2.116054229085325387e-03,6.154066125727351410e-04,2.765281249169439958e-05,-3.168346742145014323e-06,-7.586836149579337940e-01,-9.104690917120198401e-01,1.517854767540860184e-01,2.612768193369684697e-10,8.247733607191776173e-10
3.590000000000000302e+00,9.999442086697744037e-01,1.097329815318623131e-03,-2.174211224983287321e-03,6.972169107496503518e-04,2.691863665998488604e-05,-4.620910231940988847e-06,-7.587187839296868352e-01,-9.189936061918131394e-01,1.602748222621263319e-01,2.909454848452352429e-10,8.601717116363261084e-10
3.600000000000000089e+00,9.999503830538720717e-01,1.243090277345357698e-03,-2.188371782069320048e-03,7.817751157668586257e-04,2.606001704575944153e-05,-5.946336224448745603e-06,-7.587520124551043743e-01,-9.263761755550387056e-01,1.676241630999343590e-01,3.243559243325074302e-10,8.748644031442154301e-10
3.610000000000000320e+00,9.999552176795123426e-01,1.380254887323020428e-03,-2.159089536281001698e-03,8.686575615155664671e-04,2.509821594073483614e-05,-7.110118696087248594e-06,-7.587950935863512214e-01,-9.317955916215955314e-01,1.730004980352442545e-01,3.569028204486065960e-10,8.252509786643713596e-10
3.620000000000000107e+00,9.999577295320488668e-01,1.506070139733667540e-03,-2.087332870333140963e-03,9.574569958001578028e-04,2.405337506078710337e-05,-8.099545275519750569e-06,-7.588501114417355309e-01,-9.368097132868296040e-01,1.779596018450940453e-01,3.854802227759012907e-10,6.762588267150704269e-10
3.630000000000000338e+00,9.999570194168745374e-01,1.618488121900912716e-03,-1.977339240679401155e-03,1.047798919326794337e-03,2.292580328036302476e-05,-8.917615199719071406e-06,-7.589023733764505009e-01,-9.411706287334191678e-01,1.822682553569686670e-01,4.079133251335893233e-10,6.043543443468024634e-10
3.640000000000000124e+00,9.999523742397079529e-01,1.714160721583633286e-03,-1.839081293728646229e-03,1.139322661162415302e-03,2.168268715899328435e-05,-9.568259822666310514e-06,-7.589543357540468049e-01,-9.434897988675118308e-01,1.845354631134650258e-01,4.232995459052854524e-10,6.820815023900195229e-10
3.650000000000000355e+00,9.999433368104826414e-01,1.789911000656116804e-03,-1.688108774122272808e-03,1.231625757661021026e-03,2.027231277913351415e-05,-1.006812444639146237e-05,-7.590118271479775469e-01,-9.438171858371808831e-01,1.848053586892033640e-01,4.340012685153515474e-10,8.763438863468309137e-10
3.660000000000000142e+00,9.999296553732786030e-01,1.845178903712993380e-03,-1.542499596769935028e-03,1.324208329802051233e-03,1.867257830350987352e-05,-1.047223007901043866e-05,-7.590753159101153447e-01,-9.430675857112700289e-01,1.839922698011546565e-01,4.412006142835615380e-10,1.016909445539226908e-09
3.670000000000000373e+00,9.999112821801604545e-01,1.881476659887034320e-03,-1.417865250053627901e-03,1.416478386264525668e-03,1.693414724797501388e-05,-1.086243882783656859e-05,-7.591364978896077975e-01,-9.414078011950324232e-01,1.822713033054246257e-01,4.426509514163131303e-10,1.126996718170403255e-09
3.680000000000000160e+00,9.998885484296772264e-01,1.899111317435895480e-03,-1.322303763028775296e-03,1.507837638696989764e-03,1.516986066848079820e-05,-1.129583845758855701e-05,-7.591948515112123541e-01,-9.381298494859915404e-01,1.789349979747791586e-01,4.364448522970651441e-10,1.150779471714713509e-09
3.690000000000000391e+00,9.998623539355272483e-01,1.895047053731835785e-03,-1.253986576950784143e-03,1.597789514249878208e-03,1.349328717782021463e-05,-1.177434683972760919e-05,-7.592528989275041384e-01,-9.331705181880067812e-01,1.739176192605026150e-01,4.233797199327680871e-10,1.112408831716038549e-09
3.700000000000000178e+00,9.998341748367177706e-01,1.864042054037840608e-03,-1.203360415142442665e-03,1.685989061933373728e-03,1.195576968554472180e-05,-1.227003148277393899e-05,-7.593113297322384714e-01,-9.271274063617516159e-01,1.678160766295130890e-01,4.063373288656857389e-10,1.065177945847040064e-09
3.709999999999999964e+00,9.998058337233073356e-01,1.801820925479629982e-03,-1.159514872207862085e-03,1.772211132661962027e-03,1.052590483899100426e-05,-1.276247029478208354e-05,-7.593651149647615561e-01,-9.203123625615835524e-01,1.609472475968220240e-01,3.910965964448522000e-10,1.018678696951269558e-09
3.720000000000000195e+00,9.997790775938197871e-01,1.708437112463280809e-03,-1.117072347683784744e-03,1.856271085014625163e-03,9.122350080498778179e-06,-1.323640789127841121e-05,-7.594084394245100844e-01,-9.116665975649300702e-01,1.522581581404200135e-01,3.838140998844261234e-10,9.249465637850562416e-10
3.729999999999999982e+00,9.997551993290804129e-01,1.590205019686746941e-03,-1.078703178686304769e-03,1.937938025836505405e-03,7.676622300426125665e-06,-1.365557092533611670e-05,-7.594556408514929746e-01,-9.005624886393168715e-01,1.411068477878239524e-01,3.867813048973471492e-10,9.227565378466806578e-10
3.740000000000000213e+00,9.997349335413271421e-01,1.458057232421920918e-03,-1.051213777276816756e-03,2.016866609322702942e-03,6.172974377298622877e-06,-1.396456438672512826e-05,-7.595050287913449605e-01,-8.881221858708211458e-01,1.286171570794762131e-01,3.994874500533751180e-10,9.024065938945113885e-10
3.750000000000000000e+00,9.997185572813229726e-01,1.322431231358203859e-03,-1.038745369865302004e-03,2.092570547871563848e-03,4.623036767572765057e-06,-1.413099863695304889e-05,-7.595590638421251262e-01,-8.739143310219290584e-01,1.143552671798039322e-01,4.203893378939813992e-10,8.115108585116104223e-10
3.760000000000000231e+00,9.997060147568634925e-01,1.189232027298764514e-03,-1.039463729492484884e-03,2.164448358387912903e-03,3.005301686231912353e-06,-1.419033064858863253e-05,-7.596261313044906371e-01,-8.595755166543679326e-01,9.994938534987732326e-02,4.479607488287557863e-10,9.210616713772878938e-10
3.770000000000000018e+00,9.996969828598841756e-01,1.060567243252796702e-03,-1.047935601153640811e-03,2.231843045744492677e-03,1.253313427605607628e-06,-1.425141387135555866e-05,-7.596927045123650357e-01,-8.450793240586464972e-01,8.538661954628147532e-02,4.796029950717842655e-10,1.050974196559195661e-09
3.780000000000000249e+00,9.996909515991965200e-01,9.374879430856128361e-04,-1.058988519453027541e-03,2.294105301127623547e-03,-6.808696995861267899e-07,-1.444807901655357066e-05,-7.597715046273616490e-01,-8.302248750105427622e-01,7.045337038318107148e-02,5.110480595524189296e-10,1.136600591422620710e-09
3.790000000000000036e+00,9.996873733065155809e-01,8.200802867562859751e-04,-1.068672231018873630e-03,2.350641300953775457e-03,-2.765378079588442706e-06,-1.486058897817923821e-05,-7.598608245792963789e-01,-8.166250263295808942e-01,5.676420175028454307e-02,5.385473565367055063e-10,1.105945113266670887e-09
3.800000000000000266e+00,9.996857861982207938e-01,7.054868459774534147e-04,-1.072844903979116487e-03,2.400933688575085465e-03,-4.907279228399559038e-06,-1.546808657859895689e-05,-7.599516705475078959e-01,-8.040581607011814125e-01,4.410649015367346798e-02,5.600843367743785868e-10,9.682006307798474154e-10
3.810000000000000053e+00,9.996858221735165362e-01,5.876151654926592806e-04,-1.066416087035302078e-03,2.444529233461788503e-03,-7.024464278689046536e-06,-1.618394052119850396e-05,-7.600557382790370520e-01,-7.931725404357163889e-01,3.311680215667928834e-02,5.746900437215689970e-10,9.707401549263749985e-10
3.820000000000000284e+00,9.996871445235677722e-01,4.597377950180651538e-04,-1.044622381160412519e-03,2.481010544959366768e-03,-9.084651256215332531e-06,-1.694493118304647193e-05,-7.601619476113413709e-01,-7.853038893867821946e-01,2.514194177544082712e-02,5.798507408599911519e-10,1.011295491792907342e-09
3.830000000000000071e+00,9.996894879533589906e-01,3.180094312701151711e-04,-1.005161640027302282e-03,2.509988809248608118e-03,-1.108061540111321920e-05,-1.775684951075175974e-05,-7.602627691299749246e-01,-7.795211030673111496e-01,1.925833393733623194e-02,5.713695862580915378e-10,1.026833951200956108e-09
3.840000000000000302e+00,9.996928586315030341e-01,1.637794152823848336e-04,-9.490111824758316840e-04,2.531131296800809890e-03,-1.298539696130724309e-05,-1.864961685064102527e-05,-7.603614030874997765e-01,-7.753535712646358879e-01,1.499216817713616527e-02,5.474000335020887615e-10,1.003650274000733589e-09
3.850000000000000089e+00,9.996976982118154220e-01,3.768712508723912547e-06,-8.786664045389599000e-04,2.544197657876053325e-03,-1.473681366768355115e-05,-1.961134541173229328e-05,-7.604596520891715450e-01,-7.734008437062969143e-01,1.294119161712539538e-02,5.127815818544665225e-10,9.226188701916271384e-10
3.860000000000000320e+00,9.997047832932283162e-01,-1.520630590890525503e-04,-7.954358393693150911e-04,2.549058741328573928e-03,-1.626067267351143626e-05,-2.058925413100079802e-05,-7.605505825222957927e-01,-7.743574559544622593e-01,1.380687343216649259e-02,4.753964532454503069e-10,7.924334521902665074e-10
3.870000000000000107e+00,9.997149771303128762e-01,-2.941514979696701476e-04,-6.992609926302832506e-04,2.545700760236438171e-03,-1.750825358669976412e-05,-2.154241634594262749e-05,-7.606275489881499929e-01,-7.771376028309685546e-01,1.651005384281851313e-02,4.401276709189491885e-10,8.164318110459589661e-10
3.880000000000000338e+00,9.997290676899214246e-01,-4.168033989595171023e-04,-5.913451576785185276e-04,2.534223984032789659e-03,-1.847004203689217366e-05,-2.246517857202841653e-05,-7.607003228959102747e-01,-7.812013360914930038e-01,2.050101319558277763e-02,4.100640206058859116e-10,7.430442927613967186e-10
3.890000000000000124e+00,9.997476231278449310e-01,-5.198721577314767504e-04,-4.756727028371776265e-04,2.514830599824856468e-03,-1.914568390834407409e-05,-2.335834936421533141e-05,-7.607698307603699694e-01,-7.869602562675506174e-01,2.619042550718069656e-02,3.880117526560006154e-10,7.615403863070469015e-10
3.900000000000000355e+00,9.997707507085143996e-01,-6.078375190479034683e-04,-3.569485472413646892e-04,2.487802514067084803e-03,-1.950149709145616124e-05,-2.419911050936225059e-05,-7.608370320074356874e-01,-7.946535790382092124e-01,3.381654703077353191e-02,3.760784292141940766e-10,7.739022755970381695e-10
3.910000000000000142e+00,9.997978469488503217e-01,-6.872462415073153121e-04,-2.373381388809701431e-04,2.453488739795165428e-03,-1.947575941311267147e-05,-2.494324871130059303e-05,-7.608984386400237110e-01,-8.037853152815198632e-01,4.288687664149609668e-02,3.744492308449967047e-10,7.823528491712750110e-10
3.920000000000000373e+00,9.998275592218865970e-01,-7.644615325190789882e-04,-1.158676107566624692e-04,2.412308706929558021e-03,-1.904207586444638963e-05,-2.554041312942495638e-05,-7.609564085483628837e-01,-8.134809188448793860e-01,5.252451029651655084e-02,3.791744031365540610e-10,7.719962447083617008e-10
3.930000000000000160e+00,9.998580872857482094e-01,-8.441357936424695408e-04,8.495722616476299031e-06,2.364742505754162481e-03,-1.826204130855279588e-05,-2.594171021785767026e-05,-7.610129467610079468e-01,-8.229353497842513132e-01,6.192240302324340112e-02,3.862765665369609127e-10,8.266320961070050544e-10
3.940000000000000391e+00,9.998875769049496709e-01,-9.270940579958695518e-04,1.326546020683751160e-04,2.311283462653557740e-03,-1.725899238639717922e-05,-2.610327733708717141e-05,-7.610771404814788976e-01,-8.326448310222330784e-01,7.156769054075422243e-02,3.952565705729199855e-10,1.001664973188098884e-09
3.950000000000000178e+00,9.999143270078770795e-01,-1.007876597279781187e-03,2.482793132739738321e-04,2.252382603840069782e-03,-1.613403766880851061e-05,-2.598801650347099296e-05,-7.611413880850091962e-01,-8.433769563034415606e-01,8.223556821843239217e-02,4.049186838794260945e-10,1.152537398851904982e-09
3.960000000000000409e+00,9.999368926353666698e-01,-1.075236747867526401e-03,3.459337496899977265e-04,2.188446789848618509e-03,-1.491160270509910926e-05,-2.556464003507981047e-05,-7.611969055453617905e-01,-8.537831490027282255e-01,9.258624345736637951e-02,4.109098391183747125e-10,1.225284984585073289e-09
3.970000000000000195e+00,9.999542482047858449e-01,-1.117504984298892242e-03,4.215580359606656432e-04,2.119906949559612758e-03,-1.356518403695658592e-05,-2.481909445624183670e-05,-7.612576705569868984e-01,-8.631253277270860558e-01,1.018676571700991573e-01,4.090326303975908380e-10,1.173446229074670555e-09
3.979999999999999982e+00,9.999659572564457699e-01,-1.129319759903445446e-03,4.794910923015541161e-04,2.047291859193528085e-03,-1.208663936009828047e-05,-2.378397912437712927e-05,-7.613222401472162781e-01,-8.731647607416622714e-01,1.118425205944459933e-01,3.993359389868191378e-10,1.008820360581808018e-09
3.990000000000000213e+00,9.999721658635146726e-01,-1.114134430200417521e-03,5.291174346861121473e-04,1.971218535347516593e-03,-1.052414602181361637e-05,-2.254951887138700195e-05,-7.613772428283355209e-01,-8.832091088544168356e-01,1.218318660260813285e-01,3.846538727980256724e-10,7.987088768146577422e-10
4.000000000000000000e+00,9.999734019092435533e-01,-1.081034442014866146e-03,5.782448086042287156e-04,1.892278119357318576e-03,-8.953355369593405766e-06,-2.122024087349912185e-05,-7.614373432245605811e-01,-8.933847405004248232e-01,1.319473972758642144e-01,3.676070930694014161e-10,6.502576255229541857e-10
4.009999999999999787e+00,9.999703390879860487e-01,-1.039443436441759390e-03,6.289402597529294850e-04,1.810897849885830880e-03,-7.413358220530477775e-06,-1.984786145262824739e-05,-7.614884630811808996e-01,-9.044997468369296856e-01,1.430112837557487304e-01,3.487723080483739769e-10,6.549654152365746995e-10
4.020000000000000462e+00,9.999636946704988372e-01,-9.956093051748425918e-04,6.786537449362112229e-04,1.727300377972410938e-03,-5.872563685807310263e-06,-1.840935898019060798e-05,-7.615306984992529227e-01,-9.146342001370556529e-01,1.531035016378027025e-01,3.278018541484049315e-10,7.324518769280530250e-10
4.030000000000000249e+00,9.999542462881710891e-01,-9.516561636165463611e-04,7.251514290794955093e-04,1.641612960448153927e-03,-4.261963217709664425e-06,-1.684766790916848335e-05,-7.615773081811593181e-01,-9.247626175256306036e-01,1.631853093444712854e-01,3.059097793169081843e-10,7.138696300756919300e-10
4.040000000000000036e+00,9.999428285290093976e-01,-9.061634282559504275e-04,7.711222847935318096e-04,1.554047339390940939e-03,-2.546103976191927169e-06,-1.512540865702130163e-05,-7.616100938690575362e-01,-9.346561117165939070e-01,1.730460178475364263e-01,2.844304055688232737e-10,7.471885332677175029e-10
4.049999999999999822e+00,9.999302857274066092e-01,-8.555283141909348103e-04,8.241849551936029743e-04,1.464995677846880374e-03,-7.603008333898791041e-07,-1.324796785829933649e-05,-7.616354520385140159e-01,-9.426817381716133815e-01,1.810462861330993933e-01,2.642777931752794715e-10,7.755580622159641280e-10
4.060000000000000497e+00,9.999174127554422142e-01,-7.959838705547411407e-04,8.919901282851204309e-04,1.374957351337340299e-03,1.022535720731040185e-06,-1.126069518176763612e-05,-7.616601136009930606e-01,-9.489325979564223745e-01,1.872724843554293417e-01,2.466698903972568116e-10,6.795393137082328394e-10
4.070000000000000284e+00,9.999049243916970919e-01,-7.261420984804521335e-04,9.772743031739713690e-04,1.284372692706627506e-03,2.754483869578008810e-06,-9.238491901773713660e-06,-7.616777959704628120e-01,-9.535697482363116873e-01,1.918919522658488197e-01,2.329023795913154392e-10,7.232674459345389550e-10
4.080000000000000071e+00,9.998934756976666227e-01,-6.490827534187879055e-04,1.077232020617499260e-03,1.193527378845453055e-03,4.436124880496696112e-06,-7.266249038376286972e-06,-7.616878834416304089e-01,-9.550908414724132989e-01,1.934029580307828622e-01,2.240188382791068497e-10,8.364673398375543911e-10
4.089999999999999858e+00,9.998836778064256192e-01,-5.727069516945211243e-04,1.185987646707414075e-03,1.102609690129371673e-03,6.086800051749758177e-06,-5.407418377655328380e-06,-7.617063696054856559e-01,-9.541573061572312664e-01,1.924509365517456383e-01,2.215675948132228809e-10,8.371401349904772360e-10
4.100000000000000533e+00,9.998760315887016414e-01,-5.083649105133496941e-04,1.296107011023810238e-03,1.011847585856851276e-03,7.709181711937265741e-06,-3.677434221916217414e-06,-7.617223928989762527e-01,-9.517118694788538891e-01,1.899894765798776919e-01,2.269365909529938043e-10,8.661311667879090237e-10
4.110000000000000320e+00,9.998708285567688980e-01,-4.685662477548470871e-04,1.397998294080856361e-03,9.215942010195910276e-04,9.289905971907691881e-06,-2.039605931381390502e-06,-7.617344267041875616e-01,-9.464578736311299867e-01,1.847234469269424528e-01,2.376316874616226511e-10,1.060800114416338147e-09
4.120000000000000107e+00,9.998681531795179378e-01,-4.635613019747248232e-04,1.479694902219573071e-03,8.323108023463518523e-04,1.082655711734890982e-05,-4.220953771101394954e-07,-7.617561339762122241e-01,-9.387298618457965427e-01,1.769737278695842908e-01,2.504285898215929699e-10,1.095872281808851767e-09
4.129999999999999893e+00,9.998678914431716747e-01,-4.967501247262524509e-04,1.529491005359318251e-03,7.445018932647883697e-04,1.234436308664200275e-05,1.250978649176178319e-06,-7.617795964767446470e-01,-9.294743157271694312e-01,1.676947192504248119e-01,2.662729526722632287e-10,1.045661779386364287e-09
4.140000000000000568e+00,9.998696393445021258e-01,-5.619378855852917142e-04,1.540918730292040878e-03,6.586768496083416540e-04,1.388349194756273634e-05,3.015110080929834100e-06,-7.618072254578414082e-01,-9.182365578663732597e-01,1.564293324085318238e-01,2.860431634039182114e-10,1.030439955584938616e-09
4.150000000000000355e+00,9.998726937119932767e-01,-6.462816319555102348e-04,1.516260029473088643e-03,5.753533178767521747e-04,1.546747592125964602e-05,4.824129127191338386e-06,-7.618454345953753482e-01,-9.061503045702841153e-01,1.443048699749088226e-01,3.080321827010502526e-10,1.062066212753620675e-09
4.160000000000000142e+00,9.998762054744366745e-01,-7.374502210675909454e-04,1.464458854335010368e-03,4.950629191814428717e-04,1.707900344709634469e-05,6.554013947155822020e-06,-7.618835215976951236e-01,-8.934930195173802492e-01,1.316094979196850701e-01,3.302545423496374786e-10,1.105239233467614213e-09
4.169999999999999929e+00,9.998793645082044712e-01,-8.287821597562721430e-04,1.393909056787612840e-03,4.183254149698718773e-04,1.866613925240751472e-05,8.070799041104150426e-06,-7.619251688116607246e-01,-8.794784583510357745e-01,1.175532895393750360e-01,3.509223081509967311e-10,1.147361761155707427e-09
4.180000000000000604e+00,9.998815350438068350e-01,-9.190136677810242620e-04,1.305990749889891864e-03,3.456055895704087375e-04,2.017947985053850294e-05,9.311414700548097947e-06,-7.619779842415279614e-01,-8.650689299186569148e-01,1.030909456771289257e-01,3.694396871508270269e-10,1.123922066526006347e-09
4.190000000000000391e+00,9.998822834116842806e-01,-1.008759560041874769e-03,1.194714312508546100e-03,2.772978827171941781e-04,2.161047493086630330e-05,1.029998378624656611e-05,-7.620349974286613204e-01,-8.512308447658116783e-01,8.919584733715034408e-02,3.866856359920079610e-10,9.706520032182197610e-10
4.200000000000000178e+00,9.998813011208440571e-01,-1.097152542810423455e-03,1.052035053954337952e-03,2.137613660371453931e-04,2.299307729469901069e-05,1.109020017317021362e-05,-7.620971431442596922e-01,-8.379744820694895457e-01,7.587733892522989521e-02,4.014444631844854812e-10,1.041070785134934340e-09
4.209999999999999964e+00,9.998783707258477316e-01,-1.179946025714923540e-03,8.743336412266550315e-04,1.553763343562349845e-04,2.436198639666799565e-05,1.170377337308042953e-05,-7.621656463228505540e-01,-8.263133260937682856e-01,6.414767977091773155e-02,4.103480800471362798e-10,1.159716322973736169e-09
4.220000000000000639e+00,9.998734143315599621e-01,-1.249486320308404539e-03,6.663923280715619134e-04,1.025675880031816904e-04,2.570541028827274591e-05,1.212351595555250902e-05,-7.622279549983539404e-01,-8.156986845306082312e-01,5.347072953225427694e-02,4.125489087477773768e-10,1.170056496135885027e-09
4.230000000000000426e+00,9.998665173639575965e-01,-1.296831117896601144e-03,4.414292757666712897e-04,5.576386379660949126e-05,2.696033801613117054e-05,1.232628574876040478e-05,-7.622978546050824811e-01,-8.059619784284874910e-01,4.366412382340498916e-02,4.094905834980823402e-10,1.061291943216247091e-09
4.240000000000000213e+00,9.998579617225245020e-01,-1.314942523975855693e-03,2.174612397629058832e-04,1.531595242279620671e-05,2.805631309519067385e-05,1.230877747422043357e-05,-7.623706239470257051e-01,-7.987564585074422574e-01,3.638583456041655922e-02,4.013591594112341177e-10,8.781324556395020409e-10
4.250000000000000000e+00,9.998483367792311283e-01,-1.301008712901124400e-03,1.193668698990650961e-05,-1.856596299287163184e-05,2.896155989151872649e-05,1.208844030600019021e-05,-7.624326119687129255e-01,-7.934052147264101240e-01,3.097260275769721238e-02,3.875058537804309413e-10,7.981544314361599390e-10
4.259999999999999787e+00,9.998385952468686888e-01,-1.256774880517639486e-03,-1.632894687782876465e-04,-4.580469567335043897e-05,2.968493345169771508e-05,1.169078693458072429e-05,-7.624885585554241896e-01,-7.883219209896910051e-01,2.583336243426678433e-02,3.693726955592170540e-10,7.629672449382951527e-10
4.270000000000000462e+00,9.998299092203598581e-01,-1.187225789282618949e-03,-3.056477661636943736e-04,-6.637939358858417844e-05,3.024154678397640372e-05,1.113691782523825408e-05,-7.625498962021550753e-01,-7.844379182891032531e-01,2.188802208694818827e-02,3.509424421260033172e-10,6.452818279711891591e-10
4.280000000000000249e+00,9.998233979598964982e-01,-1.098927390350463084e-03,-4.230054569342232124e-04,-8.023249813607950473e-05,3.063005103212188408e-05,1.044345970653375971e-05,-7.626070660949761937e-01,-7.826059568891459151e-01,1.999889079416969709e-02,3.372466828642065441e-10,6.416973619138843787e-10
4.290000000000000036e+00,9.998198819004582294e-01,-9.991876397046693496e-04,-5.302257967216375024e-04,-8.722158055415327800e-05,3.084620740837360690e-05,9.639042279203064405e-06,-7.626595031961594939e-01,-7.823163134050571399e-01,1.965681020889765984e-02,3.323607444785953218e-10,6.971572208414045235e-10
4.299999999999999822e+00,9.998197547797303963e-01,-8.957737166596018786e-04,-6.413975498842157830e-04,-8.714401473210482284e-05,3.090960410462030946e-05,8.775827922792001396e-06,-7.627077762416664131e-01,-7.828396685042036118e-01,2.013189226253722999e-02,3.374332413540823077e-10,7.365990040142378348e-10
4.310000000000000497e+00,9.998230020895827463e-01,-7.960274970630239200e-04,-7.624534634263893445e-04,-7.981666589518976061e-05,3.087074415814198240e-05,7.909062416368966962e-06,-7.627605730130365691e-01,-7.839502200405853438e-01,2.118964702754872614e-02,3.505217766795655141e-10,7.615015285011850210e-10
4.320000000000000284e+00,9.998293128568398469e-01,-7.053612355564180649e-04,-8.893406630935897679e-04,-6.515740586769645250e-05,3.079177883223761813e-05,7.061296242196733752e-06,-7.628234245749754283e-01,-7.868876949252574526e-01,2.406427035028204861e-02,3.682641440673883796e-10,7.835949666912256362e-10
4.330000000000000071e+00,9.998381788970385209e-01,-6.260120242395245680e-04,-1.012487083079657152e-03,-4.321040737575326286e-05,3.071624542999764333e-05,6.221875557254450228e-06,-7.628875176970270067e-01,-7.922848512351186034e-01,2.939733353809157596e-02,3.887083623952240717e-10,7.997809081672357934e-10
4.339999999999999858e+00,9.998489103571829295e-01,-5.562678111651901854e-04,-1.124047626134313648e-03,-1.409997768558190565e-05,3.065074943777513675e-05,5.390468537024483488e-06,-7.629498852660989705e-01,-7.990989601347632254e-01,3.614907486866428266e-02,4.116783135807090393e-10,7.355525077912261622e-10
4.350000000000000533e+00,9.998606221422086104e-01,-4.905536333127232451e-04,-1.222961965467574000e-03,2.203937306273193490e-05,3.057602039070817846e-05,4.608207509241784932e-06,-7.630184443534536731e-01,-8.069254223252088076e-01,4.390697797175514144e-02,4.364739797176651006e-10,6.438032329469933757e-10
4.360000000000000320e+00,9.998722856214409260e-01,-4.218830194997733366e-04,-1.314410555538971393e-03,6.509324802612570136e-05,3.047579907658674493e-05,3.933473303871955986e-06,-7.630914169396052493e-01,-8.162710931096347489e-01,5.317967617002949954e-02,4.607470063174169397e-10,6.896163640135455353e-10
4.370000000000000107e+00,9.998828554949076297e-01,-3.462673167558867485e-04,-1.404869597996045473e-03,1.149432519665059691e-04,3.034396867160511429e-05,3.394794298392151214e-06,-7.631667473954018011e-01,-8.265608340711197988e-01,6.339408667571805323e-02,4.812765942117512084e-10,8.170448762001569776e-10
4.379999999999999893e+00,9.998914220727115332e-01,-2.647943823835921290e-04,-1.497983059391094947e-03,1.714207865701999596e-04,3.015652670477400379e-05,2.978222290255572596e-06,-7.632508413586219786e-01,-8.385156474882387023e-01,7.526480612961669592e-02,4.963885201105388366e-10,9.518679178199818125e-10
4.390000000000000568e+00,9.998973163774255157e-01,-1.802639542399266104e-04,-1.594607235870113210e-03,2.342677486993468487e-04,2.985394986531509254e-05,2.653205198110466090e-06,-7.633284905633658246e-01,-8.517511351209381409e-01,8.842264455757231634e-02,5.056809420692688216e-10,1.065588062232336597e-09
4.400000000000000355e+00,9.999001603283471651e-01,-9.199964057017775032e-05,-1.694656965309551590e-03,3.031120173192780316e-04,2.937533782830655752e-05,2.399247510314424997e-06,-7.634031915032510884e-01,-8.647384792101946438e-01,1.013352877069435970e-01,5.084837301911204484e-10,1.146134076535076929e-09
4.410000000000000142e+00,9.998998772639944299e-01,4.621663888424586722e-06,-1.796646509212439192e-03,3.774647977915713474e-04,2.870854276133167447e-05,2.215283388197891966e-06,-7.634781718401940642e-01,-8.772115385623722172e-01,1.137333667221781114e-01,5.045861121515950552e-10,1.165114005274858755e-09
4.419999999999999929e+00,9.998966578470439570e-01,1.133099198669395999e-04,-1.895076077556933627e-03,4.567468566998707192e-04,2.788803463338852492e-05,2.118907660247597466e-06,-7.635530028990132889e-01,-8.894193521073681108e-01,1.258663492083548219e-01,4.937378599780339844e-10,1.198430021887020303e-09
4.430000000000000604e+00,9.998909338046995110e-01,2.327583188935617949e-04,-1.979846562463957304e-03,5.403344003052525492e-04,2.694166109255588634e-05,2.133830425471922656e-06,-7.636250445358532257e-01,-9.013859984561838345e-01,1.377609539203306643e-01,4.768235437265743547e-10,1.341354582962139830e-09
4.440000000000000391e+00,9.998833370569233381e-01,3.579398081867194142e-04,-2.040254351283186159e-03,6.276087666963275045e-04,2.585415038557207468e-05,2.263542196922513936e-06,-7.636919839042446423e-01,-9.130085081881021969e-01,1.493165242838575824e-01,4.567169805533616920e-10,1.396700977096543284e-09
4.450000000000000178e+00,9.998745957175563248e-01,4.847237105880181692e-04,-2.071150566532093274e-03,7.180022896495844020e-04,2.458402182026146252e-05,2.476890690701494325e-06,-7.637510156662492555e-01,-9.236213577751293258e-01,1.598703421088800980e-01,4.361973658640746782e-10,1.325435539101249560e-09
4.459999999999999964e+00,9.998654214917216398e-01,6.124880573313848733e-04,-2.076493201084168849e-03,8.110215503180560849e-04,2.310176557382187775e-05,2.729709295766936069e-06,-7.638024328859902568e-01,-9.324569345375691709e-01,1.686545016515788864e-01,4.180245686274289749e-10,1.254411685636114271e-09
4.470000000000000639e+00,9.998564199098419758e-01,7.420492999363651832e-04,-2.067278115089671384e-03,9.062090006309047761e-04,2.140824628730592051e-05,2.997198460865226576e-06,-7.638515027806146440e-01,-9.390451409576382469e-01,1.751936381770235751e-01,4.053777154608183443e-10,1.214157441253860270e-09
4.480000000000000426e+00,9.998480300089365169e-01,8.708079809044890623e-04,-2.055151438323054355e-03,1.003035865438065390e-03,1.952894586216858078e-05,3.273156357095998726e-06,-7.639048590375649983e-01,-9.443012295810457868e-01,1.803963705434807885e-01,3.993344136000946547e-10,1.132789417823687472e-09
4.490000000000000213e+00,9.998405260660427896e-01,9.898107855458055260e-04,-2.047041542560065330e-03,1.100798016142838639e-03,1.749793697873124851e-05,3.543708844240112613e-06,-7.639558219559295926e-01,-9.488634141344831630e-01,1.849075921785535981e-01,3.977108887774537303e-10,1.110875835763636132e-09
4.500000000000000000e+00,9.998340657279822796e-01,1.086171190998747125e-03,-2.044856251929891722e-03,1.198613743642268272e-03,1.534307713959254347e-05,3.780234241049128170e-06,-7.639992980578957926e-01,-9.517490447328277314e-01,1.877497466749319943e-01,3.969118548716605698e-10,1.151456707759734854e-09
4.509999999999999787e+00,9.998287505884296822e-01,1.149346723576345417e-03,-2.048117305826776136e-03,1.295546495166966959e-03,1.308430769888207216e-05,3.955669034581893205e-06,-7.640405329454884598e-01,-9.518346235751871109e-01,1.877940906296986234e-01,3.951995936407924773e-10,1.082589351497631469e-09
4.520000000000000462e+00,9.998246548634919240e-01,1.175828368943089694e-03,-2.054617498332427742e-03,1.390773633303573308e-03,1.074790548295971736e-05,4.046675469754857549e-06,-7.640906041683809269e-01,-9.500532160325413367e-01,1.859626118641604098e-01,3.945357014874264464e-10,9.426366354148285609e-10
4.530000000000000249e+00,9.998217614105713302e-01,1.168401056293994541e-03,-2.058722355952912354e-03,1.483694286902278872e-03,8.377774622973867787e-06,4.018497941520655681e-06,-7.641363100489049209e-01,-9.471458646101221790e-01,1.830095545612172858e-01,3.966120528429973492e-10,9.290597180466875216e-10
4.540000000000000036e+00,9.998198843222030341e-01,1.131561785066926727e-03,-2.051521205849395849e-03,1.573922928782530220e-03,6.025752675992982161e-06,3.833386210175088658e-06,-7.641796146450013927e-01,-9.418686344253227594e-01,1.776890197803213944e-01,3.980653367326613182e-10,8.939147200237584912e-10
4.549999999999999822e+00,9.998187188922085245e-01,1.068017807094786067e-03,-2.024959272051166537e-03,1.661192004272630781e-03,3.732245474717613538e-06,3.490104750732058306e-06,-7.642255832717532726e-01,-9.345749588179081968e-01,1.703493755461549242e-01,3.942294009524171091e-10,9.356728725151697290e-10
4.560000000000000497e+00,9.998179624648517727e-01,9.795376268243250265e-04,-1.976942210441332524e-03,1.745238346711008295e-03,1.518911915116760843e-06,3.046099924949154715e-06,-7.642724280959778405e-01,-9.255973894243496591e-01,1.613249613283718187e-01,3.829750967965759298e-10,1.239079283621435934e-09
4.570000000000000284e+00,9.998174299409964272e-01,8.705560269928868528e-04,-1.912930483211414427e-03,1.825749634489220920e-03,-6.089843781343655679e-07,2.591253359300014386e-06,-7.643221735086780377e-01,-9.158220749526118087e-01,1.514999014439337433e-01,3.643494308964538688e-10,1.381707859238190395e-09
4.580000000000000071e+00,9.998171454063555785e-01,7.495726533515366082e-04,-1.842872703339936595e-03,1.902394866561496348e-03,-2.664383485497239656e-06,2.199843652764368087e-06,-7.643642885754792227e-01,-9.056132158639188523e-01,1.412489272884396574e-01,3.397754290669318941e-10,1.327320697797063076e-09
4.589999999999999858e+00,9.998173663954021961e-01,6.258721701540998763e-04,-1.775859335801837583e-03,1.974895372096186277e-03,-4.677185382386322832e-06,1.896744379426327279e-06,-7.643976951107182005e-01,-8.936792383387648364e-01,1.292815432280466359e-01,3.113979079648687471e-10,1.203772859170726406e-09
4.600000000000000533e+00,9.998185080409198733e-01,5.049254103167752751e-04,-1.716035498309507242e-03,2.043072680196187079e-03,-6.675884860140984010e-06,1.647224168814346244e-06,-7.644358999734278681e-01,-8.809083867792841804e-01,1.164724868058562707e-01,2.838481517578370598e-10,1.095638912929075559e-09
4.610000000000000320e+00,9.998209427024417062e-01,3.876365478286420557e-04,-1.662488533261911351e-03,2.106849299181209369e-03,-8.666805596879161060e-06,1.375363629151159896e-06,-7.644708429900873847e-01,-8.684804765112416058e-01,1.040096335211541934e-01,2.611949296119646060e-10,9.761100816518819556e-10
4.620000000000000107e+00,9.998248272824530325e-01,2.739350224938160534e-04,-1.612319747159768595e-03,2.166220569640154008e-03,-1.063791186878470794e-05,1.013441219384372781e-06,-7.645016372753350442e-01,-8.564185850112959741e-01,9.191694773596094381e-02,2.437746742679325622e-10,8.091078917971117335e-10
4.629999999999999893e+00,9.998301000511806702e-01,1.657698174094836784e-04,-1.563004437008664498e-03,2.221213273582506569e-03,-1.257893054084904232e-05,5.488115028306099822e-07,-7.645265057787437035e-01,-8.441880479130018378e-01,7.966154213425810648e-02,2.297430052723942682e-10,6.559193188593326340e-10
4.640000000000000568e+00,9.998365859126824295e-01,6.573278985234185683e-05,-1.512164230056192282e-03,2.271827162131710102e-03,-1.448288215149460288e-05,2.049049108715046673e-08,-7.645551880697910585e-01,-8.321556884969376622e-01,6.760050042714658980e-02,2.178604484498377852e-10,6.190772339209615893e-10
4.650000000000000355e+00,9.998440783002875420e-01,-2.639244250799093036e-05,-1.456457400850475186e-03,2.317967894011599330e-03,-1.632555007536829869e-05,-5.264388550910925404e-07,-7.645803699596724901e-01,-8.210186242683010782e-01,5.643825430862863674e-02,2.097528346732552710e-10,6.502645089057068617e-10
4.660000000000000142e+00,9.998523266271237553e-01,-1.143157974578646279e-04,-1.391522266717435969e-03,2.359410638991029947e-03,-1.805960707919171385e-05,-1.068284704871442318e-06,-7.646050833933490942e-01,-8.103019983032406781e-01,4.569691490989158389e-02,2.065925795463291198e-10,7.455382977639146702e-10
4.669999999999999929e+00,9.998610277452945061e-01,-2.016461778874702030e-04,-1.313727299894543871e-03,2.395828858164739377e-03,-1.964041479736857053e-05,-1.587727097160776589e-06,-7.646329017481593437e-01,-8.008403168098536806e-01,3.620741506169434382e-02,2.067982543234522923e-10,8.245757410207943394e-10
4.680000000000000604e+00,9.998698930079084057e-01,-2.870650836118539078e-04,-1.222958150473507036e-03,2.426876139960227989e-03,-2.105097476922059192e-05,-2.059027137799562441e-06,-7.646583448325902088e-01,-7.924261363209361697e-01,2.776779148834596783e-02,2.072639235068254388e-10,8.006302287810740381e-10
4.690000000000000391e+00,9.998787412728573631e-01,-3.629163573985306579e-04,-1.123638766635716652e-03,2.452271137473526277e-03,-2.229363441910142872e-05,-2.467278376611233785e-06,-7.646936166106198529e-01,-7.859788856493165055e-01,2.128526903869670459e-02,2.061199113539290662e-10,6.877751701495071757e-10
4.700000000000000178e+00,9.998875022123125955e-01,-4.191450019337020585e-04,-1.021984876935902887e-03,2.471839468878345852e-03,-2.336357552695765436e-05,-2.832064114177738863e-06,-7.647250773852003469e-01,-7.824130621455449575e-01,1.768798476034462441e-02,2.049182905021762931e-10,5.763114430124005594e-10
4.709999999999999964e+00,9.998960652706893049e-01,-4.494717949828563527e-04,-9.215599459163449983e-04,2.485495682108954715e-03,-2.423957616131904618e-05,-3.193555851089712490e-06,-7.647535783968365530e-01,-7.806430195134435035e-01,1.588944111660699210e-02,2.060472608679462156e-10,5.765203869856350138e-10
4.720000000000000639e+00,9.999041293762908067e-01,-4.547220985302767799e-04,-8.213523336292709309e-04,2.493180600935124367e-03,-2.489742376515971100e-05,-3.572122969071337813e-06,-7.647855844480089260e-01,-7.808985479658553386e-01,1.611296351784641603e-02,2.078481656700764530e-10,5.624838372852991597e-10
4.730000000000000426e+00,9.999112776053378226e-01,-4.416403565240351005e-04,-7.178723456017238212e-04,2.494796170688618701e-03,-2.532237288074425216e-05,-3.945845239438504589e-06,-7.648151954369155625e-01,-7.834538727986217754e-01,1.863867736170617823e-02,2.063494564318671588e-10,5.251330481570448683e-10
4.740000000000000213e+00,9.999171771590055213e-01,-4.194391105766682852e-04,-6.087259916225096473e-04,2.490183912405131463e-03,-2.550438177141699196e-05,-4.263994940488595736e-06,-7.648386729341264401e-01,-7.871815507335263584e-01,2.234287779939996346e-02,2.018786894749542777e-10,4.841456124893284141e-10
4.750000000000000000e+00,9.999216153912302563e-01,-3.966156174366428934e-04,-4.941247976697532487e-04,2.479159749221322012e-03,-2.542280175721653746e-05,-4.477873214649734800e-06,-7.648638345692372331e-01,-7.918766140451850566e-01,2.701277947594780959e-02,1.969028951230654086e-10,4.513833751218498946e-10
4.759999999999999787e+00,9.999244321371812960e-01,-3.790450134233180131e-04,-3.751162580300622601e-04,2.461573997352626587e-03,-2.503968194859599726e-05,-4.565261702797138820e-06,-7.648874383859538550e-01,-7.977584229600616084e-01,3.287098457410777413e-02,1.916005405737056583e-10,4.145730425619831294e-10
4.770000000000000462e+00,9.999255450310817750e-01,-3.691697111036765146e-04,-2.507790172669451087e-04,2.437355136829391557e-03,-2.431764373134163320e-05,-4.534948218520994489e-06,-7.649093630962786605e-01,-8.046787571462883371e-01,3.976939405000962796e-02,1.850693764526621975e-10,4.283391419335202954e-10
4.780000000000000249e+00,9.999250357281761481e-01,-3.655329656199809030e-04,-1.179991356114983014e-04,2.406520343693075402e-03,-2.325722477622536746e-05,-4.405166121694224825e-06,-7.649286792078912045e-01,-8.124250621219915036e-01,4.749638291410034074e-02,1.770039412561654568e-10,4.382803009406188721e-10
4.790000000000000036e+00,9.999231857548632751e-01,-3.627480801624639374e-04,2.527786041306692420e-05,2.369158689297194958e-03,-2.192078651253609269e-05,-4.166788146965901795e-06,-7.649458405995310795e-01,-8.208429849116621879e-01,5.589714431213110846e-02,1.683255927335916308e-10,4.929823216315298851e-10
4.799999999999999822e+00,9.999204254267876069e-01,-3.533575670488884744e-04,1.766155994361652852e-04,2.325399774358198786e-03,-2.041136282067362260e-05,-3.764885856940792389e-06,-7.649628538993397120e-01,-8.298651386238374839e-01,6.490228472449781350e-02,1.600068498510589213e-10,4.260622965546190244e-10
4.810000000000000497e+00,9.999172495183185072e-01,-3.318834736483016173e-04,3.292403433319014954e-04,2.275383344869640403e-03,-1.881745352571391125e-05,-3.123621770860069237e-06,-7.649844329492885286e-01,-8.404194889658023193e-01,7.543505601651384618e-02,1.529495548245580495e-10,3.103977075369357408e-10
4.820000000000000284e+00,9.999141223729436367e-01,-2.979876719714551420e-04,4.755632751107198228e-04,2.219244994127381968e-03,-1.717142370793435120e-05,-2.194051405908517478e-06,-7.649965765010683372e-01,-8.523865987905197006e-01,8.739002228945137729e-02,1.478930349990745335e-10,3.091440436975290140e-10
4.830000000000000071e+00,9.999113943223694179e-01,-2.555439598505525583e-04,6.104189317470566211e-04,2.157122259417406426e-03,-1.545298511222788944e-05,-9.788267843668040358e-07,-7.650068556876294945e-01,-8.642037509588931243e-01,9.919689527126361595e-02,1.438769661907452561e-10,2.895701456395727291e-10
4.839999999999999858e+00,9.999092933985649356e-01,-2.091419336747987528e-04,7.313393769869983799e-04,2.089175100360600446e-03,-1.362289715065057772e-05,4.806793607935920452e-07,-7.650203733616424140e-01,-8.767964696131942404e-01,1.117760962515518680e-01,1.405797401018684033e-10,2.651086017380066551e-10
4.850000000000000533e+00,9.999079536007022817e-01,-1.624406491557747582e-04,8.368595098509671280e-04,2.015617132999368826e-03,-1.165250270440276109e-05,2.127398719736196003e-06,-7.650270964343828251e-01,-8.895258541139559050e-01,1.244987576795730660e-01,1.386593137500287531e-10,2.703559598415949949e-10
4.860000000000000320e+00,9.999074554609590493e-01,-1.194053530254284424e-04,9.255448106574900701e-04,1.936756808980017721e-03,-9.534672914875704332e-06,3.899751468208818233e-06,-7.650375467004808527e-01,-9.022140471366890679e-01,1.371765004362081597e-01,1.389898567216635381e-10,2.904461116060019776e-10
4.870000000000000107e+00,9.999078533623502185e-01,-8.501647352259575493e-05,9.969695023495210324e-04,1.853036137813590147e-03,-7.285726725396217274e-06,5.737732972094117956e-06,-7.650417197298020611e-01,-9.149219823507377392e-01,1.498802626209356226e-01,1.424360284889011551e-10,2.993236769555096544e-10
4.879999999999999893e+00,9.999091513901777750e-01,-6.300486395932596440e-05,1.053522106301416116e-03,1.765040757387543579e-03,-4.947887316181150525e-06,7.588455403362322120e-06,-7.650372977085715398e-01,-9.255333056895582722e-01,1.604960079809867324e-01,1.482741710561499306e-10,3.492077738087573380e-10
4.890000000000000568e+00,9.999112607838228639e-01,-5.238098975515807732e-05,1.100544175784398931e-03,1.673461671829374036e-03,-2.586527861743555892e-06,9.399240575233194157e-06,-7.650406482333405034e-01,-9.339299348092391373e-01,1.688892865758986062e-01,1.556201661188569943e-10,3.864444320100801633e-10
4.900000000000000355e+00,9.999139690324228003e-01,-4.613334440101538351e-05,1.143722371079406363e-03,1.579017327709773214e-03,-2.727260072235647134e-07,1.110339349098867905e-05,-7.650474442147960907e-01,-9.411970670122122851e-01,1.761496227974161943e-01,1.626540783848995633e-10,4.372053830081767956e-10
4.910000000000000142e+00,9.999170159101948840e-01,-3.372345737026694675e-05,1.186143775336755699e-03,1.482374100083793961e-03,1.941337388483610119e-06,1.262880287216041909e-05,-7.650572321010988830e-01,-9.477025293171645881e-01,1.826452972160657051e-01,1.668718809431389405e-10,4.288083221837268866e-10
4.919999999999999929e+00,9.999202603404501177e-01,-6.599893648413158900e-06,1.228184461047258751e-03,1.384109188113021591e-03,4.032640893198291413e-06,1.393405412135607237e-05,-7.650612679726349619e-01,-9.530179876979910647e-01,1.879567197253561583e-01,1.684700696101364286e-10,5.039215711377664775e-10
4.930000000000000604e+00,9.999237426967183540e-01,3.637486639248004461e-05,1.269578035035919200e-03,1.284733978031390392e-03,5.995268102808538397e-06,1.502942336378904824e-05,-7.650652254906292749e-01,-9.562956620069766878e-01,1.912304365163474407e-01,1.705290664204779761e-10,4.991718149938151328e-10
4.940000000000000391e+00,9.999275580891483495e-01,8.735181778491912601e-05,1.310226740734825746e-03,1.184756752921559001e-03,7.822315403018776731e-06,1.595200848660147257e-05,-7.650655789487692537e-01,-9.572271395961517992e-01,1.921615606473825177e-01,1.757901663913262232e-10,4.846585355267052364e-10
4.950000000000000178e+00,9.999316793104754408e-01,1.326822733261094546e-04,1.348910473047576193e-03,1.084740396524730855e-03,9.498695795449542720e-06,1.672519039199005610e-05,-7.650706933698145917e-01,-9.554513899822818512e-01,1.903806966124673150e-01,1.839040949554243982e-10,5.737681441075892508e-10
4.959999999999999964e+00,9.999359034081553022e-01,1.582909991581698606e-04,1.382572681331803791e-03,9.853147067778202355e-04,1.100466715678254043e-05,1.734977377715841163e-05,-7.650788103268038043e-01,-9.519348936944126427e-01,1.868560833676088107e-01,1.932577640811297082e-10,5.815372627893111712e-10
4.970000000000000639e+00,9.999399165426404723e-01,1.542653780262427698e-04,1.407579456146756383e-03,8.871301137467584030e-04,1.232608800070901159e-05,1.782602439325956304e-05,-7.650819735873319871e-01,-9.458305867517909915e-01,1.807486131644589766e-01,2.017346958814539103e-10,4.966211886170412981e-10
4.980000000000000426e+00,9.999434234940816069e-01,1.173009076935500346e-04,1.421148336523838209e-03,7.907848703107073956e-04,1.347172446813887989e-05,1.817144223258540319e-05,-7.650896614223297032e-01,-9.367880862738801051e-01,1.716984248515504574e-01,2.067180271164713630e-10,4.023201771730100518e-10
4.990000000000000213e+00,9.999462769567746268e-01,5.116046493475954045e-05,1.421583108621205264e-03,6.967942765801963916e-04,1.448620728147319829e-05,1.841987488709643522e-05,-7.651005007602206254e-01,-9.256002832037094619e-01,1.604997824434888087e-01,2.069534826648872597e-10,4.731981473327095955e-10
5.000000000000000000e+00,9.999485122104349033e-01,-3.393788029858385498e-05,1.408042653364118858e-03,6.056470218675797518e-04,1.543820869515105874e-05,1.861235561947430534e-05,-7.651165463861504534e-01,-9.129605938682092692e-01,1.478440474820588157e-01,2.034048197206577536e-10,5.148219628381411894e-10
5.010000000000000675e+00,9.999502821776455885e-01,-1.229635874042741422e-04,1.380380440089454307e-03,5.179087481540973516e-04,1.638773355099012029e-05,1.878334486612647655e-05,-7.651341871865664501e-01,-8.998813471946256470e-01,1.347471600080592247e-01,1.980479544783162315e-10,5.343856468442709229e-10
5.020000000000000462e+00,9.999517777387899597e-01,-2.000511614571060393e-04,1.338536976864787174e-03,4.342754490577138910e-04,1.736460168693550313e-05,1.894338076393013912e-05,-7.651521720873866172e-01,-8.865302291347855190e-01,1.213780570473988879e-01,1.920606321843518141e-10,5.553912885147838097e-10
5.030000000000000249e+00,9.999531806538528578e-01,-2.548567467582150796e-04,1.281598353087821680e-03,3.555233757580526614e-04,1.837521646103874260e-05,1.907726447565571813e-05,-7.651726987767565324e-01,-8.734989322312289861e-01,1.083262334544724259e-01,1.872190276474667982e-10,5.899027932798617258e-10
5.040000000000000036e+00,9.999545971302050695e-01,-2.872702280026447107e-04,1.207484392440964912e-03,2.823953945323783477e-04,1.942006704102776233e-05,1.917020578208899508e-05,-7.651940006879450751e-01,-8.612993203879499848e-01,9.610531970000492363e-02,1.842011833727997157e-10,6.944729236124658200e-10
5.049999999999999822e+00,9.999560304053446425e-01,-3.056912644504597106e-04,1.113934143888755529e-03,2.155003032552064892e-04,2.050278574051456486e-05,1.923176108129653607e-05,-7.652162533492961050e-01,-8.501411220463465090e-01,8.492486869705037633e-02,1.820819487347528917e-10,7.715006411501690309e-10
5.060000000000000497e+00,9.999574315474966113e-01,-3.197502073479810089e-04,1.000641104956228201e-03,1.552672512035364904e-04,2.163131343179381812e-05,1.927834521217412439e-05,-7.652355943402178173e-01,-8.401057927221031729e-01,7.487019838188536947e-02,1.806332192020297699e-10,7.883975694511491383e-10
5.070000000000000284e+00,9.999587628321514599e-01,-3.335231671728108166e-04,8.711266787660096062e-04,1.019571898191410909e-04,2.281300887577448463e-05,1.929224266904043842e-05,-7.652526805041730551e-01,-8.302805056394331196e-01,6.502782513526007835e-02,1.797264595441350852e-10,7.398965884419794747e-10
5.080000000000000071e+00,9.999600345014670877e-01,-3.436596731292451169e-04,7.322126258411943952e-04,5.571589021857147739e-05,2.404257871971506139e-05,1.921702013519727045e-05,-7.652786787703385052e-01,-8.217887049530117061e-01,5.651002618267323557e-02,1.808422925928154238e-10,6.820317643985163159e-10
5.089999999999999858e+00,9.999612482033646277e-01,-3.420870350457035688e-04,5.906765511785225763e-04,1.663978656279141557e-05,2.529792898246785099e-05,1.900414479791218890e-05,-7.652954726402992902e-01,-8.146910461668928072e-01,4.939557352659355860e-02,1.843114815015286300e-10,6.461375878785702298e-10
5.100000000000000533e+00,9.999623457511919167e-01,-3.209054549025001273e-04,4.497386968097769619e-04,-1.517995272221467600e-05,2.655935240189085568e-05,1.865665212626315515e-05,-7.653095429966781937e-01,-8.071836601455856242e-01,4.187411714890740266e-02,1.876184457484653248e-10,5.847555772930945750e-10
5.110000000000000320e+00,9.999632546772977415e-01,-2.766866128310673054e-04,3.083290815765675854e-04,-3.965089456670713625e-05,2.782967637657640124e-05,1.822368917874805802e-05,-7.653303396092715483e-01,-7.999275878664560135e-01,3.459724825718447916e-02,1.897637165839814204e-10,5.242746237144046972e-10
5.120000000000000107e+00,9.999639406354823290e-01,-2.111890476348531206e-04,1.630431619812174244e-04,-5.670153822778495036e-05,2.911796212268567588e-05,1.776246976799078365e-05,-7.653534970675796023e-01,-7.937917996068742932e-01,2.843830253929471516e-02,1.905220727370126385e-10,5.170799344256238328e-10
5.129999999999999893e+00,9.999644616099895300e-01,-1.278751955759428694e-04,1.053779025041528769e-05,-6.631906372952674190e-05,3.039976049642009504e-05,1.730648265393997437e-05,-7.653773131748665692e-01,-7.889597065029009260e-01,2.358239332803431162e-02,1.901863992728718528e-10,4.997537939033236398e-10
5.140000000000000568e+00,9.999649698706846168e-01,-2.791433867644070005e-05,-1.511682616100477796e-04,-6.859075159202928740e-05,3.161033234355566768e-05,1.685202002460088811e-05,-7.654044492366107733e-01,-7.857977465439519582e-01,2.039329730734113291e-02,1.913149597990874744e-10,4.720208668373970795e-10
5.150000000000000355e+00,9.999655752118384866e-01,9.010820511674072963e-05,-3.227344915152140854e-04,-6.372731904191285127e-05,3.268737079771807182e-05,1.636214621299928875e-05,-7.654287327564799348e-01,-7.845498480885844117e-01,1.912111533210449424e-02,1.955979075102829527e-10,4.424229871347051812e-10
5.160000000000000142e+00,9.999662126890448421e-01,2.272061321054865497e-04,-5.043319178396336215e-04,-5.204867512332022494e-05,3.361233441279650228e-05,1.579115515081052227e-05,-7.654501726785771787e-01,-7.840865247476764832e-01,1.863635206909934963e-02,2.009767799198435000e-10,5.165128325046453028e-10
5.169999999999999929e+00,9.999666862594883687e-01,3.818759533315513408e-04,-6.960348651703114750e-04,-3.394118329701721875e-05,3.440418652778306499e-05,1.511314857793791250e-05,-7.654780925297574035e-01,-7.849206567524837919e-01,1.944256422272641269e-02,2.045019998597587480e-10,6.454305978564889301e-10
5.180000000000000604e+00,9.999668336086805498e-01,5.509858850877764370e-04,-8.968811494336665930e-04,-9.813381462550304409e-06,3.508023774915897922e-05,1.432286383901348850e-05,-7.655056118669346654e-01,-7.875453336032027796e-01,2.203972173626807599e-02,2.042401447090897909e-10,7.216351960437350499e-10
5.190000000000000391e+00,9.999666840371969068e-01,7.312060393475861486e-04,-1.103417822091435491e-03,1.994239986911708633e-05,3.562571613859561408e-05,1.341398234662750820e-05,-7.655340429373628242e-01,-7.919363129090581932e-01,2.640226997169539680e-02,2.004802833737313715e-10,6.384928141756063269e-10
5.200000000000000178e+00,9.999664556398958348e-01,9.179927409556961748e-04,-1.309116936118275704e-03,5.499344695013092465e-05,3.598967261695908875e-05,1.237926598901081023e-05,-7.655608195314814735e-01,-7.982809667701217249e-01,3.272014723864026531e-02,1.972718581136753029e-10,5.030840188879892594e-10
5.209999999999999964e+00,9.999663406539808230e-01,1.103151406214311018e-03,-1.504916021155049089e-03,9.510361123868358332e-05,3.610307200355486180e-05,1.124118283916417971e-05,-7.655809753124681594e-01,-8.056603934444113158e-01,4.007941813194317027e-02,1.956673341136787663e-10,4.638172068638368728e-10
5.220000000000000639e+00,9.999663838577630415e-01,1.274866070669589038e-03,-1.680985393041268443e-03,1.401235185975947177e-04,3.591057315065406691e-05,1.006340572716298882e-05,-7.656103581039939154e-01,-8.142602198878668984e-01,4.864986178387298299e-02,1.931098804798879546e-10,4.946079101841860393e-10
5.230000000000000426e+00,9.999665617437440979e-01,1.421597156296983740e-03,-1.829740812993072008e-03,1.899166184288177475e-04,3.539673987547199658e-05,8.917329805721709935e-06,-7.656401198488540505e-01,-8.257930228843564091e-01,6.015290303550240719e-02,1.903334582529677767e-10,5.541478387272036343e-10
5.240000000000000213e+00,9.999668226195894682e-01,1.536706329512772416e-03,-1.948785660008883020e-03,2.442641945426006749e-04,3.458301626194196536e-05,7.848033360431450596e-06,-7.656616700536700293e-01,-8.389671831633047638e-01,7.330551310963477618e-02,1.903844386214304040e-10,5.330087482491308037e-10
5.250000000000000000e+00,9.999670402495823840e-01,1.620298316487087890e-03,-2.041444360151263310e-03,3.028202782627974926e-04,3.350098002953400792e-05,6.880834095868680520e-06,-7.656816108100193974e-01,-8.529564789826366011e-01,8.727486817261717600e-02,1.944297679656931650e-10,4.087095106797278277e-10
5.260000000000000675e+00,9.999670165638517849e-01,1.678176814105568088e-03,-2.113718861699108876e-03,3.651523590758746552e-04,3.217718082773241331e-05,6.042425716483286143e-06,-7.657002002027515353e-01,-8.672928739705201284e-01,1.015926737677686070e-01,2.000901462173377487e-10,4.805640330118876591e-10
5.270000000000000462e+00,9.999665868473892605e-01,1.719371221497930377e-03,-2.169523351732536784e-03,4.308443341892039219e-04,3.064365737167949559e-05,5.357020551238089344e-06,-7.657210413025581364e-01,-8.818984348723408750e-01,1.161773935697827248e-01,2.052181727034371795e-10,5.981557471557152894e-10
5.280000000000000249e+00,9.999656804793224385e-01,1.752573371496197845e-03,-2.207785744257634124e-03,4.996004163687727938e-04,2.894496564764202753e-05,4.830487243099012384e-06,-7.657411923739121384e-01,-8.969524962263835111e-01,1.312113038524713171e-01,2.101617645836975032e-10,6.230556071074033753e-10
5.290000000000000036e+00,9.999642594648645577e-01,1.782284900741429009e-03,-2.223597535131825904e-03,5.712871491911077852e-04,2.711982469781530993e-05,4.452655803976879317e-06,-7.657538684596225664e-01,-9.112830019027901018e-01,1.455291334431674799e-01,2.149384111076913970e-10,6.732354673744112006e-10
5.299999999999999822e+00,9.999622617711106942e-01,1.807271801788794914e-03,-2.212403598526567223e-03,6.458857416710990073e-04,2.518328808148338413e-05,4.207520937528732349e-06,-7.657647599379208136e-01,-9.237547089504353215e-01,1.579899490125145356e-01,2.183009769693148047e-10,8.354170688562589930e-10
5.310000000000000497e+00,9.999596221656993356e-01,1.822954023651327318e-03,-2.173867665590027004e-03,7.233875050284508399e-04,2.314160517117696200e-05,4.067209494153397375e-06,-7.657738355775506323e-01,-9.340011867640780618e-01,1.682273511865274296e-01,2.187771654298268839e-10,9.301590608856713516e-10
5.320000000000000284e+00,9.999563284731270985e-01,1.825327180030891523e-03,-2.112260471954913003e-03,8.037066353454781114e-04,2.102215833980532742e-05,3.981361399941470302e-06,-7.657817466583780597e-01,-9.416351717483534278e-01,1.758534250899754237e-01,2.169794681900570886e-10,9.225304964388669760e-10
5.330000000000000071e+00,9.999524201729961259e-01,1.812484559816897106e-03,-2.033511770438310370e-03,8.866609023426356680e-04,1.887456468535825618e-05,3.887017496102724083e-06,-7.657930782481908727e-01,-9.468965847988973783e-01,1.811035065507065334e-01,2.155639069600244192e-10,8.187830413675101227e-10
5.339999999999999858e+00,9.999479196969747186e-01,1.783555851884516307e-03,-1.942337828617650116e-03,9.720040384133919872e-04,1.673727102560487476e-05,3.731753479840226099e-06,-7.658069731159112825e-01,-9.506494408548999964e-01,1.848424677389887139e-01,2.151201786451956711e-10,6.976415001247460168e-10
5.350000000000000533e+00,9.999428287375312641e-01,1.738321023187943456e-03,-1.841537165665289291e-03,1.059458338179345956e-03,1.460805987794323385e-05,3.485284141518780864e-06,-7.658157101396773081e-01,-9.525991349576860001e-01,1.867834248180086643e-01,2.134739462255670127e-10,6.185851830764477199e-10
5.360000000000000320e+00,9.999372204234305839e-01,1.678769772763889865e-03,-1.732206679707921915e-03,1.148719535107122543e-03,1.245020756073394148e-05,3.135925663619677380e-06,-7.658254313414549763e-01,-9.521084253727968294e-01,1.862829940313418253e-01,2.105876638196676363e-10,6.256193341158677867e-10
5.370000000000000107e+00,9.999312536955249353e-01,1.610235859780408552e-03,-1.613714138326124026e-03,1.239441246220771183e-03,1.023010285092430402e-05,2.682271036719746020e-06,-7.658380890298586152e-01,-9.500969104476506555e-01,1.842588214177920403e-01,2.094010496373200438e-10,7.404290514045896998e-10
5.379999999999999893e+00,9.999250709846926322e-01,1.540053371419614243e-03,-1.484206280363405302e-03,1.331215417625014824e-03,7.958765449055951884e-06,2.121265544499953863e-06,-7.658466068069291754e-01,-9.460896592578227349e-01,1.802430524508935317e-01,2.099620404951560591e-10,8.039546806060116069e-10
5.390000000000000568e+00,9.999187762374087685e-01,1.474414263048794398e-03,-1.342442338170679941e-03,1.423563182549847069e-03,5.705347288688160742e-06,1.437546257827056714e-06,-7.658654935169786349e-01,-9.408784662796456644e-01,1.750129727626670295e-01,2.099591428914052937e-10,8.199176892986770326e-10
5.400000000000000355e+00,9.999125016677071764e-01,1.415673734175353863e-03,-1.190394477891348673e-03,1.515948560958236277e-03,3.565023296459981641e-06,6.141518457783976553e-07,-7.658784961001980918e-01,-9.352706243163437794e-01,1.693921282161456598e-01,2.080498959949597167e-10,8.095328851709382434e-10
5.410000000000000142e+00,9.999064407559331569e-01,1.361840220346294825e-03,-1.035290853709010294e-03,1.607809033666396034e-03,1.600162532476442033e-06,-3.341050158267553370e-07,-7.658881914850588224e-01,-9.277635432767308288e-01,1.618753517916720064e-01,2.043120236795843215e-10,7.772191779054082872e-10
5.419999999999999929e+00,9.999008047144163358e-01,1.308090904060669026e-03,-8.895643204921383851e-04,1.698573207244377572e-03,-1.973060885182075921e-07,-1.345835460296672636e-06,-7.659062666073938042e-01,-9.192673945617586551e-01,1.533611279543648231e-01,2.014710484696661603e-10,7.103011512299417518e-10
5.430000000000000604e+00,9.998956977006874247e-01,1.248799856445843588e-03,-7.673727963230422269e-04,1.787648164731741457e-03,-1.892646585167816494e-06,-2.350676842771998807e-06,-7.659251975566427895e-01,-9.109890937178823922e-01,1.450638961612396027e-01,2.016983563177140178e-10,7.155829262472934715e-10
5.440000000000000391e+00,9.998910449243060272e-01,1.179316464024381768e-03,-6.786536112294438853e-04,1.874402246025150829e-03,-3.560934191818272910e-06,-3.325648717537441964e-06,-7.659381110260654602e-01,-9.021572989132808917e-01,1.362191878872154593e-01,2.042095361087345996e-10,6.949214537144143833e-10
5.450000000000000178e+00,9.998866648835526005e-01,1.097924979406766964e-03,-6.249185286682412601e-04,1.958181881071546695e-03,-5.241025836907561501e-06,-4.303537284226863060e-06,-7.659544846093319093e-01,-8.923736696271501456e-01,1.264191850178182641e-01,2.065912055187632436e-10,5.803444391716539030e-10
5.459999999999999964e+00,9.998824307894969010e-01,1.007449097763028246e-03,-6.000443225710465778e-04,2.038361437241100783e-03,-6.911333562706808964e-06,-5.326056246177056590e-06,-7.659695371076316039e-01,-8.822264097966594498e-01,1.162568726890277904e-01,2.062164364016659006e-10,4.959357369216377265e-10
5.470000000000000639e+00,9.998784164131480079e-01,9.145035289361880303e-04,-5.945936118916177009e-04,2.114385776821735285e-03,-8.496325433493270176e-06,-6.405400113454072760e-06,-7.659823134982852721e-01,-8.708526852435853893e-01,1.048703717453001588e-01,2.027635760152566767e-10,5.721909612788067534e-10
5.480000000000000426e+00,9.998748756322473064e-01,8.263248669755749072e-04,-5.999668825523600318e-04,2.185773557859787674e-03,-9.907120504540164164e-06,-7.536387648744605111e-06,-7.660037225254736626e-01,-8.594477015729519165e-01,9.344397904747826777e-02,1.990012307741624811e-10,5.902807131974441290e-10
5.490000000000000213e+00,9.998720370127477386e-01,7.480513340795381331e-04,-6.100114454119807744e-04,2.252087155681570772e-03,-1.109496270421154298e-05,-8.722544362469450765e-06,-7.660180030189913669e-01,-8.482786828439196070e-01,8.226067982492828168e-02,1.972540133012610148e-10,5.931282132110027305e-10
5.500000000000000000e+00,9.998699426745992769e-01,6.819587790128053047e-04,-6.202667815890818264e-04,2.312899065848840908e-03,-1.207193898650068219e-05,-9.962455452745951092e-06,-7.660349902163868796e-01,-8.365420119462212423e-01,7.050702172983436267e-02,1.959789965440232668e-10,6.132521157553583180e-10
5.510000000000000675e+00,9.998685132311216917e-01,6.274815862227695919e-04,-6.272812897396794467e-04,2.367779065086414100e-03,-1.287555625430611680e-05,-1.120768495397027816e-05,-7.660582820683726757e-01,-8.257135068533959510e-01,5.965522478502322673e-02,1.936511400540048228e-10,6.240106209531859349e-10
5.520000000000000462e+00,9.998676750038983929e-01,5.818025691941210598e-04,-6.297440701907014568e-04,2.416303635033841338e-03,-1.351173001408723887e-05,-1.235067523184999397e-05,-7.660713892662384117e-01,-8.153881221989858208e-01,4.931673293274743686e-02,1.910146037875872208e-10,5.881815035024828831e-10
5.530000000000000249e+00,9.998673884746027696e-01,5.418455506906678714e-04,-6.296572806724283792e-04,2.458070931159795670e-03,-1.393659712934999631e-05,-1.326926615252349367e-05,-7.660894520798846585e-01,-8.044974356103273827e-01,3.840798353044277275e-02,1.887475705694533129e-10,5.322831064802358014e-10
5.540000000000000036e+00,9.998676328912937672e-01,5.064360580912176824e-04,-6.302666617296209545e-04,2.492707443414315938e-03,-1.409702354320901411e-05,-1.389569122500832426e-05,-7.661175474289591003e-01,-7.955329465304263881e-01,2.941539910146731898e-02,1.873255608288147952e-10,4.749838300455166973e-10
5.549999999999999822e+00,9.998684174454386397e-01,4.765209497782886485e-04,-6.310836090937891338e-04,2.519871570808675416e-03,-1.398611209748118921e-05,-1.425765865678561950e-05,-7.661381360299215348e-01,-7.884049459443717156e-01,2.226680991445023280e-02,1.851174270466103842e-10,4.298930100787856645e-10
5.560000000000000497e+00,9.998698738143804166e-01,4.538496289005942378e-04,-6.250324281857552733e-04,2.539271030269968019e-03,-1.365322805512428240e-05,-1.445903811100842866e-05,-7.661605327729485992e-01,-7.825267008529119828e-01,1.636616807996335923e-02,1.798421823306610576e-10,3.989923946789986076e-10
5.570000000000000284e+00,9.998723113671013074e-01,4.402194035352037277e-04,-6.015659112601464201e-04,2.550700864231582928e-03,-1.315811388375589212e-05,-1.460731519671200696e-05,-7.661849540703634664e-01,-7.786716688659787167e-01,1.248671479561529532e-02,1.736001402775518243e-10,4.933078390223499810e-10
5.580000000000000071e+00,9.998760418005175898e-01,4.375214757726449285e-04,-5.532040741052666934e-04,2.554085725146140826e-03,-1.252097633767329642e-05,-1.474081720505259991e-05,-7.662074801832781112e-01,-7.769070103506309222e-01,1.069953016735285950e-02,1.707282768457598142e-10,6.574483180088463996e-10
5.589999999999999858e+00,9.998811025234273231e-01,4.470263261723241206e-04,-4.794427870124967931e-04,2.549494519689421510e-03,-1.172202732671992462e-05,-1.482098863127754983e-05,-7.662329315069017488e-01,-7.773650006488367348e-01,1.113206914193503108e-02,1.715280278885754888e-10,7.815164071445224181e-10
5.600000000000000533e+00,9.998871883829069107e-01,4.675461865553716271e-04,-3.849824430427918739e-04,2.537105980296631633e-03,-1.074311387762043463e-05,-1.479663154271006538e-05,-7.662560674171687847e-01,-7.801900870209073080e-01,1.393401960373856843e-02,1.731830321774681453e-10,7.608480512288906539e-10
5.610000000000000320e+00,9.998938084617819966e-01,4.943083593714576660e-04,-2.747248480801142267e-04,2.517141089315380262e-03,-9.597587244925015159e-06,-1.466855069820866078e-05,-7.662810120280750814e-01,-7.849285365695594097e-01,1.864752454148434213e-02,1.747144210844790735e-10,6.362144144844705806e-10
5.620000000000000107e+00,9.999004615224800219e-01,5.205446101927012261e-04,-1.504452458194613579e-04,2.489809337900702156e-03,-8.316669376190294645e-06,-1.448592959028239788e-05,-7.663094407601560576e-01,-7.923345611264842603e-01,2.602512036632817147e-02,1.766129667978761280e-10,6.102560679011048705e-10
5.629999999999999893e+00,9.999067444649868408e-01,5.410621377196526624e-04,-1.181212264896739458e-05,2.455301538449855461e-03,-6.915028727003712112e-06,-1.429249216569635872e-05,-7.663313891219030172e-01,-8.019807407088269668e-01,3.564935158692400519e-02,1.800807805229462179e-10,5.669411606845642382e-10
5.640000000000000568e+00,9.999123664410614065e-01,5.543494036549282637e-04,1.398917324809873289e-04,2.413815786790222528e-03,-5.378938572021114861e-06,-1.409471701816095450e-05,-7.663494434549079637e-01,-8.123841601120390665e-01,4.603471665713106814e-02,1.865194543016480581e-10,7.453642147936534457e-10
5.650000000000000355e+00,9.999170925756644124e-01,5.609385832123346292e-04,2.996872034906899887e-04,2.365581201473559471e-03,-3.693388592188946993e-06,-1.387886375003424153e-05,-7.663737333469246016e-01,-8.237566354032235250e-01,5.738290205629887480e-02,1.950873923121332845e-10,8.819269758930659009e-10
5.660000000000000142e+00,9.999207277899121449e-01,5.602073872456766719e-04,4.608723191121458619e-04,2.310864406184122075e-03,-1.882129115982114796e-06,-1.363571207918514281e-05,-7.663967203317194610e-01,-8.365793770959932818e-01,7.018265676427377919e-02,2.032932949608400796e-10,8.892966363305276900e-10
5.669999999999999929e+00,9.999231664472225667e-01,5.496358646867388013e-04,6.186307225680485848e-04,2.249967591193412220e-03,-1.486449198808620825e-08,-1.335692587722085000e-05,-7.664143366541559255e-01,-8.495950063601824809e-01,8.318066970602656929e-02,2.085795093551543253e-10,7.629861187297137803e-10
5.680000000000000604e+00,9.999244500018534820e-01,5.269371706882613766e-04,7.713838320519858472e-04,2.183229229446439785e-03,1.835635718677868420e-06,-1.301936883492678326e-05,-7.664331656347438404e-01,-8.623723818548419962e-01,9.593921622009818351e-02,2.106074537751948250e-10,8.776004367661016659e-10
5.690000000000000391e+00,9.999247353604443500e-01,4.916399036911043565e-04,9.197542788612660591e-04,2.111034959587892567e-03,3.644802026437310581e-06,-1.258842450271163365e-05,-7.664473972364816978e-01,-8.745186775577705740e-01,1.080712803212888484e-01,2.109648293204402859e-10,8.896705594452214427e-10
5.700000000000000178e+00,9.999241993713078314e-01,4.439760734603752129e-04,1.065435259102085050e-03,2.033842594853109160e-03,5.437038515992086333e-06,-1.203955245054116934e-05,-7.664656409911865254e-01,-8.858333595915579561e-01,1.193677186003714863e-01,2.090829677460038767e-10,7.172624716389464083e-10
5.709999999999999964e+00,9.999230446955353901e-01,3.827871151319971361e-04,1.210457743019564564e-03,1.952208148603517277e-03,7.238757884101323090e-06,-1.137641613744627331e-05,-7.664845163610976009e-01,-8.972330813609530331e-01,1.307485649998554600e-01,2.037844805523322709e-10,5.206088893316973554e-10
5.720000000000000639e+00,9.999215642220344868e-01,3.046849131236504214e-04,1.356232727531802565e-03,1.866784579356482515e-03,9.048410462392624857e-06,-1.063256609188471531e-05,-7.664984978329966170e-01,-9.082965333487590387e-01,1.417980355157623940e-01,1.981836708640309077e-10,5.062072983008647498e-10
5.730000000000000426e+00,9.999200604814063587e-01,2.049191326484190443e-04,1.502475043011549912e-03,1.778282977278259139e-03,1.085741626803156780e-05,-9.853463135781988838e-06,-7.665093096803423656e-01,-9.183031511856808438e-01,1.517938415053385059e-01,1.969820445195074412e-10,4.996720814887112283e-10
5.740000000000000213e+00,9.999186787855256497e-01,8.031846474569937530e-05,1.646250024810772721e-03,1.687420480217938354e-03,1.267781199332372728e-05,-9.063618876223571169e-06,-7.665231390615596663e-01,-9.273822408888826585e-01,1.608591018273230477e-01,1.989144399150930560e-10,5.566618277441648388e-10
5.750000000000000000e+00,9.999174258763693368e-01,-6.603075310969358850e-05,1.781202403973519525e-03,1.594883779495277201e-03,1.452765717531647102e-05,-8.244781106854530138e-06,-7.665339114432343504e-01,-9.356725425301222199e-01,1.691386310868878973e-01,1.991745722722571136e-10,7.002238788800241309e-10
5.760000000000000675e+00,9.999163383009193051e-01,-2.222682554371728991e-04,1.897736731891702970e-03,1.501312761019872209e-03,1.639512945611454434e-05,-7.355911555796354800e-06,-7.665416538898298660e-01,-9.422847839373913459e-01,1.757431300475615077e-01,1.978240635492104399e-10,9.907561437927370207e-10
5.770000000000000462e+00,9.999155332584749312e-01,-3.717903941704088673e-04,1.985160045679858903e-03,1.407295979702133468e-03,1.823272447778423276e-05,-6.380895528188396274e-06,-7.665510280469941540e-01,-9.472700895878503058e-01,1.807190615408561796e-01,1.976882811610125424e-10,1.238170233008872856e-09
5.780000000000000249e+00,9.999151567893449499e-01,-5.017962885666268566e-04,2.035218284596384750e-03,1.313374515376697881e-03,1.998571434331070944e-05,-5.347686623392351514e-06,-7.665575865541987000e-01,-9.505061909417054089e-01,1.839486043875066534e-01,1.998787083830314008e-10,1.355392242885500309e-09
5.790000000000000036e+00,9.999153373609260820e-01,-6.086520186065042491e-04,2.045067181752414139e-03,1.220048962471982808e-03,2.161871706897657973e-05,-4.298722544378379423e-06,-7.665652818645790623e-01,-9.515942129268568639e-01,1.850289310622778294e-01,2.054681847647114942e-10,1.391441406539684067e-09
5.800000000000000711e+00,9.999161030675950412e-01,-6.957845061606258551e-04,2.018096993622803866e-03,1.127780063230236470e-03,2.312338373744319067e-05,-3.263164529971448452e-06,-7.665762619511414799e-01,-9.508683222999264606e-01,1.842920603487849529e-01,2.156614396904575497e-10,1.403607008398921607e-09
5.810000000000000497e+00,9.999172939297733542e-01,-7.677041370231970632e-04,1.961897853975284791e-03,1.036985909295907267e-03,2.451813445501251415e-05,-2.272711716421136739e-06,-7.665895308722199264e-01,-9.485095002212993176e-01,1.819199693490793912e-01,2.292354388489366434e-10,1.305472396850859695e-09
5.820000000000000284e+00,9.999185939489819708e-01,-8.260561491062786820e-04,1.884238788384885255e-03,9.480489024210311854e-04,2.584407406843305997e-05,-1.385035324255424795e-06,-7.666070977522643215e-01,-9.445964928701863217e-01,1.779893951179220279e-01,2.423296187963179393e-10,1.037202101983325520e-09
5.830000000000000071e+00,9.999196848795562920e-01,-8.697553396010619491e-04,1.790349037051554423e-03,8.613270975920641519e-04,2.714986667720955936e-05,-6.620856405306005837e-07,-7.666272751666269869e-01,-9.396175221161472413e-01,1.729902469495201989e-01,2.521547338035388229e-10,9.021188240865285479e-10
5.839999999999999858e+00,9.999203547541257731e-01,-8.972226313608192396e-04,1.683769893544475064e-03,7.771450774028715747e-04,2.846942162070763396e-05,-1.233504777929078191e-07,-7.666455373798894968e-01,-9.329781757157539213e-01,1.663326383358644800e-01,2.595730134600153684e-10,8.534353224121105086e-10
5.850000000000000533e+00,9.999204721625845060e-01,-9.079288950600605855e-04,1.568112825667376895e-03,6.957628575334562967e-04,2.980555815357678354e-05,2.647643164904478880e-07,-7.666666234332926155e-01,-9.246529286467536357e-01,1.579863052134609647e-01,2.663772535284503825e-10,8.616189983712274625e-10
5.860000000000000320e+00,9.999199622890178052e-01,-9.023759632797985573e-04,1.445449996561149050e-03,6.173618538917796314e-04,3.112505580044848798e-05,5.530782035673179648e-07,-7.666907170382916137e-01,-9.147729496271395089e-01,1.480822325888478674e-01,2.723276985034021979e-10,7.544591618113827280e-10
5.870000000000000107e+00,9.999188725319261284e-01,-8.815874776267411915e-04,1.312197451238082679e-03,5.420781253788199390e-04,3.236702976455050137e-05,7.684307732627941467e-07,-7.667214010620022613e-01,-9.044259936516646503e-01,1.377045925896624445e-01,2.771771820452172156e-10,6.472924418687853176e-10
5.879999999999999893e+00,9.999173960107344827e-01,-8.470078121504215568e-04,1.157890233200606139e-03,4.700572075671121688e-04,3.346979869551375275e-05,8.935193423984997445e-07,-7.667474155173831241e-01,-8.935417571565529293e-01,1.267943416391698330e-01,2.796958404248876841e-10,6.260922891243581034e-10
5.890000000000000568e+00,9.999158348436023580e-01,-8.006160508692506316e-04,9.697224867740901217e-04,4.014793441340659664e-04,3.440631411762593516e-05,8.694665931474611755e-07,-7.667715514988029391e-01,-8.812887445174196754e-01,1.145171930186167919e-01,2.781906702600063217e-10,6.857976408980448468e-10
5.900000000000000355e+00,9.999145284725056149e-01,-7.449630430441091461e-04,7.400117275037488120e-04,3.365453337838369930e-04,3.519713569009136708e-05,6.285967814436101865e-07,-7.667987476029747285e-01,-8.677603633931455507e-01,1.009616157901707945e-01,2.748934249846217558e-10,7.833136361767856215e-10
5.910000000000000142e+00,9.999136959023635640e-01,-6.829022679409225841e-04,4.713394684519873058e-04,2.754625301895670809e-04,3.588733348274123554e-05,1.517518758481567658e-07,-7.668324440485371207e-01,-8.541899597838452651e-01,8.735751573530811664e-02,2.726926643909347119e-10,8.433300724419723338e-10
5.919999999999999929e+00,9.999133372323142366e-01,-6.164236709320077088e-04,1.763137689569568563e-04,2.184630776686662156e-04,3.651723328410167444e-05,-4.969099462763688876e-07,-7.668683013370157786e-01,-8.415099229059651575e-01,7.464162156894933731e-02,2.713278869976747533e-10,8.431870757164006136e-10
5.930000000000000604e+00,9.999133170941233439e-01,-5.449445915372124480e-04,-1.270794479535368340e-04,1.658396037265937376e-04,3.711872114680568195e-05,-1.197794339632623389e-06,-7.669043253455205544e-01,-8.300007726271527719e-01,6.309644728163227301e-02,2.692000240292597816e-10,8.299965159608291287e-10
5.940000000000000391e+00,9.999135171990400917e-01,-4.653173179778847765e-04,-4.211965046699650897e-04,1.179569419522112113e-04,3.772223036629617068e-05,-1.839131105390198608e-06,-7.669387305262584942e-01,-8.196208755060978568e-01,5.268214497983934180e-02,2.654538171137398398e-10,8.298381981575175814e-10
5.950000000000000178e+00,9.999139309564822886e-01,-3.750078368052642513e-04,-6.928883232122448480e-04,7.521289551680708236e-05,3.834266687006221625e-05,-2.357135820069110874e-06,-7.669716526371090914e-01,-8.100830453680449850e-01,4.311139273093588659e-02,2.602620510799816600e-10,8.483538316284011671e-10
5.959999999999999964e+00,9.999146889018255546e-01,-2.760576676274704142e-04,-9.355799326442303674e-04,3.795787998401667449e-05,3.895602788639722960e-05,-2.739086043055430727e-06,-7.670090405181210214e-01,-8.019080917912518869e-01,3.489905127313088634e-02,2.547228312871332215e-10,8.462652800744763226e-10
5.970000000000000639e+00,9.999160227141735691e-01,-1.757720850682087811e-04,-1.149615304485224459e-03,6.421321668769761598e-06,3.950678830884122276e-05,-3.012136923726047559e-06,-7.670452220783549047e-01,-7.957945212255214118e-01,2.874929914716655571e-02,2.517234758062380090e-10,8.460494527184891922e-10
5.980000000000000426e+00,9.999181326196178166e-01,-8.318544836362358312e-05,-1.340311028068951523e-03,-1.929555785950454289e-05,3.994687283998929781e-05,-3.221694518325052939e-06,-7.670748891474634679e-01,-7.908622487983647531e-01,2.378735965090123666e-02,2.530703133841108862e-10,8.660108186120396567e-10
5.990000000000000213e+00,9.999210603636548012e-01,-4.369071826842155195e-06,-1.513590267033665350e-03,-3.914393217865127367e-05,4.026266426368205252e-05,-3.392737289174003640e-06,-7.671041627379423522e-01,-7.862747347151204380e-01,1.917057197717805805e-02,2.567434326508763197e-10,8.481617630451410150e-10
6.000000000000000000e+00,9.999247085481691721e-01,5.977324267929232300e-05,-1.671758377861330951e-03,-5.302394946588154446e-05,4.046549531740590558e-05,-3.501458440935835743e-06,-7.671379950348357069e-01,-7.824249761978575579e-01,1.528698116302184933e-02,2.617313612337949368e-10,7.149068004252967512e-10
6.010000000000000675e+00,9.999288961211877380e-01,1.121740320916004278e-04,-1.812745269070341033e-03,-6.073096084546611488e-05,4.056642718223438737e-05,-3.493859773026002850e-06,-7.671781435705986585e-01,-7.802455877807756845e-01,1.306744421017703127e-02,2.696172285339422140e-10,5.030991179211241615e-10
6.020000000000000462e+00,9.999333568921534576e-01,1.566481739939791994e-04,-1.932882143130374222e-03,-6.197313901725774537e-05,4.056162481254131202e-05,-3.334490480587514536e-06,-7.672218354289136455e-01,-7.805094057779092820e-01,1.328757034899564864e-02,2.803431594177367617e-10,5.683156167890501820e-10
6.030000000000000249e+00,9.999377655869260417e-01,1.961327499777533066e-04,-2.029963691904589692e-03,-5.642360831698991868e-05,4.043199148716275005e-05,-3.030386149529413247e-06,-7.672650018325011256e-01,-7.832147697871051362e-01,1.594976795460398972e-02,2.924425031069208790e-10,6.658404938519879579e-10
6.040000000000000036e+00,9.999417905400926898e-01,2.330230358782189426e-04,-2.103978238918112129e-03,-4.377441117624378074e-05,4.015210624714926667e-05,-2.614276257813771931e-06,-7.673046567118868566e-01,-7.873164849818437006e-01,2.001182826995683006e-02,3.049891867474629747e-10,7.411731228756934797e-10
6.050000000000000711e+00,9.999451061625909132e-01,2.699112196827546922e-04,-2.155851758662002005e-03,-2.379001596430921442e-05,3.970259596326175929e-05,-2.123799492840235676e-06,-7.673545644904304908e-01,-7.930271999076666800e-01,2.567263541723615802e-02,3.176491678973187304e-10,7.743981011998357644e-10
6.060000000000000497e+00,9.999473596342592918e-01,3.088578386015597768e-04,-2.186246952680515835e-03,3.646182083843288892e-06,3.907267511218347731e-05,-1.600231675222990494e-06,-7.674070222366078387e-01,-8.016357902002465563e-01,3.422876796363873153e-02,3.292923409956489607e-10,7.713842897771883145e-10
6.070000000000000284e+00,9.999481748082014176e-01,3.497616926433323660e-04,-2.195999718456232135e-03,3.851791171119307687e-05,3.824874013442747754e-05,-1.086232465151784282e-06,-7.674528402109044301e-01,-8.119998849075628078e-01,4.454704469665842631e-02,3.363557582280605283e-10,7.592539930101338541e-10
6.080000000000000071e+00,9.999472714438087939e-01,3.900210626722586029e-04,-2.187766950510556391e-03,8.070220543762627555e-05,3.721150488373579153e-05,-6.062607329086707793e-07,-7.674983027352622056e-01,-8.230418575601858855e-01,5.554355482492370072e-02,3.364276193669135872e-10,7.855431860548378609e-10
6.089999999999999858e+00,9.999445894863523421e-01,4.261917610697075532e-04,-2.166755735346925088e-03,1.300029248592242729e-04,3.595997498291652407e-05,-1.523413611271545611e-07,-7.675465840909702075e-01,-8.352165678090066603e-01,6.766998371803646661e-02,3.301464327076278888e-10,7.561389292476405899e-10
6.100000000000000533e+00,9.999403272410556376e-01,4.560075702340604100e-04,-2.139261584853820695e-03,1.861513698898443808e-04,3.453720960023351635e-05,3.005027892805867873e-07,-7.675889768600411278e-01,-8.484654302294591943e-01,8.087645336941808039e-02,3.185033182699594414e-10,7.222022979647135799e-10
6.110000000000000320e+00,9.999349198008841144e-01,4.790325679228123515e-04,-2.110544191746027698e-03,2.487694962893876541e-04,3.301633495536244117e-05,7.634733386201765916e-07,-7.676247782397094266e-01,-8.617377838198940765e-01,9.411300558018464990e-02,3.039735136552720508e-10,6.328368939989559294e-10
6.120000000000000107e+00,9.999289191206893745e-01,4.957406016131209138e-04,-2.084165075886384652e-03,3.173321377631770903e-04,3.144915773770972452e-05,1.217562080056783904e-06,-7.676565265450201458e-01,-8.746000122114433450e-01,1.069434856664232270e-01,2.898359996673318640e-10,6.735767499321809737e-10
6.129999999999999893e+00,9.999228448306256567e-01,5.060148248334959357e-04,-2.062421294994088231e-03,3.911752525852881966e-04,2.982457628197280263e-05,1.617064896565768326e-06,-7.676844454991793576e-01,-8.866413103314687572e-01,1.189568648322893579e-01,2.778558934980924264e-10,7.304539195729375933e-10
6.140000000000000568e+00,9.999171303628439089e-01,5.084475649562508141e-04,-2.046455679577350965e-03,4.695676125867664680e-04,2.807248975843622415e-05,1.902778504613412759e-06,-7.677148789682780583e-01,-8.982669756704344532e-01,1.305520967021563672e-01,2.693954161084565212e-10,7.082974207150982693e-10
6.150000000000000355e+00,9.999121261521346504e-01,5.012005477158387604e-04,-2.036474706354512564e-03,5.518136528967114776e-04,2.610583584088023789e-05,2.023292474691481893e-06,-7.677437693925793782e-01,-9.099449216203057134e-01,1.422011522277263351e-01,2.642768608746978615e-10,6.433675814321304642e-10
6.160000000000000142e+00,9.999081133052061254e-01,4.833895814845846342e-04,-2.032977547397269488e-03,6.373317281367959618e-04,2.386929396142328599e-05,1.960340358948963375e-06,-7.677689157564244748e-01,-9.214246954004342571e-01,1.536557796440097268e-01,2.612905743764102100e-10,6.786811113101975934e-10
6.169999999999999929e+00,9.999052839766460199e-01,4.553063929001481200e-04,-2.037504736261993958e-03,7.256798000518935657e-04,2.136580491981663401e-05,1.736576603676707078e-06,-7.677875825940738697e-01,-9.315637029021269777e-01,1.637761203080530803e-01,2.611342441916071879e-10,8.534506434898503358e-10
6.180000000000000604e+00,9.999036584847766918e-01,4.178714505184485538e-04,-2.050925412352268967e-03,8.165407780411358977e-04,1.864722637883516149e-05,1.393323444071706829e-06,-7.678064116628424696e-01,-9.399202946700371264e-01,1.721138830071946846e-01,2.651103038697702325e-10,9.520619848046862899e-10
6.190000000000000391e+00,9.999030340161947361e-01,3.727641502189119461e-04,-2.070494860039384741e-03,9.096799470689610582e-04,1.577857390832113879e-05,9.616321278578260548e-07,-7.678207972887902688e-01,-9.457455174836475464e-01,1.779247201948573054e-01,2.723320649625938340e-10,8.860632227936093841e-10
6.200000000000000178e+00,9.999030532036078389e-01,3.227000301394943450e-04,-2.089276425663472072e-03,1.004862972182842722e-03,1.280558923913186300e-05,4.565507048679026294e-07,-7.678438127822764248e-01,-9.492387286079373432e-01,1.813949158256609739e-01,2.798663289150423271e-10,7.163090121053983239e-10
6.209999999999999964e+00,9.999033467839123501e-01,2.704588896782494250e-04,-2.099609478867981403e-03,1.101735276409138153e-03,9.752037870984532145e-06,-1.103915147117574287e-07,-7.678665342170301056e-01,-9.513277646804719767e-01,1.834612304634418989e-01,2.852950065979691352e-10,6.523099838062762501e-10
6.220000000000000639e+00,9.999036261170742845e-01,2.177339235345556172e-04,-2.098199574953642666e-03,1.199718041299083519e-03,6.644797533954422902e-06,-7.247032185554121538e-07,-7.678848960859533390e-01,-9.510158004904711859e-01,1.831309044045178192e-01,2.883948781619434141e-10,6.512619332710301023e-10
6.230000000000000426e+00,9.999036707878329322e-01,1.659816791211398529e-04,-2.088128133216318912e-03,1.298003859988243209e-03,3.537432792589870517e-06,-1.371862640427331667e-06,-7.679091209427408860e-01,-9.482561528396395989e-01,1.803470318968986852e-01,2.896443280536897717e-10,5.453644202901841709e-10
6.240000000000000213e+00,9.999032985876545876e-01,1.183967383854283038e-04,-2.075300519414138845e-03,1.395681293354331890e-03,5.036769320712631144e-07,-2.038845232766492434e-06,-7.679403632303447580e-01,-9.446665576415180787e-01,1.767261944111733207e-01,2.883777342309972050e-10,5.560789606562366316e-10
6.250000000000000000e+00,9.999023962898000439e-01,7.993313164286996704e-05,-2.062522581714387390e-03,1.491917200526462345e-03,-2.396314251414312995e-06,-2.718136214534995476e-06,-7.679676576248470887e-01,-9.405020814018431041e-01,1.725344237769959599e-01,2.838526233503156192e-10,6.273821462343676103e-10
6.260000000000000675e+00,9.999009600320943880e-01,5.473027576839809309e-05,-2.047176181379699832e-03,1.586075405208736732e-03,-5.141833259716166458e-06,-3.419068941097019895e-06,-7.679931059032102381e-01,-9.351261169527431694e-01,1.671330110495329313e-01,2.760468476957120301e-10,6.783595907222661481e-10
6.270000000000000462e+00,9.998991061460951180e-01,4.359992800129370969e-05,-2.024108135954273604e-03,1.677705907202718151e-03,-7.740537386067233803e-06,-4.165126225766748510e-06,-7.680196517091872899e-01,-9.289259621349686968e-01,1.609063104257813515e-01,2.648018422379495890e-10,6.963809529025866141e-10
6.280000000000000249e+00,9.998970874650108254e-01,4.408025044994355124e-05,-1.989511141041476906e-03,1.766446666336504495e-03,-1.019303603180637072e-05,-4.958841358322845928e-06,-7.680415921157426329e-01,-9.219143585974990396e-01,1.538727664817564345e-01,2.495318308301793489e-10,7.151637060331950124e-10
6.290000000000000036e+00,9.998953201895236509e-01,5.303910149619215920e-05,-1.941980656611556628e-03,1.851930883043182308e-03,-1.247110309470609801e-05,-5.747030837302139343e-06,-7.680646225874222521e-01,-9.141694963926971784e-01,1.461048738052748985e-01,2.312884805387084163e-10,7.699543225214711129e-10
6.300000000000000711e+00,9.998943489234172199e-01,6.952089536900365584e-05,-1.881677586082533852e-03,1.933750524490289230e-03,-1.452562128492673961e-05,-6.441276421565153484e-06,-7.680816971073676225e-01,-9.062430261495580952e-01,1.381613290421905282e-01,2.135169392248227018e-10,8.338298940202548692e-10
6.310000000000000497e+00,9.998947349111541039e-01,9.514581419705866235e-05,-1.810171024703162435e-03,2.011463113041349077e-03,-1.630736849639405835e-05,-6.988196232206057868e-06,-7.680871993370109729e-01,-8.965110383605895406e-01,1.284238390235785676e-01,1.991733819020936583e-10,8.288532082900701425e-10
6.320000000000000284e+00,9.998969367802207353e-01,1.318102806738395845e-04,-1.731035134819493585e-03,2.084614429002993978e-03,-1.778191189268893795e-05,-7.414897202868754848e-06,-7.680997265473674673e-01,-8.850655237976139400e-01,1.169657972502465004e-01,1.912252035017207638e-10,7.607965368805480466e-10
6.330000000000000071e+00,9.999011468958386439e-01,1.792072413039707494e-04,-1.649710113476170279e-03,2.152769079235155019e-03,-1.893578312337037184e-05,-7.798195607849656196e-06,-7.681126374933923140e-01,-8.733842154016910886e-01,1.052715779082988024e-01,1.931440014517751290e-10,7.309581828707223394e-10
6.340000000000000746e+00,9.999071065085988197e-01,2.343087719702119235e-04,-1.572265531867495349e-03,2.215545566116398305e-03,-1.977586775964280429e-05,-8.195075743722878559e-06,-7.681250486270861932e-01,-8.609205826892109004e-01,9.279553406212472100e-02,2.050746055928411834e-10,7.661102863210089708e-10
6.350000000000000533e+00,9.999140958538165203e-01,2.926168549101566558e-04,-1.503843655532972456e-03,2.272641076035762479e-03,-2.032407984480532175e-05,-8.609013702689158727e-06,-7.681420148948367999e-01,-8.479526801628674004e-01,7.981066526803062833e-02,2.231592883780613068e-10,8.040796917185843995e-10
6.360000000000000320e+00,9.999211530884550836e-01,3.498364569918487846e-04,-1.447232842176634105e-03,2.323829725140543877e-03,-2.061408731865051248e-05,-9.013647933280506504e-06,-7.681630680127146116e-01,-8.345850582770116821e-01,6.642199026429702891e-02,2.423288275687241073e-10,8.146650021245704920e-10
6.370000000000000107e+00,9.999273667871770854e-01,4.028752816304538966e-04,-1.401673596270349483e-03,2.368931246739134234e-03,-2.069033540974870168e-05,-9.392646051124999137e-06,-7.681936825791976231e-01,-8.215469105872900135e-01,5.335322800809234184e-02,2.591802104645113206e-10,7.979195082441492559e-10
6.379999999999999893e+00,9.999320600412954230e-01,4.496232052275970299e-04,-1.362568388715508982e-03,2.407767252098485643e-03,-2.059610595914151312e-05,-9.752542675420131855e-06,-7.682331534533638484e-01,-8.102853336743092161e-01,4.205218022094532604e-02,2.727453609339729110e-10,7.438381022240037055e-10
6.390000000000000568e+00,9.999347920155735592e-01,4.879489127182360438e-04,-1.322883156517214512e-03,2.440141749682787041e-03,-2.035009581384712119e-05,-1.010153508851062364e-05,-7.682703890994952989e-01,-8.009973392036268125e-01,3.272695010413156913e-02,2.836545566315050584e-10,6.486871040323194393e-10
6.400000000000000355e+00,9.999352219953671073e-01,5.156257345183129503e-04,-1.275943391572093629e-03,2.465877350850183541e-03,-1.994119816846308890e-05,-1.041549672985493402e-05,-7.683060088075014393e-01,-7.926489161020994212e-01,2.434290729459795410e-02,2.919958167434269097e-10,6.069900138072625850e-10
6.410000000000000142e+00,9.999329886222184660e-01,5.322606083196717653e-04,-1.218018917077927886e-03,2.484890498091561935e-03,-1.936202755236839863e-05,-1.062567272172449969e-05,-7.683466699481280582e-01,-7.853472395510256998e-01,1.700056960289758612e-02,2.959379241781626887e-10,6.570664012883753458e-10
6.419999999999999929e+00,9.999277533921646643e-01,5.411693099923451430e-04,-1.148761276909428643e-03,2.497239067731657144e-03,-1.864965681733221297e-05,-1.065430331994830894e-05,-7.683905965532951132e-01,-7.800059372156055160e-01,1.161534066231036458e-02,2.942213764159687210e-10,6.992895151824995992e-10
6.430000000000000604e+00,9.999193757414879258e-01,5.478718685135670679e-04,-1.068975358327219462e-03,2.503090349713374928e-03,-1.788228846482008074e-05,-1.047686874774505509e-05,-7.684325818067396785e-01,-7.766275645168574382e-01,8.194982710117719796e-03,2.874351305941143692e-10,7.092166853794878989e-10
6.440000000000000391e+00,9.999080699516444959e-01,5.557997627188702083e-04,-9.776803858263505547e-04,2.502629151724330286e-03,-1.712961915153966415e-05,-1.014246105242716512e-05,-7.684789210392745096e-01,-7.757215190037156649e-01,7.242597964441157936e-03,2.776683605418630320e-10,6.998661650214899055e-10
6.450000000000000178e+00,9.998943912297669767e-01,5.636573417893882016e-04,-8.709866615026276571e-04,2.495972925958645644e-03,-1.640737816282762828e-05,-9.717701311586973009e-06,-7.685222447745181373e-01,-7.781085839358246048e-01,9.586339161306425827e-03,2.679508909369008212e-10,6.881459846397319779e-10
6.459999999999999964e+00,9.998790497891416607e-01,5.667399685417656924e-04,-7.430053811321510457e-04,2.483141284583018516e-03,-1.567733749444420491e-05,-9.215258676223047612e-06,-7.685566276237815186e-01,-7.825625698719249623e-01,1.400594224814345062e-02,2.596645685106859154e-10,7.026910164853461538e-10
6.470000000000000639e+00,9.998627498176441142e-01,5.597746476738958222e-04,-5.875561126748454028e-04,2.464084711775993679e-03,-1.488662018568514184e-05,-8.592502247005806939e-06,-7.685928986444874322e-01,-7.887849999760141451e-01,2.019210133152666078e-02,2.533413329320161336e-10,7.706293381204432080e-10
6.480000000000000426e+00,9.998461456052709639e-01,5.381485747821372623e-04,-4.006198973215773472e-04,2.438756842545691025e-03,-1.401082483175777573e-05,-7.813121797456077240e-06,-7.686250323792706007e-01,-7.968835537642523503e-01,2.825852138498176347e-02,2.501035879492360529e-10,8.786251726178306853e-10
6.490000000000000213e+00,9.998298715459166264e-01,4.976834961086328652e-04,-1.836047652810766809e-04,2.407203465701850034e-03,-1.306680183743229404e-05,-6.886877216584057610e-06,-7.686586829436764523e-01,-8.065545856623546062e-01,3.789590271867810528e-02,2.506034284462412777e-10,1.003291005829964888e-09
6.500000000000000000e+00,9.998145934312376859e-01,4.351439204437388916e-04,5.468124532289763036e-05,2.369622613326028901e-03,-1.208279101336358558e-05,-5.847948444539417181e-06,-7.686900611749057921e-01,-8.179700334082129487e-01,4.927997223330717741e-02,2.544526818603047249e-10,1.125747939312304879e-09
6.510000000000000675e+00,9.998010039297275942e-01,3.500227844966697917e-04,2.997843928077224807e-04,2.326351856484188633e-03,-1.105276332753561528e-05,-4.718117243848880071e-06,-7.687182853063178056e-01,-8.303079625188048984e-01,6.158967721248712751e-02,2.615227108273288517e-10,1.145934014346039476e-09
6.520000000000000462e+00,9.997897033761214969e-01,2.457360927489368740e-04,5.365062986928564349e-04,2.277783754333948408e-03,-9.927930072957833418e-06,-3.503369728498384951e-06,-7.687463398917789847e-01,-8.429118983409261689e-01,7.416555844914717033e-02,2.719049285904324876e-10,9.811074175303247102e-10
6.530000000000000249e+00,9.997810662162678330e-01,1.288461194224728120e-04,7.538028603246661394e-04,2.224261247203429548e-03,-8.663492038976967229e-06,-2.217489140203331467e-06,-7.687773818290675187e-01,-8.559063899086086780e-01,8.712900807954117310e-02,2.847326825263101493e-10,7.517297895276442432e-10
6.540000000000000036e+00,9.997752276371154601e-01,7.117133368106424535e-06,9.467286179996206412e-04,2.166010626842950707e-03,-7.266983159112501696e-06,-9.054874998026786202e-07,-7.688032597240551658e-01,-8.684616722756404172e-01,9.965841255158522372e-02,3.008348783589959931e-10,7.412856994903904706e-10
6.550000000000000711e+00,9.997721206577443454e-01,-1.122435995885374190e-04,1.114421954749613992e-03,2.103136047807057166e-03,-5.785423700706051634e-06,3.488297425220561554e-07,-7.688340835466713763e-01,-8.798258623323421679e-01,1.109917787856707638e-01,3.200272430122746595e-10,7.461016249266094746e-10
6.560000000000000497e+00,9.997715526385868579e-01,-2.240912287155307197e-04,1.256135452595195066e-03,2.035668080754879806e-03,-4.249777546910846742e-06,1.445187752099587765e-06,-7.688689335637702849e-01,-8.904573280476090202e-01,1.215883944838386937e-01,3.402074425962438481e-10,8.865315148653962751e-10
6.570000000000000284e+00,9.997732779122235902e-01,-3.268386861306336226e-04,1.368970677220830148e-03,1.963642290660833328e-03,-2.655010888237016436e-06,2.318076980429584848e-06,-7.689069640105384851e-01,-9.000917860940120807e-01,1.311848220834735679e-01,3.615629061738464301e-10,9.749561158400865679e-10
6.580000000000000071e+00,9.997769581114436255e-01,-4.225315864881471341e-04,1.448752146285318693e-03,1.887170629426325377e-03,-1.000617036007520346e-06,2.973684193185086598e-06,-7.689538456043978343e-01,-9.091303156427898990e-01,1.401764700383920370e-01,3.833675033008659093e-10,1.062154142417170988e-09
6.590000000000000746e+00,9.997821459984188586e-01,-5.140954691107121931e-04,1.491921389022138290e-03,1.806469691871393944e-03,6.722573306608892135e-07,3.467937387046735533e-06,-7.690023090330676547e-01,-9.180731314386834097e-01,1.490708224056157549e-01,4.036155134315713379e-10,1.217247858065206856e-09
6.600000000000000533e+00,9.997883543148323726e-01,-6.015872706767985733e-04,1.496434213894873863e-03,1.721842654939779397e-03,2.303702821326349120e-06,3.850017327921340870e-06,-7.690475083834567016e-01,-9.255317719879089244e-01,1.564842636044522228e-01,4.204750362955136170e-10,1.396580406876068992e-09
6.610000000000000320e+00,9.997951463316245846e-01,-6.808071022195257742e-04,1.462757067329963079e-03,1.633648876976848043e-03,3.868620908768590642e-06,4.138859645945054486e-06,-7.691036023517289211e-01,-9.317156957101571102e-01,1.626120933584281891e-01,4.318008139246675913e-10,1.453470455103911263e-09
6.620000000000000107e+00,9.998021929605698244e-01,-7.449284226355084660e-04,1.396221506847400862e-03,1.542293867711071968e-03,5.394007937228071918e-06,4.346605868245588444e-06,-7.691599528103952865e-01,-9.377211231571753736e-01,1.685611703467800593e-01,4.377348684454407302e-10,1.320608733479389230e-09
6.629999999999999893e+00,9.998092318174168769e-01,-7.874082501850513532e-04,1.308194578132564111e-03,1.448242752103046267e-03,6.922405342126101285e-06,4.496977829871597999e-06,-7.692148297478729191e-01,-9.426434003592930599e-01,1.734285706114201409e-01,4.389507534029893489e-10,1.306648345078542661e-09
6.640000000000000568e+00,9.998160560713766909e-01,-8.051028545509848018e-04,1.212579439684719276e-03,1.352044860786502786e-03,8.460284532742011371e-06,4.608688740767244819e-06,-7.692720385725648757e-01,-9.470275469318609751e-01,1.777555083592960716e-01,4.363101484815759432e-10,1.305811458962580218e-09
6.650000000000000355e+00,9.998225805315069659e-01,-8.007594964168541921e-04,1.118986066766030621e-03,1.254357579947226959e-03,9.956261814363841778e-06,4.675187612938149231e-06,-7.693208778690088234e-01,-9.501102293582158742e-01,1.807893514892071063e-01,4.323981182585544163e-10,1.354085288340911575e-09
6.660000000000000142e+00,9.998288373632709947e-01,-7.824184578289428366e-04,1.028257217490248770e-03,1.155949699169957689e-03,1.132768458489613456e-05,4.671127589205329331e-06,-7.693716170033798596e-01,-9.513551758657684543e-01,1.819835588623885669e-01,4.295092478023190627e-10,1.446614161793036146e-09
6.669999999999999929e+00,9.998348598894140071e-01,-7.587737541973339469e-04,9.345631455948025072e-04,1.057661849118117720e-03,1.251723896379405207e-05,4.571515695677834784e-06,-7.694192675494068157e-01,-9.511069607674594861e-01,1.816876932180526427e-01,4.272061701762436668e-10,1.464682597429600719e-09
6.680000000000000604e+00,9.998406033516934466e-01,-7.344307316980699723e-04,8.323561715469122253e-04,9.603300581705070558e-04,1.352845181485420822e-05,4.364473974708649920e-06,-7.694620529574022205e-01,-9.483560265537359646e-01,1.788939735963337718e-01,4.221858981359317423e-10,1.490163548112377612e-09
6.690000000000000391e+00,9.998460346637776386e-01,-7.096114336267113267e-04,7.217603124937317389e-04,8.647099543809142136e-04,1.440137953922285128e-05,4.065625454566866520e-06,-7.695102300519078842e-01,-9.435695889904374134e-01,1.740593589385294737e-01,4.135177931072421534e-10,1.479698585882260886e-09
6.700000000000000178e+00,9.998512661413776481e-01,-6.833383902237680349e-04,6.076205089375687511e-04,7.714312532142381454e-04,1.515631898957417421e-05,3.735101855355686592e-06,-7.695520251545665547e-01,-9.372369831709528309e-01,1.676849580163862763e-01,4.025395750849565222e-10,1.459762088984462025e-09
6.709999999999999964e+00,9.998566109407548419e-01,-6.557119564031083049e-04,4.942873803007643424e-04,6.809861582684571119e-04,1.577441006310583834e-05,3.468442733690222177e-06,-7.695893056687892475e-01,-9.282137048000784763e-01,1.586243991312892565e-01,3.902442187659100326e-10,1.436945451516180583e-09
6.720000000000000639e+00,9.998625063571141558e-01,-6.273761980132803789e-04,3.824889407818169254e-04,5.937544776827278397e-04,1.623545648626748681e-05,3.347880767217984738e-06,-7.696320767544355679e-01,-9.172216516373374873e-01,1.475895748829018916e-01,3.796740914963887160e-10,1.382662651039368029e-09
6.730000000000000426e+00,9.998692944971645513e-01,-5.975818496428907892e-04,2.712899544436781418e-04,5.100731802552807472e-04,1.656051532365108869e-05,3.392387137163822679e-06,-7.696773418757231200e-01,-9.056459170583104346e-01,1.359685751825872868e-01,3.727894776261402467e-10,1.261295512478000092e-09
6.740000000000000213e+00,9.998770987940970301e-01,-5.630926457160126235e-04,1.618142628251766134e-04,4.303285016837100950e-04,1.681044041958878213e-05,3.555009238027734509e-06,-7.697181412737230666e-01,-8.933153112865123147e-01,1.235971700127893036e-01,3.688304016644133106e-10,1.126950754937183774e-09
6.750000000000000000e+00,9.998858751845317583e-01,-5.190129732401179558e-04,5.803348703818538744e-05,3.550131979252597295e-04,1.705282597141676975e-05,3.767928965564979336e-06,-7.697639340893848159e-01,-8.803359652988049788e-01,1.105720312094201768e-01,3.694642877575967151e-10,1.060906695826702162e-09
6.760000000000000675e+00,9.998953980590338242e-01,-4.607934515067672269e-04,-3.603906164939980330e-05,2.847077866447848306e-04,1.733647899122232124e-05,3.996349081816837728e-06,-7.698097581727411098e-01,-8.674883283382460730e-01,9.767857016550496319e-02,3.759540726256494329e-10,1.024807572136410272e-09
6.770000000000000462e+00,9.999052043516296617e-01,-3.857998354534150371e-04,-1.197681896411330202e-04,2.200010077158876312e-04,1.768716796762710697e-05,4.268117595744692981e-06,-7.698556068601138946e-01,-8.541744544604324973e-01,8.431884760031856108e-02,3.853225388564767376e-10,1.005226124561886536e-09
6.780000000000000249e+00,9.999146414786052040e-01,-2.938939881177455443e-04,-1.969550806304174774e-04,1.614004437459330579e-04,1.811500644532113621e-05,4.663934740362650972e-06,-7.699096041921034139e-01,-8.411567774210182424e-01,7.124717322891485627e-02,3.958047721002604500e-10,9.686313973134019761e-10
6.790000000000000036e+00,9.999229394781731228e-01,-1.876998616170721978e-04,-2.740249212320728755e-04,1.092776299668596064e-04,1.862268133329440193e-05,5.266046838691830181e-06,-7.699609149824938603e-01,-8.286344432305614571e-01,5.867352824806764539e-02,4.046291484245312970e-10,9.075393769819584122e-10
6.800000000000000711e+00,9.999293879520775308e-01,-7.258014048671735177e-05,-3.569926747549181587e-04,6.386477084861346678e-05,1.920503440602924425e-05,6.094124518363988714e-06,-7.700198988407498391e-01,-8.163985774666493445e-01,4.637867862589949847e-02,4.068978639392341423e-10,8.338452150979946964e-10
6.810000000000000497e+00,9.999335818197813142e-01,4.440251948519656494e-05,-4.493674304546496222e-04,2.528883775545518267e-05,1.983543276365480582e-05,7.086210760424157764e-06,-7.700848042593405607e-01,-8.062942999042417291e-01,3.620949564490112682e-02,4.032007264559871190e-10,8.716010135856322449e-10
6.820000000000000284e+00,9.999354372650737233e-01,1.563208821572752009e-04,-5.519415926003972675e-04,-6.393001473403594445e-06,2.045275053874486215e-05,8.149736058085534464e-06,-7.701422656691258029e-01,-7.980113613679716833e-01,2.786909569884591861e-02,3.954907484881133225e-10,8.517340166491749187e-10
6.830000000000000071e+00,9.999350856145785560e-01,2.579255493544580229e-04,-6.636056454758787471e-04,-3.118159429824372613e-05,2.097233643417073279e-05,9.229361819318517192e-06,-7.701977493245482087e-01,-7.906697246227136766e-01,2.047197529816546790e-02,3.823583725348240445e-10,8.179004140629331232e-10
6.840000000000000746e+00,9.999328609330485618e-01,3.467606341330899448e-04,-7.818509542806607350e-04,-4.913408037648534838e-05,2.132280578443667261e-05,1.031930884972617982e-05,-7.702562296916033446e-01,-7.852091641896983276e-01,1.495293449809496911e-02,3.636961137198525001e-10,7.826828074541936076e-10
6.850000000000000533e+00,9.999293009080119088e-01,4.241998044533362429e-04,-9.024551328128266325e-04,-6.034173090509057161e-05,2.147996899013340062e-05,1.142108590337125710e-05,-7.703098972422335322e-01,-7.819326025832906701e-01,1.162270534105716742e-02,3.410225801903256692e-10,7.411684599389900541e-10
6.860000000000000320e+00,9.999251181573338698e-01,4.951018344921381126e-04,-1.019105871892010597e-03,-6.488928980046520915e-05,2.146692069513395025e-05,1.251002633791011976e-05,-7.703674588342328544e-01,-7.816370395700478202e-01,1.126958073581497445e-02,3.181826707803986732e-10,6.196092527943619643e-10
6.870000000000000107e+00,9.999211011183416487e-01,5.644652153845079691e-04,-1.124472038602893726e-03,-6.283713447958889074e-05,2.131886867098162414e-05,1.354390846964428646e-05,-7.704103678163706226e-01,-7.843502112222002776e-01,1.393984340582964977e-02,2.998776609567332483e-10,5.411198156224372724e-10
6.879999999999999893e+00,9.999179685325338962e-01,6.329822420413908687e-04,-1.213348259473495368e-03,-5.425386683200573512e-05,2.104460699847322401e-05,1.448527596386057127e-05,-7.704438085105745904e-01,-7.876349529915847025e-01,1.719114448101012257e-02,2.868009116158927282e-10,5.459876994962087338e-10
6.890000000000000568e+00,9.999162857796426440e-01,6.959182181672618310e-04,-1.285884657309837361e-03,-3.926586497157479115e-05,2.062230526186321829e-05,1.530712625976831057e-05,-7.704802527364142950e-01,-7.917968816944446209e-01,2.131662895803029811e-02,2.784525020667361195e-10,5.014559878446789298e-10
6.900000000000000355e+00,9.999163976354462635e-01,7.464444530754251296e-04,-1.347397121311194775e-03,-1.805509705267982276e-05,2.003467114398651793e-05,1.598931042210247094e-05,-7.705142933941848682e-01,-7.972895678429590127e-01,2.677527444877410637e-02,2.755783619796792398e-10,4.737219505557277444e-10
6.910000000000000142e+00,9.999183630778196719e-01,7.796778972368823349e-04,-1.403781844762122663e-03,9.216961556938591175e-06,1.930503519481295449e-05,1.651975072467725639e-05,-7.705456674513064819e-01,-8.035828548610287614e-01,3.303718740972228646e-02,2.797357854266455927e-10,4.385156682218394053e-10
6.919999999999999929e+00,9.999219272142281234e-01,7.939995087868663556e-04,-1.456300762953234877e-03,4.249122802926110615e-05,1.849041332699879445e-05,1.689486568860934350e-05,-7.705798155039057518e-01,-8.105901296020845415e-01,4.001031409817883133e-02,2.904046598945340860e-10,3.978652962643991486e-10
6.930000000000000604e+00,9.999265763924120032e-01,7.903705180858746401e-04,-1.500665881323727090e-03,8.180044181379755213e-05,1.763268387873236410e-05,1.711574699344135074e-05,-7.706151895172235200e-01,-8.185370359513479688e-01,4.792184643412442102e-02,3.036080220124322736e-10,4.867035663380647748e-10
6.940000000000000391e+00,9.999316729393731285e-01,7.719042925547862921e-04,-1.530938406570331355e-03,1.271460115657889272e-04,1.671702048842394845e-05,1.719248715437233697e-05,-7.706532371593378672e-01,-8.271209307926397081e-01,5.646769363330179231e-02,3.154245225690354257e-10,7.575373661694584371e-10
6.950000000000000178e+00,9.999365786552221191e-01,7.439105679139982425e-04,-1.544186477121498469e-03,1.783524843310880961e-04,1.568378908360628583e-05,1.715755946328914727e-05,-7.706983470574446660e-01,-8.371844277273975399e-01,6.648608066995284616e-02,3.226748835985282879e-10,1.026581264440551422e-09
6.959999999999999964e+00,9.999407825672551597e-01,7.128639995969114239e-04,-1.541710260640342164e-03,2.350170164340237007e-04,1.448708772109524165e-05,1.706440242878821452e-05,-7.707383234716730369e-01,-8.486362212355944568e-01,7.789789776392139209e-02,3.234769827114046206e-10,1.245897607304868870e-09
6.970000000000000639e+00,9.999440132865019537e-01,6.837047700497144625e-04,-1.526473691935016424e-03,2.965939324289150556e-04,1.314216764942333097e-05,1.695772225414139597e-05,-7.707780702804032380e-01,-8.605510014075327119e-01,8.977293112712943224e-02,3.196554755685851506e-10,1.379090175390729200e-09
6.980000000000000426e+00,9.999461970736447380e-01,6.575843460699018050e-04,-1.500517636692612518e-03,3.625527058009113488e-04,1.170927600027874079e-05,1.684007069997895710e-05,-7.708208644104947993e-01,-8.736669884769374672e-01,1.028461240664427095e-01,3.149360507595464301e-10,1.352404188637024163e-09
6.990000000000000213e+00,9.999473047240599044e-01,6.328906611813864356e-04,-1.465802392266230990e-03,4.325024614253252225e-04,1.022674628927547920e-05,1.666847217027447785e-05,-7.708529789093470086e-01,-8.874132901011331231e-01,1.165603111917860590e-01,3.092279423817593518e-10,1.160093798802108722e-09
7.000000000000000000e+00,9.999473335563637821e-01,6.088129075952463786e-04,-1.426880186609401921e-03,5.062078017685608857e-04,8.665986998940020404e-06,1.638205553461736429e-05,-7.708808892978035177e-01,-9.000739812788995931e-01,1.291930919810960476e-01,2.996923762918613244e-10,9.038143566897360870e-10
7.010000000000000675e+00,9.999464329478666702e-01,5.870018254559221209e-04,-1.390543802916223252e-03,5.835006610947846353e-04,6.960465443242725553e-06,1.593505567140254218e-05,-7.709082256783014175e-01,-9.120192136216092038e-01,1.411109879433077585e-01,2.863725126311537659e-10,6.887066472671676820e-10
7.020000000000000462e+00,9.999449583848746270e-01,5.692414224309650522e-04,-1.361382019747479867e-03,6.641637891469245143e-04,5.076089720567038124e-06,1.531714651371894538e-05,-7.709282674585722361e-01,-9.227006818658320952e-01,1.517724144072599146e-01,2.715528772921903669e-10,5.648541634428738689e-10
7.030000000000000249e+00,9.999433940543925869e-01,5.546535108860900553e-04,-1.338073039387172080e-03,7.478675032432826990e-04,3.045684980248423810e-06,1.455629898732278023e-05,-7.709457979326664878e-01,-9.316825724486553773e-01,1.607367745159888894e-01,2.585891029866858444e-10,5.952875969938986600e-10
7.040000000000000036e+00,9.999421824385960056e-01,5.402868914382583446e-04,-1.314941360206598733e-03,8.341825809928297367e-04,9.401996610585578785e-07,1.369876880146549780e-05,-7.709629145469566458e-01,-9.392344799057928961e-01,1.682715653588362503e-01,2.496623709167097357e-10,6.143918707124385037e-10
7.050000000000000711e+00,9.999416036284153320e-01,5.242330779669397960e-04,-1.287773740598948790e-03,9.226323066272042574e-04,-1.178343864453797997e-06,1.277237042266814082e-05,-7.709753978699049881e-01,-9.453011879897694758e-01,1.743257901198645432e-01,2.425576171836321327e-10,5.666302982376691944e-10
7.060000000000000497e+00,9.999418516120273104e-01,5.081034506686993909e-04,-1.258409899617042582e-03,1.012737718236246618e-03,-3.273355931460356253e-06,1.176736600201295400e-05,-7.709884459621871855e-01,-9.495247990455789600e-01,1.785363530833917467e-01,2.343934972989667517e-10,5.843847628028697727e-10
7.070000000000000284e+00,9.999431537466260123e-01,4.974426315678693580e-04,-1.233565282866207940e-03,1.104037470551104362e-03,-5.320742115999578638e-06,1.066247099723093984e-05,-7.710058625013898048e-01,-9.530232308138574249e-01,1.820173683124675923e-01,2.272488541129001124e-10,5.882188069961102883e-10
7.080000000000000071e+00,9.999456906574019088e-01,5.000901938880721737e-04,-1.218826088824849930e-03,1.196087825774682332e-03,-7.295881411700644806e-06,9.466313457903055185e-06,-7.710140505636884356e-01,-9.556567973159233453e-01,1.846427467522348542e-01,2.252118499171965956e-10,6.198022095560418165e-10
7.090000000000000746e+00,9.999494118848099022e-01,5.227790590097483852e-04,-1.212813847215996011e-03,1.288458148605378575e-03,-9.176278947959435592e-06,8.216340920939864159e-06,-7.710157041162180036e-01,-9.553447084012639534e-01,1.843290042850460053e-01,2.285794484278157112e-10,7.880414099048493881e-10
7.100000000000000533e+00,9.999539810214483904e-01,5.676638018052512519e-04,-1.205727732448997691e-03,1.380736117376181503e-03,-1.095466070287612459e-05,6.933754337764935400e-06,-7.710282989519282593e-01,-9.527226847385168451e-01,1.816943857865885581e-01,2.357708561526695529e-10,9.652578736307759755e-10
7.110000000000000320e+00,9.999588330671032033e-01,6.315541493947026547e-04,-1.182757016313768037e-03,1.472539552273065310e-03,-1.264616977812586613e-05,5.597711449155483192e-06,-7.710414510530070320e-01,-9.489995682698715296e-01,1.779581172168644421e-01,2.444164070918214114e-10,1.048742426235094172e-09
7.120000000000000107e+00,9.999633086246042524e-01,7.081032377578940678e-04,-1.129817479309454730e-03,1.563510013654779724e-03,-1.427062342718863568e-05,4.176605187791554228e-06,-7.710514222324520439e-01,-9.432459071005157014e-01,1.721944848680636297e-01,2.509238321836369264e-10,1.029103913197104703e-09
7.130000000000000782e+00,9.999668516302874233e-01,7.899654868240616433e-04,-1.038628842650631337e-03,1.653272324187699590e-03,-1.581008263666631482e-05,2.679432437416189167e-06,-7.710657188912057869e-01,-9.354846091930686391e-01,1.644188903018627967e-01,2.547342771317309577e-10,1.173299457590815109e-09
7.140000000000000568e+00,9.999690970494504727e-01,8.692332119479122005e-04,-9.092849676411094957e-04,1.741387569891939902e-03,-1.717987699341542171e-05,1.174407760402306471e-06,-7.710784218442868765e-01,-9.259055323047716834e-01,1.548271104604848347e-01,2.583232001002727775e-10,1.352688183686723278e-09
7.150000000000000355e+00,9.999697959172303419e-01,9.377973113687363294e-04,-7.493737263884071159e-04,1.827350718524839608e-03,-1.825610854444458057e-05,-2.336016550048945754e-07,-7.710967555261954987e-01,-9.145034612966078669e-01,1.434067057704123960e-01,2.643879337248986118e-10,1.402962634955429166e-09
7.160000000000000142e+00,9.999686997578012271e-01,9.894167881568203139e-04,-5.699088796130623389e-04,1.910645443856119272e-03,-1.894608976833513103e-05,-1.447942463049809476e-06,-7.711209193753285618e-01,-9.024919355310824232e-01,1.313710161557538891e-01,2.735195024521940882e-10,1.358727130806869354e-09
7.169999999999999929e+00,9.999655447901113492e-01,1.022357957697622808e-03,-3.804834445277906446e-04,1.990807126951445270e-03,-1.923509595578858737e-05,-2.427479846784060282e-06,-7.711491869048783254e-01,-8.904795552467423825e-01,1.193303683418640571e-01,2.829362348514587172e-10,1.622453060790007839e-09
7.180000000000000604e+00,9.999601579052396216e-01,1.039785211718290787e-03,-1.870353652274705277e-04,2.067434797519270614e-03,-1.917066237430666001e-05,-3.204180749090747411e-06,-7.711745941289784856e-01,-8.783767216228237640e-01,1.072021274938453339e-01,2.898795655021464137e-10,1.607241895129618570e-09
7.190000000000000391e+00,9.999525261554732536e-01,1.047011435327174084e-03,6.673253686910689214e-06,2.140143870304090680e-03,-1.881885331598009641e-05,-3.843293596036236249e-06,-7.712052703316266689e-01,-8.658861032294742355e-01,9.468083289784756662e-02,2.941248443222261842e-10,1.306858843364011591e-09
7.200000000000000178e+00,9.999427424607115755e-01,1.048108208129926340e-03,1.961980997544097776e-04,2.208502901584776662e-03,-1.824335944390637952e-05,-4.376430420085997517e-06,-7.712396749362039339e-01,-8.543061617693079590e-01,8.306648683310406678e-02,2.965047525932725084e-10,1.187909104416462469e-09
7.209999999999999964e+00,9.999309304388680486e-01,1.044940602213279739e-03,3.749215626828516579e-04,2.272003982509308590e-03,-1.750686376731211598e-05,-4.779984227216214092e-06,-7.712673095000629475e-01,-8.429590091398178053e-01,7.169169963975488558e-02,2.959248966743446026e-10,1.144140782116664923e-09
7.220000000000000639e+00,9.999172722174617389e-01,1.038160781979761320e-03,5.344641871993524931e-04,2.330089868935549414e-03,-1.666354045658943414e-05,-5.017993619199541377e-06,-7.712981146219684003e-01,-8.313435117895403570e-01,6.004539716757197054e-02,2.913422066484240833e-10,1.084913270332776847e-09
7.230000000000000426e+00,9.999020607335562527e-01,1.027420887748001438e-03,6.662829816265324751e-04,2.382226149820857852e-03,-1.574017370892906852e-05,-5.087378780090792071e-06,-7.713316822376781179e-01,-8.206396218971662160e-01,4.930793965948804952e-02,2.845388521609165791e-10,1.015658002145869432e-09
7.240000000000000213e+00,9.998856856600698562e-01,1.010526265491723747e-03,7.640238140865031379e-04,2.427973657429679643e-03,-1.473015244660894182e-05,-5.014298522655055404e-06,-7.713590987499086005e-01,-8.104617828971486526e-01,3.910268414724000358e-02,2.761045829014531892e-10,9.331708739068744762e-10
7.250000000000000000e+00,9.998686648914852926e-01,9.838481976462284343e-04,8.258898990262188199e-04,2.467007130019479352e-03,-1.360836758940958709e-05,-4.825483086694166853e-06,-7.713927307831164315e-01,-8.011015051369364537e-01,2.970877435382001525e-02,2.658119611465775149e-10,8.765586034797934190e-10
7.260000000000000675e+00,9.998516864176113517e-01,9.448549499455454739e-04,8.554665469840220257e-04,2.499065098530336201e-03,-1.235376776045969678e-05,-4.537132824410126362e-06,-7.714234916195250591e-01,-7.937898218892742719e-01,2.236633026974918156e-02,2.559980719861005415e-10,8.896183789630640604e-10
7.270000000000000462e+00,9.998355255814718179e-01,8.948467317280450490e-04,8.599561650463301635e-04,2.523874390361778228e-03,-1.096837948529978095e-05,-4.158894641684412409e-06,-7.714490780704358341e-01,-7.874259594316563859e-01,1.597688136122051711e-02,2.492054103593893335e-10,8.745790758268867648e-10
7.280000000000000249e+00,9.998209111373436153e-01,8.399427050163546385e-04,8.466989268939127547e-04,2.541108076891267480e-03,-9.482869872092303997e-06,-3.694797640173878592e-06,-7.714840012347388143e-01,-7.830139142043698319e-01,1.152991296963099682e-02,2.468855176407134006e-10,8.389160477406676364e-10
7.290000000000000036e+00,9.998084493666299366e-01,7.897268890400785694e-04,8.205194662580187620e-04,2.550401966667019318e-03,-7.936531086521151902e-06,-3.149865538374550599e-06,-7.715168366294690161e-01,-7.814681674567152125e-01,9.951330827246234606e-03,2.482205190442361127e-10,7.849914052115991581e-10
7.300000000000000711e+00,9.997986569104647669e-01,7.534271326879513194e-04,7.844370732572198681e-04,2.551423988729924468e-03,-6.343806329878551596e-06,-2.548860599745546301e-06,-7.715465154657871194e-01,-7.819049901703980510e-01,1.035847470461094023e-02,2.514356486154143444e-10,7.129870027711149305e-10
7.310000000000000497e+00,9.997920038239286322e-01,7.347202514118353735e-04,7.436788195527061938e-04,2.543978521366412407e-03,-4.687813105117069940e-06,-1.941144467010761111e-06,-7.715803691048048751e-01,-7.841613223740105942e-01,1.258095326920571390e-02,2.564535450174011932e-10,6.581273304107071453e-10
7.320000000000000284e+00,9.997888314742857663e-01,7.288243877043783540e-04,7.091604665490320670e-04,2.528102765932617197e-03,-2.955480681504791853e-06,-1.374594881050984501e-06,-7.716152762376861096e-01,-7.889057633389702229e-01,1.729048710128414448e-02,2.627650758956802611e-10,6.514531136758705543e-10
7.330000000000000071e+00,9.997892095479552488e-01,7.248420380947212353e-04,6.962475967858927205e-04,2.504089387397386880e-03,-1.172854499213228512e-06,-8.690040456701749246e-07,-7.716444746048380932e-01,-7.948735816829280987e-01,2.322910707808996042e-02,2.695925742791138441e-10,6.338745084377706007e-10
7.340000000000000746e+00,9.997928330086162108e-01,7.110544245129635449e-04,7.187412530034245888e-04,2.472406547216416187e-03,6.003938677931299840e-07,-4.236509204587018125e-07,-7.716820611838923760e-01,-8.021522964440270798e-01,3.047023526013470721e-02,2.771187075741305844e-10,6.220561843406358093e-10
7.350000000000000533e+00,9.997990404416061683e-01,6.783134990562652211e-04,7.821974770737258938e-04,2.433567880839518274e-03,2.302264815168677631e-06,-4.429911946176187736e-08,-7.717178210058400767e-01,-8.113471326505370396e-01,3.962931164469692819e-02,2.847340032133720912e-10,6.529308205216466376e-10
7.360000000000000320e+00,9.998069942305234381e-01,6.205615305983205399e-04,8.810837835868403321e-04,2.388037587742158300e-03,3.889631208987465627e-06,2.463583121160452691e-07,-7.717502533934312847e-01,-8.212210686774747970e-01,4.947081528404347756e-02,2.915212257889895493e-10,6.557550058516881109e-10
7.370000000000000107e+00,9.998158899107359998e-01,5.350351130854397782e-04,1.001584791494645891e-03,2.336207190597675530e-03,5.347474556600247856e-06,4.160120500175644483e-07,-7.717859725153947137e-01,-8.317286028243719986e-01,5.994263030897729189e-02,2.967690310618963382e-10,6.449176748191121078e-10
7.380000000000000782e+00,9.998250910403861935e-01,4.229637690941631884e-04,1.128344917632639888e-03,2.278422662793234792e-03,6.698605537391818578e-06,4.272733560626166309e-07,-7.718190506657933714e-01,-8.427148095740597533e-01,7.089575890826634030e-02,2.981360573068233735e-10,7.284679526264881133e-10
7.390000000000000568e+00,9.998342198413784354e-01,2.891120172973306746e-04,1.250712224059151835e-03,2.215030337812496503e-03,8.000065984861178529e-06,2.432797937026681810e-07,-7.718579279407311589e-01,-8.543710983542596171e-01,8.251317041352844439e-02,2.945561686570995864e-10,7.895333276053406735e-10
7.400000000000000355e+00,9.998431385716284314e-01,1.396715977482005581e-04,1.364549243754219340e-03,2.146422979768188282e-03,9.310744755633317530e-06,-1.502984983975728274e-07,-7.718899682176576516e-01,-8.671789171192956225e-01,9.528894890163801257e-02,2.883388810685659605e-10,7.651095312866118547e-10
7.410000000000000142e+00,9.998518217304579458e-01,-1.987300931357477744e-05,1.469795526200401263e-03,2.073071683104194419e-03,1.065413848110465211e-05,-7.235415721594618575e-07,-7.719116513010111369e-01,-8.789998825803380100e-01,1.070882312793269009e-01,2.801808346412611834e-10,7.106435440107361501e-10
7.419999999999999929e+00,9.998603133208485705e-01,-1.855154274384247174e-04,1.567199309779140947e-03,1.995532963295842347e-03,1.201442412673098792e-05,-1.411678953036058999e-06,-7.719381649342161866e-01,-8.897962194201338715e-01,1.178580544859177126e-01,2.694297210587963155e-10,6.425759924155727276e-10
7.430000000000000604e+00,9.998687602279124897e-01,-3.540735148735799651e-04,1.656459986596324268e-03,1.914428346476990247e-03,1.336684136376431413e-05,-2.146338978542698495e-06,-7.719640847888628032e-01,-9.006727321080442161e-01,1.287086473191813851e-01,2.580552222420410410e-10,5.454761087264614616e-10
7.440000000000000391e+00,9.998773658024894262e-01,-5.222603511692209578e-04,1.735662411154401770e-03,1.830395756032411007e-03,1.470959565062808748e-05,-2.870079768720986544e-06,-7.719853614235676620e-01,-9.112509911091960513e-01,1.392656296856283338e-01,2.490486332353387405e-10,4.857256818979749369e-10
7.450000000000000178e+00,9.998862901877987319e-01,-6.869395950835952653e-04,1.801588542425843409e-03,1.744020468414001586e-03,1.607111525203237700e-05,-3.528438025688698076e-06,-7.720024143884413048e-01,-9.211077379438123991e-01,1.491053235553710665e-01,2.433068362366928922e-10,4.251399232657604443e-10
7.459999999999999964e+00,9.998956076265022030e-01,-8.459259469107747011e-04,1.850447038104428973e-03,1.655782746877089429e-03,1.748998829526162544e-05,-4.070209194414774786e-06,-7.720164744993027739e-01,-9.295559442630499936e-01,1.575394697637471642e-01,2.396144976989895556e-10,3.918698698868183783e-10
7.470000000000000639e+00,9.999053287724321004e-01,-9.969099763248484743e-04,1.877854703214621715e-03,1.566073962348859747e-03,1.898269169771042963e-05,-4.463713199713262995e-06,-7.720342774048316592e-01,-9.369519482324468740e-01,1.649176708276152703e-01,2.374377223984816194e-10,4.920106544403779480e-10
7.480000000000000426e+00,9.999153975295842489e-01,-1.134739975823695997e-03,1.878086324900621979e-03,1.475287214173449848e-03,2.052588093299733993e-05,-4.700550224272317075e-06,-7.720521698925617571e-01,-9.439295841514174779e-01,1.718774142588556653e-01,2.369907913526098002e-10,7.181784056342621625e-10
7.490000000000000213e+00,9.999256551353358224e-01,-1.250965988346706709e-03,1.844963169852432711e-03,1.383911522466325884e-03,2.207273125459697325e-05,-4.776691923575488551e-06,-7.720616639337924969e-01,-9.495638107984041287e-01,1.775021468646116596e-01,2.370458231859263143e-10,9.253640076423153005e-10
7.500000000000000000e+00,9.999358471277238758e-01,-1.337580538003051286e-03,1.775509977154674218e-03,1.292536821005719084e-03,2.358881209337373034e-05,-4.679527862663545602e-06,-7.720734311166883579e-01,-9.529679799188175426e-01,1.808945488021291848e-01,2.365307603014150337e-10,9.879874696139268053e-10
7.510000000000000675e+00,9.999456564437114725e-01,-1.391316018910158025e-03,1.673438054914945820e-03,1.201746254590092128e-03,2.506846424361610867e-05,-4.399881324087769151e-06,-7.720875476566497753e-01,-9.550941583192597006e-01,1.830066106626099531e-01,2.352789492970572776e-10,9.149858648527242622e-10
7.520000000000000462e+00,9.999547486869012625e-01,-1.414066313272228535e-03,1.548850962358196874e-03,1.111972519912042155e-03,2.651546986007821926e-05,-3.951048155259440511e-06,-7.720972156642675888e-01,-9.555453882269755450e-01,1.834481725627079285e-01,2.322719005795963573e-10,8.037475129896165527e-10
7.530000000000000249e+00,9.999628580194337424e-01,-1.409847078986573672e-03,1.414032633433518057e-03,1.023433407598874165e-03,2.791574435065281715e-05,-3.375265918995366982e-06,-7.721062790737747150e-01,-9.538726154033129179e-01,1.817663363295381473e-01,2.269224720044565216e-10,6.930354068401811674e-10
7.540000000000000036e+00,9.999698480932978084e-01,-1.381955393460945281e-03,1.278150857595755294e-03,9.362016443769309408e-04,2.923662792927335928e-05,-2.740651695046181588e-06,-7.721161715136026782e-01,-9.504788995333502966e-01,1.783627280197476461e-01,2.206572391407121395e-10,6.403502172958042138e-10
7.550000000000000711e+00,9.999756810421001063e-01,-1.332534610313363234e-03,1.144243473911152808e-03,8.503573100881399970e-04,3.045079306466086288e-05,-2.129918591507344705e-06,-7.721193640837719085e-01,-9.449129171941400562e-01,1.727935531103681754e-01,2.150818317586103891e-10,7.019314018918976217e-10
7.560000000000000497e+00,9.999803566126838072e-01,-1.263841126745562319e-03,1.010227927824759774e-03,7.661116563468334207e-04,3.155363460191317458e-05,-1.610720497574935487e-06,-7.721284874170288859e-01,-9.370556694560213673e-01,1.649271820389925092e-01,2.098097909391075767e-10,6.971081489837160916e-10
7.570000000000000284e+00,9.999839135482008201e-01,-1.179198184622044440e-03,8.726938436904538863e-04,6.838276625108130526e-04,3.255648290069174230e-05,-1.197832897162382357e-06,-7.721373164938445388e-01,-9.283618946961622598e-01,1.562245782023176932e-01,2.035574457238846866e-10,6.273657149336031580e-10
7.580000000000000071e+00,9.999864809483262063e-01,-1.082216722421517566e-03,7.302685740388878844e-04,6.039528652772376037e-04,3.347073576474511976e-05,-8.436196595612984661e-07,-7.721365626395396697e-01,-9.173943271857083470e-01,1.452577645461686495e-01,1.959117062404147083e-10,5.221483245776425974e-10
7.590000000000000746e+00,9.999883060820027314e-01,-9.747846616264416999e-04,5.846486775825445468e-04,5.269388470641599327e-04,3.430468085993533496e-05,-4.720150448029477238e-07,-7.721457741953882126e-01,-9.046304502921611590e-01,1.324846760967729742e-01,1.888459198534391273e-10,4.213809301489845893e-10
7.600000000000000533e+00,9.999896846071369971e-01,-8.563677405381935059e-04,4.399649795854794010e-04,4.532058876229840471e-04,3.506977094795271367e-05,-2.422140902180099717e-08,-7.721555270760757095e-01,-8.917267032019795536e-01,1.195711761259038719e-01,1.853928045537726391e-10,3.527855785279143674e-10
7.610000000000000320e+00,9.999908259540176703e-01,-7.262383515949772349e-04,3.011995324587586577e-04,3.831502347971900077e-04,3.577684956155808367e-05,5.213356677238027694e-07,-7.721637159084703272e-01,-8.784177359974707500e-01,1.062540200890004505e-01,1.861777714303726470e-10,3.528140002373447714e-10
7.620000000000000107e+00,9.999917781859058996e-01,-5.865538718291292549e-04,1.713401218929840920e-04,3.171506785551846813e-04,3.642120855505349199e-05,1.154700585918492711e-06,-7.721725875286052920e-01,-8.646856956768597113e-01,9.251310814825437767e-02,1.889658069454114409e-10,3.692646188824255660e-10
7.630000000000000782e+00,9.999924672415640980e-01,-4.431034706292011132e-04,4.835321796915334269e-05,2.555491618007313306e-04,3.697817418979604129e-05,1.845586382591473898e-06,-7.721840013710465911e-01,-8.508619831702768366e-01,7.867798179923021773e-02,1.906973226296532329e-10,3.715223684253032843e-10
7.640000000000000568e+00,9.999928080544212561e-01,-3.031471782472737421e-04,-7.508696327776226279e-05,1.986293711322968767e-04,3.741913195962387381e-05,2.556906603617981636e-06,-7.721976557135916686e-01,-8.372678858935409529e-01,6.507023017994932601e-02,1.894448104707232754e-10,4.112241658305038072e-10
7.650000000000000355e+00,9.999927928808611810e-01,-1.725122060507245964e-04,-2.078562401116016865e-04,1.466320006226583662e-04,3.772897072308496475e-05,3.267091945507668697e-06,-7.722185882472801799e-01,-8.250277960142617939e-01,5.280920776698163482e-02,1.861974377408540544e-10,4.605920089773007930e-10
7.660000000000000142e+00,9.999924710667092986e-01,-5.452441482182911013e-05,-3.552104658477403835e-04,9.980354560524542454e-05,3.790572787451646858e-05,3.988321466031659702e-06,-7.722376114132899483e-01,-8.148645768431349579e-01,4.262696542984500264e-02,1.824254549147019919e-10,5.588041140924815409e-10
7.669999999999999929e+00,9.999919121108622466e-01,4.885699981845490999e-05,-5.160267705868257357e-04,5.843105661248002719e-05,3.794944880745779008e-05,4.758687619951389043e-06,-7.722533366907933239e-01,-8.061911648904156458e-01,3.393782819962230107e-02,1.769323038223383697e-10,6.000000496442225995e-10
7.680000000000000604e+00,9.999912594962115930e-01,1.356148560748056007e-04,-6.836507962922319702e-04,2.282580354527140429e-05,3.785670999691283624e-05,5.613298196349827915e-06,-7.722717285293982936e-01,-7.991246779703895520e-01,2.685294944099129305e-02,1.711455073783987562e-10,5.527005519923022803e-10
7.690000000000000391e+00,9.999907096703437581e-01,2.037453857127126866e-04,-8.487276075320068737e-04,-6.731277237309469149e-06,3.762079402287714792e-05,6.563065221928334393e-06,-7.722879585871841313e-01,-7.942016741306281435e-01,2.191371554344402270e-02,1.688674764141384405e-10,5.312834616688633105e-10
7.700000000000000178e+00,9.999903977933796151e-01,2.523617972054605996e-04,-1.002116587109911413e-03,-3.003869124897911723e-05,3.722920028198592067e-05,7.592232371127406172e-06,-7.723002007520177736e-01,-7.904941713797297709e-01,1.819397062771202153e-02,1.695408842944781947e-10,6.132523377999632430e-10
7.709999999999999964e+00,9.999903749003851150e-01,2.820643272102543904e-04,-1.137337699643702982e-03,-4.698573302372955691e-05,3.666245803198900751e-05,8.659636866935879680e-06,-7.723165758081126375e-01,-7.882258223232205818e-01,1.590924651510794430e-02,1.714866933897185373e-10,6.920108930330570729e-10
7.720000000000000639e+00,9.999906032980814263e-01,2.942216534967100343e-04,-1.252497830121423409e-03,-5.752474202924055639e-05,3.590445898649262586e-05,9.701057382144840041e-06,-7.723323841582340199e-01,-7.877360515202497249e-01,1.540366736201569976e-02,1.748654001281444360e-10,6.726519341526682183e-10
7.730000000000000426e+00,9.999909222208809290e-01,2.902650690389741361e-04,-1.350824804511426480e-03,-6.162868427950569841e-05,3.496126707684531914e-05,1.065214428040976039e-05,-7.723467985632965771e-01,-7.886443397816929046e-01,1.629754121839632405e-02,1.781592543817598835e-10,5.705946826140007033e-10
7.740000000000000213e+00,9.999911257716366242e-01,2.716307688092388459e-04,-1.438678291241084293e-03,-5.926600927069216961e-05,3.387275895876226179e-05,1.148861463307361609e-05,-7.723612634154081169e-01,-7.907653651324785260e-01,1.840410171707044379e-02,1.789840205327668500e-10,4.628466498957095610e-10
7.750000000000000000e+00,9.999911064319562115e-01,2.401210847013837517e-04,-1.521443373264724612e-03,-5.040605003057994427e-05,3.270490444790487999e-05,1.224146982503810520e-05,-7.723749666124569702e-01,-7.939880907385521436e-01,2.161312412609513178e-02,1.771339409433779169e-10,4.281808241302087481e-10
7.760000000000000675e+00,9.999908911988888427e-01,1.986972280208800759e-04,-1.600213953947110393e-03,-3.503558464590815540e-05,3.152249518665427563e-05,1.296267163275923375e-05,-7.723897463139380859e-01,-7.983929728249786750e-01,2.600322651104058913e-02,1.747983879244256321e-10,3.830811223792807141e-10
7.770000000000000462e+00,9.999905530882889915e-01,1.526928005784321143e-04,-1.671975218655167780e-03,-1.315686615010983180e-05,3.035551921313152756e-05,1.367420655586641183e-05,-7.724052943753150213e-01,-8.042270053823580289e-01,3.182171100704303535e-02,1.731515882925743548e-10,4.201068382059247597e-10
7.780000000000000249e+00,9.999901519899003777e-01,1.101847824432757939e-04,-1.732209257497495944e-03,1.523474656196290688e-05,2.918412740308433251e-05,1.434526310632633162e-05,-7.724199138018680300e-01,-8.116208417721939572e-01,3.920092797032593418e-02,1.711896406960139927e-10,4.335853898140840101e-10
7.790000000000000036e+00,9.999897508536771396e-01,8.002517303354794633e-05,-1.776583546664028046e-03,5.016553165614528803e-05,2.796065014195620797e-05,1.490166975451487253e-05,-7.724310522896539188e-01,-8.200544257883850552e-01,4.762337349873113634e-02,1.697821637744871353e-10,4.416895738046378028e-10
7.800000000000000711e+00,9.999893738381596675e-01,6.831736579569686388e-05,-1.800605149264748609e-03,9.167190302147081526e-05,2.665309923564823994e-05,1.525248962148773472e-05,-7.724418327448698829e-01,-8.291831563590160714e-01,5.674132361414617465e-02,1.707229191424303083e-10,4.472160419766169070e-10
7.810000000000000497e+00,9.999889564304657030e-01,7.580344072790589076e-05,-1.799335662602456407e-03,1.397765473957860458e-04,2.526769166799624106e-05,1.533146863619311740e-05,-7.724554042055213898e-01,-8.392253093498593941e-01,6.676990514433805979e-02,1.718523517522307077e-10,4.656210972342478271e-10
7.820000000000000284e+00,9.999884433174901499e-01,9.745590701070950743e-05,-1.769485729705713934e-03,1.944714741797861637e-04,2.383137161000844359e-05,1.513766297290654280e-05,-7.724686995104956821e-01,-8.505978659404116460e-01,7.812916642991599159e-02,1.711062812842175358e-10,5.060549757018861783e-10
7.830000000000000071e+00,9.999878786645780560e-01,1.239176021700078944e-04,-1.713108316626199296e-03,2.557008211999274301e-04,2.236485086826503409e-05,1.473198349579943361e-05,-7.724786943040253817e-01,-8.627973720299335625e-01,9.031867772590822241e-02,1.701579797372975000e-10,5.512674761121161282e-10
7.840000000000000746e+00,9.999873523357472038e-01,1.442719095677471989e-04,-1.639361229612737014e-03,3.233259351654626038e-04,2.088163582794468965e-05,1.417864616634747668e-05,-7.724854990523060128e-01,-8.752143027340270054e-01,1.027288036817209371e-01,1.699152238611044349e-10,5.694718030468948200e-10
7.850000000000000533e+00,9.999869464290116472e-01,1.497230163432136099e-04,-1.561658236164691375e-03,3.970807574615328002e-04,1.940254359221081030e-05,1.349028799510949002e-05,-7.724945704952428382e-01,-8.876626077105336243e-01,1.151680372152907583e-01,1.714344417937427613e-10,5.386981971611248809e-10
7.860000000000000320e+00,9.999866876698925156e-01,1.368382869029425317e-04,-1.491309582904229566e-03,4.765450957460234537e-04,1.795309014308691281e-05,1.263429945959434538e-05,-7.725015913525251632e-01,-9.004128786508230897e-01,1.279112872982978988e-01,1.771138684692657974e-10,4.931077768333125277e-10
7.870000000000000107e+00,9.999864665650213258e-01,1.083367231441257039e-04,-1.432553683961383445e-03,5.611477792728097056e-04,1.654597300216530754e-05,1.158057264089695155e-05,-7.725056026782357588e-01,-9.123763188188486195e-01,1.398707161406128330e-01,1.863586736957040732e-10,6.011646735970543887e-10
7.880000000000000782e+00,9.999860367965713870e-01,7.067322277140619983e-05,-1.383124761227976385e-03,6.501945766746370682e-04,1.517841900429351060e-05,1.033361644977480253e-05,-7.725164346169894891e-01,-9.238580178409708799e-01,1.513415832239813630e-01,1.964911390347620098e-10,6.646241335062086364e-10
7.890000000000000568e+00,9.999851004358781825e-01,3.023162567441665732e-05,-1.339090867828133819e-03,7.429251447917651317e-04,1.384738846525284585e-05,8.935077834420623928e-06,-7.725239632108885646e-01,-9.351057216844035347e-01,1.625817584735149424e-01,2.048013994798290100e-10,7.123852618917680957e-10
7.900000000000000355e+00,9.999834288352705824e-01,-8.583153303334749065e-06,-1.299270293089462144e-03,8.386020901137329142e-04,1.255603994236049128e-05,7.456416713852577885e-06,-7.725267598021080540e-01,-9.446342744172808725e-01,1.721075146151727908e-01,2.090450149279066497e-10,9.119529575940532595e-10
7.910000000000000142e+00,9.999809685805670645e-01,-4.178060482127589711e-05,-1.266553100155141899e-03,9.365930599234082452e-04,1.130379881110948167e-05,5.981081965448942617e-06,-7.725320025922484124e-01,-9.522761747781277597e-01,1.797441721858793751e-01,2.092577045909275697e-10,9.726919270036660237e-10
7.920000000000000817e+00,9.999778437827452349e-01,-6.362870598835525455e-05,-1.246703898485161969e-03,1.036376732998472126e-03,1.007974697784119591e-05,4.568318928818525209e-06,-7.725300725641657262e-01,-9.576517390157387455e-01,1.851216664515730470e-01,2.071522067162062138e-10,8.806237961067608921e-10
7.930000000000000604e+00,9.999742592507517847e-01,-6.803701180971183132e-05,-1.245906524981133618e-03,1.137449209645451185e-03,8.867481312500722878e-06,3.225783192159277884e-06,-7.725284680563337947e-01,-9.596079488584767780e-01,1.870794808021430389e-01,2.050527804879352651e-10,7.816827185536112665e-10
7.940000000000000391e+00,9.999703759489544375e-01,-5.216050461005956353e-05,-1.267981914607841125e-03,1.239194401186516619e-03,7.651549295315206495e-06,1.924429867465000523e-06,-7.725353164198880407e-01,-9.597797674461283624e-01,1.872444510262403772e-01,2.040996175450995160e-10,7.520783995573765424e-10
7.950000000000000178e+00,9.999662630317097678e-01,-1.694220914184589558e-05,-1.312250792000955318e-03,1.340819502511756854e-03,6.425991598769936205e-06,6.385911659751729851e-07,-7.725318352978058911e-01,-9.577539947127587938e-01,1.852221594149528749e-01,2.030110399078789483e-10,7.648894850831311487e-10
7.959999999999999964e+00,9.999619602275955366e-01,3.624014109760037187e-05,-1.372829152613063135e-03,1.441411550612626321e-03,5.209038723011458221e-06,-6.344667379582178387e-07,-7.725364065469031427e-01,-9.530172634972677859e-01,1.804808569503646154e-01,2.018340724344613535e-10,7.693528036867292030e-10
7.970000000000000639e+00,9.999575165409658739e-01,1.080846703514704769e-04,-1.439605704242465827e-03,1.540083256987465196e-03,4.044325206602981293e-06,-1.882889492916064655e-06,-7.725439267552267619e-01,-9.473414986664833171e-01,1.747975719112566106e-01,2.018298050087802377e-10,7.263103452004315841e-10
7.980000000000000426e+00,9.999529862617909659e-01,2.002563792145766255e-04,-1.500609859279172960e-03,1.636104240689629022e-03,2.971255977254840989e-06,-3.086823725665511896e-06,-7.725461576351394521e-01,-9.401073780771951327e-01,1.675612204420556806e-01,2.015285266254466834e-10,6.265166163643698383e-10
7.990000000000000213e+00,9.999484680830340588e-01,3.130227711645042557e-04,-1.545096610672436373e-03,1.728915009752107681e-03,1.993368340617029808e-06,-4.213687148792588592e-06,-7.725509577050229115e-01,-9.309560877256297662e-01,1.584051300206068269e-01,1.998292950632216306e-10,4.925750918260973776e-10
8.000000000000000000e+00,9.999440838396358444e-01,4.442242822545511738e-04,-1.566321420677651861e-03,1.818019239549079936e-03,1.087779301666904796e-06,-5.221195456295036519e-06,-7.725601088896667523e-01,-9.209641335010697594e-01,1.484040246114029515e-01,1.987025648745089692e-10,3.916251767321909938e-10
8.009999999999999787e+00,9.999398467268048041e-01,5.891245864843388559e-04,-1.562976157879147465e-03,1.902868592576686989e-03,2.449501762839906485e-07,-6.073082457892346380e-06,-7.725661157723187067e-01,-9.100558413359544074e-01,1.374897255636356452e-01,1.993890749515861382e-10,4.416966792319954038e-10
8.019999999999999574e+00,9.999355985000053515e-01,7.404415494479671530e-04,-1.538642353074881185e-03,1.982861870295784482e-03,-5.119683560895891031e-07,-6.752112140988276224e-06,-7.725776070836389842e-01,-8.984375907872147460e-01,1.258599837035758173e-01,2.006709113202398522e-10,4.670257514050035752e-10
8.030000000000001137e+00,9.999311028633773857e-01,8.895053765922250307e-04,-1.499036827740197380e-03,2.057458750049550103e-03,-1.144725173019209828e-06,-7.268163339342088050e-06,-7.725902326438285339e-01,-8.869701436309016529e-01,1.143799109870731606e-01,2.014981958119587838e-10,4.975588829836397053e-10
8.040000000000000924e+00,9.999261832159597185e-01,1.028481692220683912e-03,-1.447877081096245362e-03,2.126296761057206147e-03,-1.625632170763871639e-06,-7.668338901332077043e-06,-7.725998438325977213e-01,-8.752699356882458481e-01,1.026700918556481407e-01,2.020108668646911640e-10,5.390448087894128548e-10
8.050000000000000711e+00,9.999208059248401170e-01,1.151700851682855176e-03,-1.384051569939828913e-03,2.189215055270636590e-03,-1.951065200938502571e-06,-8.031585242691742944e-06,-7.726126512854746275e-01,-8.632372288475188560e-01,9.062457756204420067e-02,2.031524835194045262e-10,5.186822082947628587e-10
8.060000000000000497e+00,9.999150528701596929e-01,1.255252158199289276e-03,-1.302859875698296173e-03,2.246185967536545175e-03,-2.146548247463310407e-06,-8.426174551742182561e-06,-7.726287788768957387e-01,-8.517366019119191334e-01,7.910782303502336688e-02,2.066975420854229004e-10,5.165441407939397322e-10
8.070000000000000284e+00,9.999089691947735670e-01,1.336279468988864566e-03,-1.200484226075273445e-03,2.297222429576050752e-03,-2.260117946210601883e-06,-8.860042417533432450e-06,-7.726427247287654954e-01,-8.406441118773504417e-01,6.800138714858493250e-02,2.123375080141205640e-10,6.434826005374816305e-10
8.080000000000000071e+00,9.999024547412413977e-01,1.393084930722335952e-03,-1.077226662336092794e-03,2.342325308619024569e-03,-2.336130839612806865e-06,-9.285088436754440627e-06,-7.726610302692593635e-01,-8.298273292206072016e-01,5.716629895134779649e-02,2.163793232560992894e-10,7.203557750301570195e-10
8.089999999999999858e+00,9.998953391825053938e-01,1.425135783788796136e-03,-9.364792629715124484e-04,2.381488446781313516e-03,-2.387067249880876651e-06,-9.657524700494935426e-06,-7.726852869932522294e-01,-8.205718957567610383e-01,4.788660876350880197e-02,2.175759957373511065e-10,7.868745655059683486e-10
8.099999999999999645e+00,9.998874901162748685e-01,1.431950174438927689e-03,-7.817341287656774489e-04,2.414727372959953045e-03,-2.390671168525869666e-06,-9.981910217802044690e-06,-7.727026487141313016e-01,-8.126025440060358207e-01,3.989989529190455381e-02,2.181279306367495035e-10,8.460321332393050398e-10
8.110000000000001208e+00,9.998788606771471521e-01,1.411845840865614448e-03,-6.162822979110240892e-04,2.442078276730957030e-03,-2.307149085835915612e-06,-1.028961440686431631e-05,-7.727203526474145656e-01,-8.050087042668248039e-01,3.228835161941023130e-02,2.181819161187112592e-10,8.574132515093424445e-10
8.120000000000000995e+00,9.998695700130821873e-01,1.362785854230195732e-03,-4.459811557135719986e-04,2.463552506024114033e-03,-2.089423815498953598e-06,-1.058911735401799101e-05,-7.727415180599257472e-01,-7.984702702629853377e-01,2.572875220305956626e-02,2.159977878530334181e-10,8.101275206229274772e-10
8.130000000000000782e+00,9.998599589638519358e-01,1.285706075435823128e-03,-2.806450883268245267e-04,2.479093549215064841e-03,-1.686056806438657881e-06,-1.085039274327193988e-05,-7.727596972232810835e-01,-7.931443078460269636e-01,2.038461062274590785e-02,2.126400141343056425e-10,7.288483150347246919e-10
8.140000000000000568e+00,9.998504778508060520e-01,1.187010654823958140e-03,-1.310575406060814822e-04,2.488593202577717503e-03,-1.062096179611447856e-06,-1.103016334787834098e-05,-7.727776842031445215e-01,-7.885631981668528301e-01,1.578551396370830515e-02,2.105480671909931744e-10,6.501212901355302165e-10
8.150000000000000355e+00,9.998415415129725536e-01,1.076499124213012347e-03,-3.598633902503972001e-06,2.491963950823907273e-03,-2.377363841147378609e-07,-1.110256015244999948e-05,-7.728001948193973236e-01,-7.854945191376765390e-01,1.269432431827920670e-02,2.097081897156328774e-10,6.020643983362106155e-10
8.160000000000000142e+00,9.998335499953426853e-01,9.617893447401320607e-04,1.026003824068670367e-04,2.489204072105215531e-03,6.960726664336038368e-07,-1.107173367837151606e-05,-7.728208082213993135e-01,-7.842102605058942633e-01,1.138945228449494626e-02,2.092573231309822621e-10,5.787887946695491337e-10
8.169999999999999929e+00,9.998269569336534213e-01,8.444294428104007081e-04,1.929307319052756551e-04,2.480397194354410240e-03,1.617418452333348106e-06,-1.096363804226328164e-05,-7.728434987503142173e-01,-7.844954676961191087e-01,1.165196894580487579e-02,2.096872212059271501e-10,5.456011198390342543e-10
8.179999999999999716e+00,9.998221865110090700e-01,7.208775752417061330e-04,2.715271512119919609e-04,2.465648367740760124e-03,2.445613199952338681e-06,-1.080220454226076614e-05,-7.728725388039296984e-01,-7.874275383583091426e-01,1.455499955437949966e-02,2.121468919099636664e-10,5.064126895604204037e-10
8.190000000000001279e+00,9.998194447081447667e-01,5.863056350343011499e-04,3.381809169868312394e-04,2.445012687824504698e-03,3.183805472117896675e-06,-1.059055447095540498e-05,-7.728944122898435687e-01,-7.927683673585737001e-01,1.987395506873013487e-02,2.161436513767162848e-10,5.358280485978639263e-10
8.200000000000001066e+00,9.998186426684204653e-01,4.375897554364682101e-04,3.899127582445264823e-04,2.418475742816850356e-03,3.892592444349305292e-06,-1.032316434453282771e-05,-7.729195350969771949e-01,-7.994903659274475993e-01,2.657083083047038358e-02,2.193535079254208593e-10,4.899252115109220540e-10
8.210000000000000853e+00,9.998195032374815883e-01,2.743970286161319340e-04,4.235722265006617486e-04,2.386000915380339336e-03,4.619022115484581640e-06,-1.001839874397961718e-05,-7.729472477640632055e-01,-8.086710200245588176e-01,3.572377226049556348e-02,2.208599198685620406e-10,4.627564997861099982e-10
8.220000000000000639e+00,9.998217012234599244e-01,9.906487989787613043e-05,4.364196213206251139e-04,2.347604919152945693e-03,5.347155989115512147e-06,-9.724981768853058735e-06,-7.729670042859444479e-01,-8.192468352096680118e-01,4.627983092372360552e-02,2.213027718218890650e-10,5.413456349856460292e-10
8.230000000000000426e+00,9.998249508130422347e-01,-8.383335198623137583e-05,4.261576879652297935e-04,2.303402441054937765e-03,6.013075043937651357e-06,-9.486369254411903642e-06,-7.729890172304512141e-01,-8.306690844939724760e-01,5.768006726352122027e-02,2.229852408586193331e-10,5.558318250109550718e-10
8.240000000000000213e+00,9.998290212489852058e-01,-2.674239691669641613e-04,3.929419428237299538e-04,2.253590171258256902e-03,6.562476080027908788e-06,-9.308421285864315514e-06,-7.730088049533686556e-01,-8.430037477476671759e-01,6.999494279429849253e-02,2.284909729786005438e-10,6.281961617560227751e-10
8.250000000000000000e+00,9.998337279372291331e-01,-4.423232253527272016e-04,3.424364221789231132e-04,2.198395842544379874e-03,6.990863035251063224e-06,-9.173217146436890964e-06,-7.730300074177605119e-01,-8.558795500238731702e-01,8.284954260611264443e-02,2.370762064540943594e-10,7.341669494564939669e-10
8.259999999999999787e+00,9.998389709696494654e-01,-5.982315251781836684e-04,2.864712554314398905e-04,2.138048527052424305e-03,7.333148979903984946e-06,-9.076400957314099315e-06,-7.730491116565242349e-01,-8.690907962246920970e-01,9.604168456816788990e-02,2.463069474272286815e-10,7.234128851507648506e-10
8.269999999999999574e+00,9.998447542084289985e-01,-7.280478317326599625e-04,2.393799830465692907e-04,2.072799243594681054e-03,7.627484011459921894e-06,-9.036678394854665133e-06,-7.730706457930607289e-01,-8.822416615970197773e-01,1.091710158039590900e-01,2.537235203556674945e-10,8.575125054477439335e-10
8.280000000000001137e+00,9.998511444153618255e-01,-8.313366894892413195e-04,2.115219211526704406e-04,2.002962212081797495e-03,7.900747288522631212e-06,-9.072849436547780392e-06,-7.730864835581422456e-01,-8.949951757887245618e-01,1.219086922305822746e-01,2.591051243687232548e-10,1.001174254611214565e-09
8.290000000000000924e+00,9.998581490654256942e-01,-9.133577925073667553e-04,2.040414531614227409e-04,1.928924116728115935e-03,8.187031619287074878e-06,-9.188322962911204847e-06,-7.731026245064152036e-01,-9.060368679066954645e-01,1.329342434002802886e-01,2.649268854088267942e-10,1.110610048371540870e-09
8.300000000000000711e+00,9.998655545948187395e-01,-9.803329766018382355e-04,2.085524812958781840e-04,1.851109418400390593e-03,8.542592098054793806e-06,-9.380670791188032269e-06,-7.731288971216491168e-01,-9.165338453641941330e-01,1.434049482425450162e-01,2.724550163769183659e-10,1.084963674458094829e-09
8.310000000000000497e+00,9.998729040500586862e-01,-1.035343834899572855e-03,2.119354387553535647e-04,1.769941005224151542e-03,9.023039046890947605e-06,-9.648915594264981219e-06,-7.731540218072419091e-01,-9.273283324003888106e-01,1.541743105931469293e-01,2.792281540678035640e-10,8.872105272672570209e-10
8.320000000000000284e+00,9.998797023854502086e-01,-1.078076808591106259e-03,2.030177531108660123e-04,1.685832130204873748e-03,9.639571073127927803e-06,-9.976709895591067765e-06,-7.731695410955941039e-01,-9.367282009371694640e-01,1.635586598415754156e-01,2.820114608834612383e-10,6.397680163416907817e-10
8.330000000000000071e+00,9.998856662537287665e-01,-1.107618327902521425e-03,1.774684616615685275e-04,1.599198846712747684e-03,1.034404751180205005e-05,-1.031247827391793575e-05,-7.731866598485839237e-01,-9.438763456476965130e-01,1.706896857991126448e-01,2.806785164469851418e-10,4.900755357084563002e-10
8.339999999999999858e+00,9.998908091521616637e-01,-1.124501452297843249e-03,1.386497150973453455e-04,1.510457769118324573e-03,1.106288508627674927e-05,-1.057904630806035926e-05,-7.732030155888088840e-01,-9.490557371441700196e-01,1.758527215553611633e-01,2.758869899645238237e-10,4.543430076608956369e-10
8.349999999999999645e+00,9.998954228229229857e-01,-1.129342365165863235e-03,9.405418326271647582e-05,1.419999069916587191e-03,1.174577701052524226e-05,-1.071071566672980748e-05,-7.732209969728097709e-01,-9.524987755991400906e-01,1.792777786263303474e-01,2.679839212525586846e-10,4.465645631057668652e-10
8.360000000000001208e+00,9.999000267800544073e-01,-1.120169196713398027e-03,4.951455670995923326e-05,1.328162148612098675e-03,1.238506747057423854e-05,-1.068728543518618794e-05,-7.732366041452369831e-01,-9.544881252655351700e-01,1.812515211202982424e-01,2.596230887105193013e-10,5.153570903360105149e-10
8.370000000000000995e+00,9.999052118699151004e-01,-1.092941098414257481e-03,5.389283698732830204e-06,1.235249038388903497e-03,1.300023839700716665e-05,-1.054167339354975461e-05,-7.732490508825602404e-01,-9.547006252710531493e-01,1.814515743884929089e-01,2.548239591137092323e-10,6.032567778646580336e-10
8.380000000000000782e+00,9.999113910980657050e-01,-1.045681969529779938e-03,-4.261081395543838302e-05,1.141583426971883898e-03,1.361415410739863794e-05,-1.033573545596216459e-05,-7.732590230342877291e-01,-9.526445151211485607e-01,1.793854920868607761e-01,2.558188102316317419e-10,7.553717651376246067e-10
8.390000000000000568e+00,9.999186070729283449e-01,-9.815246163906688696e-04,-9.964539970736545794e-05,1.047582705952574203e-03,1.424110604168469835e-05,-1.011199770488024008e-05,-7.732773000306976119e-01,-9.488151600957630549e-01,1.755378600650654153e-01,2.617277876154516689e-10,8.644540638869102622e-10
8.400000000000000355e+00,9.999265379988947489e-01,-9.074459273110559556e-04,-1.689593674500290015e-04,9.537869207968455425e-04,1.488558642483846535e-05,-9.850671931817051700e-06,-7.732993460255405127e-01,-9.447453963728865700e-01,1.714460503473460573e-01,2.700827710834287545e-10,9.956548918665930614e-10
8.410000000000000142e+00,9.999347027241831665e-01,-8.308523547661552343e-04,-2.519074963420736145e-04,8.608092156507696257e-04,1.554466349524723435e-05,-9.473958371156145574e-06,-7.733125659193165191e-01,-9.392517529728018344e-01,1.659391870534852875e-01,2.782494202051889720e-10,1.220897383191754670e-09
8.419999999999999929e+00,9.999427060009190571e-01,-7.574320911207612673e-04,-3.488574192594903495e-04,7.692341102568756115e-04,1.621029450988216187e-05,-8.901724818488072950e-06,-7.733323720207085916e-01,-9.317204366686318018e-01,1.583880646479232379e-01,2.865702879207345748e-10,1.257864923331908358e-09
8.429999999999999716e+00,9.999502762807576106e-01,-6.906688317861793980e-04,-4.582700204462819170e-04,6.795416767195846435e-04,1.686714374822382054e-05,-8.102906753684681503e-06,-7.733547016270898578e-01,-9.231670323386983457e-01,1.498123307116085434e-01,2.972714507681389887e-10,1.139460747978660038e-09
8.440000000000001279e+00,9.999571389678305611e-01,-6.315926831948984882e-04,-5.744642883063502637e-04,5.921203580718217754e-04,1.748411260109168994e-05,-7.092757683302868494e-06,-7.733787041994746314e-01,-9.133139849765355978e-01,1.399352807770609386e-01,3.082358580293670186e-10,1.107294478330800303e-09
8.450000000000001066e+00,9.999630268507475606e-01,-5.782729466885611026e-04,-6.873861934369494093e-04,5.073554946107310852e-04,1.800959646513889360e-05,-5.898759203629871158e-06,-7.734061277809496371e-01,-9.025794944079464921e-01,1.291733666269968828e-01,3.162503070770579967e-10,9.279950141660719964e-10
8.460000000000000853e+00,9.999677764851535589e-01,-5.256805613263059070e-04,-7.860747427969287790e-04,4.257194191397415989e-04,1.838247345569826911e-05,-4.550142870030052452e-06,-7.734314898248942916e-01,-8.907105623954312268e-01,1.172790725705369214e-01,3.210854125661558998e-10,7.557354742004918080e-10
8.470000000000000639e+00,9.999713164375110264e-01,-4.665285702971318010e-04,-8.634353722267288939e-04,3.478018610528437306e-04,1.855221340191784556e-05,-3.093337624992476757e-06,-7.734635229500034237e-01,-8.779248381761589615e-01,1.044613152261554961e-01,3.235013238627297742e-10,7.407998658948145021e-10
8.480000000000000426e+00,9.999735992770394377e-01,-3.934811753958331070e-04,-9.181858784066752703e-04,2.742808578274160986e-04,1.848915819566291426e-05,-1.591062296818573406e-06,-7.734963115929592847e-01,-8.653120731428307622e-01,9.181576154987143579e-02,3.228382640840185180e-10,7.899563225777228581e-10
8.490000000000000213e+00,9.999746297507028370e-01,-3.026235648749439318e-04,-9.525568466951342709e-04,2.058722382200484341e-04,1.818203510633141585e-05,-9.456797959840190389e-08,-7.735284920260735442e-01,-8.524702490399289623e-01,7.894175701385539035e-02,3.168805006736407430e-10,8.173495213981141205e-10
8.500000000000000000e+00,9.999745834996517369e-01,-1.966025327370126113e-04,-9.686154564972327373e-04,1.432835609527416041e-04,1.763681933299094098e-05,1.378178949711687216e-06,-7.735637237507808628e-01,-8.402736126247472015e-01,6.670988887396631095e-02,3.058182804693044612e-10,7.825544656725469395e-10
8.509999999999999787e+00,9.999738075290589556e-01,-8.472146883964049534e-05,-9.667812703984047292e-04,8.717194272992596622e-05,1.687890213912897062e-05,2.839377231168693354e-06,-7.735929690533946967e-01,-8.285938599378150915e-01,5.500089088442043639e-02,2.922371881726995138e-10,7.402674029322042770e-10
8.519999999999999574e+00,9.999726710512788497e-01,2.108212521083859724e-05,-9.470192053717272273e-04,3.809765021203064537e-05,1.594539532373854827e-05,4.314254769883615523e-06,-7.736252754833485845e-01,-8.175076900799833624e-01,4.388241459663475702e-02,2.782508430540624027e-10,7.992115858002080131e-10
8.530000000000001137e+00,9.999714486233648447e-01,1.116443842908257275e-04,-9.108767206917425287e-04,-3.525441159984836808e-06,1.487040833025986833e-05,5.816926767657363167e-06,-7.736585438014079719e-01,-8.082044856863010995e-01,3.454594188489314155e-02,2.649137153531440040e-10,7.994427342339349707e-10
8.540000000000000924e+00,9.999703310982965831e-01,1.829996492366592939e-04,-8.629229960612200658e-04,-3.746498433824750743e-05,1.368339814785669027e-05,7.322985413556993137e-06,-7.736875313996891546e-01,-8.006217545054794549e-01,2.693422310579029685e-02,2.528093492577599572e-10,7.020524162015817637e-10
8.550000000000000711e+00,9.999694866123851611e-01,2.342233443334257423e-04,-8.109055431138799354e-04,-6.365970076817209587e-05,1.241958432303255873e-05,8.765059782872743952e-06,-7.737149756953768387e-01,-7.946273465730013807e-01,2.091237087762454552e-02,2.427122354254093849e-10,5.809028813530403568e-10
8.560000000000000497e+00,9.999690628680181215e-01,2.638482313564596642e-04,-7.643182550552982211e-04,-8.214747989511535697e-05,1.111803480442500020e-05,1.007174689532569521e-05,-7.737387656165622962e-01,-7.901232774536066650e-01,1.638451183704432018e-02,2.346655808879215547e-10,5.903120214867385585e-10
8.570000000000000284e+00,9.999691541631577918e-01,2.696199540693364682e-04,-7.318752077353225371e-04,-9.296780149790789837e-05,9.806819277271648769e-06,1.121549504508244695e-05,-7.737598504401240751e-01,-7.865665837601296673e-01,1.280673332000555574e-02,2.283378675262354775e-10,6.802982621678665964e-10
8.580000000000000071e+00,9.999697886663103663e-01,2.517088047125047036e-04,-7.190470980880406216e-04,-9.610955492070138778e-05,8.504782633784118174e-06,1.221314861374013406e-05,-7.737905133070819286e-01,-7.848710087902679433e-01,1.108049548318600780e-02,2.240065373513899382e-10,8.191818334779554789e-10
8.589999999999999858e+00,9.999709401223905170e-01,2.141658618496870424e-04,-7.268476580416857865e-04,-9.154170721036410585e-05,7.243373392841837259e-06,1.308195601618814886e-05,-7.738169430202564980e-01,-7.863142069456370287e-01,1.249726392538048209e-02,2.221685419689192753e-10,9.514184995396135491e-10
8.599999999999999645e+00,9.999725435975095333e-01,1.621155144838666443e-04,-7.526878612240953332e-04,-7.929434234668992696e-05,6.070757881918152761e-06,1.380955669166851441e-05,-7.738304093962090624e-01,-7.884507460556796632e-01,1.462033665947054875e-02,2.225582116101873949e-10,1.010529881995125834e-09
8.610000000000001208e+00,9.999744933985915685e-01,9.903856340908291991e-05,-7.929182046440253449e-04,-5.952610636187430370e-05,5.022105970616256288e-06,1.436713858495441665e-05,-7.738548909381451901e-01,-7.910710788789706571e-01,1.721618794082541495e-02,2.251585922526032935e-10,9.930303246363791914e-10
8.620000000000000995e+00,9.999765932156177151e-01,2.813017570775389205e-05,-8.447888925037442664e-04,-3.253462594493202619e-05,4.092316358761805362e-06,1.473579837543882421e-05,-7.738861160992938082e-01,-7.965433959066017255e-01,2.265727980730794511e-02,2.313786171110451745e-10,9.190090910493609044e-10
8.630000000000000782e+00,9.999785015849953496e-01,-4.479390553412090952e-05,-9.058633444641060262e-04,1.296985913294795490e-06,3.242738346381995627e-06,1.491614256474568125e-05,-7.739080733242587051e-01,-8.038834486407457902e-01,2.997537531648703304e-02,2.389832783606464855e-10,8.305152121579340019e-10
8.640000000000000568e+00,9.999798514568153385e-01,-1.113670079584023218e-04,-9.720501019634977770e-04,4.158420087561274766e-05,2.425463093390267636e-06,1.492650169621639273e-05,-7.739343275209948914e-01,-8.123678304802665062e-01,3.843350295927155935e-02,2.438973623681094555e-10,8.103693271976908363e-10
8.650000000000000355e+00,9.999804339662151653e-01,-1.640219477580166871e-04,-1.037263650818048182e-03,8.798832037674855289e-05,1.598516387905621653e-06,1.479595900507905161e-05,-7.739533617299655388e-01,-8.217170517551797282e-01,4.776369002521421714e-02,2.466414874068251835e-10,8.867053757910525746e-10
8.660000000000000142e+00,9.999801993197209304e-01,-1.997736797539186938e-04,-1.095582782610593194e-03,1.401800562379349390e-04,7.327071337665864468e-07,1.454320271117570188e-05,-7.739803308624081390e-01,-8.314078269465920989e-01,5.742749608418398766e-02,2.479559960903363218e-10,9.856191418577964214e-10
8.669999999999999929e+00,9.999791936584683238e-01,-2.216967624677466952e-04,-1.143964896282180987e-03,1.977575440067013237e-04,-1.836763594457577738e-07,1.415448628030765757e-05,-7.740096583036766287e-01,-8.433067537894445298e-01,6.929709548576790112e-02,2.473720574337264022e-10,9.937126677073138126e-10
8.679999999999999716e+00,9.999775345846516617e-01,-2.364729863825446759e-04,-1.183721608187599450e-03,2.602127487145173136e-04,-1.148021975458181135e-06,1.359808573724773820e-05,-7.740282333847261498e-01,-8.560306536959920720e-01,8.200242031126593611e-02,2.441939012832919457e-10,8.845262300383183174e-10
8.690000000000001279e+00,9.999754123032864594e-01,-2.489222709396791662e-04,-1.220192519072451189e-03,3.269875491335667351e-04,-2.148570965753746332e-06,1.287360043268631835e-05,-7.740467411204843273e-01,-8.686441631032627564e-01,9.459742198277840131e-02,2.380516553314762939e-10,7.440634774980026123e-10
8.700000000000001066e+00,9.999730880624708718e-01,-2.578374450120023099e-04,-1.260392377193928588e-03,3.975647554612572895e-04,-3.155434007084744068e-06,1.203723445116898419e-05,-7.740641052817844869e-01,-8.814529407341025191e-01,1.073888354523180461e-01,2.296993420331293983e-10,6.635980653868500667e-10
8.710000000000000853e+00,9.999708681456844772e-01,-2.569686008473150412e-04,-1.309230584599257226e-03,4.715198637227497854e-04,-4.110094012540410119e-06,1.116589325903553844e-05,-7.740776842183125783e-01,-8.941525937108925071e-01,1.200749094925799842e-01,2.195947888067846772e-10,6.464768720348956776e-10
8.720000000000000639e+00,9.999690749447723848e-01,-2.398315595166666152e-04,-1.366315695049112773e-03,5.485197800393287271e-04,-4.947823109306791263e-06,1.030107926715597329e-05,-7.740885966221591197e-01,-9.064604700210685539e-01,1.323718733989094065e-01,2.095723983200077264e-10,6.407965269517035267e-10
8.730000000000000426e+00,9.999679744982375995e-01,-2.033449555583497284e-04,-1.425360639575205162e-03,6.283013310340591602e-04,-5.647345441027438045e-06,9.432868823437873701e-06,-7.740952679214416765e-01,-9.181033057824461441e-01,1.440080378610044121e-01,2.017290514566392790e-10,6.242859562632929737e-10
8.740000000000000213e+00,9.999677225879062270e-01,-1.474199977888681636e-04,-1.476633129879315184e-03,7.106516807736638647e-04,-6.252579610554533423e-06,8.525328140150492705e-06,-7.740970923900823975e-01,-9.282806489628996349e-01,1.541835565728172652e-01,1.968684683486090738e-10,5.994846841161916018e-10
8.750000000000000000e+00,9.999683763770432776e-01,-7.238104380971124038e-05,-1.511066562066972103e-03,7.953838929122096502e-04,-6.834798507956674547e-06,7.544587705825577942e-06,-7.741030856165463936e-01,-9.371103124638370252e-01,1.630072268472906316e-01,1.968372566188193818e-10,5.753442167133471230e-10
8.759999999999999787e+00,9.999698649764443559e-01,2.226279354786348243e-05,-1.523567803611596948e-03,8.822928409441320539e-04,-7.431917990351981346e-06,6.471927220743879460e-06,-7.741079270349728869e-01,-9.451096116434986039e-01,1.710016846085256614e-01,2.024632545931471215e-10,5.231568511732120896e-10
8.769999999999999574e+00,9.999719546379431945e-01,1.364746986409044684e-04,-1.513374626950561835e-03,9.710930142315068363e-04,-8.022322863497973074e-06,5.306182939080831678e-06,-7.741104749901553950e-01,-9.514705706593946655e-01,1.773600956692392983e-01,2.119798776695304063e-10,5.338094410944904666e-10
8.780000000000001137e+00,9.999742962246743749e-01,2.674953053478878432e-04,-1.481688938248776517e-03,1.061369828673030744e-03,-8.548266974141321322e-06,4.053944725718660641e-06,-7.741147568576091098e-01,-9.558857633473932802e-01,1.817710064897841704e-01,2.244455109995303273e-10,5.700360183880093246e-10
8.790000000000000924e+00,9.999764847346666041e-01,4.092190256391201671e-04,-1.429361623408768921e-03,1.152593161716788765e-03,-8.960422439248763818e-06,2.714652821007654519e-06,-7.741186525672522079e-01,-9.580615111115379223e-01,1.839428585442857422e-01,2.400508300670873350e-10,6.808822394788194288e-10
8.800000000000000711e+00,9.999780802470071839e-01,5.539070254443429972e-04,-1.356706425539488036e-03,1.244209605201804063e-03,-9.247488112426503163e-06,1.288568862426561721e-06,-7.741287700645660408e-01,-9.578059391618152230e-01,1.836771690972491267e-01,2.579054017792050860e-10,8.106197935120462716e-10
8.810000000000000497e+00,9.999786128452519129e-01,6.946296121327356606e-04,-1.264149482378510402e-03,1.335757771230269451e-03,-9.431878593964983153e-06,-1.885739400020221844e-07,-7.741445259932011602e-01,-9.561552929559909986e-01,1.820107669627897828e-01,2.769726453220428896e-10,7.557061643126417039e-10
8.820000000000000284e+00,9.999775704839564128e-01,8.262699368340629350e-04,-1.151614388450095030e-03,1.426912372581974620e-03,-9.540489193097597298e-06,-1.631511587002897451e-06,-7.741561284080084038e-01,-9.522148953119513592e-01,1.780587669039429277e-01,2.969616311295030793e-10,8.139804386075866205e-10
8.830000000000000071e+00,9.999744064877980065e-01,9.447727714714591711e-04,-1.017822307276930937e-03,1.517413388433252368e-03,-9.583446038002951001e-06,-2.946937963584129874e-06,-7.741784960486454148e-01,-9.458421198724851209e-01,1.716636238238397338e-01,3.162897114410159919e-10,9.318221749765598361e-10
8.839999999999999858e+00,9.999686372698112224e-01,1.046054859673831725e-03,-8.623218964467825685e-04,1.606935579107088546e-03,-9.565550521394146379e-06,-4.091249809734552530e-06,-7.742077002779756967e-01,-9.386467185579570049e-01,1.644390182799812805e-01,3.316090989516474507e-10,9.888199148377907477e-10
8.849999999999999645e+00,9.999599820373157311e-01,1.125915620487886451e-03,-6.898064525579963423e-04,1.695003900180229884e-03,-9.513918489248688159e-06,-5.080165062200634764e-06,-7.742332822834082640e-01,-9.300857809425799871e-01,1.558524986591717509e-01,3.412829850108514148e-10,9.514629084605985554e-10
8.860000000000001208e+00,9.999483964103867972e-01,1.181163385234027885e-03,-5.123604836774967161e-04,1.781016757636089999e-03,-9.481214689307883967e-06,-5.948374847324820625e-06,-7.742642553821144080e-01,-9.199497529760238823e-01,1.456854975939094465e-01,3.469593420157596564e-10,8.548457497425943075e-10
8.870000000000000995e+00,9.999340080616301307e-01,1.211052104113662358e-03,-3.460932617532359564e-04,1.864349371923646782e-03,-9.514025885274098667e-06,-6.711478756177163343e-06,-7.742970387380689878e-01,-9.090185423663534880e-01,1.347215036282845557e-01,3.489089635168054275e-10,7.644491706315648116e-10
8.880000000000000782e+00,9.999171578275535266e-01,1.217346270218853596e-03,-2.037248796151572045e-04,1.944454435901977248e-03,-9.622132861124105830e-06,-7.360178829981297438e-06,-7.743310086404436854e-01,-8.973285508428080481e-01,1.229975422023643766e-01,3.451294932637355389e-10,6.968459143052996296e-10
8.890000000000000568e+00,9.998985145932148821e-01,1.202335320560628511e-03,-8.868300831869690504e-05,2.020892453078846837e-03,-9.782471791829699893e-06,-7.873384262829313606e-06,-7.743702504891143423e-01,-8.857893811111168247e-01,1.114191306220025240e-01,3.371523117002001844e-10,6.464317969800958963e-10
8.900000000000000355e+00,9.998789778450463128e-01,1.166854025589744888e-03,4.947886902093129382e-06,2.093284528172480955e-03,-9.965365638833241971e-06,-8.234558873738179156e-06,-7.744059579697009088e-01,-8.750724483255143404e-01,1.006664903558134594e-01,3.294308486566090863e-10,6.035125732495316697e-10
8.910000000000000142e+00,9.998593968875081339e-01,1.111055434246952314e-03,8.749372925859328872e-05,2.161237337783802979e-03,-1.014660043772225332e-05,-8.448484769209050908e-06,-7.744338321605082065e-01,-8.639399441982420491e-01,8.950611203773385649e-02,3.240045321317349988e-10,6.951794695453372697e-10
8.919999999999999929e+00,9.998404158709215395e-01,1.037082026266253430e-03,1.686130923946568057e-04,2.224306547508038152e-03,-1.029761141463220887e-05,-8.547273304669671904e-06,-7.744672458405444937e-01,-8.523295598370211890e-01,7.786231399647672302e-02,3.212838008888942549e-10,8.080496272100390343e-10
8.929999999999999716e+00,9.998225210579155808e-01,9.498019600443470892e-04,2.552969617028422698e-04,2.282030734013157976e-03,-1.038030384069480579e-05,-8.571697295373553025e-06,-7.745055999239632838e-01,-8.418813278166079606e-01,6.737572789264471840e-02,3.212632943971638813e-10,8.501521708836889957e-10
8.940000000000001279e+00,9.998061634876734827e-01,8.544866766048295681e-04,3.515792338999394859e-04,2.334008572028144733e-03,-1.036309025908623162e-05,-8.542304725197956286e-06,-7.745326628646530542e-01,-8.317600965698419557e-01,5.722743370518889455e-02,3.224451447752673229e-10,8.166827214495242515e-10
8.950000000000001066e+00,9.997918326570433001e-01,7.545481970936896354e-04,4.578974870383657704e-04,2.379958803817785930e-03,-1.024064650000720693e-05,-8.455537890731333110e-06,-7.745679444011859260e-01,-8.211973472840480293e-01,4.662940288286208240e-02,3.251102487065840027e-10,7.724783035456539437e-10
8.960000000000000853e+00,9.997799641163955808e-01,6.518725207286989393e-04,5.709820856848293923e-04,2.419724436954772979e-03,-1.003364401164983737e-05,-8.312457941401692072e-06,-7.746058854619315426e-01,-8.120355987825725874e-01,3.742971332064106565e-02,3.315832911022090992e-10,7.780929234257882854e-10
8.970000000000000639e+00,9.997707650001756985e-01,5.483696225561058906e-04,6.855012877373414760e-04,2.453231302782009262e-03,-9.770497408968195724e-06,-8.144215745214142353e-06,-7.746407451821298862e-01,-8.032107764849749643e-01,2.857003130284507808e-02,3.414766021910680033e-10,8.478071578110757400e-10
8.980000000000000426e+00,9.997641771473592121e-01,4.461006596456114099e-04,7.962724785891646048e-04,2.480435187060631760e-03,-9.470437528553076693e-06,-8.000342524299266025e-06,-7.746863435283990462e-01,-7.954422275368677742e-01,2.075588400846874182e-02,3.527446102200544191e-10,8.861489320111104462e-10
8.990000000000000213e+00,9.997599612935752500e-01,3.455959222328346147e-04,8.994410044487570737e-04,2.501278814614375529e-03,-9.137839510285287851e-06,-7.911279624836188972e-06,-7.747357624143293986e-01,-7.899769770834911276e-01,1.524121466916168732e-02,3.638674290579266716e-10,9.346539098231687603e-10
9.000000000000000000e+00,9.997577751022590498e-01,2.446285323058007728e-04,9.924110256814848343e-04,2.515659498930404320e-03,-8.764410996358744680e-06,-7.865677273184155089e-06,-7.747812551253647761e-01,-7.862085094371423777e-01,1.142725431177755817e-02,3.724179183433404339e-10,9.696337066600335675e-10
9.009999999999999787e+00,9.997572491353914348e-01,1.396778251990042055e-04,1.072859118273231712e-03,2.523404854364043413e-03,-8.336161916218396683e-06,-7.825323851089298954e-06,-7.748329277698837725e-01,-7.838546825324085310e-01,9.021754762524720334e-03,3.768629689426300932e-10,9.335237027841003510e-10
9.019999999999999574e+00,9.997580798182451600e-01,2.899627699774460124e-05,1.137218873515338791e-03,2.524265362874396259e-03,-7.844530848581472143e-06,-7.766068946407954645e-06,-7.748861222521433723e-01,-7.839448655061881377e-01,9.058743254044722068e-03,3.779821671588804450e-10,9.929670419239755574e-10
9.030000000000001137e+00,9.997601446952411042e-01,-8.632591884154038129e-05,1.179658812824345903e-03,2.517943536594857441e-03,-7.294548110459866497e-06,-7.714800843790753547e-06,-7.749340880054992331e-01,-7.855442092558402312e-01,1.061012125034100154e-02,3.754356918713202353e-10,1.013730432930515235e-09
9.040000000000000924e+00,9.997636145251955764e-01,-2.045517121385724232e-04,1.192943900833746919e-03,2.504172988847232651e-03,-6.699333699924687995e-06,-7.750542261373320077e-06,-7.749892100483951607e-01,-7.889645665331894708e-01,1.397535648479431535e-02,3.694975636072078381e-10,1.011739803047362329e-09
9.050000000000000711e+00,9.997688545987399866e-01,-3.255939283392693330e-04,1.171493654777835914e-03,2.482828115928404321e-03,-6.062633932868875427e-06,-7.953759775209299582e-06,-7.750408310762271213e-01,-7.950873421289292864e-01,2.004651105270215464e-02,3.636467261172186946e-10,9.301293069086113974e-10
9.060000000000000497e+00,9.997760754883825429e-01,-4.506574973095511024e-04,1.115303332511240328e-03,2.454005757367379737e-03,-5.367671051875455557e-06,-8.333186797103575577e-06,-7.750862675945510150e-01,-8.025604222812924293e-01,2.747415468674141437e-02,3.595830430529324695e-10,9.625897856579967993e-10
9.070000000000000284e+00,9.997851064929134113e-01,-5.804542437800048593e-04,1.031866330949682796e-03,2.418017734850004367e-03,-4.587896414770872466e-06,-8.799645434714321366e-06,-7.751351132935705435e-01,-8.114525888065005077e-01,3.631747551292992954e-02,3.554816215098647416e-10,9.866021333237995350e-10
9.080000000000000071e+00,9.997955331025613068e-01,-7.142968294605682705e-04,9.331420981013439746e-04,2.375287492502376353e-03,-3.712431206867772693e-06,-9.224109640720205586e-06,-7.751796950805061037e-01,-8.219301974577253311e-01,4.675050237721917884e-02,3.490329749295693454e-10,1.006537297953968846e-09
9.089999999999999858e+00,9.998070368265070673e-01,-8.502144990443429202e-04,8.286397951366247750e-04,2.326215582774618026e-03,-2.761921224572552018e-06,-9.526442834151150615e-06,-7.752226164972021438e-01,-8.333116747744198083e-01,5.808905827721768528e-02,3.398561948876649022e-10,9.425320524059088712e-10
9.099999999999999645e+00,9.998196063606225037e-01,-9.853580682316243240e-04,7.209873694514258059e-04,2.271101162153261500e-03,-1.778465359979002602e-06,-9.706220757310894274e-06,-7.752657535303214553e-01,-8.461858753048157045e-01,7.092012177449420751e-02,3.304616672208695550e-10,9.848457604988425373e-10
9.110000000000001208e+00,9.998334205055808832e-01,-1.116665973912139495e-03,6.086593903239208639e-04,2.210158076213337118e-03,-7.965718640604785004e-07,-9.800414066754033177e-06,-7.752989232224316574e-01,-8.596628212324038953e-01,8.436389800997226573e-02,3.238295651516617387e-10,9.958840418988756937e-10
9.120000000000000995e+00,9.998485507391613458e-01,-1.241204340179636722e-03,4.924641279600431350e-04,2.143593047079939834e-03,1.806529412072596125e-07,-9.832398574624172009e-06,-7.753319767122667239e-01,-8.728755997350400309e-01,9.754362302277327923e-02,3.201397666545619512e-10,9.863607708382460260e-10
9.130000000000000782e+00,9.998647979024859467e-01,-1.355161849193960502e-03,3.786477322594659217e-04,2.071684864420780033e-03,1.176987324822080508e-06,-9.799747537169552623e-06,-7.753648232974761356e-01,-8.861079001414846612e-01,1.107430768440084839e-01,3.182169593878649600e-10,9.168470427312058746e-10
9.140000000000000568e+00,9.998817463005671424e-01,-1.452508565491885447e-03,2.761418718624069615e-04,1.994826791879610386e-03,2.210271514993487529e-06,-9.684486988015291492e-06,-7.753965363137315103e-01,-8.993133908114057107e-01,1.239168544976742142e-01,3.194122241820674965e-10,7.971141524620861674e-10
9.150000000000000355e+00,9.998988663660718368e-01,-1.525752999787093620e-03,1.917032971231076024e-04,1.913525978516783131e-03,3.263926632050651978e-06,-9.459693459137283208e-06,-7.754219521289115180e-01,-9.117725398721838737e-01,1.363505877432723279e-01,3.240348682406220421e-10,8.597600409387951004e-10
9.160000000000000142e+00,9.999156192746675442e-01,-1.568979088524466480e-03,1.276939126818143057e-04,1.828366154990502092e-03,4.299132082173786774e-06,-9.096998716158780031e-06,-7.754444188853160114e-01,-9.222814301660497982e-01,1.468370112807338146e-01,3.285967184405601814e-10,8.944451845849243909e-10
9.169999999999999929e+00,9.999315534153483398e-01,-1.580728384359095543e-03,8.380998042751533397e-05,1.739949827150464191e-03,5.297724921205754670e-06,-8.579594169236822267e-06,-7.754714644424465231e-01,-9.310328358384902803e-01,1.555613713960437017e-01,3.311572258973907894e-10,8.620821834171010778e-10
9.179999999999999716e+00,9.999462800506806470e-01,-1.564570478109562944e-03,6.040415159245203763e-05,1.648852912865372182e-03,6.281470060950747199e-06,-7.906464265872528526e-06,-7.754986823717123778e-01,-9.385814228766697909e-01,1.630827405049573853e-01,3.320598740620887001e-10,7.749976216331333490e-10
9.190000000000001279e+00,9.999594022721819409e-01,-1.527145891166506409e-03,5.995543284262543451e-05,1.555623169386952066e-03,7.280297920694516686e-06,-7.086823465714009337e-06,-7.755242049202573096e-01,-9.445636309927859520e-01,1.690394260725285869e-01,3.317704952030779230e-10,7.689127112797677910e-10
9.200000000000001066e+00,9.999705123493688452e-01,-1.475295492571303789e-03,8.535783174234593896e-05,1.460822634591468425e-03,8.291267625095047588e-06,-6.143183719267327648e-06,-7.755508373079320616e-01,-9.489231410025297242e-01,1.733723036945976348e-01,3.309058270436404974e-10,8.108960170005730106e-10
9.210000000000000853e+00,9.999792261613186239e-01,-1.414452956126901681e-03,1.371584531181095927e-04,1.365082170117107351e-03,9.280606391431731552e-06,-5.118816410717894344e-06,-7.755774868436081659e-01,-9.519567183234763919e-01,1.763792314798682537e-01,3.289411668394431173e-10,8.186447075786418281e-10
9.220000000000000639e+00,9.999852498456348604e-01,-1.348891919336211173e-03,2.126314361873706102e-04,1.269125030391786597e-03,1.021897405854244713e-05,-4.060669989007421085e-06,-7.756005993174291957e-01,-9.532444949435232573e-01,1.776438956260940893e-01,3.240048977876622094e-10,7.792613221369038001e-10
9.230000000000000426e+00,9.999884788691620896e-01,-1.282258988392673141e-03,3.063607608183238564e-04,1.173722759127532409e-03,1.110177986377768600e-05,-2.981715879426517380e-06,-7.756270102472162531e-01,-9.529654022598034180e-01,1.773383920125871649e-01,3.154923260938720484e-10,6.922040718393418501e-10
9.240000000000000213e+00,9.999890363992701703e-01,-1.216924656304404790e-03,4.100336787900487690e-04,1.079579834541682503e-03,1.193987391423577231e-05,-1.850846005608260124e-06,-7.756528214072834215e-01,-9.518971592938438864e-01,1.762443378865604648e-01,3.051424743287440764e-10,5.623701504475775437e-10
9.250000000000000000e+00,9.999872063307011505e-01,-1.153121855690191454e-03,5.117270658950961440e-04,9.872090856091759580e-04,1.274452571679571061e-05,-6.315895233300990328e-07,-7.756713056636367343e-01,-9.494832521361713518e-01,1.738119464725346452e-01,2.939578356102741161e-10,6.510276762128341943e-10
9.259999999999999787e+00,9.999833739485181061e-01,-1.089876083739520565e-03,5.976307940485563273e-04,8.968991277492936124e-04,1.352206484316966762e-05,6.741235088778814344e-07,-7.756897936983793151e-01,-9.452048820782258387e-01,1.695150883798465791e-01,2.818927466156937077e-10,7.222891174052392671e-10
9.269999999999999574e+00,9.999780235748145785e-01,-1.027599419924521721e-03,6.570706994870994773e-04,8.088152032374566498e-04,1.427429001279555499e-05,2.024733615214064215e-06,-7.757062697635814796e-01,-9.396890746503879788e-01,1.639828048868064991e-01,2.691755640474428338e-10,7.553280223504543756e-10
9.280000000000001137e+00,9.999717560755900791e-01,-9.703106864497615608e-04,6.873633980483152004e-04,7.231576626860660578e-04,1.500204159087064313e-05,3.371673820941453565e-06,-7.757199665580314374e-01,-9.325745736711024136e-01,1.568546071130709207e-01,2.549958998119541717e-10,7.190401607459762090e-10
9.290000000000000924e+00,9.999653066245094424e-01,-9.254820045474691044e-04,6.943803431688238452e-04,6.402579230585963340e-04,1.570772593122363842e-05,4.691014151637253213e-06,-7.757317737674108704e-01,-9.242524131186601322e-01,1.485206393512492618e-01,2.409684599780928054e-10,6.100244753781680629e-10
9.300000000000000711e+00,9.999594389002527395e-01,-9.006484214230980109e-04,6.880798053939378173e-04,5.605615822875653891e-04,1.638610676178736707e-05,6.003168427217566659e-06,-7.757396112278664990e-01,-9.143199006460386302e-01,1.385802894181720757e-01,2.306628865569033865e-10,5.875111508402142135e-10
9.310000000000000497e+00,9.999547646539967971e-01,-8.981749520000410379e-04,6.761653263460654616e-04,4.845383694234156472e-04,1.701088006343407923e-05,7.378112992336844083e-06,-7.757496816001006046e-01,-9.031367209576303123e-01,1.273870393575297633e-01,2.245271418289811228e-10,5.951272807891427874e-10
9.320000000000000284e+00,9.999516822293731400e-01,-9.125073124084206490e-04,6.606946175474248456e-04,4.125863495892722406e-04,1.754459193676589999e-05,8.905976385491091215e-06,-7.757608870483431174e-01,-8.912855755086059872e-01,1.155246884602628560e-01,2.223606249566601696e-10,5.377924772176356782e-10
9.330000000000000071e+00,9.999503678313853561e-01,-9.338157149397840811e-04,6.397588011138055381e-04,3.449790277470727380e-04,1.797148958748034670e-05,1.063196735277188775e-05,-7.757708416313119359e-01,-8.788359854673644112e-01,1.030651438360525030e-01,2.251854565845561705e-10,4.846774093181238641e-10
9.339999999999999858e+00,9.999507391569106840e-01,-9.553354972179986266e-04,6.113567255394821917e-04,2.818751253395002337e-04,1.831150090753824787e-05,1.250791618071831778e-05,-7.757844482529123731e-01,-8.658048600261248895e-01,9.002041177321251642e-02,2.320150052614723564e-10,4.257718622113770834e-10
9.349999999999999645e+00,9.999524901167766711e-01,-9.765310264108509287e-04,5.751314563381326392e-04,2.233749969195412282e-04,1.859524095635473336e-05,1.441244589696681771e-05,-7.758023472766029105e-01,-8.529688453668712311e-01,7.716649809026826512e-02,2.409795905472373741e-10,4.306583978319622474e-10
9.360000000000001208e+00,9.999551809662360347e-01,-9.991241778462001122e-04,5.311215168921201019e-04,1.695808907622676164e-04,1.883706100224845532e-05,1.622043105342369228e-05,-7.758237553535398678e-01,-8.406699401866618571e-01,6.484618483312203086e-02,2.524859991937951271e-10,4.585767321430012089e-10
9.370000000000000995e+00,9.999582837148915937e-01,-1.021719060174238348e-03,4.782203025334257865e-04,1.206314694263492234e-04,1.903955829963589413e-05,1.785779330262608948e-05,-7.758467834873576940e-01,-8.291518821689092267e-01,5.330509868155153957e-02,2.657137942348642464e-10,4.785067897472572440e-10
9.380000000000000782e+00,9.999612553514065638e-01,-1.039046045143668167e-03,4.144723293217563733e-04,7.671630851175593904e-05,1.920601505751421792e-05,1.931279705492672656e-05,-7.758702385203641860e-01,-8.179320678656402110e-01,4.206182934527605971e-02,2.775032248601603275e-10,5.103504285841609089e-10
9.390000000000000568e+00,9.999636600837492617e-01,-1.045041947343008969e-03,3.388041302791925486e-04,3.808250466103636132e-05,1.932699524548833842e-05,2.061899550423181859e-05,-7.759015275906354647e-01,-8.074990117665308276e-01,3.159748417589536285e-02,2.866167069909864006e-10,5.459663832141359308e-10
9.400000000000000355e+00,9.999652188003517184e-01,-1.035423420899315343e-03,2.527136970527529250e-04,5.024448961759535038e-06,1.935834277177339788e-05,2.182157347107369484e-05,-7.759361904386040676e-01,-7.987471827504754041e-01,2.281099231187132953e-02,2.939570387637958251e-10,6.639506722194710164e-10
9.410000000000000142e+00,9.999657762940845629e-01,-1.008029237524419534e-03,1.604113296897423640e-04,-2.215267401729329339e-05,1.922933599546253005e-05,2.293397279838654173e-05,-7.759737688109471510e-01,-7.919292145822428575e-01,1.595544577129572039e-02,3.001831862039608267e-10,7.041822680520226641e-10
9.419999999999999929e+00,9.999652635510316578e-01,-9.620633714245447471e-04,6.650830625323154955e-05,-4.317798814690819442e-05,1.887975260608286553e-05,2.391558297013779790e-05,-7.760125454023913960e-01,-7.872998438766587448e-01,1.128729847426734011e-02,3.038622631185190512e-10,6.502054450407968034e-10
9.429999999999999716e+00,9.999637071454307025e-01,-8.972389518558513723e-04,-2.713757869235085567e-05,-5.783864871846873827e-05,1.829397063992855944e-05,2.469628158052753961e-05,-7.760489078038654842e-01,-7.847262587861075778e-01,8.677350982242097027e-03,3.029462811253801502e-10,5.983187278957302624e-10
9.440000000000001279e+00,9.999612473281078717e-01,-8.131438043954580157e-04,-1.220597291773358942e-04,-6.597105612967979786e-05,1.751721928777349519e-05,2.521960888679881322e-05,-7.760819177207302078e-01,-7.833456304999293351e-01,7.263712779199079685e-03,2.970154912239929494e-10,5.362110755413596053e-10
9.450000000000001066e+00,9.999581260397599758e-01,-7.094992125248035736e-04,-2.206343836884445844e-04,-6.743097159485717744e-05,1.665573047777447606e-05,2.545647845027972892e-05,-7.761244903773706350e-01,-7.842507449442994716e-01,8.126254566928827958e-03,2.871475622651073149e-10,5.471640918131015496e-10
9.460000000000000853e+00,9.999546819527149744e-01,-5.878550635145332343e-04,-3.234043617793799547e-04,-6.206318504315143413e-05,1.585097456440742454e-05,2.539424639405077650e-05,-7.761567287464959941e-01,-7.880358921640291392e-01,1.187916341753314856e-02,2.747624246378561278e-10,5.530320645874553520e-10
9.470000000000000639e+00,9.999513733550532413e-01,-4.536383057314509210e-04,-4.288319500063353319e-04,-4.969511007307186401e-05,1.522044410628168558e-05,2.504196646046537769e-05,-7.761828196171418615e-01,-7.927237425599453768e-01,1.654092294280352579e-02,2.613859205274600785e-10,4.724240998399409364e-10
9.480000000000000426e+00,9.999487598977152558e-01,-3.161169317335940534e-04,-5.346298682988445076e-04,-3.017274575060460207e-05,1.479492522658145194e-05,2.445017407807751909e-05,-7.762134754822103133e-01,-7.992052517540719769e-01,2.299177627186163239e-02,2.502421178873588882e-10,5.140106118517451250e-10
9.490000000000000213e+00,9.999473709435400259e-01,-1.853621665381862142e-04,-6.384445043645369531e-04,-3.427762302724949529e-06,1.450441959725561446e-05,2.370187364323789791e-05,-7.762365941019280235e-01,-8.074675434731852786e-01,3.123094937125730358e-02,2.436450094714255221e-10,5.583544737675083525e-10
9.500000000000000000e+00,9.999475625872124018e-01,-6.902252780240034091e-05,-7.372779801365204975e-04,3.047090097234136832e-05,1.423040511479975651e-05,2.286757288490721350e-05,-7.762621985540587577e-01,-8.170226396011972536e-01,4.076044104713846122e-02,2.430683625538255879e-10,5.830436133891225836e-10
9.509999999999999787e+00,9.999494068362343446e-01,2.792509189050069950e-05,-8.268030487047661097e-04,7.132448422861358342e-05,1.388609166518715835e-05,2.197106835242884683e-05,-7.762836559903418809e-01,-8.282142845825086752e-01,5.193062859216684285e-02,2.502297236708983808e-10,6.354625714521944246e-10
9.519999999999999574e+00,9.999526237368620007e-01,1.018444989652751400e-04,-9.019730512797567322e-04,1.188648373519387018e-04,1.346801656286931859e-05,2.099926945175970903e-05,-7.762992675322715197e-01,-8.392362129576488305e-01,6.293694542537728309e-02,2.629349733668908281e-10,7.314040484374118023e-10
9.530000000000001137e+00,9.999566858049957485e-01,1.514134687203975461e-04,-9.590771042940377271e-04,1.728155566810447039e-04,1.305001710006765440e-05,1.993899067984551229e-05,-7.763230396072526851e-01,-8.501004470959920845e-01,7.377740748873945487e-02,2.762684476940904651e-10,8.551264141232195470e-10
9.540000000000000924e+00,9.999610280229638271e-01,1.806852616648363190e-04,-9.973362624009802103e-04,2.329073731963413410e-04,1.273114697416101535e-05,1.880890541132987430e-05,-7.763501844629608906e-01,-8.617473058767209926e-01,8.539712141376012977e-02,2.876271298618699404e-10,9.704455017356394819e-10
9.550000000000000711e+00,9.999651594603753413e-01,1.993802095446468847e-04,-1.018020114166032653e-03,2.988473444878006783e-04,1.257595186090536369e-05,1.767039829466792296e-05,-7.763754825285125172e-01,-8.736679641972896482e-01,9.729248166877717263e-02,2.966257814334562911e-10,1.008730876606023230e-09
9.560000000000000497e+00,9.999686800606900627e-01,2.180175525071616953e-04,-1.022159947391650288e-03,3.702769263742843606e-04,1.258719999344506481e-05,1.660877848631545138e-05,-7.764034871074054767e-01,-8.856821089774118416e-01,1.092786218700064205e-01,3.020451050102040660e-10,9.305813897242387611e-10
9.570000000000000284e+00,9.999713263803589047e-01,2.420424939135553300e-04,-1.010022351176885491e-03,4.467522942791147698e-04,1.272343333882520622e-05,1.568804339865748356e-05,-7.764289684285902160e-01,-8.977132084349181973e-01,1.212842400063280229e-01,3.031440840489366302e-10,8.426404018990751865e-10
9.580000000000000071e+00,9.999730019997812303e-01,2.705243337844318572e-04,-9.830733379257599637e-04,5.277551369443226129e-04,1.293555267421511284e-05,1.491237410325659118e-05,-7.764494174483210776e-01,-9.088184202304674386e-01,1.323690027821463888e-01,3.015523580650239306e-10,8.081799673931300276e-10
9.589999999999999858e+00,9.999737101060681699e-01,2.998057356248815322e-04,-9.456489482811794882e-04,6.127180715228223301e-04,1.318763662303813102e-05,1.423395719433545379e-05,-7.764737379590463950e-01,-9.187482845750674088e-01,1.422745466160209860e-01,2.999492558703576037e-10,8.223606240420622271e-10
9.599999999999999645e+00,9.999734429530861002e-01,3.280298212974380170e-04,-9.038152237076445099e-04,7.010434699631340992e-04,1.345700883295151439e-05,1.360054834287907861e-05,-7.764999723814374200e-01,-9.286379020740600509e-01,1.521379296926226032e-01,3.011985683615759533e-10,8.450551369776349020e-10
9.610000000000001208e+00,9.999721100878606883e-01,3.571490496607800103e-04,-8.620128150751395430e-04,7.921148280237322748e-04,1.373432418432420737e-05,1.299117818698620775e-05,-7.765187130482423816e-01,-9.374784882610831538e-01,1.609597752128407999e-01,3.061724799736345207e-10,9.447258531025681805e-10
9.620000000000000995e+00,9.999695666859141907e-01,3.920834907310730122e-04,-8.202386939333018148e-04,8.853246340587991132e-04,1.403081573831757013e-05,1.240758116269128780e-05,-7.765400268686570850e-01,-9.446250669661285793e-01,1.680850400974714387e-01,3.134556731516944803e-10,1.100231017403530132e-09
9.630000000000000782e+00,9.999656866314871051e-01,4.387321527024240562e-04,-7.743656995519627474e-04,9.801297461917381128e-04,1.437409127720432781e-05,1.184416455494065803e-05,-7.765651299539433339e-01,-9.506305888924285741e-01,1.740654589384851847e-01,3.216083671009568597e-10,1.283048556288690634e-09
9.640000000000000568e+00,9.999603731017912001e-01,5.024152678880064622e-04,-7.201179650645648730e-04,1.076093750041502402e-03,1.478181192823806850e-05,1.127475276068328769e-05,-7.765851430637327191e-01,-9.552090271955913092e-01,1.786238841318585346e-01,3.296328063922864321e-10,1.406788907587497306e-09
9.650000000000000355e+00,9.999535258469396393e-01,5.867108464997368954e-04,-6.578026485339287912e-04,1.172854414745617491e-03,1.523499561550478898e-05,1.066142044937025934e-05,-7.766045218620265533e-01,-9.570306531039117770e-01,1.804261312418852792e-01,3.376696490606438998e-10,1.401663451972012808e-09
9.660000000000000142e+00,9.999450295556773227e-01,6.919109358102209888e-04,-5.933827418330564008e-04,1.270015394730959713e-03,1.568091608903021144e-05,9.968746853283177062e-06,-7.766319373888151967e-01,-9.569882136400510442e-01,1.803562762512358475e-01,3.459199153680253874e-10,1.288243067776306816e-09
9.669999999999999929e+00,9.999348196013775336e-01,8.134148196693131517e-04,-5.350732184407392972e-04,1.367048612880335723e-03,1.606545133702527180e-05,9.178911816593130578e-06,-7.766584696844430757e-01,-9.555002491410007348e-01,1.788417794565576313e-01,3.525516664176462884e-10,1.166789331819018116e-09
9.679999999999999716e+00,9.999230114938926217e-01,9.415518897371944005e-04,-4.891115473831437761e-04,1.463299415292604279e-03,1.636301779163761477e-05,8.307576827141241677e-06,-7.766858603568665975e-01,-9.522703841373564293e-01,1.755845237804898595e-01,3.556533909192049854e-10,1.116652104116155897e-09
9.690000000000001279e+00,9.999099534354426444e-01,1.063836222553139841e-03,-4.578306061877105955e-04,1.558092487652838537e-03,1.657462038857578879e-05,7.400821679308838286e-06,-7.767119028882331078e-01,-9.473418021839674630e-01,1.706298992957343830e-01,3.553137416475799978e-10,1.143673156178692807e-09
9.700000000000001066e+00,9.998961427030714777e-01,1.168612874232346100e-03,-4.398029466698851571e-04,1.650842211532806050e-03,1.669705652729142607e-05,6.497968306864178900e-06,-7.767343002299305077e-01,-9.400686337727487407e-01,1.633343335428182053e-01,3.514456330927810928e-10,1.164031981915059077e-09
9.710000000000000853e+00,9.998821239972222052e-01,1.247939588409280060e-03,-4.309536136240826767e-04,1.741073862983108251e-03,1.669596918208301613e-05,5.592857427170300314e-06,-7.767639903396124090e-01,-9.308702827836166094e-01,1.541062924440042281e-01,3.448343035090690719e-10,1.176367669941669192e-09
9.720000000000000639e+00,9.998683927850728903e-01,1.298204314318579262e-03,-4.262756097953407353e-04,1.828350880935883122e-03,1.651334356592369228e-05,4.646111410228687848e-06,-7.767978726568922632e-01,-9.216443333583556052e-01,1.448464607014633143e-01,3.390576098315744662e-10,1.145464834095832884e-09
9.730000000000000426e+00,9.998552952233231705e-01,1.318354415286516210e-03,-4.213781674668215277e-04,1.912184811605890282e-03,1.610750915180298405e-05,3.641458965650666889e-06,-7.768214417520999948e-01,-9.116149869103964409e-01,1.347935451582964461e-01,3.354062816451920893e-10,1.065119104026734931e-09
9.740000000000000213e+00,9.998430625797769533e-01,1.307907282493215749e-03,-4.131507722482777355e-04,1.992006950449938963e-03,1.549183726011048328e-05,2.614959254456055408e-06,-7.768490784878862021e-01,-9.001568081473892979e-01,1.233077296595031097e-01,3.331647856405014378e-10,9.535834344376326044e-10
9.750000000000000000e+00,9.998319231447888589e-01,1.267580704342147462e-03,-3.998574798029082234e-04,2.067217873587347526e-03,1.473732082007015217e-05,1.616748524209030328e-06,-7.768755342303277356e-01,-8.880426887961375693e-01,1.111671545658097920e-01,3.318448601313855449e-10,8.343772339713950714e-10
9.759999999999999787e+00,9.998221677180130218e-01,1.201715497194062081e-03,-3.812413093104739261e-04,2.137270196696108328e-03,1.393469200665387278e-05,6.533657800158249295e-07,-7.769054107625316119e-01,-8.751240175473771199e-01,9.821860678484548024e-02,3.303079414288415409e-10,7.292473291897749732e-10
9.770000000000001350e+00,9.998141745139376146e-01,1.118420931173752650e-03,-3.583847825960543155e-04,2.201727037387125191e-03,1.314710708222018107e-05,-3.180949338504497316e-07,-7.769408611085676375e-01,-8.627825220187163024e-01,8.584166091014865108e-02,3.282649942815037665e-10,7.389902023646754969e-10
9.780000000000001137e+00,9.998083700732666168e-01,1.026105968566526708e-03,-3.329529501169160985e-04,2.260268057080464226e-03,1.239268832761570111e-05,-1.338250294651349348e-06,-7.769728122734352871e-01,-8.511896747006534314e-01,7.421686242721811655e-02,3.246216757477813842e-10,7.374485466726810046e-10
9.790000000000000924e+00,9.998051372268990100e-01,9.299601346704511893e-04,-3.064225184788071845e-04,2.312656214659280975e-03,1.166536615939666797e-05,-2.391172179525704706e-06,-7.770011986008712457e-01,-8.395838525911875072e-01,6.258265399031628928e-02,3.186428065812340466e-10,6.948133179918158930e-10
9.800000000000000711e+00,9.998046500210887588e-01,8.320175846868239130e-04,-2.799696807325146035e-04,2.358703094559275529e-03,1.096182088957055598e-05,-3.398372843421029372e-06,-7.770318227449437565e-01,-8.280294997099285625e-01,5.099767696498478525e-02,3.109485663231273099e-10,6.632943083673126239e-10
9.810000000000000497e+00,9.998067294015416939e-01,7.340750574975610145e-04,-2.547361946700975690e-04,2.398260341169156876e-03,1.028201338892828781e-05,-4.269678524077746177e-06,-7.770655904695020766e-01,-8.173282945882484052e-01,4.026270411874630778e-02,3.022946948115251137e-10,5.866667152076843195e-10
9.820000000000000284e+00,9.998108810695087723e-01,6.397148979938162370e-04,-2.318968784129713391e-04,2.431228739466323365e-03,9.613803818319246135e-06,-4.975208837792447606e-06,-7.771006366366871587e-01,-8.082320824341702181e-01,3.113144579748307675e-02,2.929549844737526920e-10,4.969558098366633203e-10
9.830000000000000071e+00,9.998165241367822365e-01,5.529364594388682091e-04,-2.121588929373404396e-04,2.457556683988139194e-03,8.937023678909689528e-06,-5.574306810183933277e-06,-7.771327540689979552e-01,-8.008039634166657095e-01,2.367120934766780635e-02,2.816046000975136937e-10,5.263198765703691606e-10
9.839999999999999858e+00,9.998232726767238843e-01,4.746886202213840907e-04,-1.946179114155868110e-04,2.477220896034219508e-03,8.251710280038165757e-06,-6.162087230870386805e-06,-7.771610253616644259e-01,-7.946679599348658307e-01,1.750693457320141172e-02,2.687558848612324718e-10,5.953411097436855925e-10
9.849999999999999645e+00,9.998310115666961817e-01,4.013272163051290697e-04,-1.760607103969057076e-04,2.490212053169812197e-03,7.597353358236300902e-06,-6.778456315111176903e-06,-7.771916518682198127e-01,-7.900096848343534095e-01,1.281803296613358463e-02,2.571966835763139282e-10,6.691427412164330235e-10
9.860000000000001208e+00,9.998397344393067376e-01,3.276685426299095192e-04,-1.526689372978156246e-04,2.496544889276162971e-03,7.040295765326885209e-06,-7.377651623481914375e-06,-7.772207639705674964e-01,-7.876740671431760044e-01,1.045330317260850100e-02,2.483363440331595526e-10,7.409222124721281943e-10
9.870000000000000995e+00,9.998493717435262829e-01,2.523715128847712607e-04,-1.237836821766187729e-04,2.496286247776959445e-03,6.641163761949004050e-06,-7.892628536194879203e-06,-7.772418234038405149e-01,-7.867038865737712161e-01,9.462063169930701179e-03,2.407605754175534642e-10,7.427707338081290800e-10
9.880000000000000782e+00,9.998597627836935953e-01,1.800681652658413744e-04,-9.367780603536934056e-05,2.489578635255619479e-03,6.425171345886743165e-06,-8.316338114709962987e-06,-7.772670753685453349e-01,-7.869165686337254995e-01,9.649493265180116019e-03,2.322237732331654132e-10,6.494820237179510514e-10
9.890000000000000568e+00,9.998707032018403495e-01,1.176893703929905884e-04,-6.844022220544070860e-05,2.476636205601650664e-03,6.371463645503733087e-06,-8.709177293010627813e-06,-7.772915113607931081e-01,-7.894554400352404855e-01,1.216392867444733052e-02,2.236725620218070471e-10,5.353733012469774621e-10
9.900000000000000355e+00,9.998819160576298826e-01,6.844320733236740188e-05,-5.061484684927320147e-05,2.457702440851399200e-03,6.432198414961941837e-06,-9.139426358811066458e-06,-7.773099814576399647e-01,-7.933297866354727113e-01,1.601980517783271538e-02,2.170590911334678892e-10,5.122877677621318071e-10
9.910000000000000142e+00,9.998930122833405987e-01,2.898849292912957954e-05,-3.692752043394267311e-05,2.432993127291646889e-03,6.571165041825816045e-06,-9.632261296074753494e-06,-7.773358225214858086e-01,-7.993036987194488407e-01,2.196787619796304603e-02,2.134941264359064191e-10,4.887497073724489383e-10
9.919999999999999929e+00,9.999035302508940681e-01,-7.708404030135068905e-06,-2.140272159636568113e-05,2.402678779424771358e-03,6.782784209658089848e-06,-1.016696694190544313e-05,-7.773518325534275464e-01,-8.073349416271978773e-01,2.998310907377033790e-02,2.126102672634088762e-10,4.876559156485882340e-10
9.929999999999999716e+00,9.999130475792459283e-01,-4.647153576768335434e-05,-1.301966512282589095e-06,2.366930765344437727e-03,7.068784761204363716e-06,-1.070033685361502006e-05,-7.773685777631028637e-01,-8.160969588299215038e-01,3.872838106681867482e-02,2.127179221871863641e-10,4.721660840090180500e-10
9.940000000000001279e+00,9.999212812925345473e-01,-8.700302647168798079e-05,1.906287433267354420e-05,2.325978678906568797e-03,7.407374518142874665e-06,-1.118873977272293667e-05,-7.773899195611594370e-01,-8.266858014481621719e-01,4.929588188700269324e-02,2.142222904356792873e-10,4.389213437150374375e-10
9.950000000000001066e+00,9.999280767864126007e-01,-1.275021736604853924e-04,3.020630125933949797e-05,2.280103159474337719e-03,7.760793918359814141e-06,-1.160206174669664160e-05,-7.774039589030267150e-01,-8.387428623242935144e-01,6.133890342126675777e-02,2.157139962600157248e-10,4.218667637445605578e-10
9.960000000000000853e+00,9.999334222428167829e-01,-1.705566285604397656e-04,2.393439946315682919e-05,2.229560790193704529e-03,8.107623294035528903e-06,-1.192196169560579121e-05,-7.774159313044108899e-01,-8.510271034133167767e-01,7.361117210890587292e-02,2.148011766144612479e-10,4.367273209737732031e-10
9.970000000000000639e+00,9.999374766337564280e-01,-2.231662817498642544e-04,-9.802216186160246343e-07,2.174514731239026583e-03,8.452031942907797996e-06,-1.212024516002091148e-05,-7.774284477743304000e-01,-8.637596047130123855e-01,8.633115693868199936e-02,2.125926691744178779e-10,4.360394267877154562e-10
9.980000000000000426e+00,9.999404785860716016e-01,-2.896896445759581306e-04,-3.855924453369143355e-05,2.115033308081928128e-03,8.806499144860452228e-06,-1.214217295178245791e-05,-7.774383361859870112e-01,-8.765862891753476438e-01,9.914795298936064649e-02,2.104208654803940173e-10,4.784561635773343369e-10
9.990000000000000213e+00,9.999426395626692665e-01,-3.661717986066183230e-04,-7.997766989430006254e-05,2.051148669164933568e-03,9.184665439963735466e-06,-1.192444037424925622e-05,-7.774481222498512700e-01,-8.894262056136347239e-01,1.119780833637834816e-01,2.083128636018837369e-10,4.813218712484967909e-10
1.000000000000000000e+01,9.999441122571581797e-01,-4.430893351948268907e-04,-1.178675295004070502e-04,1.982923169139993395e-03,9.610043767981998699e-06,-1.143234813300240453e-05,-7.774525446638738124e-01,-9.018478765792794505e-01,1.243953319154056381e-01,2.053157973290836918e-10,4.589477686778309362e-10


==> data/energylaw/nrk1em2.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.202482776232246468e-06,1.222325295663542456e-08,-5.260507365419484601e-08,-7.477806374820066271e-01,-7.521410610115095707e-01,4.360423529502910692e-03,1.631873372351133209e-17,0.000000000000000000e+00
2.000000000000000042e-02,1.000000000000000000e+00,-9.023618689960880761e-07,3.213359091834918742e-07,1.274876779965697019e-05,3.611949785187218244e-08,-1.300206806597067941e-07,-7.521411023498375537e-01,-7.646497430593605094e-01,1.250864070952296091e-02,1.206243450627050082e-09,1.547944550317481571e-08
2.999999999999999889e-02,9.999999972879179966e-01,-3.074147306299693601e-06,1.011669148574872035e-06,2.584180620188498723e-05,6.601647183457975133e-08,-2.118944787088225729e-07,-7.557512463594372454e-01,-7.774359078495682862e-01,2.168466149013106165e-02,8.190245870378872221e-09,9.266389766615645840e-08
4.000000000000000083e-02,9.999999821695447766e-01,-6.695565029068913741e-06,2.150971208449714764e-06,4.370914020715190300e-05,9.359384446377289310e-08,-2.883190657334713724e-07,-7.588786969744751865e-01,-7.907830871298168196e-01,3.190439015534168171e-02,2.830013634078032257e-08,2.653138151398337641e-07
5.000000000000000278e-02,9.999999344095242826e-01,-1.190215297298061367e-05,3.966770668156162149e-06,6.657660061620310178e-05,1.113240054762674784e-07,-3.566711755016493909e-07,-7.616759013415708157e-01,-8.048737693697671780e-01,4.319786802819632759e-02,7.122120143180283897e-08,5.126469220240181812e-07
5.999999999999999778e-02,9.999998212533378616e-01,-1.870920444758349653e-05,6.783172258749754253e-06,9.466123137035810115e-05,1.146307920189397782e-07,-4.169874931927691232e-07,-7.642348993432642734e-01,-8.193668802013402974e-01,5.513198085807602400e-02,1.465917171063301626e-07,7.987700350042814534e-07
7.000000000000000666e-02,9.999996003486315566e-01,-2.689236717829795523e-05,1.091334273240676278e-05,1.281739595734155259e-04,1.022324268807406982e-07,-4.689199651493362744e-07,-7.666142030476352787e-01,-8.337038344492981867e-01,6.708963140166292194e-02,2.617058084909439153e-07,1.153047130442175217e-06
8.000000000000000167e-02,9.999992258000952594e-01,-3.596144677193495546e-05,1.656106041537757829e-05,1.673170751961298379e-04,7.533997100220265525e-08,-5.109377002098127238e-07,-7.688527329192290649e-01,-8.474286400246591189e-01,7.857590710543006784e-02,4.207602392037622297e-07,1.516049942251740390e-06
8.999999999999999667e-02,9.999986543293124530e-01,-4.524361708789148079e-05,2.375086297158218897e-05,2.122675752542507884e-04,3.661948093580387223e-08,-5.410131504884153341e-07,-7.709773986942510815e-01,-8.603193109480692380e-01,8.934191225381818424e-02,6.245809405904958044e-07,1.865646091392392236e-06
1.000000000000000056e-01,9.999978514327502177e-01,-5.401370619973954807e-05,3.229588514400471091e-05,2.631475538715893599e-04,-1.058244449193304298e-08,-5.577628431636966106e-07,-7.730074073173883731e-01,-8.723336911525643167e-01,9.932628383517590198e-02,8.700192055870334635e-07,2.212898485343117727e-06
1.100000000000000006e-01,9.999967982143824763e-01,-6.160563065506932212e-05,4.181158456380586593e-05,3.199902580761670220e-04,-6.274293895258019567e-08,-5.613651159323496176e-07,-7.749568384650781239e-01,-8.834970811267173207e-01,1.085402426616391691e-01,1.149611546735886692e-06,2.585068949567670415e-06
1.199999999999999956e-01,9.999954978831144814e-01,-6.747550483906401277e-05,5.177414186207928310e-05,3.827122282912494072e-04,-1.166086130081381812e-07,-5.539973546670056710e-07,-7.768362729721309812e-01,-8.938304942007111453e-01,1.169942212285801919e-01,1.452296591142043690e-06,3.037208401446278572e-06
1.300000000000000044e-01,9.999939798166210814e-01,-7.122149223059414942e-05,6.160862380573860154e-05,4.510989257096661856e-04,-1.697147817435301609e-07,-5.397827183523312883e-07,-7.786538681612882318e-01,-9.033311791491264175e-01,1.246773109878382274e-01,1.765266086203942313e-06,3.694611699911476421e-06
1.400000000000000133e-01,9.999922992981115089e-01,-7.258281244950322612e-05,7.078223823402250323e-05,5.248061164932993307e-04,-2.209131900808051319e-07,-5.243298721578987432e-07,-7.804160843033347561e-01,-9.119798114235848630e-01,1.315637271202501624e-01,2.076458621304154788e-06,4.433101223222379872e-06
1.499999999999999944e-01,9.999905319695181483e-01,-7.144006509139801770e-05,7.887579658667732366e-05,6.033746606350092086e-04,-2.707135342948534676e-07,-5.139835929272603685e-07,-7.821281810041661453e-01,-9.197560038707133234e-01,1.376278228665471504e-01,2.377048345268549042e-06,5.179397553289888378e-06
1.600000000000000033e-01,9.999887633377076979e-01,-6.782597373999799844e-05,8.561511570917203380e-05,6.862537145275149049e-04,-3.212586238862209668e-07,-5.149308876238184384e-07,-7.837945602465549166e-01,-9.266542148172847160e-01,1.428596545707297716e-01,2.663373716904500042e-06,5.879806245445706736e-06
1.700000000000000122e-01,9.999870749915809043e-01,-6.194104944505820479e-05,9.086092590930092551e-05,7.728268970714387287e-04,-3.758797400115994922e-07,-5.323257113007360391e-07,-7.854190038961195164e-01,-9.326933302089295275e-01,1.472743263128100111e-01,2.937821909520317749e-06,6.530864938847358303e-06
1.799999999999999933e-01,9.999855301891662496e-01,-5.416170340273543003e-05,9.457080596016180670e-05,8.624370548822969185e-04,-4.383307344176012693e-07,-5.695892215175947159e-07,-7.870048330778371959e-01,-9.379131077881472933e-01,1.509082747103101529e-01,3.208319938936883620e-06,7.156147681319779963e-06
1.900000000000000022e-01,9.999841617488158807e-01,-4.503028165684098532e-05,9.675271650855327902e-05,9.544070018320828779e-04,-5.118974112762802865e-07,-6.280036018500742174e-07,-7.885550015427418291e-01,-9.423553177446476470e-01,1.538003162019057624e-01,3.486345275519712728e-06,7.796300229179209396e-06
2.000000000000000111e-01,9.999829649770345386e-01,-3.522284651080762692e-05,9.742695073299990753e-05,1.048055272259551919e-03,-5.985913231737575298e-07,-7.066516285229381512e-07,-7.900721283113379956e-01,-9.460350777655821553e-01,1.559629494542441319e-01,3.783673126514912185e-06,8.542944529565943412e-06
2.099999999999999922e-01,9.999818979191316126e-01,-2.549628529265772083e-05,9.660600641424908557e-05,1.142707119670977088e-03,-6.985817347376221145e-07,-8.026801088529806072e-07,-7.915584848113761396e-01,-9.489135370226338129e-01,1.573550522112577010e-01,4.108546423616419838e-06,9.244209338898912165e-06
2.200000000000000011e-01,9.999808897568086552e-01,-1.662042995114424723e-05,9.429438315786420343e-05,1.237701628139438806e-03,-8.099353645793986234e-07,-9.118058412889695362e-07,-7.930159685225331989e-01,-9.508834006646729176e-01,1.578674321421397464e-01,4.462469125267120063e-06,9.868136835677887575e-06
2.300000000000000100e-01,9.999798554609347079e-01,-9.303928063950378405e-06,9.050442066800092110e-05,1.332395990528612798e-03,-9.286554576579734893e-07,-1.028951494686068555e-06,-7.944460991735657895e-01,-9.517741258620512346e-01,1.573280266884855005e-01,4.838880981588038113e-06,1.085525104316253930e-05
2.399999999999999911e-01,9.999787123771383124e-01,-4.124305944413433408e-06,8.528117862952868874e-05,1.426167923640978474e-03,-1.048960052854067524e-06,-1.148895984238045866e-06,-7.958500586860661752e-01,-9.513767989960401072e-01,1.555267403099738766e-01,5.224336261052240159e-06,1.176705196237470830e-05
2.500000000000000000e-01,9.999773938977355447e-01,-1.472835039350002963e-06,7.872973844702809234e-05,1.518416993958005175e-03,-1.163719448891104922e-06,-1.266842492657667582e-06,-7.972287734648570989e-01,-9.494827847060053339e-01,1.522540112411482072e-01,5.601855642659456995e-06,1.257576154345407815e-05
2.600000000000000089e-01,9.999758566556826711e-01,-1.523200973358333176e-06,7.104005520267731987e-05,1.608565420317085125e-03,-1.264978069715264610e-06,-1.378838876392733632e-06,-7.985830202007834222e-01,-9.459269872970991200e-01,1.473439670963157255e-01,5.955397288253539924e-06,1.330940440702477190e-05
2.700000000000000178e-01,9.999740797795861891e-01,-4.229244730773386334e-06,6.250526981115581094e-05,1.696058747184433970e-03,-1.344503379657093939e-06,-1.482020877674055886e-06,-7.999135279927129805e-01,-9.406262623589074501e-01,1.407127343661944419e-01,6.274110490559513047e-06,1.401137935186369532e-05
2.800000000000000266e-01,9.999720571580140716e-01,-9.351845617845015913e-06,5.352962747156027432e-05,1.780366653065953552e-03,-1.394323605742477856e-06,-1.574680054554891284e-06,-8.012210513935915657e-01,-9.336055238345165597e-01,1.323844724409249385e-01,6.555172902389056314e-06,1.472115404332896560e-05
2.899999999999999800e-01,9.999697858858236366e-01,-1.650952514679656971e-05,4.462309179627757950e-05,1.860984065386397024e-03,-1.407231590207926557e-06,-1.656181502855101088e-06,-8.025064012741378594e-01,-9.250074378510795281e-01,1.225010365769416687e-01,6.804530707481645309e-06,1.546967556298461943e-05
2.999999999999999889e-01,9.999672551395817344e-01,-2.524307917722988891e-05,3.638182246083362622e-05,1.937432684170324777e-03,-1.377241344543952668e-06,-1.726771283512914070e-06,-8.037704368622060613e-01,-9.150852824865796098e-01,1.113148456243735068e-01,7.035580995220135196e-06,1.628268631148621637e-05
3.099999999999999978e-01,9.999644391340465344e-01,-3.508302344179655487e-05,2.945645824668181187e-05,2.009262962028385714e-03,-1.299985077640937144e-06,-1.787320183229655059e-06,-8.050140337536548785e-01,-9.041817262265554600e-01,9.916769247290055378e-02,7.266437158061231069e-06,1.717814066282130625e-05
3.200000000000000067e-01,9.999612961105857067e-01,-4.560978218565807092e-05,2.451249059976598019e-05,2.076056540776120667e-03,-1.173033607721302207e-06,-1.839048486952769560e-06,-8.062380456286043495e-01,-8.926983650945946591e-01,8.646031946599026796e-02,7.516686338689404941e-06,1.815656052750469485e-05
3.300000000000000155e-01,9.999577733717447403e-01,-5.649912273223574018e-05,2.218818434401639557e-05,2.137429102176251552e-03,-9.961177429575513349e-07,-1.883267570954356391e-06,-8.074432737569863239e-01,-8.810616447479392432e-01,7.361837099095286385e-02,7.804478450383145141e-06,1.919424062357677485e-05
3.400000000000000244e-01,9.999538167003418909e-01,-6.754879366746865770e-05,2.305553221936193362e-05,2.193033550172951950e-03,-7.712271301508724196e-07,-1.921162527020111143e-06,-8.086304512468119876e-01,-8.696903859291316152e-01,6.105993468231967619e-02,8.144492160229347777e-06,2.024706741199366888e-05
3.500000000000000333e-01,9.999493814962030491e-01,-7.868630132013023607e-05,2.758873375633584673e-05,2.242563403682826251e-03,-5.025677380534936577e-07,-1.953628862121636160e-06,-8.098002418035530336e-01,-8.589688555221589583e-01,4.916861371860588997e-02,8.546954034207641221e-06,2.126462218332569876e-05
3.599999999999999867e-01,9.999444429601854756e-01,-8.996106247235472408e-05,3.614285722935747899e-05,2.285756242812295776e-03,-1.963694732367252988e-07,-1.981166666772293487e-06,-8.109532482181736057e-01,-8.492276097539980251e-01,3.827436153582439854e-02,9.017579569908424801e-06,2.220672124897404842e-05
3.699999999999999956e-01,9.999390033991655269e-01,-1.015257923388755283e-04,4.894331743123722905e-05,2.322397019734892022e-03,1.394498004093170089e-07,-2.003828446020813974e-06,-8.120900243936753915e-01,-8.407326071041243409e-01,2.864258271044898413e-02,9.558128657171820737e-06,2.305171511740589096e-05
3.800000000000000044e-01,9.999330956162963968e-01,-1.136121983974416866e-04,6.608531082782318497e-05,2.352321023018740659e-03,4.957417011533907254e-07,-2.021212982806408078e-06,-8.132110856116870901e-01,-8.336816908857604957e-01,2.047060527407339181e-02,1.016722512935608824e-05,2.379260364326896138e-05
3.900000000000000133e-01,9.999267821761120834e-01,-1.265055075514840322e-04,8.754150560729369768e-05,2.375416276216777735e-03,8.626712342034751656e-07,-2.032496571434919626e-06,-8.143169138634706039e-01,-8.282066845528289756e-01,1.388977068935842198e-02,1.084114943118502133e-05,2.442803858571096498e-05
4.000000000000000222e-01,9.999201511828609279e-01,-1.405211223078027798e-04,1.131758269867817073e-04,2.391625161764099165e-03,1.230304542522445115e-06,-2.036493167404692642e-06,-8.154079575857957618e-01,-8.243790737670764202e-01,8.971116181280639271e-03,1.157443131876997750e-05,2.495770952415377053e-05
4.100000000000000311e-01,9.999133099099472011e-01,-1.559850081974317249e-04,1.427611082360994560e-04,2.400945090666843206e-03,1.589195714707763664e-06,-2.031735583229601805e-06,-8.164846275175473567e-01,-8.222174657019585275e-01,5.732838184411196032e-03,1.236020534144200429e-05,2.538404723884113423e-05
4.199999999999999845e-01,9.999063778442672801e-01,-1.732179780002125584e-04,1.759986249815984473e-04,2.403428085452715204e-03,1.930930756376491093e-06,-2.016570477797103579e-06,-8.175472919170111430e-01,-8.216955180767124833e-01,4.148226159701384579e-03,1.319041005444864561e-05,2.571560947695061827e-05
4.299999999999999933e-01,9.998994804635729094e-01,-1.925231327427018671e-04,2.125377629378215089e-04,2.399179204585384639e-03,2.248593726768979136e-06,-1.989259957673389568e-06,-8.185962744750957532e-01,-8.227495955053980570e-01,4.153321030302357594e-03,1.405597835347559747e-05,2.596800528786857853e-05
4.400000000000000022e-01,9.998927445944160164e-01,-2.141751682330356719e-04,2.519942356080314165e-04,2.388353805505112875e-03,2.537128840649925240e-06,-1.948082067866645034e-06,-8.196318572231976463e-01,-8.252858651089614028e-01,5.654007885763760906e-03,1.494716399652880781e-05,2.616182211245821065e-05
4.500000000000000111e-01,9.998862956260760049e-01,-2.384101436819416591e-04,2.939655349531479500e-04,2.371153713935777226e-03,2.793581213108837551e-06,-1.891422355585505488e-06,-8.206542893071043787e-01,-8.291868031312055187e-01,8.532513824101101846e-03,1.585409187061186771e-05,2.631916002049372594e-05
4.600000000000000200e-01,9.998802562328859000e-01,-2.654147997746075468e-04,3.380426174548850052e-04,2.347822432258305381e-03,3.017207479523219680e-06,-1.817849967126804513e-06,-8.216638011589664226e-01,-8.343171561469550079e-01,1.265335498798863395e-02,1.676754097341343535e-05,2.646060885691525755e-05
4.700000000000000289e-01,9.998747457892245283e-01,-2.953153592564027713e-04,3.838170655692166701e-04,2.318639574100119817e-03,3.209455905388881683e-06,-1.726174073950589246e-06,-8.226606225814085960e-01,-8.405293504558705164e-01,1.786872787446191699e-02,1.767990144174936873e-05,2.660385297281742112e-05
4.799999999999999822e-01,9.998698795498845993e-01,-3.281664571637214452e-04,4.308831846666743280e-04,2.283914752646057627e-03,3.373823475453068948e-06,-1.615479033501574051e-06,-8.236450026482672326e-01,-8.476682544826807941e-01,2.402325183441357537e-02,1.858620425267773710e-05,2.676418385116896559e-05
4.899999999999999911e-01,9.998657668484292049e-01,-3.639412483523390236e-04,4.788349012691803567e-04,2.243981175463409788e-03,3.515604432249536162e-06,-1.485139162827743202e-06,-8.246172289367621477e-01,-8.555751372943940503e-01,3.095790835763193374e-02,1.948509895239001422e-05,2.695637855798516114e-05
5.000000000000000000e-01,9.998625078502890728e-01,-4.025239616652472800e-04,5.272579515692468440e-04,2.199189209099120662e-03,3.641550767909369725e-06,-1.334815916416450147e-06,-8.255776432155110811e-01,-8.640906653934699033e-01,3.851302217795880833e-02,2.037963880214389186e-05,2.834588662969927952e-05
5.100000000000000089e-01,9.998601887473304028e-01,-4.437061520982776407e-04,5.757185076922711640e-04,2.149900173321330540e-03,3.759469922182223166e-06,-1.164441012118523131e-06,-8.265266505640350703e-01,-8.730568444165933695e-01,4.653019385255834084e-02,2.127772516831509905e-05,3.068541545370173651e-05
5.200000000000000178e-01,9.998588757168109797e-01,-4.871874871794436876e-04,6.237499826918330116e-04,2.096480608851079321e-03,3.877787640547646200e-06,-9.741885796155446634e-07,-8.274647194369485481e-01,-8.823179282037869609e-01,5.485320876683844743e-02,2.219207947458842655e-05,3.325453528302269035e-05
5.300000000000000266e-01,9.998586083874080321e-01,-5.325813094111853281e-04,6.708402408886452069e-04,2.039297234762220325e-03,4.005104177477354948e-06,-7.644383798540812449e-07,-8.283923714088027301e-01,-8.917204599859572811e-01,6.332808857715456485e-02,2.313966071421492713e-05,3.587262287241266279e-05
5.400000000000000355e-01,9.998593938264520586e-01,-5.794247135100029670e-04,7.164216292612348791e-04,1.978712773263807678e-03,4.149769990178235470e-06,-5.357312771445139524e-07,-8.293101608908558520e-01,-9.011127484921399589e-01,7.180258760128407913e-02,2.414052263122828891e-05,3.854612318021644057e-05
5.500000000000000444e-01,9.998612021529367233e-01,-6.271924128317228489e-04,7.598660237555235819e-04,1.915082771602545988e-03,4.319503200465354463e-06,-2.887178712720457673e-07,-8.302186467181884577e-01,-9.103441842927135763e-01,8.012553757452514636e-02,2.521619283083265849e-05,4.129807934072360354e-05
5.600000000000000533e-01,9.998639647897070715e-01,-6.753132462197590762e-04,8.004865762034785864e-04,1.848753495489019461e-03,4.521066055834883114e-06,-2.410176797015271476e-08,-8.311183589173194441e-01,-9.192648420015641086e-01,8.814648308424465062e-02,2.638773779435372804e-05,4.432356897110523164e-05
5.700000000000000622e-01,9.998675760760544762e-01,-7.231879910612911116e-04,8.375471745480812932e-04,1.780060908716849357e-03,4.760012323105693699e-06,2.574197529100042736e-07,-8.320097648313015126e-01,-9.277257755823644647e-01,9.571601075106293821e-02,2.767373234257554666e-05,4.759463823655885051e-05
5.799999999999999600e-01,9.998718985025758510e-01,-7.702072333017729406e-04,8.702798312074303119e-04,1.709330693001475440e-03,5.040512705527419558e-06,5.552135998493957315e-07,-8.328932388744816340e-01,-9.355802964842238056e-01,1.026870576097421717e-01,2.908836709143435784e-05,5.103895715397044341e-05
5.899999999999999689e-01,9.998767713142352465e-01,-8.157682607282497811e-04,8.979093913048678604e-04,1.636879204324542033e-03,5.365261029898475047e-06,8.687625603614083922e-07,-8.337690396259809233e-01,-9.426863462590682197e-01,1.089173066330873380e-01,3.063990573552444603e-05,5.462158562075103418e-05
5.999999999999999778e-01,9.998820217647884645e-01,-8.592902175432092166e-04,9.196842182122470311e-04,1.563015211076312092e-03,5.735459835380381815e-06,1.197706370686872791e-06,-8.346372970340415476e-01,-9.489098713599976032e-01,1.142725743259560695e-01,3.232965781522979982e-05,5.829444097504854483e-05
6.099999999999999867e-01,9.998874779538186042e-01,-9.002270690207584813e-04,9.349109110143822643e-04,1.488042218502272232e-03,6.150880067600094530e-06,1.541868671512521397e-06,-8.354980113847212397e-01,-9.541289203204443847e-01,1.186309089357230895e-01,3.415157422668294615e-05,6.200069564021859492e-05
6.199999999999999956e-01,9.998929819610601344e-01,-9.380782238421648146e-04,9.429906782603024104e-04,1.412261156068695019e-03,6.609986003812775094e-06,1.901267799581450095e-06,-8.363510644596087173e-01,-9.582380514939778937e-01,1.218869870343692041e-01,3.609250990496278927e-05,6.567977340776742778e-05
6.300000000000000044e-01,9.998984019253185362e-01,-9.723968861549054689e-04,9.434548031474781398e-04,1.335973191040958508e-03,7.110113443407145518e-06,2.276111029717309208e-06,-8.371962420360592461e-01,-9.611525884663866259e-01,1.239563464303274076e-01,3.813313434926209825e-05,6.927260156652792489e-05
6.400000000000000133e-01,9.999036417997146931e-01,-1.002796344770048908e-03,9.359966969598117236e-04,1.259482433379623774e-03,7.647686754347057857e-06,2.666773376026058559e-06,-8.380332656944640135e-01,-9.628122957042902774e-01,1.247790300098262084e-01,4.024940857429334229e-05,7.272670482749710175e-05
6.500000000000000222e-01,9.999086477354327540e-01,-1.028954485008974499e-03,9.204982712147430010e-04,1.183098313432774142e-03,8.218458851549057009e-06,3.073763065498090384e-06,-8.388618309214503910e-01,-9.631841540076787611e-01,1.243223230862284118e-01,4.241449126323084399e-05,7.600038679833609478e-05
6.600000000000000311e-01,9.999134103790224826e-01,-1.050616845735847984e-03,8.970486812516085184e-04,1.107137443240890830e-03,8.817757823514033470e-06,3.497676259390565567e-06,-8.396816478250779259e-01,-9.622640632942723871e-01,1.225824154691945028e-01,4.460089328173040481e-05,7.906560652548577650e-05
6.700000000000000400e-01,9.999179627857602837e-01,-1.067598527034414706e-03,8.659538880736208618e-04,1.031924812092874103e-03,9.440724734042246855e-06,3.939143631309402173e-06,-8.404924804795019799e-01,-9.600774518476030694e-01,1.195849713681010756e-01,4.678267355669994438e-05,8.190931433649240034e-05
6.800000000000000488e-01,9.999223741096914253e-01,-1.079785185068307023e-03,8.277359688130555117e-04,9.577942140510418501e-04,1.008252897579093416e-05,4.398771161458255013e-06,-8.412941810330982761e-01,-9.566788924437159558e-01,1.153847114106177074e-01,4.893746339202574265e-05,8.453282028209052612e-05
6.900000000000000577e-01,9.999267396704686339e-01,-1.087133245266602060e-03,7.831216780970382766e-04,8.850878557593360113e-04,1.073855025567501374e-05,4.877077158383450764e-06,-8.420867151954192220e-01,-9.521508943407960279e-01,1.100641791453767643e-01,5.104811997905150446e-05,8.716758631588383821e-05
7.000000000000000666e-01,9.999311683709420917e-01,-1.089669333977670530e-03,7.330204037300967973e-04,8.141551431378702634e-04,1.140451955222637508e-05,5.374427279938325430e-06,-8.428701764873958169e-01,-9.466020497506474340e-01,1.037318732632516588e-01,5.310384143609944301e-05,8.973397880085443035e-05
7.099999999999999645e-01,9.999357687211841705e-01,-1.087488800824518414e-03,6.784923384289618786e-04,7.453506921027947636e-04,1.207661480739748604e-05,5.890969293175894338e-06,-8.436447876773782717e-01,-9.401646741642925020e-01,9.651988648691418871e-02,5.510062475450546479e-05,9.211186191748765850e-05
7.199999999999999734e-01,9.999406348920732990e-01,-1.080753123491629301e-03,6.207083491690876123e-04,6.790316484518377693e-04,1.275151035887808888e-05,6.426569430881016628e-06,-8.444108891151900220e-01,-9.329920137025377036e-01,8.858112458734765382e-02,5.704101351655877427e-05,9.432433395528683207e-05
7.299999999999999822e-01,9.999458342475621153e-01,-1.069685978070695955e-03,5.609036020374540349e-04,6.155544335198543824e-04,1.342638198776657232e-05,6.980752356686656266e-06,-8.451689151078140005e-01,-9.252550260288087136e-01,8.008611092099474082e-02,5.893315937808376220e-05,9.640015054546147155e-05
7.399999999999999911e-01,9.999513976724510034e-01,-1.054567816203888942e-03,5.003274423063081792e-04,5.552710539663075276e-04,1.409887185475252142e-05,7.552646856218847949e-06,-8.459193608660701136e-01,-9.171386977951497821e-01,7.121933692907969626e-02,6.078930100239325461e-05,9.837104973553500997e-05
7.500000000000000000e-01,9.999573137283030988e-01,-1.035728894321389596e-03,4.401923014020337594e-04,4.985251257964110365e-04,1.476701948302585386e-05,8.140939372306083346e-06,-8.466627436832235842e-01,-9.088378556660861030e-01,6.217511198286253954e-02,6.262383470860621653e-05,1.002686751250259078e-04
7.600000000000000089e-01,9.999635272629170402e-01,-1.013540824645804391e-03,3.816244793748816994e-04,4.456477649245615957e-04,1.542916632810673828e-05,8.743837367598758864e-06,-8.473995626922463664e-01,-9.005524624502451170e-01,5.315289975799876443e-02,6.445120093122627106e-05,1.021215067291691980e-04
7.700000000000000178e-01,9.999699426146292369e-01,-9.884068361237349689e-04,3.256195201642039468e-04,3.969534903721500235e-04,1.608384239773489639e-05,9.359044239774427565e-06,-8.481302616642487635e-01,-8.924824563270795652e-01,4.435219466283082945e-02,6.628383143022614213e-05,1.039521678654065084e-04
7.800000000000000266e-01,9.999764310510681486e-01,-9.607510244774373608e-04,2.730045644263803936e-04,3.527362730745760592e-04,1.672964388321135159e-05,9.983747175133046367e-06,-8.488551988475449006e-01,-8.848222733333714896e-01,3.596707448582662364e-02,6.813039146030241944e-05,1.057753415363293925e-04
7.900000000000000355e-01,9.999828416268482512e-01,-9.310069238783581043e-04,2.244095633261351547e-04,3.132658450131969104e-04,1.736511084658298794e-05,1.061461894748259554e-05,-8.495746269098243264e-01,-8.777552719512601298e-01,2.818064504143580687e-02,6.999451193079599359e-05,1.075965250276755825e-04
8.000000000000000444e-01,9.999890142893697043e-01,-8.996057486149750676e-04,1.802486181721708544e-04,2.787843618361026039e-04,1.798861367246938210e-05,1.124783428394395053e-05,-8.502886847979552742e-01,-8.714483364243865715e-01,2.115965162643125216e-02,7.187414585324988444e-05,1.094118595723614362e-04
8.100000000000000533e-01,9.999947938417088622e-01,-8.669646407594171125e-04,1.407120388543241403e-04,2.495034890816165006e-04,1.859825622525979031e-05,1.187910105793509921e-05,-8.509974019464270345e-01,-8.660469603675979844e-01,1.504955842117100019e-02,7.376160945648723105e-05,1.112091137129844753e-04
8.200000000000000622e-01,1.000000043305914854e+00,-8.334752405629782543e-04,1.057690559147679565e-04,2.256019591837427106e-04,1.919180242967997012e-05,1.250370624434987418e-05,-8.517007139128898174e-01,-8.616710996705705394e-01,9.970385757680709851e-03,7.564429011194113951e-05,1.129696374428945660e-04
8.300000000000000711e-01,1.000004655321408809e+00,-7.994928932388364754e-04,7.518052921371711460e-05,2.072236249657226782e-04,1.976663132338208809e-05,1.311657625594231469e-05,-8.523984873417251862e-01,-8.584120362329523690e-01,6.013548891227127324e-03,7.750592939323721286e-05,1.146709484298735759e-04
8.399999999999999689e-01,1.000008560447486872e+00,-7.653268246265874843e-04,4.852049936977611725e-05,1.944760163359741717e-04,2.031972360332893486e-05,1.371235092137440926e-05,-8.530905512581921091e-01,-8.563304199094451397e-01,3.239868651253039258e-03,7.932832774600706127e-05,1.162895909838645991e-04
8.499999999999999778e-01,1.000011731587593156e+00,-7.312316468967590801e-04,2.520504132248157280e-05,1.874293910463335495e-04,2.084768047371028635e-05,1.428546992707270140e-05,-8.537767311434845130e-01,-8.554555664582950136e-01,1.678835314810552242e-03,8.109327324554102556e-05,1.178038885834009619e-04
8.599999999999999867e-01,1.000014184177923759e+00,-6.974005757419399470e-04,4.526609784380121193e-06,1.861162579563033226e-04,2.134677340558022212e-05,1.483027002317696669e-05,-8.544568820715590096e-01,-8.557859960705652691e-01,1.329113999006211345e-03,8.278447505009592551e-05,1.191962036701799121e-04
8.699999999999999956e-01,1.000015972238076589e+00,-6.639607330001810661e-04,-1.430808577033004989e-05,1.905313422644036364e-04,2.181302143414644927e-05,1.534109071336073020e-05,-8.551309174030280458e-01,-8.572911104921103753e-01,2.160193089082317833e-03,8.438928459061487608e-05,1.204544615249769635e-04
8.800000000000000044e-01,1.000017180818397966e+00,-6.309708568896604764e-04,-3.213867485713605809e-05,2.006319563778925406e-04,2.224229101713888246e-05,1.581238556415088213e-05,-8.557988300961210104e-01,-8.599138344345574891e-01,4.115004338436509951e-03,8.590001380797313056e-05,1.215729348913452412e-04
8.900000000000000133e-01,1.000017915750399222e+00,-5.984216405822241147e-04,-4.981210768637320236e-05,2.163387370928784067e-04,2.263041236815042814e-05,1.623883576781862950e-05,-8.564607045492138582e-01,-8.635739936226451974e-01,7.113289073431284561e-03,8.731470695005319645e-05,1.225524096621910530e-04
9.000000000000000222e-01,1.000018291873189247e+00,-5.662387789790847368e-04,-6.814575911596943076e-05,2.375367090584395643e-04,2.297330559312217623e-05,1.661546226791729011e-05,-8.571167179460396079e-01,-8.681721697476512123e-01,1.105545180161156098e-02,8.863728541400864216e-05,1.233998216052523134e-04
9.100000000000000311e-01,1.000018421041626526e+00,-5.342886455707176021e-04,-8.789412060588942040e-05,2.640766355807223540e-04,2.326710985757934517e-05,1.693773267545805816e-05,-8.577671312204908638e-01,-8.735937623982970024e-01,1.582663117780610043e-02,8.987705664380496928e-05,1.241274204755171695e-04
9.200000000000000400e-01,1.000018401207339425e+00,-5.023863697696479089e-04,-1.097202252160094159e-04,2.957766201654436658e-04,2.350830911848600900e-05,1.720165939097376883e-05,-8.584122708664632118e-01,-8.797129992522384478e-01,2.130072838577519445e-02,9.104764967620920346e-05,1.247515411879618341e-04
9.300000000000000488e-01,1.000018307705114795e+00,-4.703059560922615858e-04,-1.341726094386589915e-04,3.324239252922846178e-04,2.369384857071214957e-05,1.740388578422018921e-05,-8.590525037656140395e-01,-8.863966671711501766e-01,2.734416340553609548e-02,9.216550299869972172e-05,1.252910746547541976e-04
9.400000000000000577e-01,1.000018187595581365e+00,-4.377919885507252024e-04,-1.616682782783215942e-04,3.737769782853186734e-04,2.382123678440180650e-05,1.754175790865755984e-05,-8.596882078868566257e-01,-8.935073861817904861e-01,3.381917829493391592e-02,9.324807752418857857e-05,1.257657263398215264e-04
9.500000000000000666e-01,1.000018057546813166e+00,-4.045724010597534569e-04,-1.924818236243801392e-04,4.195675373680854436e-04,2.388862946374158339e-05,1.761337995211121872e-05,-8.603197420550606767e-01,-9.009063121990872336e-01,4.058657014402655694e-02,9.431199344772634406e-05,1.276804936949371694e-04
9.599999999999999645e-01,1.000017905327704071e+00,-3.703717681963112317e-04,-2.267405643558492311e-04,4.695029937282116481e-04,2.389489178601701623e-05,1.761765235447997934e-05,-8.609474179646591230e-01,-9.084552276687778427e-01,4.750780970411873361e-02,9.537129216731205070e-05,1.308770064567532643e-04
9.699999999999999734e-01,1.000017694583411609e+00,-3.349245768420231026e-04,-2.644253401973854431e-04,5.232687874258339740e-04,2.383963734876646227e-05,1.755429218579316052e-05,-8.615714772454030612e-01,-9.160180552790770925e-01,5.444657803367405208e-02,9.643600404678236886e-05,1.341509666741291795e-04
9.799999999999999822e-01,1.000017372213395594e+00,-2.979879724347165638e-04,-3.053764049443397771e-04,5.805309161455958012e-04,2.372324283447578379e-05,1.742383593184026425e-05,-8.621920757297472093e-01,-9.234619004004674947e-01,6.126982467072032007e-02,9.751116305800077203e-05,1.374965162133090502e-04
9.899999999999999911e-01,1.000016877413400618e+00,-2.593535278968212899e-04,-3.493037279410926305e-04,6.409385161208967481e-04,2.354683856863496613e-05,1.722762526839676780e-05,-8.628092762116660319e-01,-9.306577844298354885e-01,6.784850821816949817e-02,9.859635576827676610e-05,1.408989060434073792e-04
1.000000000000000000e+00,1.000016151298946054e+00,-2.188576533910772818e-04,-3.958009220013562562e-04,7.041264941631187506e-04,2.331227616650953153e-05,1.696777673371388591e-05,-8.634230500310621226e-01,-9.374812660701016265e-01,7.405821603903951778e-02,9.968583153382074122e-05,1.443342557465587817e-04
1.010000000000000009e+00,1.000015146009922029e+00,-1.763903456246938600e-04,-4.443619659340310537e-04,7.697181887969750886e-04,2.302207539503518997e-05,1.664713646372547700e-05,-8.640332868802163002e-01,-9.438131553447443034e-01,7.977986846452805869e-02,1.007691404256388332e-04,1.477699513992014602e-04
1.020000000000000018e+00,1.000013832299001315e+00,-1.319020611484243623e-04,-4.943998753219053114e-04,8.373280372801752882e-04,2.267935316870313859e-05,1.626922136522113607e-05,-8.646398114148837744e-01,-9.495405037802748804e-01,8.490069236539109221e-02,1.018322121866010365e-04,1.511657195691906708e-04
1.030000000000000027e+00,1.000012204812555261e+00,-8.540858390240359363e-05,-5.452664924413889698e-04,9.065642240466717343e-04,2.228773820749888152e-05,1.583814828605257879e-05,-8.652424046473669028e-01,-9.545580056168809779e-01,8.931560096951407512e-02,1.028587489335276858e-04,1.544754684861260330e-04
1.040000000000000036e+00,1.000010284552975470e+00,-3.699383883075110584e-05,-5.962726125342204071e-04,9.770312851410062425e-04,2.185127528362282304e-05,1.535855290471724045e-05,-8.658408277553888421e-01,-9.587698749405055842e-01,9.292904718511670048e-02,1.038317799882362060e-04,1.576498954016791743e-04
1.050000000000000044e+00,1.000008118330634410e+00,1.318932271021384245e-05,-6.467077369500489996e-04,1.048332642773967642e-03,2.137432316208667224e-05,1.483550020613272222e-05,-8.664348458754733695e-01,-9.620921811789813205e-01,9.565733530350800651e-02,1.047352205107874245e-04,1.606396560436262888e-04
1.060000000000000053e+00,1.000005775335661484e+00,6.492027634013832144e-05,-6.958588414183137583e-04,1.120073044459270759e-03,2.086145030211030275e-05,1.427438853437592105e-05,-8.670242496439679591e-01,-9.644555411655560961e-01,9.743129152158819251e-02,1.055552856772504661e-04,1.633987806475278859e-04
1.070000000000000062e+00,1.000003341250807143e+00,1.179135753910886240e-04,-7.430276653251475681e-04,1.191860882465131449e-03,2.031733214740818528e-05,1.368084931130919264e-05,-8.676088726562567466e-01,-9.658079908573297123e-01,9.819911820107291023e-02,1.062816363606887068e-04,1.658880256794059704e-04
1.080000000000000071e+00,1.000000910559726286e+00,1.718235179927779142e-04,-7.875461587872852661e-04,1.263310371640127220e-03,1.974665342087667506e-05,1.306064457496018306e-05,-8.681886035694781345e-01,-9.661178033965434064e-01,9.792919982706524418e-02,1.069081667774118274e-04,1.680778384982595242e-04
1.090000000000000080e+00,9.999985778609691289e-01,2.262501239391713416e-04,-8.287898603264185274e-04,1.334043567071949545e-03,1.915401829015063039e-05,1.241956451461557726e-05,-8.687633922031091638e-01,-9.653759895471825114e-01,9.661259734407334765e-02,1.074333848785844739e-04,1.699505866714634550e-04
1.100000000000000089e+00,9.999964290671500278e-01,2.807463047990253324e-04,-8.661891086682914440e-04,1.403692207441402601e-03,1.854387063051112763e-05,1.176332715452346522e-05,-8.693332496222040406e-01,-9.635982153037502274e-01,9.426496568154614508e-02,1.078603778829927606e-04,1.715017853023415029e-04
1.110000000000000098e+00,9.999945333507944678e-01,3.348260159992720933e-04,-8.992381061822243751e-04,1.471899375177529922e-03,1.792042593737010591e-05,1.109748226156355979e-05,-8.698982427583199506e-01,-9.608258997162615334e-01,9.092765695794156888e-02,1.081963941672328894e-04,1.727402304461111981e-04
1.120000000000000107e+00,9.999929366007276332e-01,3.879731970009207376e-04,-9.275019392894113960e-04,1.538320970351037941e-03,1.728761578430053656e-05,1.042732143174925614e-05,-8.704584845838273521e-01,-9.571263103820886187e-01,8.666782579826129429e-02,1.084521054203817046e-04,1.736870817776736686e-04
1.130000000000000115e+00,9.999916569897239205e-01,4.396513297440715617e-04,-9.506217171842962351e-04,1.602627001338488262e-03,1.664904513031794587e-05,9.757796156883096240e-06,-8.710141211765183300e-01,-9.525915485313182218e-01,8.157742735479993346e-02,1.086406371692815869e-04,1.743740034931828831e-04
1.140000000000000124e+00,9.999906830439990735e-01,4.893134689392520222e-04,-9.683180135276471230e-04,1.664502701282940134e-03,1.600796228031903099e-05,9.093445498622303801e-06,-8.715653171788609876e-01,-9.473364021839344451e-01,7.577108500507345745e-02,1.087764701643221513e-04,1.748405434418565108e-04
1.150000000000000133e+00,9.999899743689582010e-01,5.364126130345635421e-04,-9.803927906748544346e-04,1.723649484890668040e-03,1.536724090752350052e-05,8.438334810204494951e-06,-8.721122411721791146e-01,-9.414951355581391290e-01,6.938289438595995895e-02,1.088743193166223937e-04,1.751310156536955986e-04
1.159999999999999920e+00,9.999894649452457651e-01,5.804122864148694542e-04,-9.867299606723081880e-04,1.779785764782980308e-03,1.472937325544814314e-05,7.796006745830535913e-06,-8.726550523644734936e-01,-9.352173668608725343e-01,6.256231449639904074e-02,1.089480913861440282e-04,1.752911915167132406e-04
1.169999999999999929e+00,9.999890686851623522e-01,6.207971896565935704e-04,-9.872947014354094275e-04,1.832647650161708507e-03,1.409647344148911087e-05,7.169445575914852508e-06,-8.731938897542856903e-01,-9.286632567914430147e-01,5.546936703715735217e-02,1.090100086202158030e-04,1.753650933589145922e-04
1.179999999999999938e+00,9.999886867500119569e-01,6.570837476240129742e-04,-9.821316099320777371e-04,1.881989552712888189e-03,1.347028967590357445e-05,6.561055571256022104e-06,-8.737288646107383983e-01,-9.219982801507839998e-01,4.826941554004562235e-02,1.090699647604124095e-04,1.753921613318887296e-04
1.189999999999999947e+00,9.999882159887676369e-01,6.888303509859849353e-04,-9.713617451102049940e-04,1.927584725318748620e-03,1.285222418147012859e-05,5.972653922196576802e-06,-8.742600567337621698e-01,-9.153878786408179424e-01,4.112782190705578655e-02,1.091351543915525257e-04,1.754050326046030506e-04
1.199999999999999956e+00,9.999875577775788615e-01,7.156470540686249307e-04,-9.551785971473819928e-04,1.969225758223070930e-03,1.224335964173924206e-05,5.405478320012588903e-06,-8.747875145628344340e-01,-9.089922925190656589e-01,3.420477795623124567e-02,1.092099888986323921e-04,1.754281079666686338e-04
1.209999999999999964e+00,9.999866265230594742e-01,7.372044699010385288e-04,-9.338430182240469021e-04,2.006725054847844584e-03,1.164449110599757811e-05,4.860208956351785859e-06,-8.753112588220348655e-01,-9.029618430991523947e-01,2.765058427711748062e-02,1.092962848309602552e-04,1.754769936626043858e-04
1.219999999999999973e+00,9.999853571394512475e-01,7.532415987621243888e-04,-9.076771618757868264e-04,2.039915305636150721e-03,1.105616241675914497e-05,4.337004308856221668e-06,-8.758312890566273268e-01,-8.974328904786073036e-01,2.160160142197998373e-02,1.093936857077746472e-04,1.755588195830881659e-04
1.229999999999999982e+00,9.999837109145176539e-01,7.635723423838303939e-04,-8.770574992159293256e-04,2.068649973329998292e-03,1.047870637503585499e-05,3.835549697248719496e-06,-8.763475921613110842e-01,-8.925246267437113579e-01,1.617703458240028064e-02,1.095002584054439527e-04,1.756733520585918029e-04
1.239999999999999991e+00,9.999816793306461893e-01,7.680904908909930292e-04,-8.424070063919454447e-04,2.092803797287948187e-03,9.912287991346713567e-06,3.355117234147558554e-06,-8.768601518449636867e-01,-8.883367911582005227e-01,1.147663931323687422e-02,1.096131919486794943e-04,1.758147404005150349e-04
1.250000000000000000e+00,9.999792855909953593e-01,7.667730190135949508e-04,-8.041866445182847996e-04,2.112273318161199225e-03,9.356950259453618787e-06,2.894635475305222640e-06,-8.773689579337028421e-01,-8.849483181418503763e-01,7.579360208147570624e-03,1.097295208125148927e-04,1.759736758011332114e-04
1.260000000000000009e+00,9.999765837983215500e-01,7.596815858350751188e-04,-7.628862782239964136e-04,2.126977417860745085e-03,8.812661914471688973e-06,2.452766806172351425e-06,-8.778740144845907922e-01,-8.824168587415499587e-01,4.542844256959164759e-03,1.098467969918580128e-04,1.761397104145245862e-04
1.270000000000000018e+00,9.999736559280377746e-01,7.469621922667094927e-04,-7.190152005005483876e-04,2.136857863642530574e-03,8.279366586348655283e-06,2.027990391433123394e-06,-8.783753458559439009e-01,-8.807790584241901310e-01,2.403712568246215396e-03,1.099636445830200069e-04,1.763034809694197236e-04
1.280000000000000027e+00,9.999706069099795203e-01,7.288430078815031363e-04,-6.730924492876295875e-04,2.141879839667965111e-03,7.757032634574064745e-06,1.618688362332391172e-06,-8.788730001360570698e-01,-8.800514333817297530e-01,1.178433245672648021e-03,1.100801462012369924e-04,1.764586043162541529e-04
1.290000000000000036e+00,9.999675582704333765e-01,7.056304305564641303e-04,-6.256371152148782876e-04,2.142032444868654812e-03,7.245702763425081686e-06,1.223232820968423821e-06,-8.793670496414343063e-01,-8.802316670125543974e-01,8.646173711200511730e-04,1.101980304294634917e-04,1.766030639001048286e-04
1.300000000000000044e+00,9.999646408765887617e-01,6.777034870795533260e-04,-5.771588504681581704e-04,2.137329132597789397e-03,6.745542293087142793e-06,8.400711982986500884e-07,-8.798575885248550721e-01,-8.813001483519252721e-01,1.442559827070191572e-03,1.103206514877740481e-04,1.767399784902146109e-04
1.310000000000000053e+00,9.999619873638956324e-01,6.455067206934500231e-04,-5.281487960253681115e-04,2.127808065548058864e-03,6.256884732351441872e-06,4.678075119216486376e-07,-8.803447278478351290e-01,-8.832215931919634722e-01,2.876865344128360941e-03,1.104527741326388843e-04,1.768777222250772496e-04
1.320000000000000062e+00,9.999597248122019666e-01,6.095417436577071479e-04,-4.790711478832162737e-04,2.113532358837117570e-03,5.780273098432698296e-06,1.052771318209873284e-07,-8.808285887383745516e-01,-8.859466227116935544e-01,5.118033973318994109e-03,1.106001962341059824e-04,1.770294372658298698e-04
1.330000000000000071e+00,9.999579681735945025e-01,5.703576605920309068e-04,-4.303555809607788286e-04,2.094590185003771324e-03,5.316495292725537203e-06,-2.483872192750076557e-07,-8.813092944451773603e-01,-8.894132184540555208e-01,8.103924008878117188e-03,1.107692566287388989e-04,1.772120404002208716e-04
1.340000000000000080e+00,9.999568148524372591e-01,5.285405924839939188e-04,-3.823907402188738021e-04,2.071094716840305317e-03,4.866611796552493476e-06,-5.937003245278076566e-07,-8.817869621942789893e-01,-8.935480205104797680e-01,1.176105831620073532e-02,1.109662852855065299e-04,1.774448666456152068e-04
1.350000000000000089e+00,9.999563407088596367e-01,4.847025518837858450e-04,-3.355189901090314735e-04,2.043183887361314267e-03,4.431974017967570143e-06,-9.307820387210532160e-07,-8.822616957438177421e-01,-8.982674818408997730e-01,1.600578609708202746e-02,1.111970557546804943e-04,1.777481132585467805e-04
1.360000000000000098e+00,9.999565976150549540e-01,4.394699360900589861e-04,-2.900325840501752654e-04,2.011019950572574388e-03,4.014231808516359557e-06,-1.259329095740388469e-06,-8.827335794211337294e-01,-9.034789304444001967e-01,2.074535102326642219e-02,1.114662962249594988e-04,1.781412482657618312e-04
1.370000000000000107e+00,9.999576125544604732e-01,3.934719154093999755e-04,-2.461713744860211301e-04,1.974788831811549652e-03,3.615328975144481059e-06,-1.578602312707017696e-06,-8.832026742283806131e-01,-9.090816184696379754e-01,2.587894424125737614e-02,1.117773059549150326e-04,1.786415316975542567e-04
1.380000000000000115e+00,9.999593881306118037e-01,3.473289958332779733e-04,-2.041221318791694721e-04,1.934699262015551844e-03,3.237486023953722399e-06,-1.887429905852609051e-06,-8.836690163451179636e-01,-9.149678507495998536e-01,3.129883440448185533e-02,1.121317097089039917e-04,1.792627695853532543e-04
1.390000000000000124e+00,9.999619042563365756e-01,3.016420279290830063e-04,-1.640194800337355021e-04,1.890981696057902200e-03,2.883169866656162482e-06,-2.184227144240548021e-06,-8.841326180714782490e-01,-9.210242838351458960e-01,3.689166576366763317e-02,1.125293659385464932e-04,1.800143865049452785e-04
1.400000000000000133e+00,9.999651207319690815e-01,2.569819154719980522e-04,-1.259483891532777930e-04,1.843887021008562728e-03,2.555050767716760262e-06,-2.467032044618837651e-06,-8.845934709796283713e-01,-9.271334712671116529e-01,4.254000028748324003e-02,1.129684269006636432e-04,1.809008655861976678e-04
1.409999999999999920e+00,9.999689803960872814e-01,2.138802487113672618e-04,-8.994810175190479421e-05,1.793685065575814468e-03,2.255947376515338430e-06,-2.733556273176395519e-06,-8.850515508070985193e-01,-9.331757039403834053e-01,4.812415313328486516e-02,1.134455327599535261e-04,1.819215663403372929e-04
1.419999999999999929e+00,9.999734125423105358e-01,1.728210498857566627e-04,-5.601730495690806296e-05,1.740662926856424535e-03,1.988761239669482583e-06,-2.981249889712084887e-06,-8.855068234596656929e-01,-9.390311594864185762e-01,5.352433602675291113e-02,1.139561087848195767e-04,1.830708941408243362e-04
1.429999999999999938e+00,9.999783363351502086e-01,1.342337755710994358e-04,-2.412031046104913453e-05,1.685123134690489624e-03,1.756402691220238888e-06,-3.207378070049408972e-06,-8.859592514098769689e-01,-9.445823358348488519e-01,5.862308442497183442e-02,1.144947263176932504e-04,1.843387673552410178e-04
1.439999999999999947e+00,9.999836640186700043e-01,9.848767523923115475e-05,5.806036059192921514e-06,1.627381677259455124e-03,1.561710444295060323e-06,-3.409107496523175175e-06,-8.864087997846964440e-01,-9.497167059192390681e-01,6.330790613454263804e-02,1.150554849614547853e-04,1.857113111125574534e-04
1.449999999999999956e+00,9.999893037833654796e-01,6.588756158119036502e-05,3.384501871722026369e-05,1.567765914006506809e-03,1.407367534471498809e-06,-3.583599735204438892e-06,-8.868554415248960376e-01,-9.543294970123128440e-01,6.747405548741683412e-02,1.156323753653155516e-04,1.871716978767423711e-04
1.459999999999999964e+00,9.999951622293545839e-01,3.667100864003005874e-05,6.009259986221986702e-05,1.506612403472073298e-03,1.295816476114115026e-06,-3.728108640153302309e-06,-8.872991611527887290e-01,-9.583264728831704105e-01,7.102731173038172308e-02,1.162195884700997637e-04,1.887010537777733532e-04
1.469999999999999973e+00,1.000001146428206367e+00,1.100696044850662599e-05,8.465015838684840702e-05,1.444264674244212987e-03,1.229176578716183695e-06,-3.840078653161926703e-06,-8.877399568801226382e-01,-9.616265823440728333e-01,7.388662546395016739e-02,1.168117469249569198e-04,1.902793579198203133e-04
1.479999999999999982e+00,1.000007165634795747e+00,-1.100429375611475480e-05,1.076177030363381263e-04,1.381070966985166069e-03,1.209166327523848093e-06,-3.917240811244056741e-06,-8.881778409973086763e-01,-9.641643350909600008e-01,7.598649409365126894e-02,1.174040461346248098e-04,1.918862774978880026e-04
1.489999999999999991e+00,1.000013132730168675e+00,-2.932984212615512528e-05,1.290878137732296078e-04,1.317381974504534424e-03,1.237033564633579762e-06,-3.957703337549690459e-06,-8.886128386831553261e-01,-9.658917750834694615e-01,7.727893640031419098e-02,1.179923044576895058e-04,1.935018984848824175e-04
1.500000000000000000e+00,1.000018965485579336e+00,-4.400165055192727060e-05,1.491405219230721151e-04,1.253548605224190805e-03,1.313495922767774413e-06,-3.960033873133203281e-06,-8.890449855386278744e-01,-9.667799419138167760e-01,7.773495637518890167e-02,1.185729329841884848e-04,1.951073268446901210e-04
1.510000000000000009e+00,1.000024587728379988e+00,-5.511293284834360506e-05,1.678392890678608517e-04,1.189919793250961231e-03,1.438693579356749935e-06,-3.923330700246173362e-06,-8.894743242637832559e-01,-9.668197395332839283e-01,7.734541526950070023e-02,1.191428438988737876e-04,1.966851499275446002e-04
1.520000000000000018e+00,1.000029930466276085e+00,-6.281349285376619073e-05,1.852281874581452887e-04,1.126840375777792610e-03,1.612155933814637876e-06,-3.847280700106302921e-06,-8.899009009554281757e-01,-9.660221664607496761e-01,7.612126550532144487e-02,1.196993218938139519e-04,1.982197617993453065e-04
1.530000000000000027e+00,1.000034932993210557e+00,-6.730414919104542738e-05,2.013303234984809855e-04,1.064649055805757779e-03,1.832783290224323124e-06,-3.732202261560420369e-06,-8.903247615035163598e-01,-9.644178989083683762e-01,7.409313740485207189e-02,1.202398850936351008e-04,1.996975669669165399e-04
1.540000000000000036e+00,1.000039543963774147e+00,-6.883036120429595532e-05,2.161474836441687160e-04,1.003676465342037694e-03,2.098844077404495752e-06,-3.579071889251523207e-06,-8.907459485121741460e-01,-9.620562547919494500e-01,7.131030627977533176e-02,1.207621605720245016e-04,2.011070830172378976e-04
1.550000000000000044e+00,1.000043722389432954e+00,-6.767518157447358789e-05,2.296609224165989881e-04,9.442433413914670627e-04,2.407987584590696560e-06,-3.389533824790129055e-06,-8.911644990768342600e-01,-9.590035992977380408e-01,6.783910022090380854e-02,1.212637952286225296e-04,2.024389656201108778e-04
1.560000000000000053e+00,1.000047438484082285e+00,-6.415166740447438096e-05,2.418331590659005340e-04,8.866588243109245525e-04,2.757271659651097341e-06,-3.165892565549515664e-06,-8.915804436257535048e-01,-9.553412790707104252e-01,6.376083544495697586e-02,1.217424162777925922e-04,2.036859800171875179e-04
1.570000000000000062e+00,1.000050674271935058e+00,-5.859488730616319090e-05,2.526106063590355822e-04,8.312188855058355369e-04,3.143204327679008247e-06,-2.911088715273724838e-06,-8.919938058977339157e-01,-9.511631904641706381e-01,5.916938456643670852e-02,1.221956477954027872e-04,2.048429405208107568e-04
1.580000000000000071e+00,1.000053423869658786e+00,-5.135366746924567403e-05,2.619268250402140980e-04,7.782048890642875817e-04,3.561797860565405719e-06,-2.628659106146143274e-06,-8.924046039927874263e-01,-9.465730968250950506e-01,5.416849283230758955e-02,1.226211816426108685e-04,2.059066336412840315e-04
1.590000000000000080e+00,1.000055693367113863e+00,-4.278222512169902418e-05,2.697061825631824356e-04,7.278822897755951290e-04,4.008633474880409564e-06,-2.322682573182796493e-06,-8.928128523131513283e-01,-9.416818105616568957e-01,4.886895824850552572e-02,1.230168935891999115e-04,2.068757332036597063e-04
1.600000000000000089e+00,1.000057500255498111e+00,-3.323184334426583508e-05,2.758676952403436009e-04,6.804994680789438685e-04,4.478934565360763543e-06,-1.997713125153323571e-06,-8.932185641194868575e-01,-9.366043486405642993e-01,4.338578452107747646e-02,1.233809894081920415e-04,2.077507092297370406e-04
1.610000000000000098e+00,1.000058872385511055e+00,-2.304274674063823782e-05,2.803288480946697315e-04,6.362867008340666831e-04,4.967646199230109278e-06,-1.658702533673971914e-06,-8.936217543691761245e-01,-9.314571567362757154e-01,3.783540236709961868e-02,1.237121617186080660e-04,2.085337270392173536e-04
1.620000000000000107e+00,1.000059846477065806e+00,-1.253634246797346419e-05,2.830092142750987769e-04,5.954552653909392021e-04,5.469518503552765859e-06,-1.310914551317004379e-06,-8.940224424845002460e-01,-9.263554794809201187e-01,3.233303699641986578e-02,1.240097367759279039e-04,2.092285292598639046e-04
1.630000000000000115e+00,1.000060466241945889e+00,-2.007994673265743597e-06,2.838337327673847387e-04,5.581966732464029154e-04,5.979191571668861567e-06,-9.598330731228963441e-07,-8.944206547178039646e-01,-9.214109343125542750e-01,2.699027959475034516e-02,1.242737913229866509e-04,2.098402919861186433e-04
1.640000000000000124e+00,1.000060780216808887e+00,8.279498788072954459e-06,2.827355455745860467e-04,5.246820285984437650e-04,6.491279590483443079e-06,-6.110665802531687911e-07,-8.948164258347527378e-01,-9.167293264105605965e-01,2.191290057580781020e-02,1.245052228234307015e-04,2.103754475781816069e-04
1.650000000000000133e+00,1.000060839432241000e+00,1.810156176552728282e-05,2.796583396588446274e-04,4.950615063312339753e-04,7.000452040512647021e-06,-2.702511588942206166e-07,-8.952097999181709564e-01,-9.124087239986642395e-01,1.719892408049325180e-02,1.247057614656150830e-04,2.108414699362182176e-04
1.660000000000000142e+00,1.000060695060763560e+00,2.727647054524933839e-05,2.745581810602218788e-04,4.694639433770394512e-04,7.501510035476591734e-06,5.704571721682725175e-08,-8.956008301939862859e-01,-9.085377983214244502e-01,1.293696812743817294e-02,1.248779186330815406e-04,2.112466225310249968e-04
1.669999999999999929e+00,1.000060396191158052e+00,3.566881841759641364e-05,2.674048656282360320e-04,4.479965369995758673e-04,7.989456136371247375e-06,3.654186045421129621e-07,-8.959895778866633353e-01,-9.051944217663069336e-01,9.204843879643546251e-03,1.250248733544927844e-04,2.115996743645709444e-04
1.679999999999999938e+00,1.000059987867260247e+00,4.319169507860494363e-05,2.581828403866083684e-04,4.307446433259737588e-04,8.459556283398537676e-06,6.497128599326620032e-07,-8.963761102128616765e-01,-9.024445112558584503e-01,6.068401042996762577e-03,1.251503048287745060e-04,2.119095937667125895e-04
1.689999999999999947e+00,1.000059509507819744e+00,4.980749147650394352e-05,2.468917702518215853e-04,4.177716694224564817e-04,8.907392823981255859e-06,9.051071288027996633e-07,-8.967604977087921814e-01,-9.003411019843001739e-01,3.580604275507960881e-03,1.252581847642526434e-04,2.121852338141660965e-04
1.699999999999999956e+00,1.000058993791955064e+00,5.552727679430539747e-05,2.335468360704035862e-04,4.091190523642537725e-04,9.328907962086918743e-06,1.127188145552423101e-06,-8.971428111505704850e-01,-8.989236381767645723e-01,1.780827026194131300e-03,1.253525474118507817e-04,2.124350255132689824e-04
1.709999999999999964e+00,1.000058466055663065e+00,6.040873554287004874e-05,2.181788519528058529e-04,4.048063190942061498e-04,9.720437299309458428e-06,1.312016676214580370e-06,-8.975231183622029985e-01,-8.982174718282555093e-01,6.943534660525467993e-04,1.254372574172588669e-04,2.126666956137057696e-04
1.719999999999999973e+00,1.000057944202389359e+00,6.455269748464165886e-05,2.008342835467561923e-04,4.048312213942739809e-04,1.007873346865419787e-05,1.456183669330655062e-06,-8.979014812102656951e-01,-8.982335661582774300e-01,3.320849480117883342e-04,1.255157957908448760e-04,2.128870250421854848e-04
1.729999999999999982e+00,1.000057439089158118e+00,6.809833926404121492e-05,1.815752355945313601e-04,4.091699410012765458e-04,1.040098016631783585e-05,1.556855912441436752e-06,-8.982779530586589845e-01,-8.989684065705123572e-01,6.904535118533357014e-04,1.255910824381723477e-04,2.131016617046288530e-04
1.739999999999999991e+00,1.000056955313045837e+00,7.121718200016768257e-05,1.604794585887140605e-04,4.177773607666027708e-04,1.068479715549126949e-05,1.611810715052382190e-06,-8.986525769047768453e-01,-9.004041270938256680e-01,1.751550189048835119e-03,1.256653500556269114e-04,2.133149980168003168e-04
1.750000000000000000e+00,1.000056492294010502e+00,7.410605154530934666e-05,1.376404025145286966e-04,4.305873987641614100e-04,1.092823704211301552e-05,1.619459352669428405e-06,-8.990253843462960859e-01,-9.025088636572797807e-01,3.483479310983721242e-03,1.257400791935405859e-04,2.135301193437744161e-04
1.760000000000000009e+00,1.000056045532084825e+00,7.697920564234475571e-05,1.131673225515814280e-04,4.475134033572981062e-04,1.112977480069326238e-05,1.578859209857128290e-06,-8.993963954435743036e-01,-9.052373464522496249e-01,5.840951008675328293e-03,1.258159984562172147e-04,2.137488249767116599e-04
1.770000000000000018e+00,1.000055607910639077e+00,8.005986311396766754e-05,8.718541917077477714e-05,4.684486084003973883e-04,1.128829115623598135e-05,1.489714753354358510e-06,-8.997656194550024411e-01,-9.085317417180938104e-01,8.766122263091391878e-03,1.258931477445144535e-04,2.139717186813161476e-04
1.780000000000000027e+00,1.000055170923173753e+00,8.357139311989787115e-05,5.983597512544513834e-05,4.932666489237694457e-04,1.140305100548694587e-05,1.352367649534403490e-06,-9.001330563406308993e-01,-9.123227485479077359e-01,1.218969220727688686e-02,1.259709967456824529e-04,2.141983615149278819e-04
1.790000000000000036e+00,1.000054725717936410e+00,8.772843643859552050e-05,3.127643597657545570e-05,5.218221387747969033e-04,1.147367808872253358e-05,1.167776514256958455e-06,-9.004986988604049003e-01,-9.165309490517681290e-01,1.603225019136325993e-02,1.260486060710128988e-04,2.144274757218678218e-04
1.800000000000000044e+00,1.000054263880377325e+00,9.272823507214207400e-05,1.680370246176402338e-06,5.539513127050959846e-04,1.150012710524163878e-05,9.374869473078847258e-07,-9.008625350440216950e-01,-9.210684010013564516e-01,2.020586595733474614e-02,1.261248149649163528e-04,2.146571853312018163e-04
1.810000000000000053e+00,1.000053777905445918e+00,9.874244102827004030e-05,-2.876275913378300236e-05,5.894727362435701890e-04,1.148265440625534843e-05,6.635926573337816228e-07,-9.012245507833771541e-01,-9.258404516644197502e-01,2.461590088104265162e-02,1.261984376360068068e-04,2.148852768664166746e-04
1.820000000000000062e+00,1.000053261346666611e+00,1.059096600695575568e-04,-5.984807841331540542e-05,6.281880873231728999e-04,1.142178830384334251e-05,3.486886248251904746e-07,-9.015847322975926170e-01,-9.307477407790233359e-01,2.916300848143066685e-02,1.262684501124294433e-04,2.151094625311156250e-04
1.830000000000000071e+00,1.000052708663327961e+00,1.143289620678826556e-04,-9.135609980911626440e-05,6.698830139859404675e-04,1.131829991096615586e-05,-4.182622066772751630e-09,-9.019430682436824220e-01,-9.356883503945833125e-01,3.374528215090090433e-02,1.263341510432433969e-04,2.153276283980432027e-04
1.840000000000000080e+00,1.000052114817930216e+00,1.240545572451753930e-04,-1.230538760251175749e-04,7.143280725368697081e-04,1.117317528288920919e-05,-3.915904341532680845e-07,-9.022995512897533654e-01,-9.405600504378294202e-01,3.826049914807611030e-02,1.263952828500382981e-04,2.155380514881066745e-04
1.850000000000000089e+00,1.000051474700317744e+00,1.350917982381568056e-04,-1.546965392483244715e-04,7.612797502251806040e-04,1.098758947297750014e-05,-8.097798959761053948e-07,-9.026541790272172294e-01,-9.452625820379976229e-01,4.260840301078041431e-02,1.264521037362544378e-04,2.157395720623345170e-04
1.860000000000000098e+00,1.000050782470795374e+00,1.473946231224390016e-04,-1.860292309356108482e-04,8.104815758878605595e-04,1.076288295395798770e-05,-1.254738768224033493e-06,-9.030069541674036193e-01,-9.496999163790343923e-01,4.669296221163079380e-02,1.265054058650820848e-04,2.159317108192393420e-04
1.870000000000000107e+00,1.000050030920794253e+00,1.608645060597562848e-04,-2.167894074230705150e-04,8.616653209970629801e-04,1.050054069734650108e-05,-1.722266137045009735e-06,-9.033578840393151621e-01,-9.537824254412351488e-01,5.042454140191997974e-02,1.265564800394825831e-04,2.161147246746430994e-04
1.880000000000000115e+00,1.000049210946037048e+00,1.753509320757963260e-04,-2.467094860099433486e-04,9.145522922275756963e-04,1.020217405590775497e-05,-2.208041377170590248e-06,-9.037069794720133942e-01,-9.574289025359364880e-01,5.372192306392303829e-02,1.266070319950918677e-04,2.162895991759672398e-04
1.890000000000000124e+00,1.000048311214460695e+00,1.906533627265846547e-04,-2.755197782872668305e-04,9.688547150365011502e-04,9.869505462592789895e-06,-2.707692052577282071e-06,-9.040542532013357002e-01,-9.605683749021720619e-01,5.651412170083638942e-02,1.266590595195523131e-04,2.164579801202659581e-04
1.900000000000000133e+00,1.000047318090837578e+00,2.065246121601340020e-04,-3.029516433686561274e-04,1.024277205872454154e-03,9.504355848647080590e-06,-3.216859424769855377e-06,-9.043997179813608733e-01,-9.631416575187070617e-01,5.874193953734619528e-02,1.267147027012081417e-04,2.166220513335481712e-04
1.910000000000000142e+00,1.000046215854228482e+00,2.226755103024456500e-04,-3.287407841800141098e-04,1.080518328566853559e-03,9.108634595960015862e-06,-3.731260314223976259e-06,-9.047433846030965565e-01,-9.651026062399082894e-01,6.035922163681167740e-02,1.267760814545035905e-04,2.167843694691473644e-04
1.919999999999999929e+00,1.000044987215721770e+00,2.387806933338326081e-04,-3.526306054354096413e-04,1.137272228276606104e-03,8.684331775394601074e-06,-4.246744164072581452e-06,-9.050852600252017321e-01,-9.664190388421038946e-01,6.133377881690220412e-02,1.268451349686492899e-04,2.169476697579941771e-04
1.929999999999999938e+00,1.000043614115015966e+00,2.544853326656482703e-04,-3.743755522414477540e-04,1.194230334124635629e-03,8.233512381737252337e-06,-4.759344283930208325e-06,-9.054253458044478897e-01,-9.670733039694179300e-01,6.164795816497008890e-02,1.269234769048531507e-04,2.171146585863148459e-04
1.939999999999999947e+00,1.000042078747861884e+00,2.694125932364574232e-04,-3.937443528599606684e-04,1.251083119504965658e-03,7.758312256709410737e-06,-5.265322404209736125e-06,-9.057636369801772558e-01,-9.670624896895141376e-01,6.129885270933691649e-02,1.270122781707399651e-04,2.172878093924524023e-04
1.949999999999999956e+00,1.000040364754582800e+00,2.831716005609638369e-04,-4.105230971058511239e-04,1.307521906966009747e-03,7.260935388836809530e-06,-5.761205842518527115e-06,-9.061001215202281189e-01,-9.663982748384771782e-01,6.029815331824907310e-02,1.271121861730117658e-04,2.174691776015702516e-04
1.959999999999999964e+00,1.000038458484471260e+00,2.953656934961086992e-04,-4.245180920129644985e-04,1.363240702739109463e-03,6.743652289867087673e-06,-6.243816770220800206e-06,-9.064347803812488058e-01,-9.651064370443219742e-01,5.867165666307313371e-02,1.272232859006873051e-04,2.176602482582001841e-04
1.969999999999999973e+00,1.000036350243003191e+00,3.056007455186693150e-04,-4.355584475354095622e-04,1.417938044412267364e-03,6.208799166918173870e-06,-6.710293264004684163e-06,-9.067675881789191150e-01,-9.632260408530275431e-01,5.645845267410837948e-02,1.273451043714998677e-04,2.178618269816912090e-04
1.979999999999999982e+00,1.000034035428936541e+00,3.134933503560783253e-04,-4.434983559930213179e-04,1.471318844024267465e-03,5.658777633138226885e-06,-7.158102029279230945e-06,-9.070985144088895558e-01,-9.608083374258444831e-01,5.370982301695496203e-02,1.274766562358486857e-04,2.180739811925569427e-04
1.989999999999999991e+00,1.000031515476155874e+00,3.186786866319110787e-04,-4.482190387394214192e-04,1.523096208021832007e-03,5.096054723222351636e-06,-7.585042884277904241e-06,-9.074275251120271779e-01,-9.579154136275417342e-01,5.048788851551459789e-02,1.276165250001141211e-04,2.182960346217566183e-04
2.000000000000000000e+00,1.000028798529586371e+00,3.208178991045852594e-04,-4.496303414491998230e-04,1.572993215117110283e-03,4.523163000284085310e-06,-7.989245290771743003e-06,-9.077545848417850616e-01,-9.546186328866508308e-01,4.686404804486574843e-02,1.277629716709251045e-04,2.185266142280539725e-04
2.010000000000000231e+00,1.000025899804331209e+00,3.196048593408492644e-04,-4.476719651674931997e-04,1.620744633123539840e-03,3.942700554980912075e-06,-8.369157404435604818e-06,-9.080796587700616929e-01,-9.509969129868759419e-01,4.291725421681424207e-02,1.279140608330473351e-04,2.187637450712376364e-04
2.020000000000000018e+00,1.000022841600248347e+00,3.147721946009520528e-04,-4.423143238960722018e-04,1.666098556336506999e-03,3.357330705308002273e-06,-8.723528290622574636e-06,-9.084027147619582188e-01,-9.471348870399041164e-01,3.873217227794589074e-02,1.280677933548035022e-04,2.190049856138909234e-04
2.030000000000000249e+00,1.000019652968752837e+00,3.060964988647219432e-04,-4.335590214008395158e-04,1.708817945947330077e-03,2.769781206212766574e-06,-9.051384105450862620e-06,-9.087237252594515535e-01,-9.431209934657959204e-01,3.439726820634436688e-02,1.282222350838352310e-04,2.192475935010040899e-04
2.040000000000000036e+00,1.000016369052291187e+00,2.934026631698188176e-04,-4.214389407749682894e-04,1.748682057304542289e-03,2.182842773398942490e-06,-9.351999174000128921e-06,-9.090426688373532960e-01,-9.390455390968078797e-01,3.000287025945455599e-02,1.283756319716541970e-04,2.194887101862885714e-04
2.049999999999999822e+00,1.000013030138110937e+00,2.765672830339066112e-04,-4.060179408915384541e-04,1.785487739522080173e-03,1.599366717559736692e-06,-9.624863003881166366e-06,-9.093595313294625671e-01,-9.349987767915072245e-01,2.563924546204470953e-02,1.285265038933410702e-04,2.197255519638119381e-04
2.060000000000000053e+00,1.000009680484799102e+00,2.555211183766867441e-04,-3.873901550709073845e-04,1.819050594924448037e-03,1.022261476614614469e-06,-9.869644350884019981e-06,-9.096743064645544941e-01,-9.310690354834372240e-01,2.139472901888278197e-02,1.286737117951646046e-04,2.199555950386233860e-04
2.069999999999999840e+00,1.000006366991666118e+00,2.302505961219741706e-04,-3.656788898196199284e-04,1.849205988050513184e-03,4.544878274128472408e-07,-1.008615350190325887e-05,-9.099869959966295774e-01,-9.273409366755620553e-01,1.735394067893250569e-02,1.288164954540200904e-04,2.201767431928569607e-04
2.080000000000000071e+00,1.000003137786695806e+00,2.007983579468477510e-04,-3.410351259206942311e-04,1.875809896340760712e-03,-1.009474421519006279e-07,-1.027430395772569028e-05,-9.102976093572592298e-01,-9.238937272900876740e-01,1.359611793282842693e-02,1.289544818052443275e-04,2.203874682753514946e-04
2.089999999999999858e+00,1.000000040808560975e+00,1.672628660895125253e-04,-3.136356307483576661e-04,1.898739597134254135e-03,-6.409996119210742686e-07,-1.043407468422161838e-05,-9.106061628957977661e-01,-9.207997547164616936e-01,1.019359182066389286e-02,1.290876662445262157e-04,2.205869159932483115e-04
2.100000000000000089e+00,9.999971224524464297e-01,1.297970894887928858e-04,-2.836806994118619982e-04,1.917894188129067078e-03,-1.162596052346810831e-06,-1.056547405557797326e-05,-9.109126788024667354e-01,-9.181231060400552035e-01,7.210427237588445601e-03,1.292163713202089056e-04,2.207749720777307800e-04
2.109999999999999876e+00,9.999944263392203103e-01,8.860630157665196852e-05,-2.513915528602483646e-04,1.933194940943124256e-03,-1.662648354911644872e-06,-1.066850653891972808e-05,-9.112171838275622271e-01,-9.159184298902616206e-01,4.701246062699415175e-03,1.293411886560731790e-04,2.209522866369884042e-04
2.120000000000000107e+00,9.999919922540930761e-01,4.394503045922068329e-05,-2.170074327844909341e-04,1.944585489786055874e-03,-2.138066691704056215e-06,-1.074314306832515864e-05,-9.115197079163835925e-01,-9.142299561638447258e-01,2.710248247461150266e-03,1.294629106936363622e-04,2.211202571589243604e-04
2.129999999999999893e+00,9.999898552855513989e-01,-3.886787499100914094e-06,-1.807824452060490742e-04,1.952031859459303761e-03,-2.585776472320923497e-06,-1.078929593098826599e-05,-9.118202828741265309e-01,-9.130907260369365286e-01,1.270443162810006152e-03,1.295824589087959402e-04,2.212809730384179829e-04
2.140000000000000124e+00,9.999880451798714986e-01,-5.454838827252141403e-05,-1.429822160864967532e-04,1.955522338891459069e-03,-3.002737302560655409e-06,-1.080679884295058638e-05,-9.121189411594826657e-01,-9.125220420993653825e-01,4.031009398826620278e-04,1.297008145977599143e-04,2.214371265183423532e-04
2.149999999999999911e+00,9.999865859118635125e-01,-1.076634200318448521e-04,-1.038804321484870135e-04,1.955067208149626878e-03,-3.385964177504084796e-06,-1.079539273081939818e-05,-9.124157148824107999e-01,-9.125331460049352916e-01,1.174311225244894363e-04,1.298189572550427799e-04,2.215918964811880443e-04
2.160000000000000142e+00,9.999854954600667645e-01,-1.628257540375955875e-04,-6.375534745090222569e-05,1.950698328315883003e-03,-3.732550764272833303e-06,-1.075471756403177591e-05,-9.127106350535703072e-01,-9.131211285796668742e-01,4.104935260965222508e-04,1.299378141512109390e-04,2.217488125131339416e-04
2.169999999999999929e+00,9.999847857650810967e-01,-2.196057647889618648e-04,-2.288634035888029828e-05,1.942468604762288571e-03,-4.039694550161934461e-06,-1.068431040460266434e-05,-9.130037311034518988e-01,-9.142710747072220201e-01,1.267343603770142591e-03,1.300582231231888505e-04,2.219116071269233714e-04
2.180000000000000160e+00,9.999844628434031435e-01,-2.775569646042483482e-04,1.844939412512382234e-05,1.930451335189812233e-03,-4.304723553339774396e-06,-1.058360966308955911e-05,-9.132950306614158187e-01,-9.159564423702774016e-01,2.661411708861625026e-03,1.301809090152504728e-04,2.220840639346466361e-04
2.189999999999999947e+00,9.999845270262395225e-01,-3.362228661532674434e-04,5.997993538282628533e-05,1.914739454317828087e-03,-4.525124219290518711e-06,-1.045196537580968760e-05,-9.135845595613786285e-01,-9.181396718558434422e-01,4.555112294464864868e-03,1.303064727987168260e-04,2.222698690363955620e-04
2.200000000000000178e+00,9.999849732928763890e-01,-3.951439371150088369e-04,1.014414378792440606e-04,1.895444687331712414e-03,-4.698570059850856581e-06,-1.028865515399936389e-05,-9.138723420236279926e-01,-9.207730172705749228e-01,6.900675246946916253e-03,1.304353912930468538e-04,2.224724719741555390e-04
2.209999999999999964e+00,9.999857916707785011e-01,-4.538645049584715788e-04,1.425805790349345635e-04,1.872696624135404032e-03,-4.822950535924511111e-06,-1.009290530501282031e-05,-9.141584009523353593e-01,-9.237995881635920892e-01,9.641187211256712492e-03,1.305680246793681826e-04,2.226949614476669836e-04
2.220000000000000195e+00,9.999869676789346906e-01,-5.119394675624171611e-04,1.831566058581003350e-04,1.846641726138716858e-03,-4.896399642108856025e-06,-9.863916492648300190e-06,-9.144427582858682957e-01,-9.271545842964534767e-01,1.271182601058514113e-02,1.307046286809948100e-04,2.229399596977987841e-04
2.229999999999999982e+00,9.999884827962867151e-01,-5.689406675086776562e-04,2.229429480901232359e-04,1.817442276766950780e-03,-4.917323623330412467e-06,-9.600893191374674251e-06,-9.147254353414735473e-01,-9.307667015830319857e-01,1.604126624155844533e-02,1.308453683587238521e-04,2.232095381498044873e-04
2.240000000000000213e+00,9.999903149425846127e-01,-6.244627946463756100e-04,2.617283828818500573e-04,1.785275286148015669e-03,-4.884427241311648211e-06,-9.303076099917141585e-06,-9.150064531058649253e-01,-9.345596821617360161e-01,1.955322905587105614e-02,1.309903308779027315e-04,2.235051556642719817e-04
2.250000000000000000e+00,9.999924389640402200e-01,-6.781286928836634861e-04,2.993177533505443893e-04,1.750331359548247664e-03,-4.796738012813159668e-06,-8.969776614796246705e-06,-9.152858324370977128e-01,-9.384539767255902776e-01,2.316814428849254051e-02,1.311395352608120250e-04,2.238276196391275619e-04
2.260000000000000231e+00,9.999948271201770655e-01,-7.295939627844284141e-04,3.355322597760115595e-04,1.712813538132027533e-03,-4.653627862024200858e-06,-8.600412424590919011e-06,-9.155635941588159410e-01,-9.423684829189478140e-01,2.680488876013185223e-02,1.312929379343260748e-04,2.241770692823497058e-04
2.270000000000000018e+00,9.999974495710548528e-01,-7.785507708346669619e-04,3.702093567994833834e-04,1.672936119552551754e-03,-4.454831665586943103e-06,-8.194543270695314635e-06,-9.158397590436715419e-01,-9.462223201151619412e-01,3.038256107149036114e-02,1.314504337164903449e-04,2.245529796505163489e-04
2.280000000000000249e+00,1.000000274865379568e+00,-8.247307983919590713e-04,4.032023020885929844e-04,1.630923464781120543e-03,-4.200462219414355088e-06,-7.751905929220955391e-06,-9.161143476967278376e-01,-9.499365984974900146e-01,3.382225080076217694e-02,1.316118526524797197e-04,2.249541845278368868e-04
2.290000000000000036e+00,1.000003270430038338e+00,-8.679072873915859082e-04,4.343794110472060208e-04,1.587008796487874998e-03,-3.891021220175493364e-06,-7.272447499926171727e-06,-9.163873803608092450e-01,-9.534361393076665747e-01,3.704875894685730892e-02,1.317769537373140120e-04,2.253789158819241578e-04
2.300000000000000266e+00,1.000006403060555771e+00,-9.078961648335644912e-04,4.636230780466455651e-04,1.541432993233131940e-03,-3.527405929209665333e-06,-6.756356139629240072e-06,-9.166588766731160742e-01,-9.566511035628117998e-01,3.999222688969576028e-02,1.319454169929789764e-04,2.258248574549259757e-04
2.310000000000000053e+00,1.000009639410157192e+00,-9.445562528983482463e-04,4.908286273457567340e-04,1.494443382747084490e-03,-3.110911270554873234e-06,-6.204088447158733704e-06,-9.169288554058037111e-01,-9.595184885424068444e-01,4.258963313660308475e-02,1.321168355774087443e-04,2.262892099884616925e-04
2.319999999999999840e+00,1.000012946472895292e+00,-9.777885952887027145e-04,5.159030565835802254e-04,1.446292536694854204e-03,-2.643227205394861201e-06,-5.616392791987295596e-06,-9.171973342228477710e-01,-9.619834548842339794e-01,4.478612066138624309e-02,1.322907095960662821e-04,2.267687656178907218e-04
2.330000000000000071e+00,1.000016292054176636e+00,-1.007534952251006597e-03,5.387637328818944320e-04,1.397237068566838580e-03,-2.126431320055705321e-06,-4.994327976661619584e-06,-9.174643294817471650e-01,-9.640004520718475911e-01,4.653612259010043301e-02,1.324664430862581156e-04,2.272599890580373483e-04
2.339999999999999858e+00,1.000019645220127540e+00,-1.033775536035934839e-03,5.593370967223997578e-04,1.347536435720541551e-03,-1.562976661144158067e-06,-4.339276731346077845e-06,-9.177298561025194479e-01,-9.655341162242038200e-01,4.780426012168435823e-02,1.326433452978097378e-04,2.277591033259529496e-04
2.350000000000000089e+00,1.000022976716093304e+00,-1.056526074846284458e-03,5.775574224659696778e-04,1.297451746143191316e-03,-9.556749469455629718e-07,-3.652953654636312985e-06,-9.179939275187245507e-01,-9.665599211113713451e-01,4.856599359264673899e-02,1.328206369488975618e-04,2.282621778877391705e-04
2.359999999999999876e+00,1.000026259343996138e+00,-1.075834306306779542e-03,5.933656772631863913e-04,1.247244570214028989e-03,-3.076753762536796655e-07,-2.937407335741394450e-06,-9.182565557170214721e-01,-9.670645708666066875e-01,4.880801514958525017e-02,1.329974616535346149e-04,2.287652172465737266e-04
2.370000000000000107e+00,1.000029468288776036e+00,-1.091776011068169632e-03,6.067085127191719886e-04,1.197175757625242466e-03,3.775606579832614696e-07,-2.195016516730211790e-06,-9.185177513638275171e-01,-9.670461305667562568e-01,4.852837920292875362e-02,1.331729022480912397e-04,2.292642481365181339e-04
2.379999999999999893e+00,1.000032581385212671e+00,-1.104450703366046706e-03,6.175374164789481507e-04,1.147504259670097202e-03,1.096288564635952559e-06,-1.428480277438495288e-06,-9.187775240106621499e-01,-9.665138983368103398e-01,4.773637432614820375e-02,1.333460013318810914e-04,2.297554036074789252e-04
2.390000000000000124e+00,1.000035579318306667e+00,-1.113977098347986375e-03,6.258080442250837146e-04,1.098485957320336458e-03,1.844512806164577395e-06,-6.408023475772674700e-07,-9.190358823643195452e-01,-9.654880295610628327e-01,4.645214719674329445e-02,1.335157850179089520e-04,2.302350024319110844e-04
2.399999999999999911e+00,1.000038445752766014e+00,-1.120488475995170359e-03,6.314797466221918091e-04,1.050372495881780020e-03,2.618021895599793855e-06,1.647302315730776213e-07,-9.192928346042407162e-01,-9.639989298718599775e-01,4.470609526761926134e-02,1.336812886765294001e-04,2.306996223828683412e-04
2.410000000000000142e+00,1.000041167389717822e+00,-1.124128058776023391e-03,6.345153005613007749e-04,1.003410127521820946e-03,3.412425584116445629e-06,9.845737617683248118e-07,-9.195483887275673895e-01,-9.620864386345572283e-01,4.253804990698986654e-02,1.338415833626683063e-04,2.311461660990943301e-04
2.419999999999999929e+00,1.000043733951557989e+00,-1.125044515075418472e-03,6.348808495898693692e-04,9.578385635862229647e-04,4.223193653703865132e-06,1.814959421128049635e-06,-9.198025529021102153e-01,-9.597988285396980013e-01,3.999627563758773735e-02,1.339958016323661804e-04,2.315719184025066824e-04
2.430000000000000160e+00,1.000046138098383830e+00,-1.123387693231869908e-03,6.325460545064550116e-04,9.138898393415628100e-04,5.045695713222599244e-06,2.651929144443660422e-06,-9.200553358086136502e-01,-9.571916496275069131e-01,3.713631381889324901e-02,1.341431615669212523e-04,2.319745941188333660e-04
2.439999999999999947e+00,1.000048375281741730e+00,-1.119304681960554869e-03,6.274844515352517730e-04,8.717871945676442837e-04,5.875241392694293743e-06,3.491375236713918011e-06,-9.203067469560568536e-01,-9.543264476665517249e-01,3.401970071049488509e-02,1.342829880111705710e-04,2.323523756715406563e-04
2.450000000000000178e+00,1.000050443543335055e+00,-1.112936282280871554e-03,6.196740120436825287e-04,8.317439742517495011e-04,6.707120341506912486e-06,4.329083036470005518e-06,-9.205567969566944564e-01,-9.512693874191886501e-01,3.071259046249416938e-02,1.344147302682212374e-04,2.327039399312447188e-04
2.459999999999999964e+00,1.000052343267634036e+00,-1.104413964026929734e-03,6.090978942014563290e-04,7.939625544725986391e-04,7.536641459465777190e-06,5.160775890053408173e-06,-9.208054977509115835e-01,-9.480898111319318033e-01,2.728431338102025802e-02,1.345379757556967848e-04,2.330284740603705274e-04
2.470000000000000195e+00,1.000054076898174493e+00,-1.093857366798231274e-03,5.957453731299937631e-04,7.586332993741187964e-04,8.359170824637998331e-06,5.982161657609991004e-06,-9.210528627753508113e-01,-9.448587617959224305e-01,2.380589902057164697e-02,1.346524593880021371e-04,2.333256803348504604e-04
2.479999999999999982e+00,1.000055648627633742e+00,-1.081372391001013400e-03,5.796129318567592569e-04,7.259335558852847469e-04,9.170167827382228875e-06,6.788979946889784841e-06,-9.212989070709440842e-01,-9.416474995388365299e-01,2.034859246789239365e-02,1.347580686909987573e-04,2.335957701833368816e-04
2.490000000000000213e+00,1.000057064071584678e+00,-1.067049909639647713e-03,5.607054907603401276e-04,6.960266935107923929e-04,9.965219074339048074e-06,7.577049262386627996e-06,-9.215436473301998888e-01,-9.385260381202550350e-01,1.698239079005509772e-02,1.348548448588612902e-04,2.338394479248773195e-04
2.500000000000000000e+00,1.000058329935298529e+00,-1.050965115961485915e-03,5.390377482560347383e-04,6.690611970687849932e-04,1.074006968782708673e-05,8.342313264984760918e-06,-9.217871018852505927e-01,-9.355617270520266704e-01,1.377462516677604998e-02,1.349429801196174209e-04,2.340578849144847595e-04
2.510000000000000231e+00,1.000059453682088373e+00,-1.033177506187545145e-03,5.146356004086852752e-04,6.451698206593659999e-04,1.149065169329771169e-05,9.080885360837995951e-06,-9.220292906398706023e-01,-9.328179034439199047e-01,1.078861280404925550e-02,1.350228118818110978e-04,2.342526850074300171e-04
2.520000000000000018e+00,1.000060443210693206e+00,-1.013731480661643220e-03,4.875376022284675249e-04,6.244688113887955465e-04,1.221310925843030071e-05,9.789090877089235611e-06,-9.222702349496788576e-01,-9.303526363130395493e-01,8.082401363360672622e-03,1.350948141876439994e-04,2.344258424402667629e-04
2.530000000000000249e+00,1.000061306548072126e+00,-9.926575311487687188e-04,4.577964289223551589e-04,6.070572114307000271e-04,1.290382062028852892e-05,1.046350613531080834e-05,-9.225099574553613513e-01,-9.282175847656974899e-01,5.707627310336130765e-03,1.351595870037462950e-04,2.345796933420629671e-04
2.540000000000000036e+00,1.000062051562877086e+00,-9.699739670727154780e-04,4.254802916821972744e-04,5.930162468649473502e-04,1.355941660991591085e-05,1.110099379996458519e-05,-9.227484818740845363e-01,-9.264569900857060336e-01,3.708508211621463959e-03,1.352178438479957146e-04,2.347168622038875441e-04
2.550000000000000266e+00,1.000062685703857035e+00,-9.456891195945078994e-04,3.906742600284520382e-04,5.824088113903496278e-04,1.417679575511745753e-05,1.169873395721699602e-05,-9.229858327541227148e-01,-9.251068202313228461e-01,2.120987477200083227e-03,1.352703981864458087e-04,2.348402046628006445e-04
2.560000000000000053e+00,1.000063215766527680e+00,-9.198039500016784139e-04,3.534814415969441239e-04,5.752790524587250189e-04,1.475313601034653242e-05,1.225425046732495374e-05,-9.232220351977485917e-01,-9.241940834267637905e-01,9.720482290152259331e-04,1.353181489536539031e-04,2.349527479537094621e-04
2.569999999999999840e+00,1.000063647690726532e+00,-8.923149783026253874e-04,3.140239707868518106e-04,5.716520666310910201e-04,1.528590322612087340e-05,1.276543222956426764e-05,-9.234571145572009199e-01,-9.237363253085737469e-01,2.792107513727834956e-04,1.353620654589772780e-04,2.350576303258300470e-04
2.580000000000000071e+00,1.000063986391073856e+00,-8.632174395707640103e-04,2.724437600208097759e-04,5.715337100241043352e-04,1.577285652791700016e-05,1.323054910017903272e-05,-9.236910961084650040e-01,-9.237413213519338751e-01,5.022524346892458090e-05,1.354031718552475394e-04,2.351580406088071840e-04
2.589999999999999858e+00,1.000064235621941133e+00,-8.325085697788902261e-04,2.289029715330512856e-04,5.749105286145993416e-04,1.621205082489705245e-05,1.364826230887412224e-05,-9.239240047076497930e-01,-9.242069729970311398e-01,2.829682893813772917e-04,1.354425312695868848e-04,2.352571589920859907e-04
2.600000000000000089e+00,1.000064397878237310e+00,-8.001909198492360544e-04,1.835841735137997463e-04,5.817498119253885786e-04,1.660183671116233968e-05,1.401762932568600163e-05,-9.241558644348718543e-01,-9.251214120136757035e-01,9.655475788038490100e-04,1.354812296380022301e-04,2.353580999154836206e-04
2.609999999999999876e+00,1.000064474333117737e+00,-7.662755965696336092e-04,1.366901519013588898e-04,5.919997722545135461e-04,1.694085805576255144e-05,1.433810323539064310e-05,-9.243866982308710512e-01,-9.264633132358776058e-01,2.076615005006542895e-03,1.355203592506351844e-04,2.354638578165868523e-04
2.620000000000000107e+00,1.000064464813539944e+00,-7.307853319321914402e-04,8.844335783325713203e-05,6.055898501642197496e-04,1.722804760188552576e-05,1.460952677873239550e-05,-9.246165275320302745e-01,-9.282024109788935551e-01,3.585883446863257547e-03,1.355610020028008914e-04,2.355772563229496797e-04
2.629999999999999893e+00,1.000064367814421429e+00,-6.937572882626174761e-04,3.908498037483105401e-05,6.224311454491377642e-04,1.746262091021417073e-05,1.483212131657044162e-05,-9.248453719099116732e-01,-9.303002093843784071e-01,5.454837474466777206e-03,1.356042123620691169e-04,2.357009013600475100e-04
2.640000000000000124e+00,1.000064180551986537e+00,-6.552455150320457035e-04,-1.112635577985635253e-05,6.424169712908703615e-04,1.764406898628256354e-05,1.500647106256575160e-05,-9.250732487220502120e-01,-9.327108718314089941e-01,7.637623109358831520e-03,1.356510000990842127e-04,2.358371385318136504e-04
2.649999999999999911e+00,1.000063899056498506e+00,-6.153229841739650497e-04,-6.191625782797997564e-05,6.654235278139398546e-04,1.777214992696119151e-05,1.513350301047220196e-05,-9.253001727812308896e-01,-9.353822696335615250e-01,1.008209685233066137e-02,1.357023128876468857e-04,2.359880150795135023e-04
2.660000000000000142e+00,1.000063518304223020e+00,-5.740831436638994334e-04,-1.129965780649667305e-04,6.913106898206139266e-04,1.784687990734138416e-05,1.521446305186903176e-05,-9.255261560509069341e-01,-9.382571657528664399e-01,1.273100970195953190e-02,1.357590189517297516e-04,2.361552466849659027e-04
2.669999999999999929e+00,1.000063032387847439e+00,-5.316409435783643134e-04,-1.640677442805146878e-04,7.199229021320058264e-04,1.786852380690293825e-05,1.525088883793850575e-05,-9.257512073748350723e-01,-9.412745054250225563e-01,1.552329805018753603e-02,1.358218900187284210e-04,2.363401893936689646e-04
2.680000000000000160e+00,1.000062434723848259e+00,-4.881333042984565196e-04,-2.148213709572879945e-04,7.510901747297473200e-04,1.783758574377656040e-05,1.524457998359701046e-05,-9.259753322490066330e-01,-9.443707825995882876e-01,1.839545035058160610e-02,1.358915849218219328e-04,2.365438169604772156e-04
2.689999999999999947e+00,1.000061718294431135e+00,-4.437190124030847694e-04,-2.649431083060286565e-04,7.846291688021566181e-04,1.775479974920202633e-05,1.519756624316940535e-05,-9.261985326440212996e-01,-9.474814491012015782e-01,2.128291645718026481e-02,1.359686342717461376e-04,2.367667039580023669e-04
2.700000000000000178e+00,1.000060875920603776e+00,-3.985780455506590745e-04,-3.141156810428592707e-04,8.203443638723078050e-04,1.762112077215436510e-05,1.511207430342283564e-05,-9.264208068854902223e-01,-9.505423325019836112e-01,2.412152561649334725e-02,1.360534266841046812e-04,2.370090150454196021e-04
2.709999999999999964e+00,1.000059900561841575e+00,-3.529103427501273328e-04,-3.620220651932917213e-04,8.580292954388105218e-04,1.743771615792906384e-05,1.499049384204657176e-05,-9.266421495995470492e-01,-9.534910288885694030e-01,2.684887928902232948e-02,1.361461970933031248e-04,2.372705008177877772e-04
2.720000000000000195e+00,1.000058785636574132e+00,-3.069340504016436597e-04,-4.083487490657957200e-04,8.974678520041376971e-04,1.720595769571149375e-05,1.483534348781799323e-05,-9.268625517293356264e-01,-9.562682379730170767e-01,2.940568624368145381e-02,1.362470177044247167e-04,2.375505006817490994e-04
2.729999999999999982e+00,1.000057525356520705e+00,-2.608832869487744772e-04,-4.527890237796950009e-04,9.384356200049358970e-04,1.692741428033881323e-05,1.464923729330532397e-05,-9.270820006270977798e-01,-9.588190102426616956e-01,3.173700961556395750e-02,1.363557921234194068e-04,2.378479531750521403e-04
2.740000000000000213e+00,1.000056115066782159e+00,-2.150054796231849101e-04,-4.950462492099444185e-04,9.807012649937203817e-04,1.660384518414070209e-05,1.443485229292066447e-05,-9.273004802246378464e-01,-9.610938789287267747e-01,3.379339870408894220e-02,1.364722531601536787e-04,2.381614140778420818e-04
2.750000000000000000e+00,1.000054551582557183e+00,-1.695583353739976891e-04,-5.348370427449910614e-04,1.024027937445878139e-03,1.623719388742775387e-05,1.419489766964379940e-05,-9.275179712829416667e-01,-9.630498533230008595e-01,3.553188204005915118e-02,1.365959647208332911e-04,2.384890825495311617e-04
2.760000000000000231e+00,1.000052833512536488e+00,-1.248065145536800030e-04,-5.718943406511230697e-04,1.068174691769771751e-03,1.582958237232230962e-05,1.393208599424325240e-05,-9.277344517193949480e-01,-9.646512541923353279e-01,3.691680247294040068e-02,1.367263280913167745e-04,2.388288353480927384e-04
2.770000000000000018e+00,1.000050961558557328e+00,-8.101808027434119974e-05,-6.059702849111784717e-04,1.112897907466037922e-03,1.538330574543662657e-05,1.364910693303836800e-05,-9.279498970084366638e-01,-9.658703765350160619e-01,3.792047952657935650e-02,1.368625927687775769e-04,2.391782689721289046e-04
2.780000000000000249e+00,1.000048938780848218e+00,-3.846079863449218479e-05,-6.368388919921504207e-04,1.157952701896739151e-03,1.490082702193882781e-05,1.334860374576487913e-05,-9.281642806489784903e-01,-9.666879695051744381e-01,3.852368885619600336e-02,1.370038718306557806e-04,2.395347492913924015e-04
2.790000000000000036e+00,1.000046770818465713e+00,2.601634595943702729e-06,-6.642984639650139928e-04,1.203094324764822495e-03,1.438477187656988117e-05,1.303315281666658861e-05,-9.283775746891012037e-01,-9.670935278373551380e-01,3.871595314825388573e-02,1.371491616436861319e-04,2.398954679501130727e-04
2.800000000000000266e+00,1.000044466055126868e+00,4.191336654767173519e-05,-6.881737066547019164e-04,1.248079525145882320e-03,1.383792314885307548e-05,1.270524638027009766e-05,-9.285897502961766303e-01,-9.670853934010901209e-01,3.849564310491345592e-02,1.372973655216980162e-04,2.402575045064025971e-04
2.810000000000000053e+00,1.000042035721768530e+00,7.923008753692407848e-05,-7.083175239929433023e-04,1.292667882733403465e-03,1.326321487860375608e-05,1.236727852172134730e-05,-9.288007783582576948e-01,-9.666706695082847300e-01,3.786989115002706296e-02,1.374473207503386569e-04,2.406178929759139606e-04
2.819999999999999840e+00,1.000039493928650991e+00,1.143225914376936003e-04,-7.246124624645893225e-04,1.336623095830499026e-03,1.266372564528578314e-05,1.202153445127299082e-05,-9.290106301007189371e-01,-9.658649542244104325e-01,3.685432412369153699e-02,1.375978282196411615e-04,2.409736911694881911e-04
2.830000000000000071e+00,1.000036857621782849e+00,1.469801333515834162e-04,-7.369717844976889261e-04,1.379714219521192657e-03,1.204267099036607909e-05,1.167018297562842503e-05,-9.292192777008851934e-01,-9.646919021719030374e-01,3.547262447101789951e-02,1.377476837548922452e-04,2.413220509724922636e-04
2.839999999999999858e+00,1.000034146460689222e+00,1.770135273010002618e-04,-7.453401548853833165e-04,1.421716848359090395e-03,1.140339471537984636e-05,1.131527201704905542e-05,-9.294266948826621633e-01,-9.631826271618597612e-01,3.375593227919759798e-02,1.378957101178912949e-04,2.416602875576767673e-04
2.850000000000000089e+00,1.000031382617109443e+00,2.042579326639651078e-04,-7.496939298861167358e-04,1.462414238799313862e-03,1.074935886945074745e-05,1.095872696593524474e-05,-9.296328574733041528e-01,-9.613749604693416773e-01,3.174210299603749674e-02,1.380407885799433965e-04,2.419859454196870985e-04
2.859999999999999876e+00,1.000028590496863767e+00,2.285752843808740327e-04,-7.500410445624057509e-04,1.501598367450998920e-03,1.008413226782960862e-05,1.060235159530091118e-05,-9.298377439052786242e-01,-9.593125817095843333e-01,2.947483780430570216e-02,1.381818889438270746e-04,2.422968591273555461e-04
2.870000000000000107e+00,1.000025796389890864e+00,2.498563284864873204e-04,-7.464205002001633249e-04,1.539070922026109563e-03,9.411377416757838295e-06,1.024783121723432701e-05,-9.300413356478069993e-01,-9.570440411103527945e-01,2.700270546254575008e-02,1.383180969236470184e-04,2.425912067909319347e-04
2.879999999999999893e+00,1.000023028056147512e+00,2.680222311942050324e-04,-7.389014602794601949e-04,1.574644222591749113e-03,8.734835758637627881e-06,9.896737722879956145e-06,-9.302436175550680142e-01,-9.546216935363549538e-01,2.437807598128690148e-02,1.384486378764973635e-04,2.428675544319247592e-04
2.890000000000000124e+00,1.000020314257413556e+00,2.830257365660652016e-04,-7.275819703797234460e-04,1.608142071386874832e-03,8.058311193985183855e-06,9.550536119234303420e-06,-9.304445781210571864e-01,-9.521005659194530235e-01,2.165598779839587873e-02,1.385728960161681904e-04,2.431248897387661145e-04
2.899999999999999911e+00,1.000017684247276106e+00,2.948518547547183933e-04,-7.125873244858246976e-04,1.639400530033413919e-03,7.385651881781640850e-06,9.210592158413388598e-06,-9.306442096346524417e-01,-9.495371807822824417e-01,1.889297114762998608e-02,1.386904284189557088e-04,2.433626440541125646e-04
2.910000000000000142e+00,1.000015167233171409e+00,3.035180699343733050e-04,-6.940681072556802991e-04,1.668268623451793975e-03,6.720730366397890464e-06,8.878180648065701880e-06,-9.308425082323541488e-01,-9.469883592949980278e-01,1.614585106264385811e-02,1.388009733507862412e-04,2.435807018732472073e-04
2.919999999999999929e+00,1.000012791825527270e+00,3.090740643799460923e-04,-6.721979487093165386e-04,1.694608970181446690e-03,6.067422126026889623e-06,8.554494035083389194e-06,-9.310394738501784895e-01,-9.445100277426874413e-01,1.347055389250898308e-02,1.389044526820572821e-04,2.437793975866853202e-04
2.930000000000000160e+00,1.000010585489651271e+00,3.116009627267563183e-04,-6.471710342626402386e-04,1.718298339109846154e-03,5.429582683309148857e-06,8.240650868298907559e-06,-9.312351100802412907e-01,-9.421560513616350496e-01,1.092094128139381101e-02,1.390009684112303474e-04,2.439594996821448092e-04
2.939999999999999947e+00,1.000008574015882612e+00,3.112101082372157636e-04,-6.191994187920671789e-04,1.739228132834317979e-03,4.811023462422400040e-06,7.937703768842285695e-06,-9.314294239411511356e-01,-9.399771191779858759e-01,8.547695236834733368e-03,1.390907935628636670e-04,2.441221830695727846e-04
2.950000000000000178e+00,1.000006781022972246e+00,3.080413908650763083e-04,-5.885101982078273092e-04,1.757304798026528003e-03,4.215486617248852953e-06,7.646646568493175751e-06,-9.316224255746028415e-01,-9.380197027071176530e-01,6.397277132514859153e-03,1.391743579570293803e-04,2.442689906139161593e-04
2.959999999999999964e+00,1.000005227508263816e+00,3.022611549421986231e-04,-5.553425955752186016e-04,1.772450163249578853e-03,3.646619091342675924e-06,7.368420315749825479e-06,-9.318141278830361918e-01,-9.363251101093078566e-01,4.510982226271637897e-03,1.392522295454947550e-04,2.444017853118207739e-04
2.970000000000000195e+00,1.000003931456677542e+00,2.940597222664156191e-04,-5.199450209263238891e-04,1.784601704703461843e-03,3.107946201420650660e-06,7.103917895380793914e-06,-9.320045461248495089e-01,-9.349286556261647840e-01,2.924109501315315038e-03,1.393250921673453552e-04,2.445226948251111310e-04
2.979999999999999982e+00,1.000002907518161122e+00,2.836485740436020466e-04,-4.825721643709541988e-04,1.793712740358197315e-03,2.602845061249771561e-06,6.853987058724370084e-06,-9.321936974845701496e-01,-9.338589618427765027e-01,1.665264358206320792e-03,1.393937206850868560e-04,2.446340502830768315e-04
2.990000000000000213e+00,1.000002166760944888e+00,2.712572422951628373e-04,-4.434821808310336123e-04,1.799752552888706555e-03,2.134518181507898582e-06,6.619431717672890024e-06,-9.323816006350972296e-01,-9.331374095560425186e-01,7.558089209453066259e-04,1.394589545172037945e-04,2.447383213546316938e-04
3.000000000000000000e+00,1.000001716505241278e+00,2.571299677227021404e-04,-4.029340216500537403e-04,1.802706441764449297e-03,1.705967593004861889e-06,6.401011413758680634e-06,-9.325682753082245036e-01,-9.327777468300795238e-01,2.094715218550087510e-04,1.395216705824287051e-04,2.448380496238300452e-04
3.010000000000000231e+00,1.000001560239368814e+00,2.415221863564162835e-04,-3.611849635147250533e-04,1.802575704783702373e-03,1.319969845303048325e-06,6.199438933640280654e-06,-9.327537418877914766e-01,-9.327858652582803334e-01,3.212337048881129862e-05,1.395827566218589902e-04,2.449357822258413364e-04
3.020000000000000018e+00,1.000001697617682872e+00,2.246969113480605800e-04,-3.184883786998592495e-04,1.799377549289332343e-03,9.790522301654484160e-07,6.015376102148265452e-06,-9.329380210373732218e-01,-9.331597476240536260e-01,2.217265866803987584e-04,1.396430857690822707e-04,2.450340075796919592e-04
3.030000000000000249e+00,1.000002124537308967e+00,2.069210787814080665e-04,-2.750917828193160828e-04,1.793144933272130138e-03,6.854705694676467933e-07,5.849427842465941226e-06,-9.331211333716266099e-01,-9.338895871703984941e-01,7.684537987718651625e-04,1.397034931092575017e-04,2.451350948662334162e-04
3.040000000000000036e+00,1.000002833288554882e+00,1.884619271922513182e-04,-2.312351873136753307e-04,1.783926336569475329e-03,4.411888904870114320e-07,5.702134648623668995e-06,-9.333030991772486296e-01,-9.349580746745040916e-01,1.654975497255423839e-03,1.397647548138817935e-04,2.452412386813040968e-04
3.050000000000000266e+00,1.000003812772084721e+00,1.695834795114672955e-04,-1.871497741607570453e-04,1.771785462410279234e-03,2.478612882498352903e-07,5.573963666962680508e-06,-9.334839381864490360e-01,-9.363408456039188366e-01,2.856907417469842659e-03,1.398275702739246011e-04,2.453544100506910297e-04
3.060000000000000053e+00,1.000005048774601946e+00,1.505431933386722459e-04,-1.430569001248562639e-04,1.756800869648757072e-03,1.068162454467935184e-07,5.465298629376271523e-06,-9.336636694030236994e-01,-9.380070759282963522e-01,4.343406525272656277e-03,1.398925474881369878e-04,2.454763147397009959e-04
3.070000000000000284e+00,1.000006524293783450e+00,1.315888408708870813e-04,-9.916742764591674679e-05,1.739065536174745586e-03,1.904364603074250295e-08,5.376428920888581371e-06,-9.338423109785449761e-01,-9.399202117881904073e-01,6.077900809645436428e-03,1.399601918110686101e-04,2.456083595372415829e-04
3.080000000000000071e+00,1.000008219902638773e+00,1.129556735781395458e-04,-5.568136958666874839e-05,1.718686354190001415e-03,-1.481532018695092985e-08,5.307538096567455880e-06,-9.340198801343144730e-01,-9.420388152777956492e-01,8.018935143481143238e-03,1.400308980314083501e-04,2.457516269573911671e-04
3.089999999999999858e+00,1.000010114143228490e+00,9.486391903481614768e-05,-1.278782585514039748e-05,1.695783558298787595e-03,5.524793086495934938e-09,5.258692187155814966e-06,-9.341963931233411289e-01,-9.443175061595667774e-01,1.012111303622562075e-02,1.401049456438680874e-04,2.459068585682899766e-04
3.100000000000000089e+00,1.000012183939813726e+00,7.751664843978530036e-05,2.933481828749199641e-05,1.670490087676103092e-03,7.998979549982858461e-08,5.229828148605097816e-06,-9.343718652258915514e-01,-9.467079774510137602e-01,1.233611222512225741e-02,1.401824971003293586e-04,2.460744469572340165e-04
3.109999999999999876e+00,1.000014405021785180e+00,6.109804359162780175e-05,7.051846938105693565e-05,1.642950883944378423e-03,2.081451870911446151e-07,5.220742817582983598e-06,-9.345463107720763940e-01,-9.491600615397465246e-01,1.461375076767013927e-02,1.402635987765329766e-04,2.462544361470087040e-04
3.120000000000000107e+00,1.000016752347337556e+00,4.577208175700845239e-05,1.106047210413070109e-04,1.613322126804344735e-03,3.891987225568938158e-07,5.231082732893348945e-06,-9.347197431853335736e-01,-9.516228228011059942e-01,1.690307961577246568e-02,1.403481843694803137e-04,2.464465301104112882e-04
3.129999999999999893e+00,1.000019200519486340e+00,3.168164631916104980e-05,1.494441139502100408e-04,1.581770409921030417e-03,6.220061834643645515e-07,5.260335171699672989e-06,-9.348921750414943554e-01,-9.540456526016404259e-01,1.915347756014602193e-02,1.404360804390198335e-04,2.466501088846939638e-04
3.140000000000000124e+00,1.000021724186839656e+00,1.894806065195418473e-05,1.868953094519467252e-04,1.548471860052919339e-03,9.050802841283073597e-07,5.307820729803915101e-06,-9.350636181391714929e-01,-9.563793430412180774e-01,2.131572490204663647e-02,1.405270138232428347e-04,2.468642516384456087e-04
3.149999999999999911e+00,1.000024298422337088e+00,7.671032644193651376e-06,2.228242262981848553e-04,1.513611202921537639e-03,1.236602594109332718e-06,5.372687747517402402e-06,-9.352340835784185291e-01,-9.585771167724409514e-01,2.334303319402237023e-02,1.406206206795023068e-04,2.470877659450643193e-04
3.160000000000000142e+00,1.000026899074029307e+00,-2.071012022794651520e-06,2.571031891503409062e-04,1.477380779839624226e-03,1.614438320503466898e-06,5.453908847573117743e-06,-9.354035818456898355e-01,-9.605955916833123220e-01,2.519200983762252821e-02,1.407164569286390354e-04,2.473192223919618016e-04
3.169999999999999929e+00,1.000029503082808580e+00,-1.022023812640428673e-05,2.896101350223758623e-04,1.439979519637229382e-03,2.036153757026237641e-06,5.550279809930053143e-06,-9.355721229041111808e-01,-9.623956610768418241e-01,2.682353817273059118e-02,1.408140098979811271e-04,2.475569935869170735e-04
3.180000000000000160e+00,1.000032088762850435e+00,-1.673838822234837741e-05,3.202279200750337076e-04,1.401611870935151128e-03,2.499036174877563251e-06,5.660420961207639285e-06,-9.357397162887405306e-01,-9.639432721652857472e-01,2.820355587654526514e-02,1.409127109723881763e-04,2.477992965395081626e-04
3.189999999999999947e+00,1.000034636041393643e+00,-2.160549255887072570e-05,3.488437642206168501e-04,1.362486700302516490e-03,3.000115902926492854e-06,5.782781204972997689e-06,-9.359063712068138585e-01,-9.652100881532182930e-01,2.930371694640445182e-02,1.410119490586351154e-04,2.480442373560265423e-04
3.200000000000000178e+00,1.000037126655277442e+00,-2.481834973215455770e-05,3.753488650569640071e-04,1.322816162289036255e-03,3.536190322170824482e-06,5.915644764373716780e-06,-9.360720966430006174e-01,-9.661740218511587486e-01,3.010192520815818326e-02,1.411110846590342026e-04,2.482898571478653338e-04
3.209999999999999964e+00,1.000039544302584460e+00,-2.638882943259078485e-05,3.996382059243377602e-04,1.282814547731650360e-03,4.103849481898920301e-06,6.057140651905888363e-06,-9.362369014693454616e-01,-9.668196315821395714e-01,3.058273011279405429e-02,1.412094643261942433e-04,2.485341780573691040e-04
3.220000000000000195e+00,1.000041874748560655e+00,-2.634205040720982526e-05,4.216105755810774258e-04,1.242697117090780286e-03,4.699503032589311793e-06,6.205254823703094766e-06,-9.364007945590042681e-01,-9.671383730639222520e-01,3.073757850491797353e-02,1.413064352412872168e-04,2.487752483233407474e-04
3.229999999999999982e+00,1.000044105885904200e+00,-2.471448713757041878e-05,4.411688093365261575e-04,1.202678925864065313e-03,5.319408163316622945e-06,6.357844918887649050e-06,-9.365637849020789218e-01,-9.671287039200566760e-01,3.056491901797777841e-02,1.414013596289746409e-04,2.490111853530319053e-04
3.240000000000000213e+00,1.000046227750413630e+00,-2.155205776161497246e-05,4.582202536747293485e-04,1.162973649348721800e-03,5.959698229187002975e-06,6.512657429480699638e-06,-9.367258817211364663e-01,-9.667960404478601610e-01,3.007015872672373635e-02,1.414936286931795157e-04,2.492402158460471640e-04
3.250000000000000000e+00,1.000048232493899514e+00,-1.690824353575919755e-05,4.726774486560647885e-04,1.123792414171277546e-03,6.616411756924489619e-06,6.667347094306197795e-06,-9.368870945831231367e-01,-9.661525692068992921e-01,2.926547462377615538e-02,1.415826757402594439e-04,2.494607121115155479e-04
3.260000000000000231e+00,1.000050114317130312e+00,-1.084228674548304598e-05,4.844590148948290948e-04,1.085342644071462170e-03,7.285521523923311862e-06,6.819498262353202933e-06,-9.370474335038480040e-01,-9.652169188460197891e-01,2.816948534217183359e-02,1.416679881523169680e-04,2.496712238455600641e-04
3.270000000000000018e+00,1.000051869366425761e+00,-3.417509553424654595e-06,4.934907248667991459e-04,1.047826927413206743e-03,7.962963417558168027e-06,6.966647928194775793e-06,-9.372069090407906256e-01,-9.640137003185627051e-01,2.680679127777208653e-02,1.417491178862069414e-04,2.498705047742078023e-04
3.280000000000000249e+00,1.000053495598284048e+00,5.300209036071598685e-06,4.997067318766979611e-04,1.011441913798884510e-03,8.644664797000222448e-06,7.106310105162094751e-06,-9.373655323699366937e-01,-9.625729262025820576e-01,2.520739383264536740e-02,1.418256902058163472e-04,2.500575337189836489e-04
3.290000000000000036e+00,1.000054992616985716e+00,1.524376696379726740e-05,5.030509243699531974e-04,9.763772469844835987e-04,9.326572098434256000e-06,7.236001172053236298e-06,-9.375233153426031363e-01,-9.609293222033596926e-01,2.340600686075652165e-02,1.418974104089860521e-04,2.502315298187340886e-04
3.300000000000000266e+00,1.000056361490695211e+00,2.634595914186295775e-05,5.034783685477823732e-04,9.428145410355088640e-04,1.000467744709656275e-05,7.353265806093054424e-06,-9.376802705187248232e-01,-9.591215460270625659e-01,2.144127550833776000e-02,1.419640683792404055e-04,2.503919617853345159e-04
3.310000000000000053e+00,1.000057604551822799e+00,3.854036622324012230e-05,5.009567985531515480e-04,9.109264063306243657e-04,1.067504406358994885e-05,7.455703100359276920e-06,-9.378364111740584708e-01,-9.571913306351269579e-01,1.935491946106848021e-02,1.420255408767089229e-04,2.505385512643343304e-04
3.320000000000000284e+00,1.000058725187547015e+00,5.176200185596497693e-05,4.954681109354746671e-04,8.808755316176024091e-04,1.133383027886398351e-05,7.540992457001358160e-06,-9.379917512797195656e-01,-9.551825703788275890e-01,1.719081909910804076e-02,1.420817915758879101e-04,2.506712704934965785e-04
3.330000000000000071e+00,1.000059727626280814e+00,6.594771543526868293e-05,4.870098187338070409e-04,8.528138278608816351e-04,1.197731200042109310e-05,7.606918849171631790e-06,-9.381463054537931834e-01,-9.531403696358694555e-01,1.499406418207627385e-02,1.421328689517633551e-04,2.507903346262718713e-04
3.339999999999999858e+00,1.000060616725624740e+00,8.103635449262651153e-05,4.755964203763977049e-04,8.268816390999566722e-04,1.260190350155807813e-05,7.651397054358725049e-06,-9.383000888859602817e-01,-9.511100742938183306e-01,1.280998540785807834e-02,1.421789022069188941e-04,2.508961891856120729e-04
3.350000000000000089e+00,1.000061397766816240e+00,9.696869766197255595e-05,4.612606396783161880e-04,8.032070249713767554e-04,1.320417643519062466e-05,7.672494479564609933e-06,-9.384531172373228314e-01,-9.491363067242329921e-01,1.068318948691013119e-02,1.422200955113530891e-04,2.509894932285483549e-04
3.359999999999999876e+00,1.000062076260061605e+00,1.136871754710331548e-04,4.440544954946273578e-04,7.819051189437699291e-04,1.378087700348931417e-05,7.668452224092925287e-06,-9.386054065186605344e-01,-9.472620247502800961e-01,8.656618231619556472e-03,1.422567208881375699e-04,2.510710988787856479e-04
3.370000000000000107e+00,1.000062657764433149e+00,1.311354018643260744e-04,4.240501629865842245e-04,7.630775656845110869e-04,1.432894124365918469e-05,7.637704058049702891e-06,-9.387569729511598959e-01,-9.455276245236176047e-01,6.770651572457705297e-03,1.422891101183585837e-04,2.511420279380782716e-04
3.379999999999999893e+00,1.000063147725120949e+00,1.492575442365050894e-04,4.013405928829288168e-04,7.468120403284437278e-04,1.484550841820548960e-05,7.578893033271634158e-06,-9.389078328141984287e-01,-9.439701061989677067e-01,5.062273384769250262e-03,1.423176460528601753e-04,2.512034463091339376e-04
3.390000000000000124e+00,1.000063551330023337e+00,1.679975637257386672e-04,3.760398604385988930e-04,7.331818517627221614e-04,1.532793252447241998e-05,7.490885487433851240e-06,-9.390580022850176789e-01,-9.426223198446604945e-01,3.564317559642826011e-03,1.423427537089036118e-04,2.512566369721191961e-04
3.399999999999999911e+00,1.000063873386841884e+00,1.872983604985067733e-04,3.482832218547898145e-04,7.222456313870608468e-04,1.577379196267014613e-05,7.372782250566008317e-06,-9.392074972749485662e-01,-9.415123071840657554e-01,2.304809909117184422e-03,1.423648914918604162e-04,2.513029722235327057e-04
3.410000000000000142e+00,1.000064118221091425e+00,2.071008606911467910e-04,3.182268625529510600e-04,7.140471081639682225e-04,1.618089742362440391e-05,7.223926915048851673e-06,-9.393563332665115784e-01,-9.406627525678252777e-01,1.306419301313668097e-03,1.423845428266793420e-04,2.513438858540162357e-04
3.419999999999999929e+00,1.000064289594808420e+00,2.273430825327646886e-04,2.860473287024651429e-04,7.086149701470634754e-04,1.654729807674068474e-05,7.043911084226780780e-06,-9.395045251550736554e-01,-9.400905540819455286e-01,5.860289268718885331e-04,1.424022084082775296e-04,2.513808458577404537e-04
3.430000000000000160e+00,1.000064390645297729e+00,2.479592189646530115e-04,2.519406405909288570e-04,7.059628120744272086e-04,1.687128615489090174e-05,6.832576569864882098e-06,-9.396520870979312434e-01,-9.398065229631772377e-01,1.544358652460458940e-04,1.424183991981127213e-04,2.514153282027198344e-04
3.439999999999999947e+00,1.000064423842890182e+00,2.688787728308646889e-04,2.161210935999971104e-04,7.060891680443363893e-04,1.715140004587468420e-05,6.590014563599156381e-06,-9.397990323728188100e-01,-9.398152165888202791e-01,1.618421600151492902e-05,1.424336302038561105e-04,2.514487920850516645e-04
3.450000000000000178e+00,1.000064390966582062e+00,2.900257785114756788e-04,1.788197595166873734e-04,7.089776277576005257e-04,1.738642600963546180e-05,6.316561861085218547e-06,-9.399453732469482681e-01,-9.401149073059376082e-01,1.695340589893682337e-04,1.424484150001799343e-04,2.514826569974815129e-04
3.459999999999999964e+00,1.000064293096396995e+00,3.113181407999120838e-04,1.402827074898841786e-04,7.145970343180618224e-04,1.757539864643700448e-05,6.012794268597654815e-06,-9.400911208569479038e-01,-9.406976863401452782e-01,6.065654831973934374e-04,1.424632608737644930e-04,2.515182818394468001e-04
3.470000000000000195e+00,1.000064130621499681e+00,3.326671180074499811e-04,1.007689699718845861e-04,7.229017611332745402e-04,1.771760024372836165e-05,5.679517369293409046e-06,-9.402362850993915000e-01,-9.415496990513206876e-01,1.313413951929216696e-03,1.424786644238963814e-04,2.515569461998268253e-04
3.479999999999999982e+00,1.000063903263203935e+00,3.539769718488128920e-04,6.054828432424079075e-05,7.338320650525666494e-04,1.781255912851406546e-05,5.317754869248103377e-06,-9.403808745312718376e-01,-9.426515049550343583e-01,2.270630423762517742e-03,1.424951074164540650e-04,2.515998338568081749e-04
3.490000000000000213e+00,1.000063610112467583e+00,3.751448017724037299e-04,1.989864530060778420e-05,7.473145125199457620e-04,1.786004714784592177e-05,4.928734780840668644e-06,-9.405248962796020074e-01,-9.439785532710990301e-01,3.453656991497034475e-03,1.425130526819388716e-04,2.516480184657776675e-04
3.500000000000000000e+00,1.000063249681562461e+00,3.960605762035216901e-04,-2.089629274067268018e-05,7.632624752042937869e-04,1.786007639278089346e-05,4.513873732377410880e-06,-9.406683559594561927e-01,-9.455017623545357575e-01,4.833406395079529148e-03,1.425329398629718834e-04,2.517024513550847331e-04
3.510000000000000231e+00,1.000062819969985028e+00,4.166073678258340723e-04,-6.154992235337832906e-05,7.815766912972592090e-04,1.781289527108970296e-05,4.074759717436969712e-06,-9.408112576001315119e-01,-9.471881892609349540e-01,6.376931660803427347e-03,1.425551808593768384e-04,2.517639513071046053e-04
3.520000000000000018e+00,1.000062318544708173e+00,4.366617946870575591e-04,-1.017754550017396483e-04,8.021458884382339904e-04,1.771898402150366320e-05,3.613133614878580625e-06,-9.409536035796219888e-01,-9.490017739393891150e-01,8.048170359767115728e-03,1.425801548750445452e-04,2.518331962029218829e-04
3.530000000000000249e+00,1.000061742634961837e+00,4.560946637207110286e-04,-1.412887145678350445e-04,8.248474640326732606e-04,1.757904974775152733e-05,3.130869820549072762e-06,-9.410953945683590005e-01,-9.509041411634607810e-01,9.808746595101737117e-03,1.426082030456396965e-04,2.519107164034029012e-04
3.540000000000000036e+00,1.000061089241552237e+00,4.747718083534095712e-04,-1.798109086285815832e-04,8.495482185716671589e-04,1.739402103451875145e-05,2.629956334388945687e-06,-9.412366294838120373e-01,-9.528554423245106930e-01,1.161881284069860541e-02,1.426396227078525548e-04,2.519968897802815633e-04
3.550000000000000266e+00,1.000060355260449008e+00,4.925551073250058597e-04,-2.170713349052357010e-04,8.761051374332245924e-04,1.716504219024840843e-05,2.112474641982938871e-06,-9.413773054583102207e-01,-9.548152186327907298e-01,1.343791317448054384e-02,1.426746614499123356e-04,2.520919383435238359e-04
3.560000000000000053e+00,1.000059537619893080e+00,5.093036677749527511e-04,-2.528099822720490707e-04,9.043662165456457618e-04,1.689346714391097551e-05,1.580579717901566796e-06,-9.415174178229921420e-01,-9.567432671001258049e-01,1.522584927713361257e-02,1.427135111609257755e-04,2.521959264698558911e-04
3.570000000000000284e+00,1.000058633429729671e+00,5.248751521092395430e-04,-2.867799884514109178e-04,9.341713272166254564e-04,1.658085300504180830e-05,1.036480459870079971e-06,-9.416569601111743903e-01,-9.586004909051715206e-01,1.694353079399713372e-02,1.427563023558730995e-04,2.523087607928520271e-04
3.580000000000000071e+00,1.000057640140920467e+00,5.391272252032566813e-04,-3.187499199237873808e-04,9.653531153749277767e-04,1.622895327901314214e-05,4.824208384531948376e-07,-9.417959240845713564e-01,-9.603497163512627610e-01,1.855379226669136641e-02,1.428030990976047912e-04,2.524301918640503573e-04
3.589999999999999858e+00,1.000056555712453887e+00,5.519190961420646861e-04,-3.485058435368695168e-04,9.977379304311779096e-04,1.583971071321438017e-05,-7.933798273713331384e-08,-9.419342997856313682e-01,-9.619564595938818741e-01,2.002215980825046773e-02,1.428538948563802893e-04,2.525598177403054478e-04
3.600000000000000089e+00,1.000055378782116922e+00,5.631131269573119193e-04,-3.758531636997338842e-04,1.031146778937602499e-03,1.541524973506845118e-05,-6.465343355120678475e-07,-9.420720756187774825e-01,-9.633896276100962774e-01,2.131755199131879150e-02,1.429086096436455377e-04,2.526970896756797202e-04
3.609999999999999876e+00,1.000054108836817779e+00,5.725764796808436446e-04,-4.006182037830612183e-04,1.065396298211100700e-03,1.495786843009674091e-05,-1.216921361288190924e-06,-9.422092384625878614e-01,-9.646221394714920017e-01,2.241290100890414028e-02,1.429670887254960276e-04,2.528413201052792658e-04
3.620000000000000107e+00,1.000052746377606994e+00,5.801827724775985391e-04,-4.226495153058370483e-04,1.100299745077737467e-03,1.447002999794059771e-05,-1.788280808477484055e-06,-9.423457738139413564e-01,-9.656314558269916137e-01,2.328568201305030588e-02,1.430291031695604079e-04,2.529916930833486788e-04
3.629999999999999893e+00,1.000051293073989545e+00,5.858137156147029357e-04,-4.418189035660507200e-04,1.135667994898485354e-03,1.395435361712273291e-05,-2.358435212917613645e-06,-9.424816659639579930e-01,-9.664000065613894686e-01,2.391834059743145127e-02,1.430943524038466596e-04,2.531472772997478415e-04
3.640000000000000124e+00,1.000049751901941342e+00,5.893606985323090715e-04,-4.580221634691524803e-04,1.171310546045161620e-03,1.341360464452370279e-05,-2.925258403602291414e-06,-9.426168982041650546e-01,-9.669155088263884368e-01,2.429861062222342036e-02,1.431624688787507763e-04,2.533070417207738956e-04
3.649999999999999911e+00,1.000048127259944186e+00,5.907263002695900848e-04,-4.711795243256735460e-04,1.207036525011526314e-03,1.285068407523830636e-05,-3.486684318736468550e-06,-9.427514530600458187e-01,-9.671711699986154098e-01,2.441971693856959807e-02,1.432330248249609234e-04,2.534698738176910382e-04
3.660000000000000142e+00,1.000046425057674826e+00,5.898256969218070326e-04,-4.812358072482938141e-04,1.242655687368230321e-03,1.226861719085957035e-05,-4.040714157985918949e-06,-9.428853125478038333e-01,-9.671657725579252407e-01,2.428046001012135538e-02,1.433055409984884232e-04,2.536346002330880367e-04
3.669999999999999929e+00,1.000044652772353437e+00,5.865879416271590173e-04,-4.881603033965426592e-04,1.277979409802553271e-03,1.167054133053080263e-05,-4.585421935534898573e-06,-9.430184584489496036e-01,-9.669036403527080381e-01,2.388518190375845882e-02,1.433794972085656444e-04,2.538000096190540233e-04
3.680000000000000160e+00,1.000042819468640376e+00,5.809570947673388342e-04,-4.919463856261390355e-04,1.312821668525675613e-03,1.105969272887197473e-05,-5.118958534079617883e-06,-9.431508725964694584e-01,-9.663944881806297849e-01,2.324361558416034035e-02,1.434543443340319897e-04,2.539648772597047355e-04
3.689999999999999947e+00,1.000040935778828466e+00,5.728931845796283746e-04,-4.926108700369308344e-04,1.346999999383801392e-03,1.043939237802945434e-05,-5.639554391430332136e-06,-9.432825371655999547e-01,-9.656531590164805223e-01,2.237062185088060581e-02,1.435295174624866927e-04,2.541279909795690628e-04
3.700000000000000178e+00,1.000039013841357516e+00,5.623729811883099649e-04,-4.901931474238370142e-04,1.380336435076104287e-03,9.813030887377832413e-06,-6.145520978292314818e-06,-9.434134349619104354e-01,-9.646992555180484707e-01,2.128582055613802496e-02,1.436044497300514877e-04,2.542881777274352828e-04
3.709999999999999964e+00,1.000037067196878793e+00,5.493905701366421854e-04,-4.847541076712443713e-04,1.412658414964713645e-03,9.184052333467382264e-06,-6.635251247491939468e-06,-9.435435496993568316e-01,-9.635566745914189157e-01,2.001312489206206330e-02,1.436785864058949004e-04,2.544443301590870732e-04
3.720000000000000195e+00,1.000035110642617298e+00,5.339577148037816462e-04,-4.763748826524216414e-04,1.443799663061525124e-03,8.555937114245325579e-06,-7.107219250992182693e-06,-9.436728662612779983e-01,-9.622530557562135600e-01,1.858018949493550967e-02,1.437513987543493775e-04,2.545954324657540013e-04
3.729999999999999982e+00,1.000033160047136160e+00,5.161040005865836014e-04,-4.651554351682506377e-04,1.473601029895722130e-03,7.932183844860883943e-06,-7.559979131217388717e-06,-9.438013709378890725e-01,-9.608191557789894643e-01,1.701778484110035364e-02,1.438223972145031442e-04,2.547405846897721204e-04
3.740000000000000213e+00,1.000031232129035441e+00,4.958767573714455276e-04,-4.512130228581574289e-04,1.501911294106221019e-03,7.316290356932507787e-06,-7.992163697355047654e-06,-9.439290516346504623e-01,-9.592881635030259257e-01,1.535911186837548952e-02,1.438911434683524005e-04,2.548790247538512688e-04
3.750000000000000000e+00,1.000029344204431903e+00,4.733407605673541508e-04,-4.346805668230886341e-04,1.528587919766348675e-03,6.711733888378765761e-06,-8.402482795435795034e-06,-9.440558980469506700e-01,-9.576949699633919844e-01,1.363907191644127097e-02,1.439572610125875514e-04,2.550101474894095333e-04
3.760000000000000231e+00,1.000027513909215404e+00,4.485777147609747704e-04,-4.157049549074377120e-04,1.553497765635276570e-03,6.121950576136228595e-06,-8.789721673282651555e-06,-9.441819017976681438e-01,-9.560754097114353423e-01,1.189350791376719840e-02,1.440204439107813637e-04,2.551335199991733305e-04
3.770000000000000018e+00,1.000025758903026807e+00,4.216855278232788302e-04,-3.944453091958635151e-04,1.576517742742706684e-03,5.550314388633266531e-06,-9.152739528175613516e-06,-9.443070565354125812e-01,-9.544654897634222701e-01,1.015843322800971497e-02,1.440804634708469766e-04,2.552488928020402170e-04
3.780000000000000249e+00,1.000024096562653009e+00,3.927773869729492056e-04,-3.710712463050898748e-04,1.597535416950520955e-03,5.000115658083735601e-06,-9.490468406742411648e-06,-9.444313579924642488e-01,-9.529006227221015202e-01,8.469264729637266190e-03,1.441371726708071154e-04,2.553562063274394944e-04
3.790000000000000036e+00,1.000022543672957953e+00,3.619806518068063102e-04,-3.457611575150147968e-04,1.616449553397308935e-03,4.474539393858068263e-06,-9.801912603736349664e-06,-9.445548040026047198e-01,-9.514148803938637933e-01,6.860076391259025720e-03,1.441905082337226716e-04,2.554555924632051500e-04
3.800000000000000266e+00,1.000021116123678500e+00,3.294355825606537350e-04,-3.187005337255842852e-04,1.633170600018438341e-03,3.976643576773655185e-06,-1.008614867966779142e-05,-9.446773944801130085e-01,-9.500402836429208131e-01,5.362889162807769027e-03,1.442404903317913249e-04,2.555473710261768616e-04
3.810000000000000053e+00,1.000019828620250850e+00,2.952939247837387568e-04,-2.900803576960601774e-04,1.647621107644239814e-03,3.509337649566043000e-06,-1.034232618749599145e-05,-9.447991313621705300e-01,-9.488061433012821011e-01,4.007011939111577124e-03,1.442872199755992012e-04,2.556320411823964633e-04
3.820000000000000284e+00,1.000018694416482390e+00,2.597173741181456092e-04,-2.600955830842402970e-04,1.659736084510644773e-03,3.075361430582715764e-06,-1.056966916659765370e-05,-9.449200185177113465e-01,-9.477384657115645039e-01,2.818447193853144440e-03,1.443308742139876272e-04,2.557102680109668569e-04
3.830000000000000071e+00,1.000017725076205233e+00,2.228759468992713775e-04,-2.289437165286364797e-04,1.669463283367701202e-03,2.677264685494147885e-06,-1.076747842890430246e-05,-9.450400616264729159e-01,-9.468594349492850393e-01,1.819373322812084569e-03,1.443716993342265863e-04,2.557828645688431379e-04
3.839999999999999858e+00,1.000016930270121396e+00,1.849462837743053652e-04,-1.968235154900639878e-04,1.676763419740019819e-03,2.317387595251090250e-06,-1.093513462835264646e-05,-9.451592680324846230e-01,-9.461869819896703282e-01,1.027713957185657969e-03,1.444100023069312384e-04,2.558507699561562987e-04
3.850000000000000089e+00,1.000016317612990813e+00,1.461099144253671933e-04,-1.639338108815217908e-04,1.681610320275792264e-03,1.997842357457002626e-06,-1.107210207154798610e-05,-9.452776465766353775e-01,-9.457344490949424198e-01,4.568025183070323521e-04,1.444461407663626292e-04,2.559150240228902362e-04
3.859999999999999876e+00,1.000015892545020657e+00,1.065515117523872828e-04,-1.304724597623268091e-04,1.683991000514971446e-03,1.720496152697060362e-06,-1.117793319568748792e-05,-9.453952074132671024e-01,-9.455103555498358681e-01,1.151481365687685715e-04,1.444805118531195128e-04,2.559767394640921623e-04
3.870000000000000107e+00,1.000015658259930440e+00,6.645716350647987126e-05,-9.663542965186157298e-05,1.683905671809042071e-03,1.486955697222763978e-06,-1.125227361018822726e-05,-9.455119618157767913e-01,-9.455182686171380579e-01,6.306801361306368933e-06,1.445135402720315707e-04,2.560370721387261739e-04
3.879999999999999893e+00,1.000015615680773351e+00,2.601268837559498121e-05,-6.261601242622458468e-05,1.681367677531031080e-03,1.298553588886996104e-06,-1.129486757188727660e-05,-9.456279219763236155e-01,-9.457567812748586267e-01,1.288592985350137338e-04,1.445456659341386630e-04,2.560971904996822701e-04
3.890000000000000124e+00,1.000015763483093068e+00,-1.459797806148771540e-05,-2.860416238923800135e-05,1.676403359121410482e-03,1.156336634629273438e-06,-1.130556374083441892e-05,-9.457431008046044418e-01,-9.462195959851362748e-01,4.764951805318829651e-04,1.445773315546792549e-04,2.561582450546495693e-04
3.899999999999999911e+00,1.000016098163652778e+00,-5.519430423261623885e-05,5.214049957952595516e-06,1.669051852919949466e-03,1.061056325482581520e-06,-1.128432104515959594e-05,-9.458575117304768298e-01,-9.468957114841958234e-01,1.038199753719040155e-03,1.446089705725624327e-04,2.562213387566902867e-04
3.910000000000000142e+00,1.000016614151633787e+00,-9.560056966361812284e-05,3.865687961306598264e-05,1.659364819131843713e-03,1.013161599467079621e-06,-1.123121446974863144e-05,-9.459711685149100324e-01,-9.477697074215410966e-01,1.798538906631022343e-03,1.446409957385972863e-04,2.562874991944852354e-04
3.919999999999999929e+00,1.000017303958050441e+00,-1.356471406378956680e-04,7.154725764708885587e-05,1.647406104664975602e-03,1.012794004372842646e-06,-1.114644057482966679e-05,-9.460840850733256424e-01,-9.488221196602403262e-01,2.738034586914643055e-03,1.446737886887427345e-04,2.563576533678446623e-04
3.930000000000000160e+00,1.000018158358171316e+00,-1.751716001513134999e-04,1.037130658290629051e-04,1.633251341951361384e-03,1.059785341897334716e-06,-1.103032254727113845e-05,-9.461962753148971395e-01,-9.500298972189656910e-01,3.833621904068526369e-03,1.447076907797696709e-04,2.564326057346022480e-04
3.939999999999999947e+00,1.000019166600939258e+00,-2.140197214672282975e-04,1.349873517118217086e-04,1.616987486226010261e-03,1.153657842519657918e-06,-1.088331458946691583e-05,-9.463077530008063842e-01,-9.513669302251901438e-01,5.059177224383777823e-03,1.447429954148854512e-04,2.565130200944398808e-04
3.950000000000000178e+00,1.000020316638886353e+00,-2.520462782798809287e-04,1.652085012888205879e-04,1.598712294078625563e-03,1.293626887511619554e-06,-1.070600545806658417e-05,-9.464185316236997103e-01,-9.528046368864030446e-01,6.386105262703387249e-03,1.447799420291751157e-04,2.565994057182052757e-04
3.959999999999999964e+00,1.000021595371741956e+00,-2.891156882238198923e-04,1.942203864906304276e-04,1.578533746414927065e-03,1.478606261267936499e-06,-1.049912097726871374e-05,-9.465286243099342300e-01,-9.543125963953977831e-01,7.783972085463536535e-03,1.448187118427017627e-04,2.566921079851791632e-04
3.970000000000000195e+00,1.000022988896905440e+00,-3.251024901261918214e-04,2.218725044191501049e-04,1.556569419262986143e-03,1.707215884334687872e-06,-1.026352536859440768e-05,-9.466380437453679741e-01,-9.558592138828950757e-01,9.221170137527150146e-03,1.448594254234624660e-04,2.567913036219948708e-04
3.979999999999999982e+00,1.000024482760184963e+00,-3.598916588973354426e-04,2.480201243438791606e-04,1.532945806134225963e-03,1.977791945756940662e-06,-1.000022126052950658e-05,-9.467468021247015253e-01,-9.574124030267469054e-01,1.066560090204539922e-02,1.449021420366720318e-04,2.568970004830362086e-04
3.990000000000000213e+00,1.000026062200584986e+00,-3.933787652113840036e-04,2.725244571454478069e-04,1.507797595896884961e-03,2.288399323247573076e-06,-9.710348266599881840e-06,-9.468549111235728954e-01,-9.589402717261623632e-01,1.208536060258949899e-02,1.449468606947825530e-04,2.570090416571524372e-04
4.000000000000000000e+00,1.000027712383607881e+00,-4.254699900709064866e-04,2.952528601353772821e-04,1.481266910341165694e-03,2.636846151738350697e-06,-9.395180048675671301e-06,-9.469623818919755687e-01,-9.604117963510327982e-01,1.344941445905723648e-02,1.449935227669469447e-04,2.571271135647368311e-04
4.009999999999999787e+00,1.000029418618251453e+00,-4.560820069181240207e-04,3.160790880647929599e-04,1.453502505808767012e-03,3.020700375599048303e-06,-9.056119812860902131e-06,-9.470692250669034973e-01,-9.617974704738647684e-01,1.472824540696132667e-02,1.450420159587230428e-04,2.572507575915317091e-04
4.020000000000000462e+00,1.000031166553783324e+00,-4.851417461022794822e-04,3.348835987226427111e-04,1.424658943424722112e-03,3.437308097608146937e-06,-8.694694217453735686e-06,-9.471754508016632101e-01,-9.630699146738274097e-01,1.589446387216418913e-02,1.450921794380705620e-04,2.573793847249206124e-04
4.030000000000000249e+00,1.000032942353341836e+00,-5.125860582034827114e-04,3.515539188852890391e-04,1.394895732606385658e-03,3.883813518969265834e-06,-8.312545705355529926e-06,-9.472810688089606801e-01,-9.642044349525500380e-01,1.692336614358936134e-02,1.451438098593796204e-04,2.575122926091744091e-04
4.040000000000000036e+00,1.000034732842323359e+00,-5.383612939256103092e-04,3.659850735869837153e-04,1.364376452632728868e-03,4.357180249545469955e-06,-7.911423306170870071e-06,-9.473860884146353412e-01,-9.651795184986138310e-01,1.779343008397847592e-02,1.451966680290002780e-04,2.576486844052539027e-04
4.049999999999999822e+00,1.000036525630520812e+00,-5.624228189948889730e-04,3.780800788097623036e-04,1.333267857137246555e-03,4.854213756196858472e-06,-7.493171985278681479e-06,-9.474905186189254147e-01,-9.659772569570292955e-01,1.848673833810387385e-02,1.452504859575592206e-04,2.577876888478769501e-04
4.060000000000000497e+00,1.000038309207792686e+00,-5.847344827387495302e-04,3.877504948166840115e-04,1.301738966440264388e-03,5.371584709749885750e-06,-7.059720647622250282e-06,-9.475943681621794568e-01,-9.665836889718454339e-01,1.898932080966595284e-02,1.453049740630012816e-04,2.579283809165389130e-04
4.070000000000000284e+00,1.000040073013863218e+00,-6.052680587848019563e-04,3.949170345484087304e-04,1.269960152661626278e-03,5.905852987692797879e-06,-6.613068932151754218e-06,-9.476976455922275777e-01,-9.669890555415753264e-01,1.929140994934776601e-02,1.453598283115713934e-04,2.580698025884675673e-04
4.080000000000000071e+00,1.000041807483475376e+00,-6.240026756361830886e-04,3.995102188410635450e-04,1.238102222553519056e-03,6.453492090113959837e-06,-6.155272958129090908e-06,-9.478003593308836905e-01,-9.671879636217038945e-01,1.938760429082021439e-02,1.454147371209895594e-04,2.582109831978929293e-04
4.089999999999999858e+00,1.000043504068682365e+00,-6.409242537803608395e-04,4.014710677707962775e-04,1.206335502966308796e-03,7.010913730517784162e-06,-5.688430206317407091e-06,-9.479025177374932332e-01,-9.671794553872731237e-01,1.927693764977988361e-02,1.454693878879887499e-04,2.583509590068366890e-04
4.099999999999999645e+00,1.000045155240368633e+00,-6.560249645157729742e-04,4.007518152489341961e-04,1.174828933808609154e-03,7.574492370749273619e-06,-5.214663735968580983e-06,-9.480041291678267257e-01,-9.669669825898840054e-01,1.896285342205726934e-02,1.455234730434096149e-04,2.584887916619038606e-04
4.110000000000000320e+00,1.000046754471410670e+00,-6.693027238837499088e-04,3.973166321367700552e-04,1.143749173287228211e-03,8.140589480046747317e-06,-4.736105952137564771e-06,-9.481052020270676062e-01,-9.665582874649271128e-01,1.845308543785947539e-02,1.455766955796020448e-04,2.586235852903850940e-04
4.120000000000000107e+00,1.000048296203912557e+00,-6.807607330277141381e-04,3.911423416672356042e-04,1.113259720114270421e-03,8.705577311880448917e-06,-4.254882146947369026e-06,-9.482057448160150503e-01,-9.659651936231449243e-01,1.775944880712990170e-02,1.456287740282659836e-04,2.587545020602544099e-04
4.129999999999999893e+00,1.000049775802992924e+00,-6.904070740285703613e-04,3.822191098902488044e-04,1.083520057248144085e-03,9.265862008344380641e-06,-3.773094042867484257e-06,-9.483057661699643148e-01,-9.652033122531481490e-01,1.689754608318388279e-02,1.456794468990473760e-04,2.588807760841582706e-04
4.139999999999999680e+00,1.000051189499479021e+00,-6.982543678485170950e-04,3.705510932266292126e-04,1.054684821593819847e-03,9.817905860078435387e-06,-3.292803565871960875e-06,-9.484052748899856056e-01,-9.642916707270630106e-01,1.588639583707739111e-02,1.457284766081683484e-04,2.590017256069998552e-04
4.150000000000000355e+00,1.000052534323690345e+00,-7.043194985221905595e-04,3.561570250384614423e-04,1.026903003926109672e-03,1.035824856917882696e-05,-2.816017071338953365e-06,-9.485042799664712421e-01,-9.632522723014492749e-01,1.474799233497799643e-02,1.457756529404563746e-04,2.591167634431457145e-04
4.160000000000000142e+00,1.000053808032308922e+00,-7.086234052291173193e-04,3.390707234082607755e-04,1.000317183118757270e-03,1.088352738401017655e-05,-2.344670236706992355e-06,-9.486027905949134809e-01,-9.621095970052809809e-01,1.350680641036750007e-02,1.458207960908152411e-04,2.592254056688059194e-04
4.169999999999999929e+00,1.000055009030101694e+00,-7.111909414347990406e-04,3.193415030541866357e-04,9.750627985630599265e-04,1.139049599585046641e-05,-1.880613821224368328e-06,-9.487008161839102227e-01,-9.608900549755117204e-01,1.218923879160150811e-02,1.458637593255648370e-04,2.593272785742506414e-04
4.179999999999999716e+00,1.000056136288046016e+00,-7.120507979566596118e-04,2.970344754809006943e-04,9.512674644428856241e-04,1.187604210937132279e-05,-1.425600476273544618e-06,-9.487983663552775893e-01,-9.596214044139556032e-01,1.082303805867803129e-02,1.459044312927433042e-04,2.594221239005101154e-04
4.190000000000000391e+00,1.000057189259229595e+00,-7.112354846580730633e-04,2.722307230415035016e-04,9.290503292995084010e-04,1.233720362046298336e-05,-9.812727694080613358e-07,-9.488954509361099410e-01,-9.583321469781509450e-01,9.436696042041010923e-03,1.459427379921941087e-04,2.595098023747688387e-04
4.200000000000000178e+00,1.000058167793759667e+00,-7.087813635492107170e-04,2.450273345269215553e-04,9.085214840703672570e-04,1.277118335582662589e-05,-5.491525621754374045e-07,-9.489920799424874653e-01,-9.570509137714507952e-01,8.058833828963359383e-03,1.459786443962136394e-04,2.595902955526696587e-04
4.209999999999999964e+00,1.000059072053790077e+00,-7.047287244228492417e-04,2.155372921554880004e-04,8.897814215214774154e-04,1.317536234863291180e-05,-1.306318565422803215e-07,-9.490882635544044543e-01,-9.558058551587947926e-01,6.717591604390323566e-03,1.460121556899681848e-04,2.596637059786299773e-04
4.219999999999999751e+00,1.000059902429776715e+00,-6.991218928127732870e-04,1.838892023503433640e-04,8.729205497147977813e-04,1.354731164303552951e-05,2.730348021191883941e-07,-9.491840120814790671e-01,-9.546240474064827675e-01,5.440035325003741984e-03,1.460433180820372694e-04,2.597302556468505941e-04
4.230000000000000426e+00,1.000060659459001577e+00,-6.920093590587310384e-04,1.502268654026550491e-04,8.580187618601986229e-04,1.388480263713379877e-05,6.607363053635419511e-07,-9.492793359189238833e-01,-9.535309286353860214e-01,4.251592716462113813e-03,1.460722191194009211e-04,2.597902827670139914e-04
4.240000000000000213e+00,1.000061343747505216e+00,-6.834439166120369726e-04,1.147086819575897506e-04,8.451450645978998916e-04,1.418581598884498880e-05,1.031509313417444306e-06,-9.493742454933802311e-01,-9.525497758029179973e-01,3.175530309537781017e-03,1.460989874323461986e-04,2.598442368222375620e-04
4.250000000000000000e+00,1.000061955896547561e+00,-6.734827974260198429e-04,7.750689715860715654e-05,8.343572664424815568e-04,1.444854912188676008e-05,1.384540934406116811e-06,-9.494687511982971007e-01,-9.517012334106741411e-01,2.232482212377090783e-03,1.461237918304427775e-04,2.598926719123983986e-04
4.259999999999999787e+00,1.000062496434877879e+00,-6.621877923420913057e-04,3.880668617515901789e-05,8.257017277949643512e-04,1.467142237954359675e-05,1.719169774296046097e-06,-9.495628633187794820e-01,-9.510029033985204494e-01,1.440040079740980382e-03,1.461468396767885692e-04,2.599362384050341035e-04
4.270000000000000462e+00,1.000062965758038436e+00,-6.496253447914540971e-04,-1.194912347213345564e-06,8.192131735965565683e-04,1.485308388202641971e-05,2.034885406597148054e-06,-9.496565919461505967e-01,-9.504690042627528257e-01,8.124123166022831138e-04,1.461683744793512154e-04,2.599756729153579471e-04
4.280000000000000249e+00,1.000063364076072325e+00,-6.358666068617947710e-04,-4.229020569972356098e-05,8.149145693577609408e-04,1.499241314901569549e-05,2.331326334832076510e-06,-9.497499468827731439e-01,-9.501101058598954152e-01,3.601589771222935216e-04,1.461886726582420446e-04,2.600117866786710863e-04
4.290000000000000036e+00,1.000063691370925545e+00,-6.209874477970579341e-04,-8.426218769068874307e-05,8.128170609515522572e-04,1.508852355244779109e-05,2.608276542462085176e-06,-9.498429375381447493e-01,-9.499329446657284182e-01,9.000712758368845383e-05,1.462080394725281582e-04,2.600454523995487932e-04
4.299999999999999822e+00,1.000063947364814743e+00,-6.050684062690024363e-04,-1.268859964618235660e-04,8.129199782108377991e-04,1.514076366586458153e-05,2.865660743988732607e-06,-9.499355728176638314e-01,-9.499403224893474551e-01,4.749671683649274799e-06,1.462268041214283851e-04,2.600775897085849664e-04
4.310000000000000497e+00,1.000064131500754128e+00,-5.881945792389616998e-04,-1.699304736587746586e-04,8.152109020205637342e-04,1.514871757584614295e-05,3.103538467032391288e-06,-9.500278610059121887e-01,-9.501310898336486899e-01,1.032288277364827849e-04,1.462453140673154555e-04,2.601091493867890847e-04
4.320000000000000284e+00,1.000064242936189673e+00,-5.704554418705549967e-04,-2.131598074424862822e-04,8.196657942456257772e-04,1.511220421838586985e-05,3.322097108093139339e-06,-9.501198096467047272e-01,-9.505002132853646035e-01,3.804036386598261656e-04,1.462639286621157859e-04,2.601410965690220678e-04
4.330000000000000071e+00,1.000064280550583495e+00,-5.519445947102086638e-04,-2.563352405378492463e-04,8.262491894893540410e-04,1.503127579878633294e-05,3.521644114287036618e-06,-9.502114254224978129e-01,-9.510389245475010522e-01,8.274991250032068821e-04,1.462830121913704805e-04,2.601743931698319301e-04
4.339999999999999858e+00,1.000064242967357186e+00,-5.327594361732299662e-04,-2.992168235812231198e-04,8.349144473362118783e-04,1.490621534802615710e-05,3.702598449542002103e-06,-9.503027140360266189e-01,-9.517349470309407478e-01,1.432232994914127942e-03,1.463029264811529010e-04,2.602099798267865083e-04
4.350000000000000533e+00,1.000064128590409274e+00,-5.130007602104667353e-04,-3.415651934535414891e-04,8.456040633986418222e-04,1.473753346187417704e-05,3.865481506545464785e-06,-9.503936800972373478e-01,-9.525727943339358239e-01,2.179114236698502603e-03,1.463240232375300138e-04,2.602487576768286459e-04
4.360000000000000320e+00,1.000063935654942782e+00,-4.927722808386055626e-04,-3.831433560671006233e-04,8.582500371642773698e-04,1.452596426162659112e-05,4.010907625231937978e-06,-9.504843270186541515e-01,-9.535341334891764831e-01,3.049806470522287323e-03,1.463466363090199038e-04,2.602915703291408533e-04
4.370000000000000107e+00,1.000063662291981625e+00,-4.721800869536753754e-04,-4.237184532004076602e-04,8.727742943282530566e-04,1.427246060754373424e-05,4.139574374930285844e-06,-9.505746569223043618e-01,-9.545982045757964718e-01,4.023547653492090016e-03,1.463710740743809726e-04,2.603391864102189146e-04
4.379999999999999893e+00,1.000063306605510016e+00,-4.513320324747281285e-04,-4.630634934288359252e-04,8.890891609984549358e-04,1.397818858819935678e-05,4.252252750664572574e-06,-9.506646705611828674e-01,-9.557422872019603055e-01,5.077616640777491905e-03,1.463976121636179886e-04,2.603922830739513472e-04
4.389999999999999680e+00,1.000062866760796698e+00,-4.303370683507246400e-04,-5.009590279558979444e-04,9.070978868815599916e-04,1.364452130134810731e-05,4.349777424780300836e-06,-9.507543672580093252e-01,-9.569422034824744960e-01,6.187836224465136960e-03,1.464264867190231685e-04,2.604514308823802082e-04
4.400000000000000355e+00,1.000062341081987549e+00,-4.093045242818078920e-04,-5.371947531833545049e-04,9.266952142965490967e-04,1.327303193487842380e-05,4.433037183360689970e-06,-9.508437448636696265e-01,-9.581728464806575918e-01,7.329101616987998211e-03,1.464578883911562233e-04,2.605170804479417512e-04
4.410000000000000142e+00,1.000061728156784957e+00,-3.883433491359434956e-04,-5.715710231374847598e-04,9.477679896221316048e-04,1.286548615023345906e-05,4.502965663155161591e-06,-9.509327997373508978e-01,-9.594087226655685363e-01,8.475922928217621138e-03,1.464919572504997096e-04,2.605895512148848070e-04
4.419999999999999929e+00,1.000061026945603615e+00,-3.675613199686958259e-04,-6.039002563613504303e-04,9.701958135668583899e-04,1.242383376560775624e-05,4.560532489345359272e-06,-9.510215267498554059e-01,-9.606244967607430185e-01,9.602970010887600452e-03,1.465287787715674331e-04,2.606690227295871409e-04
4.429999999999999716e+00,1.000060236892442056e+00,-3.470642302688713631e-04,-6.340082235553902695e-04,9.938517264570338738e-04,1.195019973248778408e-05,4.606734897825975855e-06,-9.511099193110732486e-01,-9.617955274304186286e-01,1.068560811934539737e-02,1.465683810188486030e-04,2.607555287057472526e-04
4.440000000000000391e+00,1.000059358034423695e+00,-3.269550685521052115e-04,-6.617352040677914118e-04,1.018602924569210868e-03,1.144687439687075275e-05,4.642589908194995932e-06,-9.511979694220308312e-01,-9.628983825603135704e-01,1.170041313828269237e-02,1.466107331326182875e-04,2.608489541309211290e-04
4.450000000000000178e+00,1.000058391106913636e+00,-3.073331987092065530e-04,-6.869370012689209352e-04,1.044311503392019932e-03,1.091630303591115005e-05,4.669127095750822324e-06,-9.512856677513406023e-01,-9.639113234341372127e-01,1.262565568279665207e-02,1.466557451777258242e-04,2.609490356089150254e-04
4.459999999999999964e+00,1.000057337641064859e+00,-2.882935535910685610e-04,-7.094858088587751395e-04,1.070835223586763269e-03,1.036107466188439481e-05,4.687381992899057826e-06,-9.513730037353311797e-01,-9.648147478712688629e-01,1.344174413593765376e-02,1.467032693832363746e-04,2.610553650395086578e-04
4.469999999999999751e+00,1.000056200050706723e+00,-2.699258531852893601e-04,-7.292709222223980187e-04,1.098028295328416261e-03,9.783910088204971598e-06,4.698390132917663612e-06,-9.514599657005937683e-01,-9.655915833579447050e-01,1.413161765735088810e-02,1.467531027629059143e-04,2.611673966705918559e-04
4.480000000000000426e+00,1.000054981705633672e+00,-2.523138584217666613e-04,-7.461992910358403001e-04,1.125742176647966108e-03,9.187649257160961867e-06,4.703181732143521621e-06,-9.515465410071475283e-01,-9.662276223521815144e-01,1.468108134503400171e-02,1.468049910709963738e-04,2.612844574552131149e-04
4.490000000000000213e+00,1.000053686988603641e+00,-2.355346711495594832e-04,-7.601959114085136233e-04,1.153826381363653271e-03,8.575237834789228343e-06,4.702776991445906273e-06,-9.516327162099703640e-01,-9.667117932463047403e-01,1.507907703633441961e-02,1.468586340133500761e-04,2.614057605621056268e-04
4.500000000000000000e+00,1.000052321333634753e+00,-2.196580901650563192e-04,-7.712040578955539627e-04,1.182129292181850842e-03,7.949713086747344499e-06,4.698181983386170520e-06,-9.517184772362343725e-01,-9.670363619013462309e-01,1.531788466511186005e-02,1.469136915993420663e-04,2.615304217912228779e-04
4.509999999999999787e+00,1.000050891243634998e+00,-2.047460323622004382e-04,-7.791853577062050982e-04,1.210498974567421728e-03,7.314189058027164460e-06,4.690385079278948911e-06,-9.518038095752092698e-01,-9.671970601936515921e-01,1.539325061844232061e-02,1.469697914921710611e-04,2.616574785523351210e-04
4.520000000000000462e+00,1.000049404285781485e+00,-1.908520271305235306e-04,-7.841197113420302067e-04,1.238783987027626977e-03,6.671841089862900931e-06,4.680353859939275392e-06,-9.518886984774999060e-01,-9.671931396021788974e-01,1.530444112467901907e-02,1.470265371857767348e-04,2.617859109910192217e-04
4.530000000000000249e+00,1.000047869063671602e+00,-1.780207910635786084e-04,-7.860050656996816912e-04,1.266834183521612723e-03,6.025889718581581667e-06,4.669032445655015193e-06,-9.519731291600532774e-01,-9.670273494806328474e-01,1.505422032057954738e-02,1.470835168169196648e-04,2.619146647575565368e-04
4.540000000000000036e+00,1.000046295165768484e+00,-1.662878888750126999e-04,-7.848570473432993355e-04,1.294501503798203444e-03,5.379584013211599470e-06,4.657339174960283245e-06,-9.520570870132019081e-01,-9.667058412665929801e-01,1.464875425339103206e-02,1.471403123986276954e-04,2.620426748631832226e-04
4.549999999999999822e+00,1.000044693090272219e+00,-1.556794851688554063e-04,-7.807084651686910758e-04,1.321640747576509822e-03,4.736184421108550441e-06,4.646164558175042805e-06,-9.521405578059212171e-01,-9.662380014454082788e-01,1.409744363948711200e-02,1.471965092507962545e-04,2.621688900124041766e-04
4.560000000000000497e+00,1.000043074147175082e+00,-1.462121903920500824e-04,-7.736086930238016048e-04,1.348110328615456915e-03,4.098945203365913591e-06,4.636369430435319508e-06,-9.522235278854378482e-01,-9.656362175761864508e-01,1.341268969074862170e-02,1.472517053933939139e-04,2.622922967747687295e-04
4.570000000000000284e+00,1.000041450338871929e+00,-1.378930029291329453e-04,-7.636229439973052802e-04,1.373773004868024611e-03,3.471096554035495862e-06,4.628783230033638211e-06,-9.523059843674227531e-01,-9.649155830691509284e-01,1.260959870172813010e-02,1.473055206655755683e-04,2.624119429450733065e-04
4.580000000000000071e+00,1.000039834221277069e+00,-1.307193479005835652e-04,-7.508314490212501758e-04,1.398496581082337136e-03,2.855826508866978729e-06,4.624202331221119440e-06,-9.523879153130822006e-01,-9.640935476488401434e-01,1.170563233575790292e-02,1.473576053360550232e-04,2.625269594571655318e-04
4.589999999999999858e+00,1.000038238747946950e+00,-1.246792118180337246e-04,-7.353285531388580043e-04,1.422154580393102411e-03,2.256262760080168613e-06,4.623388366055499298e-06,-9.524693098897661914e-01,-9.631895215207399996e-01,1.072021163097382213e-02,1.474076479817891907e-04,2.626365802387287118e-04
4.600000000000000533e+00,1.000036677100293536e+00,-1.197513708528236554e-04,-7.172217432522111705e-04,1.444626881641901698e-03,1.675454503312691861e-06,4.627066477214653792e-06,-9.525501585119267034e-01,-9.622244421579617679e-01,9.674283646035050643e-03,1.474553824243867849e-04,2.627401594526013184e-04
4.610000000000000320e+00,1.000035162507289854e+00,-1.159057091117863348e-04,-6.966306213783068305e-04,1.465800319371698968e-03,1.116354451067999871e-06,4.635923452703153283e-06,-9.526304529597398041e-01,-9.612203133225744045e-01,8.589860362834563987e-03,1.475005935391444087e-04,2.628371856443489918e-04
4.620000000000000107e+00,1.000033708058539084e+00,-1.131036220090049082e-04,-6.736858374017086698e-04,1.485569243658754150e-03,5.818011534840434715e-07,4.650605703787484025e-06,-9.527101864731083447e-01,-9.601997264202459803e-01,7.489539947137626927e-03,1.475431217772893498e-04,2.629272923899694803e-04
4.629999999999999893e+00,1.000032326514738834e+00,-1.112984985983011459e-04,-6.485279950193807794e-04,1.503836037172167185e-03,7.450177184398737823e-08,4.671717059001328821e-06,-9.527893538193877854e-01,-9.591853745495679817e-01,6.396020730180153845e-03,1.475828662768613041e-04,2.630102651652865831e-04
4.639999999999999680e+00,1.000031030119774567e+00,-1.104362756120582116e-04,-6.213065440351075086e-04,1.520511587086497687e-03,-4.029845472067377695e-07,4.699816359342923017e-06,-9.528679513337044993e-01,-9.581995696458277534e-01,5.331618312123223742e-03,1.476197864764432265e-04,2.630860442469629135e-04
4.650000000000000355e+00,1.000029830418655008e+00,-1.104560549604622618e-04,-5.921786713902960683e-04,1.535515709715331309e-03,-8.482625484099619134e-07,4.735414852501769290e-06,-9.529459769314742035e-01,-9.572637729356231473e-01,4.317796004148962905e-03,1.476539021877282015e-04,2.631547235965037146e-04
4.660000000000000142e+00,1.000028738085401159e+00,-1.112907756028594440e-04,-5.613082023340106030e-04,1.548777525982035583e-03,-1.259115849177628465e-06,4.778973396756330073e-06,-9.530234300934027347e-01,-9.563981485203063571e-01,3.374718426903575066e-03,1.476852921282079828e-04,2.632165457929769303e-04
4.669999999999999929e+00,1.000027762764822414e+00,-1.128679300287115838e-04,-5.288645219625789365e-04,1.560235786097508579e-03,-1.633520883147719534e-06,4.830899497734030244e-06,-9.531003118239181893e-01,-9.556211493043738070e-01,2.520837480455594744e-03,1.477140909611313838e-04,2.632718932020772229e-04
4.679999999999999716e+00,1.000026912931652134e+00,-1.151103150958033183e-04,-4.950215260281759901e-04,1.569839142072620769e-03,-1.969659670186999031e-06,4.891544213185132459e-06,-9.531766245847280716e-01,-9.549491436952771695e-01,1.772519110549067474e-03,1.477404849350733441e-04,2.633212756875114025e-04
4.690000000000000391e+00,1.000026195770219228e+00,-1.179368066802085702e-04,-4.599566084613681757e-04,1.577546366954473518e-03,-2.265931285635810106e-06,4.961198971979018265e-06,-9.532523722058057203e-01,-9.543960905428160446e-01,1.143718337010375717e-03,1.477647062578588805e-04,2.633653152697146282e-04
4.700000000000000178e+00,1.000025617077122453e+00,-1.212631475040150186e-04,-4.238496915130101706e-04,1.583326519939798165e-03,-2.520961912287145430e-06,5.040092363393244963e-06,-9.533275597767129073e-01,-9.539732686818993557e-01,6.457089051864414730e-04,1.477870263779764359e-04,2.634047282250584487e-04
4.709999999999999964e+00,1.000025181188871182e+00,-1.250027376259467123e-04,-3.868823028373272774e-04,1.587159056785243053e-03,-2.733613371202631328e-06,5.128386961177972977e-06,-9.534021935216033805e-01,-9.536890662169849042e-01,2.868726953815567264e-04,1.478077483795612191e-04,2.634403051868794421e-04
4.719999999999999751e+00,1.000024890935723443e+00,-1.290674174045812115e-04,-3.492367022527782827e-04,1.589033885202030929e-03,-2.902990041797770960e-06,5.226176253619426065e-06,-9.534762806617139708e-01,-9.535488333673241002e-01,7.255270561012597133e-05,1.478271987211941287e-04,2.634728898587290757e-04
4.730000000000000426e+00,1.000024747622267229e+00,-1.333682332661473931e-04,-3.110950593728983643e-04,1.588951365191202487e-03,-3.028444097444374519e-06,5.333481755724543345e-06,-9.535498292693209699e-01,-9.535548013075938467e-01,4.972038272867829218e-06,1.478457185667049088e-04,2.635033569715616864e-04
4.740000000000000213e+00,1.000024751034574999e+00,-1.378161773158882600e-04,-2.726386818368037204e-04,1.586922254544289018e-03,-3.109578999881029883e-06,5.450250382575687577e-06,-9.536228481172516203e-01,-9.537060680184187289e-01,8.321990116705400148e-05,1.478636549620621012e-04,2.635325901194640608e-04
4.750000000000000000e+00,1.000024899473086482e+00,-1.423228927055565684e-04,-2.340472925269389823e-04,1.582967600002293520e-03,-3.146251213708992205e-06,5.576352163780378964e-06,-9.536953465280681996e-01,-9.539986507355018297e-01,3.033042074336280087e-04,1.478813521127229197e-04,2.635614600876579061e-04
4.759999999999999787e+00,1.000025189809753190e+00,-1.468013376869562576e-04,-1.954983529747499646e-04,1.577118574832536138e-03,-3.138570120882388458e-06,5.711578377744805703e-06,-9.537673342267660725e-01,-9.544256031840084864e-01,6.582689572424239377e-04,1.478991430025985065e-04,2.635908042489809588e-04
4.770000000000000462e+00,1.000025617567368519e+00,-1.511664024157688890e-04,-1.571664291530997545e-04,1.569416263847137408e-03,-3.086896134068924122e-06,5.855640181250035084e-06,-9.538388212006216893e-01,-9.549771944356284514e-01,1.138373235006734374e-03,1.479173415779183891e-04,2.636214075368847887e-04
4.780000000000000249e+00,1.000026177018582318e+00,-1.553354737911332687e-04,-1.192225950617446621e-04,1.559911397148035575e-03,-2.991837026745507730e-06,6.008167804586774472e-06,-9.539098175693175863e-01,-9.556411449564488070e-01,1.731327387131173208e-03,1.479362356912941872e-04,2.636539854428132656e-04
4.790000000000000036e+00,1.000026861301668069e+00,-1.592289448921899370e-04,-8.183386894684718956e-05,1.548664034140105833e-03,-2.854242516597692482e-06,6.168710375425702623e-06,-9.539803334680085900e-01,-9.564029142503036596e-01,2.422580782295061762e-03,1.479560809692123235e-04,2.636891693883480770e-04
4.799999999999999822e+00,1.000027662549882290e+00,-1.627706668692863157e-04,-4.516267666846799511e-05,1.535743199605438302e-03,-2.675197156904159476e-06,6.336736425833116333e-06,-9.540503789454188865e-01,-9.572460334676936577e-01,3.195654522274818474e-03,1.479770957291742448e-04,2.637274947443479789e-04
4.810000000000000497e+00,1.000028572031056884e+00,-1.658883424306686948e-04,-9.366336645291966598e-06,1.521226473876453357e-03,-2.456011607830856881e-06,6.511635126590742154e-06,-9.541199638783932624e-01,-9.581524754651467024e-01,4.032511586753414860e-03,1.479994570315280237e-04,2.637693916669459071e-04
4.820000000000000284e+00,1.000029580294054199e+00,-1.685138613018663262e-04,2.540343903941550058e-05,1.505199539382619765e-03,-2.198212375661448956e-06,6.692718281478373745e-06,-9.541890979037626064e-01,-9.591030540814817762e-01,4.913956177719211449e-03,1.480232979145307205e-04,2.638151788363352068e-04
4.830000000000000071e+00,1.000030677318748396e+00,-1.705835791929375647e-04,5.900103240232000329e-05,1.487755686073000388e-03,-1.903530122717876799e-06,6.879223101697248696e-06,-9.542577903677157414e-01,-9.600778438593774444e-01,5.820053491661747284e-03,1.480487058187508200e-04,2.638650600947922698e-04
4.839999999999999858e+00,1.000031852666336762e+00,-1.720385428592491523e-04,9.128740062897883938e-05,1.468995278434013542e-03,-1.573886663863269601e-06,7.070315767429733704e-06,-9.543260502923646138e-01,-9.610566110931493267e-01,6.730560800784677299e-03,1.480757221743272370e-04,2.639191238993365829e-04
4.850000000000000533e+00,1.000033095627067325e+00,-1.728246647590647408e-04,1.221305540922415966e-04,1.449025187026661138e-03,-1.211380776857306075e-06,7.265095769950766019e-06,-9.543938863586048926e-01,-9.620192469324075901e-01,7.625360573802713107e-03,1.481043430912599415e-04,2.639773454453653301e-04
4.860000000000000320e+00,1.000034395362680462e+00,-1.728928515747105252e-04,1.514060340122465038e-04,1.427958187658798662e-03,-8.182729633065360712e-07,7.462601014024877357e-06,-9.544613069040353004e-01,-9.629461933183909306e-01,8.484886414355624976e-03,1.481345210675239150e-04,2.640395912514303944e-04
4.870000000000000107e+00,1.000035741041288340e+00,-1.721990914572293452e-04,1.789973913649828686e-04,1.405912331484365611e-03,-3.969693044242834655e-07,7.661813646847586708e-06,-9.545283199342805558e-01,-9.638188527725088939e-01,9.290532838228369311e-03,1.481661676085751893e-04,2.641056259542473583e-04
4.879999999999999893e+00,1.000037121962722431e+00,-1.707045052662978062e-04,2.047966674641715887e-04,1.383010289481229407e-03,4.999543878236847940e-08,7.861666566808075041e-06,-9.545949331458758458e-01,-9.646199734886918842e-01,1.002504034281602799e-02,1.481991566381656630e-04,2.641751210372689229e-04
4.889999999999999680e+00,1.000038527672792554e+00,-1.683753673025624562e-04,2.287048753994000070e-04,1.359378674901305910e-03,5.199753279632144917e-07,8.061050553144010302e-06,-9.546611539586420392e-01,-9.653340017916005600e-01,1.067284783295855029e-02,1.482333285705729053e-04,2.642476651828484790e-04
4.900000000000000355e+00,1.000039948065285955e+00,-1.651831010689780368e-04,2.506324802510220373e-04,1.335147347409154465e-03,1.010231198333045909e-06,8.258821946381992600e-06,-9.547269895554967301e-01,-9.659473947974382968e-01,1.122040524194153725e-02,1.482684949113606022e-04,2.643227759426824974e-04
4.910000000000000142e+00,1.000041373470858641e+00,-1.611042554574729864e-04,2.704998747585735737e-04,1.310448702727646771e-03,1.517948904624205742e-06,8.453810799536437990e-06,-9.547924469275390624e-01,-9.664488870346594762e-01,1.165644010712037042e-02,1.483044432550360099e-04,2.643999124063434181e-04
4.919999999999999929e+00,1.000042794732374229e+00,-1.561204664489872261e-04,2.882378459327648618e-04,1.285416951689901527e-03,2.040257711362605687e-06,8.644829411576632794e-06,-9.548575329224064934e-01,-9.668297058276204003e-01,1.197217290521385841e-02,1.483409425521919824e-04,2.644784885694750898e-04
4.929999999999999716e+00,1.000044203266485798e+00,-1.502184089553327640e-04,3.037880270082024634e-04,1.260187392654975010e-03,2.574248681237787287e-06,8.830681147822551483e-06,-9.549222542939488356e-01,-9.670837313930702450e-01,1.216147709912136603e-02,1.483777485270964993e-04,2.645578870981157849e-04
4.940000000000000391e+00,1.000045591111588195e+00,-1.433897428414671906e-04,3.171033281687012551e-04,1.234895681279716412e-03,3.116992921469246534e-06,9.010169446821498354e-06,-9.549866177514242382e-01,-9.672075988218061804e-01,1.222098107038199419e-02,1.484146091350976740e-04,2.646374732195866386e-04
4.950000000000000178e+00,1.000046950962435455e+00,-1.356310564712881386e-04,3.281483386694155398e-04,1.209677101650366224e-03,3.665559555670684535e-06,9.182106909971158963e-06,-9.550506300066203824e-01,-9.672007403884975707e-01,1.215011038187722818e-02,1.484512699605782166e-04,2.647166084759344784e-04
4.959999999999999964e+00,1.000048276191987995e+00,-1.269438103464385454e-04,3.368996923557856463e-04,1.184665842764296827e-03,4.217033297573469686e-06,9.345324368730412184e-06,-9.551142978174623765e-01,-9.670653679234869626e-01,1.195107010602461384e-02,1.484874794657405918e-04,2.647946641070042517e-04
4.969999999999999751e+00,1.000049560861129283e+00,-1.173342825849213222e-04,3.433463881588677481e-04,1.159994284314830272e-03,4.768531512875691589e-06,9.498679824700180174e-06,-9.551776280268412522e-01,-9.668063962631254782e-01,1.162876823628425371e-02,1.485229940110734288e-04,2.648710338384319130e-04
4.980000000000000426e+00,1.000050799717107974e+00,-1.068135171445609070e-04,3.474900569447415062e-04,1.135792295670136429e-03,5.317220666205631539e-06,9.641067160120532994e-06,-9.552406275956162318e-01,-9.664313100421754177e-01,1.119068244655920842e-02,1.485575825778295996e-04,2.649451458920371039e-04
4.990000000000000213e+00,1.000051988181594576e+00,-9.539727486499408212e-05,3.493451661213399745e-04,1.112186551851301886e-03,5.860332061494789822e-06,9.771424520341436608e-06,-9.553033036288948177e-01,-9.659499772762897285e-01,1.064667364739495248e-02,1.485910311307803275e-04,2.650164740305438471e-04
5.000000000000000000e+00,1.000053122329348287e+00,-8.310598660925567626e-05,3.489391536617655908e-04,1.089299870205112999e-03,6.395176795708840352e-06,9.888742275470912215e-06,-9.553656633948477417e-01,-9.653744142797071603e-01,1.000875088485946376e-02,1.486231465669879740e-04,2.650845474927443490e-04
5.009999999999999787e+00,1.000054198858567167e+00,-6.996470705807415465e-05,3.463124836857336508e-04,1.067250571334684046e-03,6.919159857662654346e-06,9.992070475539070569e-06,-9.554277143355074386e-01,-9.647185074504898150e-01,9.290793114982431877e-03,1.486537602035020104e-04,2.651489596807721227e-04
5.020000000000000462e+00,1.000055215054038493e+00,-5.600306706957963894e-05,3.415186164408103085e-04,1.046151867696854627e-03,7.429793315374950987e-06,1.008052572193688356e-05,-9.554894640691086183e-01,-9.639976983128417665e-01,8.508234243733184612e-03,1.486827307620012281e-04,2.652093754866857722e-04
5.030000000000000249e+00,1.000056168744189788e+00,-4.125522198356668449e-05,3.346238864277604965e-04,1.026111283100226328e-03,7.924708546519681812e-06,1.015329738764786056e-05,-9.555509203836992649e-01,-9.632286389166432317e-01,7.677718532943976319e-03,1.487099468149042454e-04,2.652655371675471940e-04
5.040000000000000036e+00,1.000057058253274622e+00,-2.575979283585369295e-05,3.257072835014006903e-04,1.007230106143184103e-03,8.401667477966097018e-06,1.020965312892471610e-05,-9.556120912218646346e-01,-9.624288252449620940e-01,6.816734023097422920e-03,1.487353286631754425e-04,2.653172686903904065e-04
5.049999999999999822e+00,1.000057882349854044e+00,-9.559797168595375472e-06,3.148601330219657612e-04,9.896028804190410734e-04,8.858572810082554824e-06,1.024894364260698884e-05,-9.556729846565994446e-01,-9.616162166612570728e-01,5.943232004657674969e-03,1.487588296218738315e-04,2.653644785035602638e-04
5.060000000000000497e+00,1.000058640192786896e+00,7.297434023524354125e-06,3.021856725099238421e-04,9.733169340867381912e-04,9.293477211199402212e-06,1.027060663473575961e-05,-9.557336088584230671e-01,-9.608088496334574735e-01,5.075240775034390792e-03,1.487804366972307808e-04,2.654071607006702749e-04
5.070000000000000284e+00,1.000059331275923613e+00,2.476035667915094319e-05,2.877985237353382179e-04,9.584519511626031366e-04,9.704591476112300695e-06,1.027416997802408281e-05,-9.557939720540788997e-01,-9.600244540001984239e-01,4.230481946119507737e-03,1.488001706459434056e-04,2.654453945720725017e-04
5.080000000000000071e+00,1.000059955372736953e+00,4.277333473182661942e-05,2.718240607206343497e-04,9.450795866330263719e-04,1.009029165006755233e-05,1.025925404760296976e-05,-9.558540824772386868e-01,-9.592800798967702214e-01,3.425997419531558001e-03,1.488180854166588506e-04,2.654793425655999073e-04
5.089999999999999858e+00,1.000060512482009445e+00,6.127678494263461386e-05,2.543976757198410403e-04,9.332631272219052507e-04,1.044912512619170677e-05,1.022557323609446269e-05,-9.559139483118035407e-01,-9.585917431404862299e-01,2.677794828682699118e-03,1.488342669821596654e-04,2.655092466969932730e-04
5.100000000000000533e+00,1.000061002775742391e+00,8.020734823917482809e-05,2.356639468248211255e-04,9.230571993720194587e-04,1.077981572979045230e-05,1.017293666025994853e-05,-9.559735776285949171e-01,-9.579740963961179689e-01,2.000518767523040958e-03,1.488488315822246390e-04,2.655354234790685553e-04
5.110000000000000320e+00,1.000061426550354016e+00,9.949808983929194558e-05,2.157757124071321469e-04,9.145075257185418917e-04,1.108126780734779840e-05,1.010124808203428248e-05,-9.560329783162676565e-01,-9.574401328137528422e-01,1.407154497485200474e-03,1.488619234054105902e-04,2.655582574651038641e-04
5.120000000000000107e+00,1.000061784182160629e+00,1.190787299018623808e-04,1.948930591018661342e-04,9.076507310475025615e-04,1.135256934143923233e-05,1.001050507651396213e-05,-9.560921580075859572e-01,-9.570009280694438125e-01,9.087700618578595886e-04,1.488737117514249918e-04,2.655781935199108545e-04
5.129999999999999893e+00,1.000062076088052088e+00,1.388759058504185752e-04,1.731822314480002472e-04,9.025141984443559853e-04,1.159299411518927348e-05,9.900797488268210788e-06,-9.561511240021548508e-01,-9.566654258603526362e-01,5.143018581978011207e-04,1.488843877237969225e-04,2.655957279626974810e-04
5.139999999999999680e+00,1.000062302692155347e+00,1.588134668780869169e-04,1.508144725918441134e-04,8.991159760499552959e-04,1.180200295143355132e-05,9.772305225055751091e-06,-9.562098831869513260e-01,-9.564402709311999873e-01,2.303877442486528882e-04,1.488941605129301242e-04,2.656113987422603628e-04
5.150000000000000355e+00,1.000062464399150031e+00,1.788128004837524797e-04,1.279648066126137752e-04,8.974647345549868760e-04,1.197924405248626863e-05,9.625295444559906540e-06,-9.562684419560274485e-01,-9.563296926587165903e-01,6.125070268914737303e-05,1.489032533393946629e-04,2.656257748212542680e-04
5.160000000000000142e+00,1.000062561574775355e+00,1.987931902283965986e-04,1.048107740217539389e-04,8.975597752812671665e-04,1.212455246648218544e-05,9.460119195025703772e-06,-9.563268061308151102e-01,-9.563354411184994408e-01,8.634987684303910467e-06,1.489118991333913283e-04,2.656394449724874818e-04
5.169999999999999929e+00,1.000062594533884575e+00,2.186722032546089135e-04,8.153113280367349698e-05,8.993910884210105667e-04,1.223794870578421967e-05,9.277207574648473637e-06,-9.563849808825800602e-01,-9.564567764278386619e-01,7.179554525863785506e-05,1.489203360329864070e-04,2.656530061886375194e-04
5.179999999999999716e+00,1.000062563536242788e+00,2.383661054969934392e-04,5.830453799220036595e-05,9.029394607347454495e-04,1.231963654205809922e-05,9.077067477207604768e-06,-9.564429706584588464e-01,-9.566905110223475894e-01,2.475403638887149825e-04,1.489288027888173503e-04,2.656670519336490344e-04
5.190000000000000391e+00,1.000062468790126058e+00,2.577903019399865056e-04,3.530821320504713115e-05,9.081766317466906727e-04,1.237000000145474874e-05,8.860276992770832249e-06,-9.565007791126323156e-01,-9.570311034078482493e-01,5.303242952158954441e-04,1.489375341630534168e-04,2.656821604465342546e-04
5.200000000000000178e+00,1.000062310463546655e+00,2.768597987634017349e-04,1.271662778243623268e-05,9.150654972242971714e-04,1.238959958205195732e-05,8.627480532347261576e-06,-9.565584090440280018e-01,-9.574708008546157778e-01,9.123918105877460404e-04,1.489467564133067803e-04,2.656988833353857160e-04
5.209999999999999964e+00,1.000062088702798446e+00,2.954896837632704125e-04,-9.299806805981656449e-06,9.235603584876171147e-04,1.237916771442111977e-05,8.379383744202117398e-06,-9.566158623419286355e-01,-9.579998274912854273e-01,1.383965149356743791e-03,1.489566829493192235e-04,2.657177346754302505e-04
5.219999999999999751e+00,1.000061803657833037e+00,3.135956210520795097e-04,-3.057600780803464147e-05,9.336072158652326250e-04,1.233960348504039100e-05,8.116748287242451400e-06,-9.566731399407385483e-01,-9.586066133308331905e-01,1.933473390094610916e-03,1.489675102471845771e-04,2.657391808309483849e-04
5.230000000000000426e+00,1.000061455513808983e+00,3.310943557318324847e-04,-5.095344619730689749e-05,9.451441043975400674e-04,1.227196664138688907e-05,7.840386523542625252e-06,-9.567302417850257479e-01,-9.592780589398204327e-01,2.547817154794710000e-03,1.489794141014841528e-04,2.657636312017874758e-04
5.240000000000000213e+00,1.000061044528013143e+00,3.479042239967765934e-04,-7.028131332674326741e-05,9.581014696860574564e-04,1.217747089701889865e-05,7.551156187819815456e-06,-9.567871668058091084e-01,-9.599998297609220188e-01,3.212662955112893098e-03,1.489925462883134400e-04,2.657914300840946709e-04
5.250000000000000000e+00,1.000060571071207161e+00,3.639456639595777063e-04,-8.841761746787041721e-05,9.724025815996582226e-04,1.205747655489515335e-05,7.249955086621562900e-06,-9.568439129089021389e-01,-9.607566735313852746e-01,3.912760622483128781e-03,1.490070317048837185e-04,2.658228498186865352e-04
5.259999999999999787e+00,1.000060035672338143e+00,3.791417224031985614e-04,-1.052301993984175574e-04,9.879639833757776317e-04,1.191348246764779765e-05,6.937715874297181791e-06,-9.569004769759085205e-01,-9.615327538172840915e-01,4.632276841375546766e-03,1.490229660424857629e-04,2.658580853678316203e-04
5.270000000000000462e+00,1.000059439065468014e+00,3.934185526374768299e-04,-1.205976572735675470e-04,1.004695973497020953e-03,1.174711735458109996e-05,6.615400946638561253e-06,-9.569568548782944051e-01,-9.623119924130298930e-01,5.355137534735464507e-03,1.490404140392519085e-04,2.658972504467893572e-04
5.280000000000000249e+00,1.000058782237648769e+00,4.067058986805488583e-04,-1.344101722201530510e-04,1.022503117581502821e-03,1.156013049684891183e-05,6.283997486551580107e-06,-9.570130415047476413e-01,-9.630784132419106802e-01,6.065371737163015482e-03,1.490594083479637841e-04,2.659403752989231151e-04
5.290000000000000036e+00,1.000058066476486207e+00,4.189375610864114132e-04,-1.465702274086023939e-04,1.041284787398735799e-03,1.135438183457926470e-05,5.944512689411591286e-06,-9.570690308017925085e-01,-9.638164804374725891e-01,6.747449635680123105e-03,1.490799490437689600e-04,2.659874061778921828e-04
5.299999999999999822e+00,1.000057293416025894e+00,4.300518398966681442e-04,-1.569932147624525246e-04,1.060935724012250373e-03,1.113183149265853188e-05,5.597969189019671872e-06,-9.571248158274653361e-01,-9.645114234850893364e-01,7.386607657624008963e-03,1.491020037838842538e-04,2.660382065600153112e-04
5.310000000000000497e+00,1.000056465079679713e+00,4.399919504024814689e-04,-1.656079249366609418e-04,1.081346621955073554e-03,1.089452876537884279e-05,5.245400698497550108e-06,-9.571803888175685060e-01,-9.651495426521664589e-01,7.969153834597916472e-03,1.491255086191308680e-04,2.660925600814767478e-04
5.320000000000000284e+00,1.000055583918841862e+00,4.487064076581791282e-04,-1.723569177093149272e-04,1.102404731264862870e-03,1.064460059452572534e-05,4.887847873920236437e-06,-9.572357412638741181e-01,-9.657184884254674806e-01,8.482747161593352098e-03,1.491503694450719674e-04,2.661501751544115280e-04
5.330000000000000071e+00,1.000054652845978831e+00,4.561493759856608313e-04,-1.771967714634931741e-04,1.123994474141985127e-03,1.038423957951149539e-05,4.526354402889387939e-06,-9.572908640033529482e-01,-9.662075092929383047e-01,8.916645289585384271e-03,1.491764640674553581e-04,2.662106911814898780e-04
5.339999999999999858e+00,1.000053675260992314e+00,4.622809800492957044e-04,-1.800982119577350913e-04,1.145998072945418871e-03,1.011569156369353065e-05,4.161963314432084037e-06,-9.573457473173837551e-01,-9.666076629407546195e-01,9.261915623370907749e-03,1.492036448449399926e-04,2.662736862517611769e-04
5.350000000000000533e+00,1.000052655069814778e+00,4.670675744562340385e-04,-1.810461220752477521e-04,1.168296186208732552e-03,9.841242846024318843e-06,3.795713501950604417e-06,-9.574003810396291003e-01,-9.669119867670932233e-01,9.511605727464173335e-03,1.492317418593810767e-04,2.663386861647687454e-04
5.360000000000000320e+00,1.000051596694299105e+00,4.704819692480095134e-04,-1.800394356749711723e-04,1.190768549340643755e-03,9.563207072703703546e-06,3.428636446768107636e-06,-9.574547546711207335e-01,-9.671156245235824622e-01,9.660869852461700935e-03,1.492605665525789844e-04,2.664051746048556879e-04
5.370000000000000107e+00,1.000050505072621831e+00,4.725036090916332897e-04,-1.770909200199496014e-04,1.213294616672323410e-03,9.283911869041872993e-06,3.061753126435603701e-06,-9.575088575009335079e-01,-9.672159068630887813e-01,9.707049362155292446e-03,1.492899157576759752e-04,2.664726042440612730e-04
5.379999999999999893e+00,1.000049385649662392e+00,4.731187044493003987e-04,-1.722268525075373153e-04,1.235754201525943868e-03,9.005685277212048640e-06,2.696071089396340646e-06,-9.575626787306357190e-01,-9.672123845770047579e-01,9.649705846369016279e-03,1.493195760432655759e-04,2.665404085433475956e-04
5.389999999999999680e+00,1.000048244356923188e+00,4.723203135018612755e-04,-1.654865985514150097e-04,1.258028111006333476e-03,8.730842070849062278e-06,2.332581675875364539e-06,-9.576162076006790036e-01,-9.671068143247588678e-01,9.490606724079829470e-03,1.493493282802681318e-04,2.666080139905879776e-04
5.400000000000000355e+00,1.000047087581918070e+00,4.701083741181972565e-04,-1.569220984489167565e-04,1.279998772259501646e-03,8.461670022391631308e-06,1.972257363978762846e-06,-9.576694335167065253e-01,-9.669030976705401681e-01,9.233664153833627194e-03,1.493789523339719141e-04,2.666748524997597514e-04
5.410000000000000142e+00,1.000045922127032583e+00,4.664896856956560157e-04,-1.465972718934025604e-04,1.301550846998376660e-03,8.200416203547281424e-06,1.616049219939054601e-06,-9.577223461737819354e-01,-9.666071752259974836e-01,8.884829052215516970e-03,1.494082317798094194e-04,2.667403736960061167e-04
5.419999999999999929e+00,1.000044755158274290e+00,4.614778412399131381e-04,-1.345873494478458539e-04,1.322571831166936742e-03,7.949273403144566964e-06,1.264884432196936449e-06,-9.577749356765191679e-01,-9.662268786320146186e-01,8.451942955495483564e-03,1.494369585371362714e-04,2.668040567992413514e-04
5.429999999999999716e+00,1.000043594144432557e+00,4.550931105990493430e-04,-1.209781407736310803e-04,1.342952636699191321e-03,7.710366749816145349e-06,9.196639105161725739e-07,-9.578271926531068958e-01,-9.657717439783134461e-01,7.944551325206503437e-03,1.494649373164420229e-04,2.668654218289656654e-04
5.440000000000000391e+00,1.000042446787504646e+00,4.473622763086961148e-04,-1.058652497025050823e-04,1.362588152428556403e-03,7.485740629314638925e-06,5.812599335215724752e-07,-9.578791083613403812e-01,-9.652527910390674704e-01,7.373682677727116073e-03,1.494919897766865775e-04,2.669240398756045352e-04
5.450000000000000178e+00,1.000041320945439294e+00,4.383184240338376518e-04,-8.935324634857724898e-05,1.381377781316397470e-03,7.277345987708550506e-06,2.505138308464461730e-07,-9.579306747848754799e-01,-9.646822733802730143e-01,6.751598595397559528e-03,1.495179582951982927e-04,2.669795421821330450e-04
5.459999999999999964e+00,1.000040224548458090e+00,4.280006900992626147e-04,-7.155480638399875910e-05,1.399225951295008730e-03,7.087028112161306824e-06,-7.176631061509798372e-08,-9.579818847181279517e-01,-9.640734049573032038e-01,6.091520239175206124e-03,1.495427092594190039e-04,2.670316278370332697e-04
5.469999999999999751e+00,1.000039165510411054e+00,4.164539690747655885e-04,-5.258982735347225268e-05,1.416042597160309001e-03,6.916514980397625534e-06,-3.848079231424423005e-07,-9.580327318384308510e-01,-9.634400692582274495e-01,5.407337419796585422e-03,1.495661358023049050e-04,2.670800698834074893e-04
5.480000000000000426e+00,1.000038151636796657e+00,4.037285848134133069e-04,-3.258453148996378679e-05,1.431743611102274764e-03,6.767406268269661484e-06,-6.878762200934751039e-07,-9.580832107643596496e-01,-9.627965173524944964e-01,4.713306588134819064e-03,1.495881599132041300e-04,2.671247197159054565e-04
5.490000000000000213e+00,1.000037190531128717e+00,3.898799287218427962e-04,-1.167056393156504492e-05,1.446251259626225860e-03,6.641163102028805289e-06,-9.802764418793692184e-07,-9.581333170993932002e-01,-9.621570613704939490e-01,4.023744271100753930e-03,1.496087338747171213e-04,2.671655096597724821e-04
5.500000000000000000e+00,1.000036289501511355e+00,3.749680693620007811e-04,1.001590545453428190e-05,1.459494564795248963e-03,6.539098637983902277e-06,-1.261356080370295734e-06,-9.581830474604497994e-01,-9.615357699656142954e-01,3.352722505164541962e-03,1.496278409904245937e-04,2.672024536849448850e-04
5.509999999999999787e+00,1.000035455469194812e+00,3.590573377361478877e-04,3.233506923951672284e-05,1.471409647912119267e-03,6.462369547209528761e-06,-1.530507071913735019e-06,-9.582323994911079446e-01,-9.609461721975700588e-01,2.713772706462105107e-03,1.496454955879585643e-04,2.672356462536384925e-04
5.520000000000000462e+00,1.000034694880965969e+00,3.422158927850732892e-04,5.514435208205934114e-05,1.481940033957811122e-03,6.411968476893132053e-06,-1.787167945150636013e-06,-9.582813718597590347e-01,-9.604009760282221642e-01,2.119604168463141633e-03,1.496617423014514421e-04,2.672652593478375138e-04
5.530000000000000249e+00,1.000034013627086438e+00,3.245152717288368521e-04,7.829925730292170273e-05,1.491036915312053202e-03,6.388717552846028852e-06,-2.030825906104177700e-06,-9.583299642431801768e-01,-9.599118072452182959e-01,1.581843002038100469e-03,1.496766546549961553e-04,2.672915377677220761e-04
5.540000000000000036e+00,1.000033416966427779e+00,3.060299298975694077e-04,1.016541858181990162e-04,1.498659373498199008e-03,6.393262979723287272e-06,-2.261018839698377265e-06,-9.583781772964151680e-01,-9.594889741342075284e-01,1.110796837792336206e-03,1.496903329890363944e-04,2.673147928400343432e-04
5.549999999999999822e+00,1.000032909460261132e+00,2.868367746366442747e-04,1.250632238630176331e-04,1.504774557919479668e-03,6.426070786706330493e-06,-2.477337204027519514e-06,-9.584260126101186161e-01,-9.591412626185247259e-01,7.152500084060958718e-04,1.497029017879865267e-04,2.673353947111323237e-04
5.560000000000000497e+00,1.000032494915974679e+00,2.670146977281847873e-04,1.483808969192744053e-04,1.509357820784544514e-03,6.487423756906549842e-06,-2.679425791421662514e-06,-9.584734726567823992e-01,-9.588757658900013414e-01,4.022932332189973017e-04,1.497145064833678972e-04,2.673537634323430723e-04
5.570000000000000284e+00,1.000032176341765666e+00,2.466441105536959369e-04,1.714628882010111048e-04,1.512392807656704743e-03,6.577419568677647275e-06,-2.866985328704296002e-06,-9.585205607274835948e-01,-9.586977517814874172e-01,1.771910540038762049e-04,1.497253098195418686e-04,2.673703590763132354e-04
5.580000000000000071e+00,1.000031955913095238e+00,2.258064859375447867e-04,1.941667209263705325e-04,1.513871503301428929e-03,6.695970166516265222e-06,-3.039773888061847629e-06,-9.585672808609422280e-01,-9.586105702977831822e-01,4.328943684092826332e-05,1.497354878801144434e-04,2.673856711352673443e-04
5.589999999999999858e+00,1.000031834951405019e+00,2.045839102666290705e-04,2.163524043951260602e-04,1.513794232749451820e-03,6.842802368426886880e-06,-3.197608079677039652e-06,-9.586136377668446062e-01,-9.586156028452341715e-01,1.965078389605011809e-06,1.497452258796158576e-04,2.674002074662951145e-04
5.600000000000000533e+00,1.000031813915336354e+00,1.830586490884871637e-04,2.378830445781559037e-04,1.512169617736721641e-03,7.017459705678693608e-06,-3.340363997732017707e-06,-9.586596367453233958e-01,-9.587122537998735705e-01,5.261705455014940587e-05,1.497547138295463520e-04,2.674144830587810162e-04
5.610000000000000320e+00,1.000031892404424472e+00,1.613127289601496925e-04,2.586254204959566967e-04,1.509014488925877143e-03,7.219305479944507522e-06,-3.467977892563458954e-06,-9.587052836046118243e-01,-9.588979841493494582e-01,1.927005447376640426e-04,1.497641421876595529e-04,2.674290088784392339e-04
5.620000000000000107e+00,1.000032069174895177e+00,1.394275378660607639e-04,2.784505281072380809e-04,1.504353754555530411e-03,7.447527012030781600e-06,-3.580446543630250127e-06,-9.587505845787248626e-01,-9.591683860536448503e-01,4.178014749199558263e-04,1.497736975976981578e-04,2.674442810495225586e-04
5.629999999999999893e+00,1.000032342167044064e+00,1.174834460587151786e-04,2.972340937396364489e-04,1.498220226401605990e-03,7.701141045936711260e-06,-3.677827310503567792e-06,-9.587955462469182066e-01,-9.595172963128181243e-01,7.217500658999341165e-04,1.497835588196331851e-04,2.674607706059095591e-04
5.639999999999999680e+00,1.000032708543352022e+00,9.555944871362250339e-05,3.148570592706218690e-04,1.490654404168176034e-03,7.979000261956939032e-06,-3.760237842255346407e-06,-9.588401754565901713e-01,-9.599369459244931901e-01,1.096770467902984754e-03,1.497938929427483146e-04,2.674789140206801363e-04
5.650000000000000355e+00,1.000033164736345181e+00,7.373283134364440208e-05,3.312060413097142348e-04,1.481704219651694757e-03,8.279800843102834564e-06,-3.827855429345518518e-06,-9.588844792509590986e-01,-9.604181421759473425e-01,1.533662924988266410e-03,1.498048519629485850e-04,2.674991047033614677e-04
5.660000000000000142e+00,1.000033706505030651e+00,5.207885849864805092e-05,3.461737665489032583e-04,1.471424742241100436e-03,8.602091030381368167e-06,-3.880915986310229784e-06,-9.589284648027487368e-01,-9.609504790609451064e-01,2.022014258196399954e-03,1.498165697924688940e-04,2.675216856127260456e-04
5.669999999999999929e+00,1.000034328998602895e+00,3.067048589526245048e-05,3.596594852461626620e-04,1.459877847525346177e-03,8.944280594546668051e-06,-3.919712658150647243e-06,-9.589721393547822048e-01,-9.615225712526266344e-01,2.550431897844428718e-03,1.498291597568192422e-04,2.675469431054899871e-04
5.679999999999999716e+00,1.000035026826005868e+00,9.578095787304837736e-06,3.715693644995612097e-04,1.447131850978239202e-03,9.304651144923007411e-06,-3.944594048216147462e-06,-9.590155101681526739e-01,-9.621223064121496860e-01,3.106796243997040231e-03,1.498427126189999623e-04,2.675751021137262597e-04
5.690000000000000391e+00,1.000035794129950917e+00,-1.113074489306613221e-05,3.818168625719797087e-04,1.433261108876646324e-03,9.681367189863143146e-06,-3.955962070468972238e-06,-9.590585844784139669e-01,-9.627371102769185507e-01,3.678525798504537862e-03,1.498572951560164747e-04,2.676063226951796992e-04
5.700000000000000178e+00,1.000036624663887208e+00,-3.139150431543586594e-05,3.903230850562381857e-04,1.418345588781042693e-03,1.007248785841462381e-05,-3.954269434201528901e-06,-9.591013694599123118e-01,-9.633542187580815819e-01,4.252849298169219736e-03,1.498729492985607708e-04,2.676406979842393952e-04
5.709999999999999964e+00,1.000037511870536022e+00,-5.114288430565931741e-05,3.970171231464498488e-04,1.402470412066020040e-03,1.047597918885801859e-05,-3.940016774449381938e-06,-9.591438721982273874e-01,-9.639609511882041293e-01,4.817078989976792194e-03,1.498896918308750869e-04,2.676782535357968840e-04
5.719999999999999751e+00,1.000038448960554049e+00,-7.032699862834472114e-05,4.018363737237663227e-04,1.385725371131547997e-03,1.088972688697748747e-05,-3.913749446393465768e-06,-9.591860996704152376e-01,-9.645449788969764349e-01,5.358879226561166081e-03,1.499075146356309987e-04,2.677189480229102969e-04
5.730000000000000426e+00,1.000039428990063595e+00,-8.888953199251592603e-05,4.047268403935875116e-04,1.368204424052895914e-03,1.131154945523093291e-05,-3.876054006875410519e-06,-9.592280587325978658e-01,-9.650945834536984735e-01,5.866524721100625957e-03,1.499263854562999764e-04,2.677626752300987789e-04
5.740000000000000213e+00,1.000040444935843986e+00,-1.067798807629756025e-04,4.056434140472042022e-04,1.350005169537388727e-03,1.173921159338657927e-05,-3.827554410660297759e-06,-9.592697561142599083e-01,-9.655988991952045852e-01,6.329143080944628352e-03,1.499462491422035894e-04,2.678092672623311188e-04
5.750000000000000000e+00,1.000041489767066638e+00,-1.239512762990580886e-04,4.045501309831180635e-04,1.331228305148888852e-03,1.217043777165729702e-05,-3.768907953183117065e-06,-9.593111984185126451e-01,-9.660481350497077679e-01,6.736936631195119402e-03,1.499670293301217012e-04,2.678584988700105640e-04
5.759999999999999787e+00,1.000042556512688918e+00,-1.403608917411475491e-04,4.014204061302055720e-04,1.311977071835892248e-03,1.260292587883934372e-05,-3.700800995131015359e-06,-9.593523921274561550e-01,-9.664337711610820891e-01,7.081379033625932393e-03,1.499886305132720873e-04,2.679100927747146699e-04
5.770000000000000462e+00,1.000043638323631745e+00,-1.559699329325380229e-04,3.962372384831435736e-04,1.292356687855841660e-03,1.303436085039254996e-05,-3.623944507270260183e-06,-9.593933436117373370e-01,-9.667487264027581073e-01,7.355382791020726937e-03,1.500109404418413267e-04,2.679637258735656502e-04
5.780000000000000249e+00,1.000044728529150273e+00,-1.707437140096354890e-04,3.889933855044835540e-04,1.272473775226758532e-03,1.346242818470147183e-05,-3.539069476371968957e-06,-9.594340591433422327e-01,-9.669874935320627030e-01,7.553434388720496259e-03,1.500338327958216885e-04,2.680190361865619764e-04
5.790000000000000036e+00,1.000045820686823239e+00,-1.846517180272699431e-04,3.796915029796719444e-04,1.252435781857407903e-03,1.388482725984785491e-05,-3.446922214880316990e-06,-9.594745449106475421e-01,-9.671462394595288226e-01,7.671694548881263960e-03,1.500571700708310517e-04,2.680756304047626770e-04
5.799999999999999822e+00,1.000046908625842779e+00,-1.976676428180858735e-04,3.683442466406304950e-04,1.232350402509213355e-03,1.429928436800676068e-05,-3.348259618071322752e-06,-9.595148070347654379e-01,-9.672228688772295246e-01,7.708061842464089368e-03,1.500808066146249733e-04,2.681330918954394349e-04
5.810000000000000497e+00,1.000047986483347584e+00,-2.097694321252710351e-04,3.549743318069869765e-04,1.212325001727083311e-03,1.470356538994758237e-05,-3.243844412857353546e-06,-9.595548515862742933e-01,-9.672170502886211496e-01,7.662198702346828538e-03,1.501045917534011610e-04,2.681909890158706844e-04
5.820000000000000284e+00,1.000049048733726353e+00,-2.209392919050431805e-04,3.396145473356096877e-04,1.192466041842713204e-03,1.509548803796974796e-05,-3.134440442103367206e-06,-9.595946846014205001e-01,-9.671302042922100828e-01,7.535519690789613083e-03,1.501283729487981426e-04,2.682488835892282708e-04
5.830000000000000071e+00,1.000050090210904852e+00,-2.311636915770296885e-04,3.223077203197630678e-04,1.172878519103246094e-03,1.547293360182060799e-05,-3.020808027348372315e-06,-9.596343120969696994e-01,-9.669654547753734342e-01,7.331142678403733057e-03,1.501519989266185396e-04,2.683063393906781613e-04
5.839999999999999858e+00,1.000051106123792888e+00,-2.404333499132005943e-04,3.031066282373043362e-04,1.153665410910879006e-03,1.583385813861897410e-05,-2.903699451202727233e-06,-9.596737400829543629e-01,-9.667275444556614472e-01,7.053804372707102484e-03,1.501753227225259806e-04,2.683629305026968837e-04
5.850000000000000533e+00,1.000052092065125020e+00,-2.487432052038987410e-04,2.820738556085581055e-04,1.134927137075882530e-03,1.617630305443483780e-05,-2.783854598457775131e-06,-9.597129745726431516e-01,-9.664227169486129254e-01,6.709742375969819823e-03,1.501982045915676873e-04,2.684182493950526549e-04
5.860000000000000320e+00,1.000053044014074466e+00,-2.560923693256507644e-04,2.592815926820524024e-04,1.116761037887210916e-03,1.649840503184960244e-05,-2.661996792153970999e-06,-9.597520215891109929e-01,-9.660585682281634945e-01,6.306546639052535395e-03,1.502205147325884024e-04,2.684719145933378570e-04
5.870000000000000107e+00,1.000053958333069648e+00,-2.624840653608351824e-04,2.348113742112283551e-04,1.099260871692360995e-03,1.679840526444379318e-05,-2.538828857571932859e-06,-9.597908871679178278e-01,-9.656438709643040408e-01,5.852983796386258125e-03,1.502421357827361315e-04,2.685235778061567657e-04
5.879999999999999893e+00,1.000054831759336293e+00,-2.679255484831837507e-04,2.087537570067556189e-04,1.082516334551999549e-03,1.707465796564204595e-05,-2.415029443408961415e-06,-9.598295773555082233e-01,-9.651883757603277880e-01,5.358798404819526545e-03,1.502629650402324509e-04,2.685729303888440000e-04
5.889999999999999680e+00,1.000055661391781925e+00,-2.724280099230729575e-04,1.812079356346384389e-04,1.066612604396508955e-03,1.732563812565991225e-05,-2.291249625398722227e-06,-9.598680982029632602e-01,-9.647025937582883737e-01,4.834495555325094354e-03,1.502829163795413770e-04,2.686197090313591218e-04
5.900000000000000355e+00,1.000056444673830480e+00,-2.760064639589021943e-04,1.522812963659964558e-04,1.051629911961492539e-03,1.754994849599348213e-05,-2.168109813152007646e-06,-9.599064557549538135e-01,-9.641975654280513508e-01,4.291109673097585897e-03,1.503019218279889250e-04,2.686637005702152692e-04
5.910000000000000142e+00,1.000057179372930705e+00,-2.786796180387537936e-04,1.220889102571731178e-04,1.037643140618565388e-03,1.774632578706261974e-05,-2.046196976897474217e-06,-9.599446560337342449e-01,-9.636846205960172274e-01,3.739964562282944733e-03,1.503199327775690201e-04,2.687047458358460261e-04
5.919999999999999929e+00,1.000057863557442195e+00,-2.804697263177430245e-04,9.075296702935921876e-05,1.024721457047910724e-03,1.791364606929151659e-05,-1.926062205890212657e-06,-9.599827050182002663e-01,-9.631751349005971408e-01,3.192429882396927762e-03,1.503369208124200117e-04,2.687427424656885222e-04
5.929999999999999716e+00,1.000058495571682693e+00,-2.814024270886861809e-04,5.840215221515774257e-05,1.012927974520285487e-03,1.805092937297951279e-05,-1.808218605901450735e-06,-9.600206086180949061e-01,-9.626802878811964170e-01,2.659679263101557330e-03,1.503528781385269546e-04,2.687776466225866301e-04
5.940000000000000391e+00,1.000059074009851168e+00,-2.815065647835658332e-04,2.517097082599347352e-05,1.002319450370331086e-03,1.815734348660171969e-05,-1.693139538720420789e-06,-9.600583726435795162e-01,-9.622108278166303652e-01,2.152455173050846389e-03,1.503678176087212240e-04,2.688094735885382391e-04
5.950000000000000178e+00,1.000059597689617830e+00,-2.808139974218290319e-04,-8.800978444452194725e-06,9.929460190506447185e-04,1.823220695705803557e-05,-1.581257202323107045e-06,-9.600960027704591448e-01,-9.617768482306723321e-01,1.680845460213221737e-03,1.503817723427914427e-04,2.688382972084735201e-04
5.959999999999999964e+00,1.000060065626113381e+00,-2.793593905719156498e-04,-4.336977374415466890e-05,9.848509619584094182e-04,1.827499129880964145e-05,-1.472961546333388541e-06,-9.601335045014841585e-01,-9.613875806822349546e-01,1.254076180750770706e-03,1.503947949499328499e-04,2.688642481911696080e-04
5.969999999999999751e+00,1.000060477007020499e+00,-2.771799990679726759e-04,-7.838797990912562395e-05,9.780705150245251351e-04,1.828532242181690143e-05,-1.368599513679898040e-06,-9.601708831242161679e-01,-9.610512080628341725e-01,8.803249386179517371e-04,1.504069563681766921e-04,2.688875112939470569e-04
5.980000000000000426e+00,1.000060831169460762e+00,-2.743154378787204437e-04,-1.137054916246915280e-04,9.726337148500256193e-04,1.826298129074260479e-05,-1.268474595998143487e-06,-9.602081436660907521e-01,-9.607747021439733137e-01,5.665584778825245599e-04,1.504183443410633488e-04,2.689083214300058700e-04
5.990000000000000213e+00,1.000061127579263465e+00,-2.708074436550840492e-04,-1.491704033677532714e-04,9.685622839672545104e-04,1.820790383004823292e-05,-1.172846687387026370e-06,-9.602452908472934867e-01,-9.605636885627011345e-01,3.183977154076207249e-04,1.504290615612727277e-04,2.689269587734521849e-04
6.000000000000000000e+00,1.000061365813203818e+00,-2.666996285838462853e-04,-1.846298991555096888e-04,9.658705555948176235e-04,1.812018009141920725e-05,-1.081932218637176882e-06,-9.602823290322914929e-01,-9.604223418177532112e-01,1.400127854617368172e-04,1.504392235146121608e-04,2.689437429446162042e-04
6.009999999999999787e+00,1.000061545544654429e+00,-2.620372282438925482e-04,-2.199311547788981456e-04,9.645654380466578848e-04,1.800005270146375826e-05,-9.959045520337799511e-07,-9.603192621807652429e-01,-9.603533121844776144e-01,3.405000371233563597e-05,1.504489560664614258e-04,2.689590263909025225e-04
6.020000000000000462e+00,1.000061666533053284e+00,-2.568668451984511747e-04,-2.549222449509819526e-04,9.646464187477564066e-04,1.784791460888353275e-05,-9.148946153100708834e-07,-9.603560937988702140e-01,-9.603576857593374427e-01,1.591960467244922140e-06,1.504583928361353812e-04,2.689731870806344460e-04
6.030000000000000249e+00,1.000061728617457790e+00,-2.512361900613373873e-04,-2.894530476557009000e-04,9.661056076029408144e-04,1.766430615136936437e-05,-8.389917522953635385e-07,-9.603928268917184541e-01,-9.604349781287950805e-01,4.215123707665861466e-05,1.504676724109114234e-04,2.689866206606605914e-04
6.040000000000000036e+00,1.000061731714393831e+00,-2.451938217488799292e-04,-3.233761379428585808e-04,9.689278192619234535e-04,1.744991146338778542e-05,-7.682447672535740133e-07,-9.604294639180296356e-01,-9.605831614384989781e-01,1.536975204693496414e-04,1.504769354540230275e-04,2.689997322302684069e-04
6.049999999999999822e+00,1.000061675820034246e+00,-2.387888885744502169e-04,-3.565476634811280839e-04,9.730906936240730229e-04,1.720555424684991827e-05,-7.026631398292036166e-07,-9.604660067478942853e-01,-9.607987239320512352e-01,3.327171841569638816e-04,1.504863217646933084e-04,2.690129278981601146e-04
6.060000000000000497e+00,1.000061561016710288e+00,-2.320708717625996002e-04,-3.888281943505114040e-04,9.785648537313181884e-04,1.693219292744558478e-05,-6.422183878789533457e-07,-9.605024566245933260e-01,-9.610767603491763289e-01,5.743037245829685699e-04,1.504959673490078372e-04,2.690266062974622230e-04
6.070000000000000284e+00,1.000061387483553554e+00,-2.250893328588145529e-04,-4.200835398256066023e-04,9.853141000079640877e-04,1.663091522023688889e-05,-5.868455562343922445e-07,-9.605388141313792039e-01,-9.614110909349599110e-01,8.722768035807479045e-04,1.505060015618676992e-04,2.690411502377365593e-04
6.080000000000000071e+00,1.000061155511028366e+00,-2.178936663933512630e-04,-4.501855252659597156e-04,9.932956396229279152e-04,1.630293212898077340e-05,-5.364448105704310388e-07,-9.605750791640770281e-01,-9.617944062281631457e-01,1.219327064086113020e-03,1.505165443790132287e-04,2.690569186671876167e-04
6.089999999999999858e+00,1.000060865518957787e+00,-2.105328590283002713e-04,-4.790127226829889325e-04,1.002460349573703908e-03,1.594957140463077079e-05,-4.908831169977933633e-07,-9.606112509103251762e-01,-9.622184342793038692e-01,1.607183368978706622e-03,1.505277038560583073e-04,2.690742391278089229e-04
6.100000000000000533e+00,1.000060518077557026e+00,-2.030552562808392151e-04,-5.064511290861981041e-04,1.012753071923286471e-03,1.557227048958927316e-05,-4.499959896999738279e-07,-9.606473278361309376e-01,-9.626741265084611809e-01,2.026798672330215167e-03,1.505395738289916645e-04,2.690934008591217008e-04
6.110000000000000320e+00,1.000060113930892225e+00,-1.955083377772086275e-04,-5.323947873152332436e-04,1.024112939461748395e-03,1.517256897556906555e-05,-4.135892908412637579e-07,-9.606833076804083271e-01,-9.631518580574036648e-01,2.468550376995376668e-03,1.505522319059309595e-04,2.691146487110440688e-04
6.120000000000000107e+00,1.000059654022094735e+00,-1.879385018557076955e-04,-5.567463447282779317e-04,1.036473729914345540e-03,1.475210060439272835e-05,-3.814410690190185032e-07,-9.607191874579530388e-01,-9.636416382270212022e-01,2.922450769068185919e-03,1.505657377943069779e-04,2.691381780020041248e-04
6.129999999999999893e+00,1.000059139519586138e+00,-1.803908602067061037e-04,-5.794175458300187013e-04,1.049764246678158057e-03,1.431258484272308307e-05,-3.533034246657120454e-07,-9.607549634712529985e-01,-9.641333264241280787e-01,3.378362952875080694e-03,1.505801320015781098e-04,2.691641304419789549e-04
6.140000000000000568e+00,1.000058571843517097e+00,-1.729090431166081646e-04,-6.003296556720363365e-04,1.063908723940512700e-03,1.385581806357267342e-05,-3.289043929586945850e-07,-9.607906313313459012e-01,-9.646168489737585450e-01,3.826217642412694901e-03,1.505954349402380721e-04,2.691925912168269264e-04
6.150000000000000355e+00,1.000057952691574048e+00,-1.655350157732812203e-04,-6.194138116326984144e-04,1.078827253914913485e-03,1.338366436942222739e-05,-3.079498368805787759e-07,-9.608261859877963440e-01,-9.650824121846319770e-01,4.256226196835666796e-03,1.506116464593074838e-04,2.692235873047454930e-04
6.160000000000000142e+00,1.000057284063302632e+00,-1.583089059942166229e-04,-6.366113019697655249e-04,1.094436233824886383e-03,1.289804609425463645e-05,-2.901253452854772278e-07,-9.608616217677271587e-01,-9.655207071847055067e-01,4.659085416978389627e-03,1.506287458162320508e-04,2.692570870737043265e-04
6.169999999999999929e+00,1.000056568282068126e+00,-1.512688436580968089e-04,-6.518737703263701539e-04,1.110648830173407335e-03,1.240093402359310306e-05,-2.750981323577246405e-07,-9.608969324236035225e-01,-9.659231022668193223e-01,5.026169843215771114e-03,1.506466920934476227e-04,2.692930011685135128e-04
6.179999999999999716e+00,1.000055808013807113e+00,-1.444508120517367679e-04,-6.651633461435690767e-04,1.127375457755721254e-03,1.189433737461635034e-05,-2.625189369222676337e-07,-9.609321111893890377e-01,-9.662818187956593308e-01,5.349707606270311284e-03,1.506654250538885114e-04,2.693311846810875210e-04
6.190000000000000391e+00,1.000055006281781456e+00,-1.378885112923537975e-04,-6.764527016845030575e-04,1.144524270807096645e-03,1.138029358063385436e-05,-2.520239213754833382e-07,-9.609671508444728172e-01,-9.665900871189377908e-01,5.622936274465022144e-03,1.506848664212158829e-04,2.693714405535008183e-04
6.200000000000000178e+00,1.000054166476554318e+00,-1.316132339447917497e-04,-6.857250370913452794e-04,1.162001663624466323e-03,1.086085792675028284e-05,-2.432365712788903112e-07,-9.610020437845936403e-01,-9.668422793886037869e-01,5.840235604010136222e-03,1.507049215593212713e-04,2.694135241458894825e-04
6.209999999999999964e+00,1.000053292360551183e+00,-1.256537529246397745e-04,-6.929739955686705201e-04,1.179712777962454084e-03,1.033809308598627285e-05,-2.357695976194851628e-07,-9.610367820988832133e-01,-9.670340167215178973e-01,5.997234622634667507e-03,1.507254815176145904e-04,2.694571488652819369e-04
6.219999999999999751e+00,1.000052388066609454e+00,-1.200362217590018280e-04,-6.982035114064832383e-04,1.197562014479937971e-03,9.814058607449793200e-06,-2.292268444092354006e-07,-9.610713576519739343e-01,-9.671622487013799008e-01,6.090891049405940463e-03,1.507464253988492536e-04,2.695019927254627135e-04
6.230000000000000426e+00,1.000051458090077228e+00,-1.147840872648081361e-04,-7.014275941155473587e-04,1.215453545503546217e-03,9.290800410305240662e-06,-2.232052046630363920e-07,-9.611057621699916620e-01,-9.672253038322160545e-01,6.119541662224341379e-03,1.507676229993069026e-04,2.695477056933182070e-04
6.240000000000000213e+00,1.000050507274149014e+00,-1.099180146977901586e-04,-7.026700524404304359e-04,1.233291826378920012e-03,8.770340339205816746e-06,-2.172965478607574632e-07,-9.611399873291779361e-01,-9.672229101850946531e-01,6.082922855916740416e-03,1.507889376624957237e-04,2.695939176449169139e-04
6.250000000000000000e+00,1.000049540788235047e+00,-1.054558254214031833e-04,-7.019641624371918609e-04,1.250982102699647490e-03,8.254665838471350001e-06,-2.110896617693413721e-07,-9.611740248457752989e-01,-9.671561861202182531e-01,5.982161274442916038e-03,1.508102292838624865e-04,2.696402467490255361e-04
6.259999999999999787e+00,1.000048564099377479e+00,-1.014124471419587919e-04,-6.993522841492510935e-04,1.268430910737028405e-03,7.745719803554110489e-06,-2.041722109907357438e-07,-9.612078665657907139e-01,-9.670276016025866062e-01,5.819735036795861856e-03,1.508313573970490552e-04,2.696863080788869382e-04
6.270000000000000462e+00,1.000047582936826052e+00,-9.779987675228301463e-05,-6.948854316849983068e-04,1.285546568441276512e-03,7.245390669177841391e-06,-1.961327138331855910e-07,-9.612415045531813584e-01,-9.668409112474866118e-01,5.599406694305247324e-03,1.508521842719843208e-04,2.697317222490891453e-04
6.280000000000000249e+00,1.000046603250083654e+00,-9.462715581979458130e-05,-6.886228016934242734e-04,1.302239654446078450e-03,6.755502793911593185e-06,-1.865625381008297889e-07,-9.612749311750602432e-01,-9.666010608194191001e-01,5.326129644358831676e-03,1.508725779511037248e-04,2.697761238734663891e-04
6.290000000000000036e+00,1.000045631160900284e+00,-9.190035874488564288e-05,-6.806312653505546895e-04,1.318423472583298874e-03,6.277807200803504902e-06,-1.750579151956859332e-07,-9.613081391825433197e-01,-9.663140694524978702e-01,5.005930269954530533e-03,1.508924151538262924e-04,2.698191696446361476e-04
6.299999999999999822e+00,1.000044672909809362e+00,-8.962259360112177851e-05,-6.709848290120592074e-04,1.334014499502639240e-03,5.813972733014517114e-06,-1.612219705622171755e-07,-9.613411217859059166e-01,-9.659868903508553872e-01,4.645768564949418616e-03,1.509115839781592790e-04,2.698605458413272373e-04
6.310000000000000497e+00,1.000043734797985362e+00,-8.779401564968306721e-05,-6.597640686596049865e-04,1.348932813091636941e-03,5.365577682127853763e-06,-1.446667670177327765e-07,-9.613738727228734460e-01,-9.656272531544684012e-01,4.253380431594901492e-03,1.509299863364155963e-04,2.698999750918584795e-04
6.320000000000000284e+00,1.000042823125316005e+00,-8.641185349657568428e-05,-6.470555431752671388e-04,1.363102499504197269e-03,4.934101944950284750e-06,-1.250153559460785500e-07,-9.614063863189499237e-01,-9.652434915105559954e-01,3.837105191606104190e-03,1.509475400647017709e-04,2.699372222345619576e-04
6.330000000000000071e+00,1.000041944125681814e+00,-8.547044783277241847e-05,-6.329511913252677813e-04,1.376452036729935947e-03,4.520919762154198639e-06,-1.019038297317132750e-07,-9.614386575388874645e-01,-9.648443596667845013e-01,3.405702127897022435e-03,1.509641806562031182e-04,2.699720991432563721e-04
6.339999999999999858e+00,1.000041103900552342e+00,-8.496130266505293432e-05,-6.175477171284711637e-04,1.388914652771547744e-03,4.127293089040716963e-06,-7.498336721881454903e-08,-9.614706820285814359e-01,-9.644388420947880292e-01,2.968160066206588024e-03,1.509798625756444349e-04,2.700044684109670357e-04
6.350000000000000533e+00,1.000040308352044161e+00,-8.487314890962765568e-05,-6.009459680336586311e-04,1.400428656642272243e-03,3.754365645042998568e-06,-4.392226244375334007e-08,-9.615024561468347164e-01,-9.640359602578197906e-01,2.533504110985063378e-03,1.509945601241545216e-04,2.700342458137328094e-04
6.360000000000000320e+00,1.000039563116632557e+00,-8.519202018240177731e-05,-5.832503100409894108e-04,1.410937740549565809e-03,3.403157684361556124e-06,-8.407925447599169624e-09,-9.615339769867565778e-01,-9.636445806535298697e-01,2.110603666773341793e-03,1.510082678338417223e-04,2.700614015140878621e-04
6.370000000000000107e+00,1.000038873500748826e+00,-8.590134057977030812e-05,-5.645680035854304477e-04,1.420391251793322318e-03,3.074561525362151316e-06,3.185115733101552483e-08,-9.615652423866389853e-01,-9.632732281920965978e-01,1.707985805457654322e-03,1.510210003847862407e-04,2.700859599831240132e-04
6.379999999999999893e+00,1.000038244419404254e+00,-8.698202420287729354e-05,-5.450085836621237695e-04,1.428744433076682826e-03,2.769337871117446360e-06,7.712351671345523027e-08,-9.615962509305355788e-01,-9.629299088141464180e-01,1.333657883610809549e-03,1.510327920485831602e-04,2.701079986684451484e-04
6.390000000000000568e+00,1.000037680339014967e+00,-8.841258613697525258e-05,-5.246832473241463696e-04,1.435958630103360530e-03,2.488112947785467634e-06,1.276528630510633987e-07,-9.616270019388718504e-01,-9.626219450156860979e-01,9.949430768142501422e-04,1.510436956748806953e-04,2.701276454530887605e-04
6.400000000000000355e+00,1.000037185225454150e+00,-9.016926455632455733e-05,-5.037042513304391001e-04,1.442001465516849724e-03,2.231376481457631209e-06,1.836563323647916266e-07,-9.616574954496854843e-01,-9.623558276349293283e-01,6.983321852438498494e-04,1.510537812498924208e-04,2.701450749833522735e-04
6.410000000000000142e+00,1.000036762498305754e+00,-9.222615358431439565e-05,-4.821843223737404716e-04,1.446846978422522152e-03,1.999480527739543051e-06,2.453228320570111194e-07,-9.616877321912693510e-01,-9.621370868755412253e-01,4.493546842719017354e-04,1.510631340654544305e-04,2.701605039781007633e-04
6.419999999999999929e+00,1.000036414992130807e+00,-9.455534649820913147e-05,-4.602360819827333084e-04,1.450475728922514911e-03,1.792639161727352132e-06,3.128115020724611298e-07,-9.617177135471661753e-01,-9.619701851013093830e-01,2.524715541431653168e-04,1.510718525488051163e-04,2.701741856432349209e-04
6.429999999999999716e+00,1.000036144925448456e+00,-9.712708882802399072e-05,-4.379714878759622299e-04,1.452874867284566912e-03,1.610929029285268690e-06,3.862503072809479209e-07,-9.617474415145742528e-01,-9.618584334484117093e-01,1.109919338374538929e-04,1.510800458096321804e-04,2.701864033403111875e-04
6.440000000000000391e+00,1.000035953877933759e+00,-9.990994085922297763e-05,-4.155012932532901730e-04,1.454038167558090611e-03,1.454290753704780553e-06,4.657347764678838369e-07,-9.617769186573805751e-01,-9.618039337742926298e-01,2.701511691209570483e-05,1.510878309689740490e-04,2.701974636754034265e-04
6.450000000000000178e+00,1.000035842776178630e+00,-1.028709490087294795e-04,-3.929345252486861275e-04,1.453966025643169775e-03,1.322531185006257861e-06,5.513269026514791780e-07,-9.618061480550473830e-01,-9.618075469080479278e-01,1.398853000587398330e-06,1.510953303383767319e-04,2.702076891785143431e-04
6.459999999999999964e+00,1.000035811888218440e+00,-1.059758255026336041e-04,-3.703779835397299331e-04,1.452665422009377432e-03,1.215326472422608379e-06,6.430542185060619310e-07,-9.618351332486805294e-01,-9.618688875984615638e-01,3.375434978108478860e-05,1.511026685213469952e-04,2.702174107567234529e-04
6.469999999999999751e+00,1.000035860826788969e+00,-1.091891357413523093e-04,-3.479357599171858267e-04,1.450149849450491036e-03,1.132225934057191018e-06,7.409090594756188562e-07,-9.618638781855284314e-01,-9.619863459843868148e-01,1.224677988584330361e-04,1.511099695081365255e-04,2.702269600964868346e-04
6.480000000000000426e+00,1.000035988561127187e+00,-1.124744926933041991e-04,-3.257087794638161026e-04,1.446439206447210774e-03,1.072656691416913678e-06,8.448480257260773642e-07,-9.618923871631999134e-01,-9.621571348505127963e-01,2.647476873129160180e-04,1.511173538355426902e-04,2.702366621947227543e-04
6.490000000000000213e+00,1.000036193437009446e+00,-1.157947576108810225e-04,-3.037943638757751859e-04,1.441559656891871870e-03,1.035929030559854858e-06,9.547916524374064896e-07,-9.619206647747645667e-01,-9.623773613912788294e-01,4.566966165142239287e-04,1.511249358784638762e-04,2.702468281838843467e-04
6.500000000000000000e+00,1.000036473204466869e+00,-1.191122463123551361e-04,-2.822858173816352617e-04,1.435543457105877300e-03,1.021242446036131974e-06,1.070624296103305839e-06,-9.619487158558204243e-01,-9.626421216982871121e-01,6.934058424666851919e-04,1.511328213355644500e-04,2.702577486131119144e-04
6.509999999999999787e+00,1.000036825052593059e+00,-1.223889402201447363e-04,-2.612720356716872311e-04,1.428428751251230311e-03,1.027692318701869503e-06,1.192194242518880173e-06,-9.619765454344846312e-01,-9.629456157223974522e-01,9.690702879128227504e-04,1.511411049648100999e-04,2.702696873184695647e-04
6.520000000000000462e+00,1.000037245650649220e+00,-1.255867012897777548e-04,-2.408371382407559040e-04,1.420259336401307089e-03,1.054277173908315467e-06,1.319314040032427509e-06,-9.620041586851318938e-01,-9.632812800502531525e-01,1.277121365121249626e-03,1.511498686168080371e-04,2.702828760137165887e-04
6.530000000000000249e+00,1.000037731194624691e+00,-1.286674899052572645e-04,-2.210601245678405814e-04,1.411084398691780711e-03,1.099906462553749256e-06,1.451761059449450824e-06,-9.620315608865132040e-01,-9.636419354844529828e-01,1.610374597939771618e-03,1.511591796044451611e-04,2.702975097013116113e-04
6.540000000000000036e+00,1.000038277458321190e+00,-1.315935847561556864e-04,-2.020145546009777531e-04,1.400958222119953614e-03,1.163408804080516744e-06,1.589278279746401891e-06,-9.620587573847664276e-01,-9.640199461339044040e-01,1.961188749137956957e-03,1.511690894387320711e-04,2.703137429862501051e-04
6.549999999999999822e+00,1.000038879847981343e+00,-1.343278036505738803e-04,-1.837682540808768686e-04,1.389939871698563133e-03,1.243540627725508629e-06,1.731575296513375268e-06,-9.620857535616070821e-01,-9.644073865112097188e-01,2.321632949602599368e-03,1.511796329500259526e-04,2.703316873526873110e-04
6.560000000000000497e+00,1.000039533459440744e+00,-1.368337241574764656e-04,-1.663830453166351381e-04,1.378092852797974848e-03,1.338995146214905368e-06,1.878329547840178131e-06,-9.621125548078564016e-01,-9.647962130011290549e-01,2.683658193272697983e-03,1.511908278048004230e-04,2.703514094428705050e-04
6.570000000000000284e+00,1.000040233136803458e+00,-1.390759029134309044e-04,-1.499145041154081783e-04,1.365484748627872075e-03,1.448411594639541529e-06,2.029187750220670100e-06,-9.621391665023043549e-01,-9.651784360101182125e-01,3.039269507813885818e-03,1.512026744170947548e-04,2.703729303461521738e-04
6.580000000000000071e+00,1.000040973531646449e+00,-1.410200923742277619e-04,-1.344117436594687465e-04,1.352186837915473564e-03,1.570384666459925228e-06,2.183767535014830519e-06,-9.621655939957212134e-01,-9.655462891319528396e-01,3.380695136231654831e-03,1.512151562462783750e-04,2.703962258985281863e-04
6.589999999999999858e+00,1.000041749161762583e+00,-1.426334537432245267e-04,-1.199172262126895416e-04,1.338273694931505853e-03,1.703474078455953669e-06,2.341659274104530462e-06,-9.621918425997262325e-01,-9.658923917672375126e-01,3.700549167511262266e-03,1.512282404626615246e-04,2.704212279567297372e-04
6.600000000000000533e+00,1.000042554468592471e+00,-1.438847647676040826e-04,-1.064666036184457883e-04,1.323822774097376366e-03,1.846214196943496911e-06,2.502428081637532552e-06,-9.622179175801007789e-01,-9.662099018120099414e-01,3.991984231909152109e-03,1.512418789558066679e-04,2.704478266035703626e-04
6.610000000000000320e+00,1.000043383872453173e+00,-1.447446210631319480e-04,-9.408858761685927579e-05,1.308913981476508663e-03,1.997123658697367692e-06,2.665615977199026254e-06,-9.622438241540217652e-01,-9.664926552781188951e-01,4.248831124097093501e-03,1.512560096537506483e-04,2.704758732141598898e-04
6.620000000000000107e+00,1.000044231824870788e+00,-1.451856296094528845e-04,-8.280485105620137120e-05,1.293629235509786502e-03,2.154714921717947786e-06,2.830744194399870988e-06,-9.622695674906440733e-01,-9.667352900195878007e-01,4.465722528943736128e-03,1.512705581150309501e-04,2.705051843054917526e-04
6.629999999999999893e+00,1.000045092857310580e+00,-1.451825930533043752e-04,-7.262996109676658296e-05,1.278052019398936458e-03,2.317503683211061300e-06,2.997315617743782898e-06,-9.622951527143551731e-01,-9.669333511073058274e-01,4.638198392950624790e-03,1.512854393517459558e-04,2.705355460677072443e-04
6.640000000000000568e+00,1.000045961625785962e+00,-1.447126834678786125e-04,-6.357134550179240995e-05,1.262266927572459332e-03,2.484018104877796213e-06,3.164817329738814574e-06,-9.623205849100527898e-01,-9.670833758108475786e-01,4.762790900794743737e-03,1.513005598387911750e-04,2.705667194751182336e-04
6.650000000000000355e+00,1.000046832950891140e+00,-1.437556042441742493e-04,-5.562929307603572211e-05,1.246359208686523192e-03,2.652807788773839684e-06,3.332723249563483408e-06,-9.623458691297411827e-01,-9.671829566014079615e-01,4.837087471666771075e-03,1.513158196610800139e-04,2.705984458573063023e-04
6.660000000000000142e+00,1.000047701852911475e+00,-1.422937388354668343e-04,-4.879698924611205384e-05,1.230414307617516733e-03,2.822452450546844224e-06,3.500496844179346281e-06,-9.623710103997350496e-01,-9.672307810737619249e-01,4.859770674026895297e-03,1.513311147512630080e-04,2.706304528068415038e-04
6.669999999999999929e+00,1.000048563581798611e+00,-1.403122851394464181e-04,-4.306058767623161654e-05,1.214517408894551492e-03,2.991570240732749055e-06,3.667593892602614937e-06,-9.623960137278415594e-01,-9.672266481872804356e-01,4.830634459438821506e-03,1.513463391689766064e-04,2.706624602992757644e-04
6.679999999999999716e+00,1.000049413641860285e+00,-1.377993743840544652e-04,-3.839931867785485953e-05,1.198752983998460165e-03,3.158825668930614855e-06,3.833465284095405212e-06,-9.624208841098564893e-01,-9.671714607352704940e-01,4.750576625413988237e-03,1.513613873740765039e-04,2.706941868924062078e-04
6.690000000000000391e+00,1.000050247811200110e+00,-1.347461734821116383e-04,-3.478563500230263218e-05,1.183204344919604363e-03,3.322937090017326543e-06,3.997559831303925731e-06,-9.624456265347873796e-01,-9.670671944576140211e-01,4.621567922826651069e-03,1.513761564485542751e-04,2.707253558784650238e-04
6.700000000000000178e+00,1.000051062155923987e+00,-1.311469699354238694e-04,-3.218539540248528745e-05,1.167953206319921437e-03,3.482683716048525599e-06,4.159327079838119415e-06,-9.624702459883033301e-01,-9.669168447030599411e-01,4.446598714756629274e-03,1.513905482238797032e-04,2.707557012655570361e-04
6.709999999999999964e+00,1.000051853039336747e+00,-1.269992384996442773e-04,-3.055808611545898963e-05,1.153079258585553574e-03,3.636912122063114961e-06,4.318220096439581785e-06,-9.624947474539174985e-01,-9.667243520142378976e-01,4.229604560320435538e-03,1.514044712732386165e-04,2.707849734633338556e-04
6.719999999999999751e+00,1.000052617126364396e+00,-1.223036889647919939e-04,-2.985708015405008652e-05,1.138659753985680513e-03,3.784542218604992837e-06,4.473698218699147068e-06,-9.625191359115542467e-01,-9.664945084411009635e-01,3.975372529546672591e-03,1.514178427333945061e-04,2.708129445663232104e-04
6.730000000000000426e+00,1.000053351383532130e+00,-1.170642945606728124e-04,-3.002993400652271774e-05,1.124769108070909282e-03,3.924572668348123805e-06,4.625229750239076656e-06,-9.625434163331547666e-01,-9.662328467779973673e-01,3.689430444842639774e-03,1.514305899231557675e-04,2.708394131256675053e-04
6.740000000000000213e+00,1.000054053074899363e+00,-1.112883006587473382e-04,-3.101872103202805633e-05,1.111478518351591196e-03,4.056085728706604110e-06,4.772294586345300266e-06,-9.625675936751237893e-01,-9.659455152584344173e-01,3.377921583310625805e-03,1.514426517320037100e-04,2.708642083215639929e-04
6.750000000000000000e+00,1.000054719754401855e+00,-1.049862136093935612e-04,-3.276040051079267390e-05,1.098855602193047742e-03,4.178251506687696242e-06,4.914386756195196771e-06,-9.625916728674657197e-01,-9.656391405229409752e-01,3.047467655475286780e-03,1.514539797556846380e-04,2.708871934558043648e-04
6.759999999999999787e+00,1.000055349255095427e+00,-9.817176972291448141e-05,-3.518722096640733562e-05,1.086964055751695737e-03,4.290331616461747037e-06,5.051016869051910096e-06,-9.626156587995523539e-01,-9.653206818940995859e-01,2.705023094547239805e-03,1.514645391620491255e-04,2.709082686984665145e-04
6.770000000000000462e+00,1.000055939675822625e+00,-9.086188457094029598e-05,-3.822715602847551820e-05,1.075863335653889268e-03,4.391682234144931949e-06,5.181714453062217636e-06,-9.626395563025318403e-01,-9.649972801447423976e-01,2.357723842210598941e-03,1.514743092747620438e-04,2.709273730392425250e-04
6.780000000000000249e+00,1.000056489365875434e+00,-8.307658294900160001e-05,-4.180437075264435291e-05,1.065608364988858804e-03,4.481756548146931784e-06,5.306030176541577497e-06,-9.626633701285178812e-01,-9.646761040281137678e-01,2.012733899595838850e-03,1.514832838684445650e-04,2.709444854125386826e-04
6.790000000000000036e+00,1.000056996908177620e+00,-7.483890999838547391e-05,-4.583971596760798084e-05,1.056249265049049755e-03,4.560106606713863491e-06,5.423537943087460315e-06,-9.626871049267010649e-01,-9.643641978512461632e-01,1.677092924545101537e-03,1.514914711736382088e-04,2.709596249745871432e-04
6.799999999999999822e+00,1.000057461101582224e+00,-6.617482413164370010e-05,-5.025124787911383172e-05,1.047831114106104492e-03,4.626384568151412439e-06,5.533836852751519523e-06,-9.627107652166551066e-01,-9.640683333156839785e-01,1.357568099028909174e-03,1.514988935962070316e-04,2.709728505383424135e-04
6.810000000000000497e+00,1.000057880942822441e+00,-5.711307254305578434e-05,-5.495476983909313785e-05,1.040393734359760852e-03,4.680343361683425102e-06,5.636553023068093732e-06,-9.627343553591730663e-01,-9.637948687246709056e-01,1.060513365497824404e-03,1.515055871598291603e-04,2.709842591788191868e-04
6.820000000000000284e+00,1.000058255608630819e+00,-4.768505020563592852e-05,-5.986439288390688719e-05,1.033971508040715031e-03,4.721836769935077066e-06,5.731341264701722170e-06,-9.627578795250053556e-01,-9.635496184665217623e-01,7.917389415164579518e-04,1.515116006855047616e-04,2.709939840446207171e-04
6.830000000000000071e+00,1.000058584438564990e+00,-3.792464336251651200e-05,-6.489311136874624639e-05,1.028593223487813280e-03,4.750818946457877439e-06,5.817886607585276089e-06,-9.627813416619451781e-01,-9.633377354347897326e-01,5.563937728445385528e-04,1.515169947273505154e-04,2.710021914282823019e-04
6.839999999999999858e+00,1.000058866918940526e+00,-2.786805861014677349e-05,-6.995338977895124773e-05,1.024281951855840174e-03,4.767343383932908967e-06,5.895905674408363686e-06,-9.628047454607782107e-01,-9.631636087429318316e-01,3.588632821536298428e-04,1.515218402869249225e-04,2.710090771520512476e-04
6.850000000000000533e+00,1.000059102668350519e+00,-1.755363874361016822e-05,-7.495775658823659458e-05,1.021054954943509657e-03,4.771561350654050850e-06,5.965147899214745799e-06,-9.628280943206117826e-01,-9.630307787413869836e-01,2.026844207752525175e-04,1.515262173335815232e-04,2.710148623565888926e-04
6.860000000000000320e+00,1.000059291425067221e+00,-7.021666590543922393e-06,-7.981940086279176163e-05,1.018923624462839649e-03,4.763719814621187603e-06,6.025396589669880410e-06,-9.628513913141701908e-01,-9.629418709563553058e-01,9.047964218515090762e-05,1.515302131604527027e-04,2.710197887760834590e-04
6.870000000000000107e+00,1.000059433036669887e+00,3.685841899781149860e-06,-8.445276718255157378e-05,1.017893452901927950e-03,4.744158876081143789e-06,6.076469832267564170e-06,-9.628746391536705529e-01,-9.628985501506619471e-01,2.391099699136570568e-05,1.515339206089582073e-04,2.710241136028024300e-04
6.879999999999999893e+00,1.000059527452095365e+00,1.452535402064829229e-05,-8.877414436965612324e-05,1.017964035964156241e-03,4.713308730663327968e-06,6.118221240355248266e-06,-9.628978401578561774e-01,-9.629014952670839067e-01,3.655109227709847140e-06,1.515374361980786162e-04,2.710281040501083538e-04
6.890000000000000568e+00,1.000059574716276156e+00,2.545204482241578112e-05,-9.270224348153042343e-05,1.019129106398798537e-03,4.671686186391083755e-06,6.150540545378919165e-06,-9.629209962208570284e-01,-9.629503955631751877e-01,2.939934231815370289e-05,1.515408581939072170e-04,2.710320317280690006e-04
6.900000000000000355e+00,1.000059574967473219e+00,3.642002847495866513e-05,-9.615876054380653173e-05,1.021376598872018654e-03,4.619890758831111430e-06,6.173354032182508662e-06,-9.629441087834759161e-01,-9.630439677933601006e-01,9.985900988420933020e-05,1.515442846580996206e-04,2.710361669473471125e-04
6.910000000000000142e+00,1.000059528437277523e+00,4.738259518608837714e-05,-9.906891956726609095e-05,1.024688745363980767e-03,4.558600369498096698e-06,6.186624819554154911e-06,-9.629671788074884997e-01,-9.631799938487503043e-01,2.128150412617833658e-04,1.515478115131652375e-04,2.710407730763808587e-04
6.919999999999999929e+00,1.000059435453251933e+00,5.829245240224023252e-05,-1.013619915132603241e-04,1.029042200418228432e-03,4.488566673380724600e-06,6.190352987500805566e-06,-9.629902067535772714e-01,-9.633553778371330978e-01,3.651710835558041662e-04,1.515515306626205756e-04,2.710461010637654766e-04
6.929999999999999716e+00,1.000059296444042234e+00,6.910196904160802558e-05,-1.029717850429144512e-04,1.034408195414454699e-03,4.410610042125069040e-06,6.184575552963796737e-06,-9.630131925633931278e-01,-9.635662211835965829e-01,5.530286202034026370e-04,1.515555282016016470e-04,2.710523842468504085e-04
6.940000000000000391e+00,1.000059111946795198e+00,7.976342153730903476e-05,-1.038371051053635965e-04,1.040752720886005010e-03,4.325614230019074214e-06,6.169366295874322642e-06,-9.630361356462788791e-01,-9.638079139648821902e-01,7.717783186033414997e-04,1.515598827543158294e-04,2.710598335475822296e-04
6.950000000000000178e+00,1.000058882616557732e+00,9.022924049711345484e-05,-1.039021756870627260e-04,1.048036735759846514e-03,4.234520750488765920e-06,6.144835437599528785e-06,-9.630590348710657000e-01,-9.640752403649077706e-01,1.016205493842057151e-03,1.515646639693354870e-04,2.710686331659495352e-04
6.959999999999999964e+00,1.000058609237366669e+00,1.004522568150444296e-04,-1.031170233548360185e-04,1.056216402259794497e-03,4.138322991356604165e-06,6.111129173960427446e-06,-9.630818885633324333e-01,-9.643624958617107445e-01,1.280607298378348951e-03,1.515699312030164420e-04,2.710789368478572214e-04
6.969999999999999751e+00,1.000058292734633980e+00,1.103859460973165323e-04,-1.014378185760756953e-04,1.065243345084452989e-03,4.038060097639239589e-06,6.068429065125393991e-06,-9.631046945083926447e-01,-9.646636135325037387e-01,1.558919024111091569e-03,1.515757324164181347e-04,2.710908648184684466e-04
6.980000000000000426e+00,1.000057934188375963e+00,1.199846702895338468e-04,-9.882717218607042255e-05,1.075064933350052552e-03,3.934810651127501957e-06,6.016951284842960461e-06,-9.631274499602472394e-01,-9.649722966979688010e-01,1.844846737721514982e-03,1.515821033075645562e-04,2.711045014318624879e-04
6.990000000000000213e+00,1.000057534846850338e+00,1.292039154134327894e-04,-9.525438478955218372e-05,1.085624583675789219e-03,3.829686176793983044e-06,5.956945731432820774e-06,-9.631501516565984522e-01,-9.652821550220346269e-01,2.132003365436145256e-03,1.515890666960395755e-04,2.711198935965164480e-04
7.000000000000000000e+00,1.000057096140086310e+00,1.380005243378536195e-04,-9.069564732754480964e-05,1.096862082686043656e-03,3.723824506037891585e-06,5.888695003479710996e-06,-9.631727958399484146e-01,-9.655868411409559426e-01,2.414045301007566608e-03,1.515966321716398415e-04,2.711370499952625579e-04
7.009999999999999787e+00,1.000056619692815785e+00,1.463329235242703981e-04,-8.513419150136302739e-05,1.108713927110177794e-03,3.618383027859311432e-06,5.812513243003729180e-06,-9.631953782847114676e-01,-9.658801849156161135e-01,2.684806630904687519e-03,1.516047960147869165e-04,2.711559411263664288e-04
7.020000000000000462e+00,1.000056107336272371e+00,1.541613426973271572e-04,-7.856038922262082867e-05,1.121113679577292847e-03,3.514531859293320342e-06,5.728744849294067233e-06,-9.632178943301429319e-01,-9.661563224825771012e-01,2.938428152434138969e-03,1.516135413889877176e-04,2.711765001517374429e-04
7.030000000000000249e+00,1.000055561118390113e+00,1.614480264003322410e-04,-7.097180074071460199e-05,1.133992338130341551e-03,3.413446966989803013e-06,5.637763066833274702e-06,-9.632403389188052278e-01,-9.664098174201022351e-01,3.169478501296960418e-03,1.516228388021618090e-04,2.711986245382824734e-04
7.040000000000000036e+00,1.000054983311875700e+00,1.681574364042782977e-04,-6.237317158266119971e-05,1.147278717422022887e-03,3.316303272298000512e-06,5.539968451064605230e-06,-9.632627066401864280e-01,-9.666357715415208052e-01,3.373064901334416228e-03,1.516326468266979307e-04,2.712221784471058328e-04
7.049999999999999822e+00,1.000054376419748925e+00,1.742564439484130723e-04,-5.277637891758587039e-05,1.160899839503840751e-03,3.224267772639974231e-06,5.435787216129388423e-06,-9.632849917789825245e-01,-9.668299230751306039e-01,3.544931296148057329e-03,1.516429130630718013e-04,2.712469958241481294e-04
7.060000000000000497e+00,1.000053743177888421e+00,1.797145108024491200e-04,-4.220032842308569273e-05,1.174781332080122257e-03,3.138492712322312903e-06,5.325669469128238031e-06,-9.633071883674758640e-01,-9.669887302815863839e-01,3.681541914110564133e-03,1.516535753273162441e-04,2.712728841132161506e-04
7.070000000000000284e+00,1.000053086554277382e+00,1.845038581568361248e-04,-3.067080317699918208e-05,1.188847832070423233e-03,3.060108836217983515e-06,5.210087335934890384e-06,-9.633292902413553849e-01,-9.671094388896843697e-01,3.780148648329004300e-03,1.516645630367352668e-04,2.712996285152424747e-04
7.080000000000000071e+00,1.000052409744622839e+00,1.885996223699738772e-04,-1.822026651977211463e-05,1.203023392307117894e-03,2.990218759927013341e-06,5.089532984112663368e-06,-9.633512910982465760e-01,-9.671901320922206002e-01,3.838840993974045046e-03,1.516757987651785801e-04,2.713269966927445154e-04
7.089999999999999858e+00,1.000051716164138904e+00,1.919799966314281821e-04,-4.887621224196104566e-06,1.217231889189649037e-03,2.929890490080282752e-06,4.964516549046294020e-06,-9.633731845581705588e-01,-9.672297622272215678e-01,3.856577669050953450e-03,1.516871999340642721e-04,2.713547438180086147e-04
7.100000000000000533e+00,1.000051009435344529e+00,1.946263576396165603e-04,9.282072334192494428e-06,1.231397429123227581e-03,2.880151128355913220e-06,4.835563969999192227e-06,-9.633949642251061762e-01,-9.672281636678949912e-01,3.833199442788851399e-03,1.516986806037978720e-04,2.713826178526446142e-04
7.110000000000000320e+00,1.000050293371830490e+00,1.965233764422951574e-04,2.423791599571557614e-05,1.245444751587385709e-03,2.841980792518184531e-06,4.703214743431337909e-06,-9.634166237487908901e-01,-9.671860468485486972e-01,3.769423099757768496e-03,1.517101533260477634e-04,2.714103649383847738e-04
7.120000000000000107e+00,1.000049571957994710e+00,1.976591126493829444e-04,3.992352833994817742e-05,1.259299626708754302e-03,2.816306787339582062e-06,4.568019601555903898e-06,-9.634381568858914058e-01,-9.671049737548571557e-01,3.666816868965794111e-03,1.517215310179917647e-04,2.714377347847740651e-04
7.129999999999999893e+00,1.000048849324911782e+00,1.980250913007304331e-04,5.627743040185764431e-05,1.272889245252279995e-03,2.803998057613457055e-06,4.430538124765455195e-06,-9.634595575596698325e-01,-9.669873155967381173e-01,3.527758037068332540e-03,1.517327288169252305e-04,2.714644859334036653e-04
7.140000000000000568e+00,1.000048129722482804e+00,1.976163617565091749e-04,7.323345888905982985e-05,1.286142598995930215e-03,2.805859954588638239e-06,4.291336297209309205e-06,-9.634808199173183763e-01,-9.668361937526066541e-01,3.355373835288311211e-03,1.517436658755377062e-04,2.714903907858889909e-04
7.150000000000000355e+00,1.000047417488218127e+00,1.964315380747043980e-04,9.072120307845424098e-05,1.298990849515105480e-03,2.822629346048638988e-06,4.150984015441463278e-06,-9.635019383841384455e-01,-9.666554054171954125e-01,3.153467033056911884e-03,1.517542670584246477e-04,2.715152402850140589e-04
7.160000000000000142e+00,1.000046717012990527e+00,1.944728204479143909e-04,1.086664614902830059e-04,1.311367683474271018e-03,2.854970098903742583e-06,4.010052560673355420e-06,-9.635229077138279807e-01,-9.664493356945740299e-01,2.926427980746023998e-03,1.517644645029867260e-04,2.715388481537850396e-04
7.169999999999999929e+00,1.000046032704224652e+00,1.917459973893723471e-04,1.269917144068163830e-04,1.323209652604467315e-03,2.903468961562299204e-06,3.869112045745435059e-06,-9.635437230341953319e-01,-9.662228581471677957e-01,2.679135112972419203e-03,1.517741990108750273e-04,2.715610546000224446e-04
7.179999999999999716e+00,1.000045368947044100e+00,1.882604284842168206e-04,1.456166083201223529e-04,1.334456496635593901e-03,2.968631871490947005e-06,3.728728848464373122e-06,-9.635643798877188138e-01,-9.659812260352600433e-01,2.416846147541234276e-03,1.517834212396124800e-04,2.715817294152156336e-04
7.190000000000000391e+00,1.000044730063948117e+00,1.840290076548715785e-04,1.644584484564406057e-04,1.345051447551415518e-03,3.050880711269820543e-06,3.589463043430005152e-06,-9.635848742664627764e-01,-9.657299566553435577e-01,2.145082388880818584e-03,1.517920926700158798e-04,2.716007744043569261e-04
7.200000000000000178e+00,1.000044120273634984e+00,1.790681070269821938e-04,1.834326956307158463e-04,1.354941513642570882e-03,3.150550534098890974e-06,3.451865844885000475e-06,-9.636052026409707150e-01,-9.654747113066339814e-01,1.869508665663248024e-03,1.518001863276703916e-04,2.716181251014582188e-04
7.209999999999999964e+00,1.000043543649627997e+00,1.733975016225791340e-04,2.024534638300169102e-04,1.364077741947725695e-03,3.267887277129992020e-06,3.316477073454376933e-06,-9.636253619828657468e-01,-9.652211734810420829e-01,1.595811498176331281e-03,1.518076872456089509e-04,2.716337517441047567e-04
7.219999999999999751e+00,1.000043004079372633e+00,1.670402752477402088e-04,2.214340151047618503e-04,1.372415457794889763e-03,3.403045978197988860e-06,3.183822659888956467e-06,-9.636453497810535396e-01,-9.649749278821552201e-01,1.329578101101714987e-03,1.518145926587574721e-04,2.716476594970540503e-04
7.230000000000000426e+00,1.000042505224475020e+00,1.600227080809066597e-04,2.402872485568748962e-04,1.379914480283170319e-03,3.556089508523485615e-06,3.054412199084679818e-06,-9.636651640514639627e-01,-9.647413428334906671e-01,1.076178782026747513e-03,1.518209119290913700e-04,2.716598879251019838e-04
7.240000000000000213e+00,1.000042050482743194e+00,1.523741466029268621e-04,2.589261804492118142e-04,1.386539312679106132e-03,3.726987830781284304e-06,2.928736567705834454e-06,-9.636848033404793457e-01,-9.645254585372905476e-01,8.406551968112086545e-04,1.518266662048967563e-04,2.716705097471905361e-04
7.250000000000000000e+00,1.000041642952657961e+00,1.441268566390102243e-04,2.772644127150602003e-04,1.392259306840445054e-03,3.915617788596890548e-06,2.807265618695844134e-06,-9.637042667222568415e-01,-9.643318834947725016e-01,6.276167725156110537e-04,1.518318878256083907e-04,2.716796289004008713e-04
7.259999999999999787e+00,1.000041285400883773e+00,1.353158604041772143e-04,2.952165874149445947e-04,1.397048800923224570e-03,4.121763430081334412e-06,2.690445965806282915e-06,-9.637235537902735238e-01,-9.641647012009710860e-01,4.411474106975141608e-04,1.518366194880278795e-04,2.716873779711193038e-04
7.270000000000000462e+00,1.000040980233319443e+00,1.259787585560572204e-04,3.126988249643136383e-04,1.400887229774255794e-03,4.345116864468492540e-06,2.578698871013650158e-06,-9.637426646435313105e-01,-9.640273889867300161e-01,2.847243431987560151e-04,1.518409131959993792e-04,2.716939150617658782e-04
7.280000000000000249e+00,1.000040729470227818e+00,1.161555383607683204e-04,3.296291442348141536e-04,1.403759207560054297e-03,4.585279647317946871e-06,2.472418247323095265e-06,-9.637615998679389673e-01,-9.639227506025718206e-01,1.611507346328599837e-04,1.518448290202822101e-04,2.716994201636957484e-04
7.290000000000000036e+00,1.000040534725755270e+00,1.058883691681068912e-04,3.459278629082240385e-04,1.405654582333860491e-03,4.841764686121377251e-06,2.371968788978278348e-06,-9.637803605134451779e-01,-9.638528638303777152e-01,7.250331693252414997e-05,1.518484336993937000e-04,2.717040911284218652e-04
7.299999999999999822e+00,1.000040397192246244e+00,9.522138647085233844e-05,3.615179767309752352e-04,1.406568462394066363e-03,5.113998654542098613e-06,2.277684240511349793e-06,-9.637989480675832610e-01,-9.638190440760013855e-01,2.009600841815267875e-05,1.518517991150846987e-04,2.717081393246445487e-04
7.310000000000000497e+00,1.000040317629514508e+00,8.420046588925854142e-05,3.763255165740574549e-04,1.406501214439024585e-03,5.401324899960388897e-06,2.189865815377838707e-06,-9.638173644260814577e-01,-9.638218245463064937e-01,4.460120225032494586e-06,1.518550006795684371e-04,2.717117850856709538e-04
7.320000000000000284e+00,1.000040296359228975e+00,7.287298847570827104e-05,3.902798824441565872e-04,1.405458433674299217e-03,5.703006825529400624e-06,2.108780774135466366e-06,-9.638356118612614321e-01,-9.638609532554471837e-01,2.534139418579715598e-05,1.518581156713481731e-04,2.717152530380406716e-04
7.330000000000000071e+00,1.000040333264472503e+00,6.128759877625409528e-05,4.033141538138478835e-04,1.403450886177892232e-03,6.018231724605640970e-06,2.034661171247874076e-06,-9.638536929888849025e-01,-9.639354067450141006e-01,8.171375612924509468e-05,1.518612215585211651e-04,2.717187674223797700e-04
7.339999999999999858e+00,1.000040427794371967e+00,4.949395711571573218e-05,4.153653758390477143e-04,1.400494423976152755e-03,6.346115042238636537e-06,1.967702778632124108e-06,-9.638716107341716022e-01,-9.640434200488685601e-01,1.718093146969234218e-04,1.518643943472168360e-04,2.717225474937468022e-04
7.350000000000000533e+00,1.000040578973711458e+00,3.754248759167480711e-05,4.263748212089061955e-04,1.396609873427072032e-03,6.685705035421129481e-06,1.908064193031251298e-06,-9.638893682976065191e-01,-9.641825320932608800e-01,2.931637956543314133e-04,1.518677069908398421e-04,2.717268031051656152e-04
7.360000000000000320e+00,1.000040785417259048e+00,2.548412327079355849e-05,4.362882275257576282e-04,1.391822897647817647e-03,7.035987801044883599e-06,1.855866133189547295e-06,-9.639069691211504809e-01,-9.643496454035216381e-01,4.426762823712052770e-04,1.518712278948959984e-04,2.717317305531707916e-04
7.370000000000000107e+00,1.000041045348533775e+00,1.337005007898154397e-05,4.450560102402573073e-04,1.386163833858754550e-03,7.395892638009806492e-06,1.811190931648209271e-06,-9.639244168554116365e-01,-9.645410986966472811e-01,6.166818412356668468e-04,1.518750195475504462e-04,2.717375087746276563e-04
7.379999999999999893e+00,1.000041356622594746e+00,1.251450865861373176e-06,4.526334512697591651e-04,1.379667506646264441e-03,7.764297707715871354e-06,1.774082224773406073e-06,-9.639417153282345829e-01,-9.647527506804008945e-01,8.110353521663162804e-04,1.518791373039825559e-04,2.717442959578875161e-04
7.390000000000000568e+00,1.000041716752469778e+00,-1.082074889568448269e-05,4.589808635072145713e-04,1.372373018270612753e-03,8.140035955259387827e-06,1.744544843390316086e-06,-9.639588685151334602e-01,-9.649800731593749514e-01,1.021204644241439224e-03,1.518836283472116465e-04,2.717522266368899153e-04
7.400000000000000355e+00,1.000042122938693323e+00,-2.279613234167884826e-05,4.640637314849007191e-04,1.364323517262303921e-03,8.521901252068173849e-06,1.722544905135233439e-06,-9.639758805118723295e-01,-9.652182513709168798e-01,1.242370859044601315e-03,1.518885308435537727e-04,2.717614093099562922e-04
7.410000000000000142e+00,1.000042572101454752e+00,-3.462503798266041425e-05,4.678528284941934354e-04,1.355565946660286384e-03,8.908654719463262331e-06,1.708010108365678127e-06,-9.639927555094495171e-01,-9.654622893423986385e-01,1.469533832949098881e-03,1.518938733074777427e-04,2.717719246290162260e-04
7.419999999999999929e+00,1.000043060914797000e+00,-4.625880064639796574e-05,4.703243104816745416e-04,1.346150773347195694e-03,9.299031191739238258e-06,1.700830226199203346e-06,-9.640094977716253677e-01,-9.657071179781554493e-01,1.697620206530122376e-03,1.518996741830611205e-04,2.717838241805825561e-04
7.429999999999999716e+00,1.000043585842320448e+00,-5.764998528981588478e-05,4.714597870460856123e-04,1.336131700030418132e-03,9.691745776813657232e-06,1.700857797993799406e-06,-9.640261116150845577e-01,-9.659477035509318466e-01,1.921591935847335227e-03,1.519059416471061589e-04,2.717971298724641827e-04
7.440000000000000391e+00,1.000044143173792088e+00,-6.875261242703875088e-05,4.712463698527239483e-04,1.325565361502361152e-03,1.008550047231364387e-05,1.707909014351295131e-06,-9.640426013922197557e-01,-9.661791542888831241e-01,2.136552896663376690e-03,1.519126736317494807e-04,2.718118339295472197e-04
7.450000000000000178e+00,1.000044729062145921e+00,-7.952237398138038455e-05,4.696766987652515333e-04,1.314511006888504936e-03,1.047899079514044455e-05,1.721764790528363633e-06,-9.640589714764682405e-01,-9.663968228143361427e-01,2.337851337867925209e-03,1.519198580611929065e-04,2.718278994866540899e-04
7.459999999999999964e+00,1.000045339560291735e+00,-8.991683843598327738e-05,4.667489459725441777e-04,1.303030169657569187e-03,1.087091238307292455e-05,1.742172021989796606e-06,-9.640752262500579262e-01,-9.665964023026127894e-01,2.521176052554915253e-03,1.519274732925360197e-04,2.718452617544997452e-04
7.469999999999999751e+00,1.000045970657254202e+00,-9.989564423061546013e-05,4.624667983634098058e-04,1.291186327223728739e-03,1.125996752782858819e-05,1.768845014743329147e-06,-9.640913700939730546e-01,-9.667740143854263168e-01,2.682644291453308624e-03,1.519354887462116756e-04,2.718638297318776154e-04
7.480000000000000426e+00,1.000046618313149338e+00,-1.094206804306807455e-04,4.568394183779022634e-04,1.279044552016291849e-03,1.164487160018215231e-05,1.801467082066701145e-06,-9.641074073798882038e-01,-9.669262870198381821e-01,2.818879639949928816e-03,1.519438657085582034e-04,2.718834884147813824e-04
7.490000000000000213e+00,1.000047278492581349e+00,-1.184562537786830645e-04,4.498813835432477915e-04,1.266671155927347452e-03,1.202435932922120581e-05,1.839692298278986980e-06,-9.641233424637960514e-01,-9.670504207759486048e-01,2.927078312152504424e-03,1.519525582863270375e-04,2.719041014571654813e-04
7.500000000000000000e+00,1.000047947196047282e+00,-1.269692413280032320e-04,4.416126048879559399e-04,1.254133330072555166e-03,1.239719089958593058e-05,1.883147399330648112e-06,-9.641391796810268033e-01,-9.671442422590259547e-01,3.005062577999144391e-03,1.519615144896888255e-04,2.719255142187293472e-04
7.509999999999999787e+00,1.000048620489068618e+00,-1.349292279536363495e-04,4.320582244217389262e-04,1.241498781814193847e-03,1.276215783255638534e-05,1.931433819194267656e-06,-9.641549233423040155e-01,-9.672062436687332010e-01,3.051320326429192865e-03,1.519706774190551736e-04,2.719475571395513214e-04
7.520000000000000462e+00,1.000049294528744026e+00,-1.423086281340435650e-04,4.212484918734607877e-04,1.228835370999213942e-03,1.311808861909949094e-05,1.984129850333267924e-06,-9.641705777305301650e-01,-9.672356078032527948e-01,3.065030072722654559e-03,1.519799865295238194e-04,2.719700493665211383e-04
7.530000000000000249e+00,1.000049965587512357e+00,-1.490827915020437365e-04,4.092186208961991309e-04,1.216210747357976190e-03,1.346385407543340931e-05,2.040792915916530556e-06,-9.641861470979440352e-01,-9.672322181325657686e-01,3.046071034621688350e-03,1.519893789457419438e-04,2.719928025605167221e-04
7.540000000000000036e+00,1.000050630074013069e+00,-1.552300917699988973e-04,3.960086249787980912e-04,1.203691990991984876e-03,1.379837239427823287e-05,2.100961940931360038e-06,-9.642016356633253960e-01,-9.671966538862468710e-01,2.995018222921495832e-03,1.519987908000664119e-04,2.720156248037230995e-04
7.549999999999999822e+00,1.000051284550909525e+00,-1.607319987446668877e-04,3.816631333478975245e-04,1.191345257851437588e-03,1.412061386770945232e-05,2.164159808927472135e-06,-9.642170476089235720e-01,-9.671301704199192217e-01,2.913122810995691803e-03,1.520081585671377718e-04,2.720383245342627987e-04
7.560000000000000497e+00,1.000051925749681159e+00,-1.655731332590661847e-04,3.662311872038385421e-04,1.179235432065759955e-03,1.442960526037735731e-05,2.229895890802180590e-06,-9.642323870768304550e-01,-9.670346654342856230e-01,2.802278357455202217e-03,1.520174203683042984e-04,2.720607144235387409e-04
7.570000000000000284e+00,1.000052550582384736e+00,-1.697413049614793820e-04,3.497660167078814959e-04,1.167425786943078990e-03,1.472443381477067976e-05,2.297668631808423773e-06,-9.642476581645115230e-01,-9.669126319148741988e-01,2.664973750362681013e-03,1.520265172209699219e-04,2.720826151274557958e-04
7.580000000000000071e+00,1.000053156150501499e+00,-1.732275330141772832e-04,3.323247992266390241e-04,1.155977656397953876e-03,1.500425087315542255e-05,2.366968182830890135e-06,-9.642628649192807044e-01,-9.667670989333272402e-01,2.504234014046589560e-03,1.520353942095120019e-04,2.721038588351376575e-04
7.589999999999999858e+00,1.000053739750958348e+00,-1.760260498653310737e-04,3.139683994415177581e-04,1.144950118500953238e-03,1.526827510377138104e-05,2.437279061928998743e-06,-9.642780113315130297e-01,-9.666015616965476509e-01,2.323550365034582604e-03,1.520440015560627024e-04,2.721242925476374808e-04
7.600000000000000533e+00,1.000054298879543335e+00,-1.781342883656551247e-04,2.947610920451391352e-04,1.134399692769448489e-03,1.551579532180069943e-05,2.508082832184320456e-06,-9.642931013264339768e-01,-9.664199024434690921e-01,2.126801117035122691e-03,1.520522955719435620e-04,2.721437810226934317e-04
7.610000000000000320e+00,1.000054831231894870e+00,-1.795528526052965631e-04,2.747702678716666073e-04,1.124380052736559171e-03,1.574617289849200994e-05,2.578860782008385868e-06,-9.643081387543872562e-01,-9.662263039664391595e-01,1.918165212051881801e-03,1.520602394735598559e-04,2.721622093349029825e-04
7.620000000000000107e+00,1.000055334702343757e+00,-1.802854729451505982e-04,2.540661244417541592e-04,1.114941755245061521e-03,1.595884375461876741e-05,2.649096594261940178e-06,-9.643231273795100922e-01,-9.660251576717590050e-01,1.702030292248888927e-03,1.520678040481386769e-04,2.721794849975811559e-04
7.629999999999999893e+00,1.000055807380876072e+00,-1.803389458088889923e-04,2.327213420432317880e-04,1.106131987815914784e-03,1.615331993713598076e-05,2.718278990799438273e-06,-9.643380708667860235e-01,-9.658209681893890064e-01,1.482897322603016731e-03,1.520749681588452024e-04,2.721955396105535385e-04
7.640000000000000568e+00,1.000056247548501309e+00,-1.797230588865390236e-04,2.108107466134635137e-04,1.097994335337250729e-03,1.632919078046242778e-05,2.785904339380446591e-06,-9.643529727675078655e-01,-9.656182565936110018e-01,1.265283826103098331e-03,1.520817190818825088e-04,2.722103300027978179e-04
7.650000000000000355e+00,1.000056653671382412e+00,-1.784505024764376020e-04,1.884109608356222137e-04,1.090568567209893296e-03,1.648612365623357596e-05,2.851479210273652529e-06,-9.643678365032393174e-01,-9.654214643039024102e-01,1.053627800663043150e-03,1.520880526703483461e-04,2.722238388521702745e-04
7.660000000000000142e+00,1.000057024393986804e+00,-1.765367677590655025e-04,1.656000450064782400e-04,1.083890445970362316e-03,1.662386431763210705e-05,2.914522870313473298e-06,-9.643826653483640321e-01,-9.652348596986780604e-01,8.521943503139820528e-04,1.520939733440807994e-04,2.722360747706709105e-04
7.669999999999999929e+00,1.000057358531653673e+00,-1.740000328530448570e-04,1.424571293746587674e-04,1.077991558292459070e-03,1.674223684649521233e-05,2.974569702650179808e-06,-9.643974624114083349e-01,-9.650624493952937311e-01,6.649869838853483079e-04,1.520994939070736550e-04,2.722470718565794812e-04
7.679999999999999716e+00,1.000057655062821738e+00,-1.708610375500575621e-04,1.190620397828412393e-04,1.072899169144577239e-03,1.684114321331366175e-05,3.031171540951284047e-06,-9.644122306153409818e-01,-9.649078960297519103e-01,4.956654144109155823e-04,1.521046351980573396e-04,2.722568887267851068e-04
7.690000000000000391e+00,1.000057913121292108e+00,-1.671429476614907635e-04,9.549491857223339091e-05,1.068636099752584426e-03,1.692056246197210279e-05,3.083899907363492761e-06,-9.644269726770668960e-01,-9.647744442119556840e-01,3.474715348887949529e-04,1.521094255816408545e-04,2.722656070510698356e-04
7.700000000000000178e+00,1.000058131988751597e+00,-1.628712099352504781e-04,7.183584282004948872e-05,1.065220629888031893e-03,1.698054953263149016e-05,3.132348144122605271e-06,-9.644416910864379577e-01,-9.646648561409658651e-01,2.231650545279263589e-04,1.521139002920536066e-04,2.722733296181001350e-04
7.709999999999999964e+00,1.000058311087856699e+00,-1.580733985167513667e-04,4.816444207795924964e-05,1.062666424869475193e-03,1.702123373757891871e-05,3.176133429262895307e-06,-9.644563880850502979e-01,-9.645813581437095996e-01,1.249700586593177642e-04,1.521181006426364191e-04,2.722801779782013654e-04
7.719999999999999751e+00,1.000058449976093833e+00,-1.527790539342705649e-04,2.455951785887223584e-05,1.060982487531274276e-03,1.704281690579234038e-05,3.214898667678732428e-06,-9.644710656451840336e-01,-9.645255991552597052e-01,5.453351007570412151e-05,1.521220731174414411e-04,2.722862897079902922e-04
7.730000000000000426e+00,1.000058548340624798e+00,-1.470195155848350759e-04,1.098667180434116368e-06,1.060173135280236207e-03,1.704557121353247157e-05,3.248314249059475063e-06,-9.644857254492348320e-01,-9.644986218944135992e-01,1.289644517880392413e-05,1.521258683636758039e-04,2.722918153612585712e-04
7.740000000000000213e+00,1.000058605994255778e+00,-1.408277486873485797e-04,-2.214208748987482408e-05,1.060238002226699316e-03,1.702983671859321400e-05,3.276079665227498326e-06,-9.645003688700132249e-01,-9.645008472107541309e-01,4.783407408705286004e-07,1.521295401051529913e-04,2.722969151620624473e-04
7.750000000000000000e+00,1.000058622872677105e+00,-1.342381666505114088e-04,-4.508865952714076524e-05,1.061172066243490711e-03,1.699601861682300619e-05,3.297924979879098533e-06,-9.645149969522999189e-01,-9.645320717947043487e-01,1.707484240444581764e-05,1.521331439983963929e-04,2.723017555177342786e-04
7.759999999999999787e+00,1.000058599033014195e+00,-1.272864497792894974e-04,-6.766924832789712361e-05,1.062965700674696349e-03,1.694458424004606075e-05,3.313612144423208080e-06,-9.645296103960230294e-01,-9.645914791563587887e-01,6.186876033577757227e-05,1.521367364548382561e-04,2.723065054188733569e-04
7.770000000000000462e+00,1.000058534653742282e+00,-1.200093612147904419e-04,-8.981467605935597627e-05,1.065604750286713994e-03,1.687605981490522178e-05,3.322936154313851594e-06,-9.645442095414342720e-01,-9.646776634982444643e-01,1.334539568101763478e-04,1.521403734522506134e-04,2.723113328033655023e-04
7.780000000000000249e+00,1.000058430035930757e+00,-1.124445609696990200e-04,-1.114587087230939268e-04,1.069070630927527110e-03,1.679102700275418475e-05,3.325726040757568689e-06,-9.645587943566991118e-01,-9.647886658375354196e-01,2.298714808363010956e-04,1.521441093596050294e-04,2.723164009659218010e-04
7.790000000000000036e+00,1.000058285605758490e+00,-1.046304188876392489e-04,-1.325383593645267403e-04,1.073340452237130658e-03,1.669011924041779646e-05,3.321845693712889349e-06,-9.645733644281793140e-01,-9.649220214800222628e-01,3.486570518429102741e-04,1.521479957993581117e-04,2.723218650810821373e-04
7.799999999999999822e+00,1.000058101918176900e+00,-9.660582731712576404e-05,-1.529941713690074372e-04,1.078387162633021729e-03,1.657401790233857175e-05,3.311194512411351123e-06,-9.645879189537680531e-01,-9.650748177168959607e-01,4.868987631279523090e-04,1.521520805696852173e-04,2.723278689213959325e-04
7.810000000000000497e+00,1.000057879661583105e+00,-8.841001425553954079e-05,-1.727704799217319269e-04,1.084179715680499241e-03,1.644344830443767534e-05,3.293707880491531218e-06,-9.646024567395768967e-01,-9.652437604104879831e-01,6.413036709110435949e-04,1.521564066496206588e-04,2.723345418342848490e-04
7.820000000000000284e+00,1.000057619663282660e+00,-8.008235768279449874e-05,-1.918156498663351893e-04,1.090683256848591501e-03,1.629917557009915352e-05,3.269357463486007973e-06,-9.646169762001906012e-01,-9.654252479606719728e-01,8.082717604813833244e-04,1.521610113067503177e-04,2.723419960466433309e-04
7.830000000000000071e+00,1.000057322895540945e+00,-7.166220177044578922e-05,-2.100822883759104979e-04,1.097859329549395659e-03,1.614200037866811088e-05,3.238151327093850315e-06,-9.646314753627103222e-01,-9.656154510031881300e-01,9.839756404777704260e-04,1.521659253271231429e-04,2.723503243520219996e-04
7.839999999999999858e+00,1.000056990481927421e+00,-6.318867562032904305e-05,-2.275274310478416992e-04,1.105666099261931731e-03,1.597275461679755553e-05,3.200133875369116025e-06,-9.646459518747301232e-01,-9.658103960871187166e-01,1.164444212388620952e-03,1.521711723825938396e-04,2.723595982316862063e-04
7.850000000000000533e+00,1.000056623703690750e+00,-5.470051515788355682e-05,-2.441127002477263641e-04,1.114058594451720289e-03,1.579229695289939773e-05,3.155385608664450539e-06,-9.646604030163342669e-01,-9.660060515130696190e-01,1.345648496735328504e-03,1.521767685502595810e-04,2.723698664497398170e-04
7.860000000000000320e+00,1.000056224005836381e+00,-4.623588877941360516e-05,-2.598044347550971384e-04,1.122988962914819389e-03,1.560150835485346030e-05,3.104022701884834679e-06,-9.646748257161381623e-01,-9.661984134872166896e-01,1.523587771078515349e-03,1.521827219934623312e-04,2.723811541511800272e-04
7.870000000000000107e+00,1.000055793002605053e+00,-3.783222732981123183e-05,-2.745737900015450452e-04,1.132406742100146389e-03,1.540128757101468686e-05,3.046196404335197439e-06,-9.646892165713509826e-01,-9.663835907594561236e-01,1.694374188105190939e-03,1.521890328128218254e-04,2.723934624833113105e-04
7.879999999999999893e+00,1.000055332482009618e+00,-2.952605896764482163e-05,-2.883968084371210747e-04,1.142259141897117173e-03,1.519254659443203006e-05,2.982092263183526411e-06,-9.647035718717252850e-01,-9.665578859656325239e-01,1.854314093907220460e-03,1.521956930698268055e-04,2.724067687491782408e-04
7.890000000000000568e+00,1.000054844409124177e+00,-2.135284945777639895e-05,-3.012544598102034074e-04,1.152491338317187261e-03,1.497620613005619034e-05,2.911929173311802007e-06,-9.647178876272414216e-01,-9.667178719828766198e-01,1.999984355635232424e-03,1.522026869838711475e-04,2.724210270850235815e-04
7.900000000000000355e+00,1.000054330927809820e+00,-1.334684841747444394e-05,-3.131326513960945991e-04,1.163046776448059105e-03,1.475319108456598392e-05,2.835958257088316865e-06,-9.647321595992837118e-01,-9.668604617310001537e-01,2.128302131716393753e-03,1.522099912986755435e-04,2.724361696493371454e-04
7.910000000000000142e+00,1.000053794360592274e+00,-5.540942029801202177e-06,-3.240222084571279517e-04,1.173867481018461270e-03,1.452442609828230573e-05,2.754461578366915842e-06,-9.647463833349781970e-01,-9.669829700087265723e-01,2.236586673748428618e-03,1.522175758106896664e-04,2.724521082950737139e-04
7.919999999999999929e+00,1.000053237206415035e+00,2.033487272665764174e-06,-3.339188254588015153e-04,1.184894372879330849e-03,1.429083113845826909e-05,2.667750695800730397e-06,-9.647605542043391491e-01,-9.670831661377213839e-01,2.322611933382247827e-03,1.522254040483507942e-04,2.724687366848499437e-04
7.930000000000000604e+00,1.000052662136079906e+00,9.346693660685635155e-06,-3.428229887993532198e-04,1.196067589684683121e-03,1.405331717303225768e-05,2.576165061346175797e-06,-9.647746674397850164e-01,-9.671593163955470862e-01,2.384648955762035550e-03,1.522334340879816965e-04,2.724859328020468041e-04
7.940000000000000391e+00,1.000052071985140234e+00,1.637069281456168894e-05,-3.507398720313155698e-04,1.207326809041854012e-03,1.381278194369368817e-05,2.480070270627625711e-06,-9.647887181775625098e-01,-9.672102154462972612e-01,2.421497268734735305e-03,1.522416194878713008e-04,2.725035617996418580e-04
7.950000000000000178e+00,1.000051469744169141e+00,2.307937841104406370e-05,-3.576792047603610260e-04,1.218611572396577705e-03,1.357010585683907249e-05,2.379856172628661621e-06,-9.648027015005119500e-01,-9.672352062195412881e-01,2.432504719029386642e-03,1.522499103206795669e-04,2.725214791197139164e-04
7.959999999999999964e+00,1.000050858546275068e+00,2.944862973015144065e-05,-3.636551165967350885e-04,1.229861607923472041e-03,1.332614801067056091e-05,2.275934846968937163e-06,-9.648166124816747180e-01,-9.672341879393302477e-01,2.417575457655492862e-03,1.522582542807365813e-04,2.725395338116776145e-04
7.969999999999999751e+00,1.000050241651882166e+00,3.545640993510634163e-05,-3.686859577058488680e-04,1.241017150706689390e-03,1.308174237630899172e-05,2.168738457813128062e-06,-9.648304462281234173e-01,-9.672076122595799630e-01,2.377166031456555244e-03,1.522665978411818827e-04,2.725575719757511450e-04
7.980000000000000426e+00,1.000049622430794649e+00,4.108285459516992314e-05,-3.727940976554031008e-04,1.252019258518801250e-03,1.283769415034243857e-05,2.058716994231888718e-06,-9.648441979244308797e-01,-9.671564677150676914e-01,2.312269790636819079e-03,1.522748874349744228e-04,2.725754402461699755e-04
7.990000000000000213e+00,1.000049004341652115e+00,4.631035004096043932e-05,-3.760057043855188821e-04,1.262810121538218569e-03,1.259477629570493235e-05,1.946335907591665880e-06,-9.648578628752005892e-01,-9.670822529430138648e-01,2.224390067813330173e-03,1.522830706326297283e-04,2.725929892404277410e-04
8.000000000000000000e+00,1.000048390908952589e+00,5.112360116526210024e-05,-3.783505052348275612e-04,1.273333364386299536e-03,1.235372628716397218e-05,1.832073657281271740e-06,-9.648714365460647757e-01,-9.669869393636588706e-01,2.115502817594074048e-03,1.522910972894701636e-04,2.726100768890571402e-04
8.009999999999999787e+00,1.000047785697857572e+00,5.550968830974988807e-05,-3.798615320388448388e-04,1.283534338914753704e-03,1.211524307698676675e-05,1.716419176782974905e-06,-9.648849146025998413e-01,-9.668729242246257849e-01,1.988009622025968277e-03,1.522989206357833311e-04,2.726265715760067820e-04
8.019999999999999574e+00,1.000047192287068176e+00,5.945811290963645305e-05,-3.805748523770955067e-04,1.293360406231250587e-03,1.187998429554224092e-05,1.599869272755953663e-06,-9.648982929466526359e-01,-9.667429751087367462e-01,1.844682162084067571e-03,1.523064982852580544e-04,2.726423550107881510e-04
8.029999999999999361e+00,1.000046614240125642e+00,6.296083160419675326e-05,-3.805292890826458981e-04,1.302761206516604969e-03,1.164856370067569744e-05,1.482925970413625456e-06,-9.649115677495793131e-01,-9.666001671743661428e-01,1.688599424786822517e-03,1.523137931372832844e-04,2.726573247762154040e-04
8.040000000000000924e+00,1.000046055075486606e+00,6.601227856137912718e-05,-3.797661301425872679e-04,1.311688915259422378e-03,1.142154888865809646e-05,1.366093819033815523e-06,-9.649247354820105205e-01,-9.664478145382011665e-01,1.523079056190656611e-03,1.523207741533214770e-04,2.726713964862348405e-04
8.050000000000000711e+00,1.000045518235838315e+00,6.860937580920562038e-05,-3.783288311115390605e-04,1.320098484613800062e-03,1.119945927836434695e-05,1.249877171936328829e-06,-9.649377929397894293e-01,-9.662893973195548769e-01,1.351604379765402458e-03,1.523274169888895241e-04,2.726845055169846432e-04
8.060000000000000497e+00,1.000045007057062119e+00,7.075153141523209154e-05,-3.762627121336900539e-04,1.327947868671863286e-03,1.098276437906930992e-05,1.134777455685700892e-06,-9.649507372657945004e-01,-9.661284859412891945e-01,1.177748675494685307e-03,1.523337044672683671e-04,2.726966082642334754e-04
8.070000000000000284e+00,1.000044524737373708e+00,7.244062540767165915e-05,-3.736146516237811698e-04,1.335198231535048193e-03,1.077188235087109787e-05,1.021290443621966156e-06,-9.649635659674737909e-01,-9.659686643236978787e-01,1.005098356224075036e-03,1.523396268842247124e-04,2.727076829112107248e-04
8.080000000000000071e+00,1.000044074307062658e+00,7.368098338756597109e-05,-3.704327785955244452e-04,1.341814137165785008e-03,1.056717886526194421e-05,9.099035490807882271e-07,-9.649762769299649046e-01,-9.658134536137574777e-01,8.371766837925451784e-04,1.523451821381661411e-04,2.727177296890648250e-04
8.089999999999999858e+00,1.000043658599364171e+00,7.447933784020546678e-05,-3.667661655491297754e-04,1.347763720103805664e-03,1.036896627177216317e-05,8.010931538292619690e-07,-9.649888684247726056e-01,-9.656662380633381781e-01,6.773696385655276434e-04,1.523503756834457138e-04,2.727267706317260121e-04
8.099999999999999645e+00,1.000043280222918884e+00,7.484477721539218686e-05,-3.626645237399672033e-04,1.353018836238352538e-03,1.017750307492243275e-05,6.953219873096587978e-07,-9.650013391140792596e-01,-9.655301946072111230e-01,5.288554931318968123e-04,1.523552203095230261e-04,2.727348488360537004e-04
8.109999999999999432e+00,1.000042941536255503e+00,7.478868290965336304e-05,-3.581779025500338924e-04,1.357555192938336404e-03,9.992993723943062841e-06,5.930365722439690744e-07,-9.650136880507859116e-01,-9.654082275966040516e-01,3.945395458181485569e-04,1.523597357528584553e-04,2.727420272496949849e-04
8.120000000000000995e+00,1.000042644624739685e+00,7.432465434857460774e-05,-3.533563945749297868e-04,1.361352457956344205e-03,9.815588715868403085e-06,4.946647520036018386e-07,-9.650259146745329142e-01,-9.653029100192054290e-01,2.769953446724943624e-04,1.523639481530076093e-04,2.727483870232916274e-04
8.130000000000000782e+00,1.000042391280345777e+00,7.346842243357686996e-05,-3.482498479237311397e-04,1.364394346638937282e-03,9.645385010706438665e-06,4.006133148877199527e-07,-9.650380188039406892e-01,-9.652164323845890959e-01,1.784135806483546076e-04,1.523678893663731222e-04,2.727540254687799148e-04
8.140000000000000568e+00,1.000042182984591133e+00,7.223775168411528146e-05,-3.429075871094265475e-04,1.366668687093954134e-03,9.482426755430229008e-06,3.112657300768792806e-07,-9.650500006254421059e-01,-9.651505602788199578e-01,1.005596533778698311e-04,1.523715961571618530e-04,2.727590536759638695e-04
8.150000000000000355e+00,1.000042020894897021e+00,7.065233147291424853e-05,-3.373781437855911751e-04,1.368167463085083945e-03,9.326706311560928637e-06,2.269800095365119835e-07,-9.650618606790568599e-01,-9.651066013972006141e-01,4.474071814373394848e-05,1.523751092856455869e-04,2.727635938486461242e-04
8.160000000000000142e+00,1.000041905834570644e+00,6.873365681795063535e-05,-3.317089984624452129e-04,1.368886834544188460e-03,9.178165579127990311e-06,1.480867095376127358e-07,-9.650735998415547190e-01,-9.650853826543248637e-01,1.178281277012672759e-05,1.523784725165166338e-04,2.727677764271518868e-04
8.169999999999999929e+00,1.000041838286579221e+00,6.650489925990217815e-05,-3.259463342141819095e-04,1.368827135711837145e-03,9.036697607820376525e-06,7.488708474001872642e-08,-9.650852193074416219e-01,-9.650872377502192068e-01,2.018442777623683993e-06,1.523817315731004827e-04,2.727717370605287073e-04
8.179999999999999716e+00,1.000041818391156134e+00,6.399076841720394680e-05,-3.201348032709330814e-04,1.367992851035989459e-03,8.902148484205646024e-06,7.651406951762976666e-09,-9.650967205682421390e-01,-9.651120053453166037e-01,1.528477707449647674e-05,1.523849330617463120e-04,2.727756135076919719e-04
8.189999999999999503e+00,1.000041845947254870e+00,6.121736487216093443e-05,-3.143173072742877125e-04,1.366392569076644876e-03,8.774319482010204362e-06,-5.338254025948236394e-08,-9.651081053905308238e-01,-9.651590377700776102e-01,5.093237954676198634e-05,1.523881233937512633e-04,2.727795425314649691e-04
8.199999999999999289e+00,1.000041920417796604e+00,5.821202510029903414e-05,-3.085347918660207912e-04,1.364038914780453787e-03,8.652969460645155097e-06,-1.080107809647737128e-07,-9.651193757931754158e-01,-9.652272199721673163e-01,1.078441789919148833e-04,1.523913477283002132e-04,2.727836568625630065e-04
8.210000000000000853e+00,1.000042040938553090e+00,5.500315921078487738e-05,-3.028260561765025948e-04,1.360948460602593238e-03,8.537817495448732071e-06,-1.560642712738786711e-07,-9.651305340242253283e-01,-9.653149981898330179e-01,1.844641656076812831e-04,1.523946489627428427e-04,2.727880822941397554e-04
8.220000000000000639e+00,1.000042206330495675e+00,5.162008231786647568e-05,-2.972275776827971658e-04,1.357141617063582599e-03,8.428545721518211376e-06,-1.974098209428576268e-07,-9.651415825378550917e-01,-9.654204176390122072e-01,2.788351011570856471e-04,1.523980667913358764e-04,2.727929349757296507e-04
8.230000000000000426e+00,1.000042415115353078e+00,4.809284041142969037e-05,-2.917733528172038919e-04,1.352642503435119584e-03,8.324802371536774655e-06,-2.319508056824874974e-07,-9.651525239717138049e-01,-9.655411683178301008e-01,3.886443461163247839e-04,1.524016368536638868e-04,2.727983189594329616e-04
8.240000000000000213e+00,1.000042665534069286e+00,4.445203163848354103e-05,-2.864947536251101642e-04,1.347478799351280307e-03,8.226204986687021849e-06,-2.596276650121066448e-07,-9.651633611250247657e-01,-9.656746378693192856e-01,5.112767442945531432e-04,1.524053899902172730e-04,2.728043240503019717e-04
8.250000000000000000e+00,1.000042955567853387e+00,4.072862394632422074e-05,-2.814204006966221491e-04,1.341681578238736574e-03,8.132343778590658343e-06,-2.804181819049416102e-07,-9.651740969376816359e-01,-9.658179703045127740e-01,6.438733668311841284e-04,1.524093516200313741e-04,2.728110240020065191e-04
8.259999999999999787e+00,1.000043282961406543e+00,3.695377007182460913e-05,-2.765760525292657707e-04,1.335285123551754839e-03,8.042785119244667385e-06,-2.943375419124954130e-07,-9.651847344705967169e-01,-9.659681292764088489e-01,7.833948058121156842e-04,1.524135412513665942e-04,2.728184750917517221e-04
8.269999999999999574e+00,1.000043645247957746e+00,3.315862088947908894e-05,-2.719845114188613783e-04,1.328326728883972175e-03,7.957075135142089485e-06,-3.014381709211770865e-07,-9.651952768874175748e-01,-9.661219645125076472e-01,9.266876250900284986e-04,1.524179721349717932e-04,2.728267150993168855e-04
8.279999999999999361e+00,1.000044039775695781e+00,2.937413815312549251e-05,-2.676655459218979581e-04,1.320846483109003409e-03,7.874743381184599707e-06,-3.018093521735923674e-07,-9.652057274377591201e-01,-9.662762799614484921e-01,1.070552523689398275e-03,1.524226510621286734e-04,2.728357627024280418e-04
8.290000000000000924e+00,1.000044463735154654e+00,2.563090768239351141e-05,-2.636358298848145336e-04,1.312887041775497770e-03,7.795306569618231708e-06,-2.955766246636585591e-07,-9.652160894419801185e-01,-9.664279021881929665e-01,1.211812746212859995e-03,1.524275783109146009e-04,2.728456172989002226e-04
8.300000000000000711e+00,1.000044914187151912e+00,2.195895405467756425e-05,-2.599088979927820686e-04,1.304493386048682273e-03,7.718272329057274003e-06,-2.829009664764704677e-07,-9.652263662775185660e-01,-9.665737475625691966e-01,1.347381285050683070e-03,1.524327477366720389e-04,2.728562592466676762e-04
8.310000000000000497e+00,1.000045388090876619e+00,1.838755786656443499e-05,-2.564951177520404619e-04,1.295712570549878255e-03,7.643142968705270702e-06,-2.639777680780823180e-07,-9.652365613667380773e-01,-9.667108868271142574e-01,1.474325460376172152e-03,1.524381470024470462e-04,2.728676505112659356e-04
8.320000000000000284e+00,1.000045882331709990e+00,1.494507662503821186e-05,-2.534016777847250415e-04,1.286593461497070748e-03,7.569419223135603901e-06,-2.390356019511830918e-07,-9.652466781661819262e-01,-9.668366057008650483e-01,1.589927534683096286e-03,1.524437579399114259e-04,2.728797357018919456e-04
8.330000000000000071e+00,1.000046393748426743e+00,1.165877031835975796e-05,-2.506325922824975509e-04,1.277186466593816135e-03,7.496603953452018054e-06,-2.083347963124982676e-07,-9.652567201571409239e-01,-9.669484602743058099e-01,1.691740117164833345e-03,1.524495570307198933e-04,2.728924434611812444e-04
8.339999999999999858e+00,1.000046919159452319e+00,8.554632699187744366e-06,-2.481887214342126517e-04,1.267543258149719581e-03,7.424205781305111122e-06,-1.721658219186407623e-07,-9.652666908373314092e-01,-9.670443260744920888e-01,1.777635237160629959e-03,1.524555159944222284e-04,2.729056881796143585e-04
8.349999999999999645e+00,1.000047455387843121e+00,5.657229288383767930e-06,-2.460678076124337300e-04,1.257716490943798504e-03,7.351742633084872087e-06,-1.308475021660110741e-07,-9.652765937135648899e-01,-9.671224398258624344e-01,1.845846112297570493e-03,1.524616024679442694e-04,2.729193719888112213e-04
8.359999999999999432e+00,1.000047999284741085e+00,2.989543077024853441e-06,-2.442645270729024718e-04,1.247759516361856462e-03,7.278745172630058088e-06,-8.472505779963058234e-08,-9.652864322951471010e-01,-9.671814330976319374e-01,1.895000802484820331e-03,1.524677807602529067e-04,2.729333869886385600e-04
8.370000000000000995e+00,1.000048547751079209e+00,5.728288666431791597e-07,-2.427705568892462597e-04,1.237726094350556855e-03,7.204760101979876551e-06,-3.416799856475552967e-08,-9.652962100878408336e-01,-9.672203572096932378e-01,1.924147121852428288e-03,1.524740126642112230e-04,2.729476176559497702e-04
8.380000000000000782e+00,1.000049097757361949e+00,-1.573522856177303644e-06,-2.415746568115267044e-04,1.227670104734278692e-03,7.129353311023240491e-06,2.043212495011865398e-08,-9.653059305881702690e-01,-9.672386989612294927e-01,1.932768373059206646e-03,1.524802583074279141e-04,2.729619433841090625e-04
8.390000000000000568e+00,1.000049646361371503e+00,-3.432111664733290498e-06,-2.406627657009584970e-04,1.217645259435898384e-03,7.052112858363678308e-06,7.866409521971172664e-08,-9.653155972778419969e-01,-9.672363869457593077e-01,1.920789667917266637e-03,1.524864770237574258e-04,2.729762410973446407e-04
8.400000000000000355e+00,1.000050190723716703e+00,-4.987641766374333082e-06,-2.400181121536995945e-04,1.207704817129616774e-03,6.972651767289107818e-06,1.400995126818937830e-07,-9.653252136180962006e-01,-9.672137884187786971e-01,1.888574800682534232e-03,1.524926282267078000e-04,2.729903878817552254e-04
8.410000000000000142e+00,1.000050728121187005e+00,-6.227024676824793242e-06,-2.396213388836157239e-04,1.197901301832899950e-03,6.890610622402250367e-06,2.042953762898386385e-07,-9.653347830437923882e-01,-9.671716968850987417e-01,1.836913841306300147e-03,1.524986722667887756e-04,2.730042635845641996e-04
8.419999999999999929e+00,1.000051255957889351e+00,-7.139469331808570690e-06,-2.394506403869651556e-04,1.188286226915600879e-03,6.805659954202398643e-06,2.707967439090755235e-07,-9.653443089570461488e-01,-9.671113107682375309e-01,1.767001811191357174e-03,1.525045712561713023e-04,2.730177533203370643e-04
8.429999999999999716e+00,1.000051771774214782e+00,-7.716559043835028507e-06,-2.394819133609193604e-04,1.178909825967674367e-03,6.717502400698283668e-06,3.391394563990995214e-07,-9.653537947202853742e-01,-9.670342037097360288e-01,1.680408989450637514e-03,1.525102898441262273e-04,2.730307498413075962e-04
8.439999999999999503e+00,1.000052273253710489e+00,-7.952314786779394117e-06,-2.396889192926843204e-04,1.169820791922817705e-03,6.625874636950045978e-06,4.088529089837873419e-07,-9.653632436485730661e-01,-9.669422872180782891e-01,1.579043569505175250e-03,1.525157959286736493e-04,2.730431557198542691e-04
8.449999999999999289e+00,1.000052758227947924e+00,-7.843244369122670745e-06,-2.400434585768843163e-04,1.161066025784004583e-03,6.530549065267997822e-06,4.794628533925186208e-07,-9.653726590011346698e-01,-9.668377665417089428e-01,1.465107540574298647e-03,1.525210612920595071e-04,2.730548853036030010e-04
8.460000000000000853e+00,1.000053224679547048e+00,-7.388377137895282305e-06,-2.405155554560637504e-04,1.152690396238697720e-03,6.431335260615788030e-06,5.504942142401548456e-07,-9.653820439719671409e-01,-9.667230907750685720e-01,1.341046803101456032e-03,1.525260621476559684e-04,2.730658664042984185e-04
8.470000000000000639e+00,1.000053670743483059e+00,-6.589283938933607898e-06,-2.410736530132269212e-04,1.144736511386802626e-03,6.328081167560097573e-06,6.214739032092722902e-07,-9.653914016795328568e-01,-9.666008983183249637e-01,1.209496638792109061e-03,1.525307795903366539e-04,2.730760416898014853e-04
8.480000000000000426e+00,1.000054094706905206e+00,-5.450082144421205925e-06,-2.416848173767447783e-04,1.137244503733486276e-03,6.220674046855095519e-06,6.919336147913440877e-07,-9.654007351555305982e-01,-9.664739588981134943e-01,1.073223742582913665e-03,1.525351999418791092e-04,2.730853697561208548e-04
8.490000000000000213e+00,1.000054495007625333e+00,-3.977425645292348326e-06,-2.423149502276542499e-04,1.130251829522305749e-03,6.109041171440292631e-06,7.614125876352671409e-07,-9.654100473327220655e-01,-9.663451134166723966e-01,9.350660839503228440e-04,1.525393149874204623e-04,2.730938258579396205e-04
8.500000000000000000e+00,1.000054870231508186e+00,-2.180479793357155669e-06,-2.429290086281298314e-04,1.123793083402034512e-03,5.993150273240336274e-06,8.294603159312518402e-07,-9.654193410319316104e-01,-9.662172129294349654e-01,7.978718975033740474e-04,1.525431220989155792e-04,2.731014022898659022e-04
8.509999999999999787e+00,1.000055219108979765e+00,-7.088136544322571115e-08,-2.434912311188421399e-04,1.117899829333747833e-03,5.873009743683178460e-06,8.956391957208425444e-07,-9.654286189482481628e-01,-9.660930580556472691e-01,6.644391073990954348e-04,1.525466242455893965e-04,2.731081084113018420e-04
8.519999999999999574e+00,1.000055540510873975e+00,2.337316291135671345e-06,-2.439653689631697086e-04,1.112600448553331895e-03,5.748668592278367326e-06,9.595270915638691968e-07,-9.654378836365820060e-01,-9.659753401035509057e-01,5.374564669688860433e-04,1.525498298924833802e-04,2.731139703238127936e-04
8.529999999999999361e+00,1.000055833443819875e+00,5.027712686318911097e-06,-2.443149213489793480e-04,1.107920005309496417e-03,5.620216168919988093e-06,1.020719809601371998e-06,-9.654471374967117381e-01,-9.658665851415488834e-01,4.194476448371209126e-04,1.525527527905504350e-04,2.731190302021069272e-04
8.540000000000000924e+00,1.000056097045413539e+00,7.981643858020236054e-06,-2.445033732953254507e-04,1.103880130998736390e-03,5.487781656786162355e-06,1.078833463724026712e-06,-9.654563827579660806e-01,-9.657691021710711476e-01,3.127194131050642476e-04,1.525554116633918436e-04,2.731233453054926485e-04
8.550000000000000711e+00,1.000056330579344399e+00,1.117827987265503855e-05,-2.444944349531722144e-04,1.100498927217381968e-03,5.351533343799631992e-06,1.133506722282382637e-06,-9.654656214637579170e-01,-9.656849364574966454e-01,2.193149937387631741e-04,1.525578297986363756e-04,2.731269866853569539e-04
8.560000000000000497e+00,1.000056533430669692e+00,1.459473566157446354e-05,-2.442522809375462624e-04,1.097790888147200713e-03,5.211677681585414372e-06,1.184402923550155688e-06,-9.654748554561684015e-01,-9.656158289546765694e-01,1.409734985081174019e-04,1.525600345519121835e-04,2.731300376230816340e-04
8.570000000000000284e+00,1.000056705101411314e+00,1.820619462142732657e-05,-2.437417882847004369e-04,1.095766842585686306e-03,5.068458141715551766e-06,1.231212048968940512e-06,-9.654840863608019630e-01,-9.655631826192672129e-01,7.909625846522685814e-05,1.525620567747984252e-04,2.731325918288174393e-04
8.580000000000000071e+00,1.000056845206616085e+00,2.198604433135887520e-05,-2.429287715931185293e-04,1.094433915825709664e-03,4.922153879765670511e-06,1.273652544055940375e-06,-9.654933155721542315e-01,-9.655280362563344321e-01,3.472068418017660392e-05,1.525639301777137534e-04,2.731347514415283229e-04
8.589999999999999858e+00,1.000056953470987775e+00,2.590602366818475113e-05,-2.417802138828803796e-04,1.093795511482163968e-03,4.773078218329072786e-06,1.311472977741132206e-06,-9.655025442397338065e-01,-9.655110463709567492e-01,8.502131222975955866e-06,1.525656906415085150e-04,2.731366248736044611e-04
8.599999999999999645e+00,1.000057029726221236e+00,2.993638053252103401e-05,-2.402644916949842231e-04,1.093851313256261277e-03,4.621576960646147436e-06,1.344453531808692738e-06,-9.655117732551883325e-01,-9.655124773255455706e-01,7.040703572005824862e-07,1.525673754906386819e-04,2.731383245417884353e-04
8.609999999999999432e+00,1.000057073909045746e+00,3.404603933464150673e-05,-2.383515929518110598e-04,1.094597306521746891e-03,4.468026546913179217e-06,1.372407313047534998e-06,-9.655210032406906784e-01,-9.655321999230896957e-01,1.119668239897573683e-05,1.525690227428793799e-04,2.731399645374832375e-04
8.620000000000000995e+00,1.000057086060082145e+00,3.820277732881737355e-05,-2.360133261127477053e-04,1.096025819512052440e-03,4.312832065648458123e-06,1.395181481661345169e-06,-9.655302345388088181e-01,-9.655696983563619717e-01,3.946381755312259053e-05,1.525706703502954396e-04,2.731416582764101264e-04
8.630000000000000782e+00,1.000057066323467581e+00,4.237340882936002336e-05,-2.332235191857591765e-04,1.098125583783970743e-03,4.156425132715857858e-06,1.412658190446609342e-06,-9.655394672041114346e-01,-9.656240852862094659e-01,8.461808209799757128e-05,1.525723554458373299e-04,2.731435161842377113e-04
8.640000000000000568e+00,1.000057014947257850e+00,4.652397629077965294e-05,-2.299582071968539357e-04,1.100881813532183194e-03,3.999261650752036921e-06,1.424755330212533968e-06,-9.655487009967231860e-01,-9.656941246419971092e-01,1.454236452739273561e-04,1.525741136111260609e-04,2.731456434583723336e-04
8.650000000000000355e+00,1.000056932284540512e+00,5.061994718867546570e-05,-2.261958067751659591e-04,1.104276303230625027e-03,3.841819461817535425e-06,1.431427077890107364e-06,-9.655579353780254781e-01,-9.657782615776991930e-01,2.203261996737646824e-04,1.525759781784737220e-04,2.731481379558697853e-04
8.660000000000000142e+00,1.000056818795195479e+00,5.462641559740296309e-05,-2.219172765817775781e-04,1.108287542981638285e-03,3.684595906107056095e-06,1.432664244750427948e-06,-9.655671695086867068e-01,-9.658746588712996406e-01,3.074893626129358089e-04,1.525779795820215502e-04,2.731510882476584356e-04
8.669999999999999929e+00,1.000056675048165866e+00,5.850830732553715990e-05,-2.171062623952257507e-04,1.112890850862590080e-03,3.528105299517205093e-06,1.428494423128484898e-06,-9.655764022491780674e-01,-9.659812389259992971e-01,4.048366768212058493e-04,1.525801447694420188e-04,2.731545718779315735e-04
8.679999999999999716e+00,1.000056501724167601e+00,6.223058744088152104e-05,-2.117492257653780263e-04,1.118058521472799086e-03,3.372876342790223589e-06,1.418981931021294708e-06,-9.655856321628809580e-01,-9.660957304217926422e-01,5.100982589116388266e-04,1.525824966865242226e-04,2.731586538649022344e-04
8.689999999999999503e+00,1.000056299618623301e+00,6.575846899356623508e-05,-2.058355552593533588e-04,1.123759989801384517e-03,3.219449474840323325e-06,1.404227554897526318e-06,-9.655948575218890051e-01,-9.662157185774618018e-01,6.208610555728219559e-04,1.525850538444513892e-04,2.731633854724524468e-04
8.700000000000001066e+00,1.000056069644703838e+00,6.905762172887464133e-05,-1.993576594474449155e-04,1.129962009459665236e-03,3.068374182728185194e-06,1.384368092020148282e-06,-9.656040763155524509e-01,-9.663386979174997116e-01,7.346216019472911378e-04,1.525878299777038143e-04,2.731688032728829540e-04
8.710000000000000853e+00,1.000055812836274427e+00,7.209437957114852398e-05,-1.923110409123978955e-04,1.136628844250290107e-03,2.920206280592053504e-06,1.359575694538546300e-06,-9.656132862617784474e-01,-9.664621263971275855e-01,8.488401353491712266e-04,1.525908338002395198e-04,2.731749285247442316e-04
8.720000000000000639e+00,1.000055530350562938e+00,7.483594565665119551e-05,-1.846943507105622663e-04,1.143722471979710534e-03,2.775505169670554005e-06,1.330057018552761547e-06,-9.656224848210446243e-01,-9.665834797219977625e-01,9.609949009531036342e-04,1.525940688638845210e-04,2.731817668697456014e-04
8.730000000000000426e+00,1.000055223470354138e+00,7.725059369690590798e-05,-1.765094228667842457e-04,1.151202799361233280e-03,2.634831091370732322e-06,1.296052182288323387e-06,-9.656316692130919588e-01,-9.667003047075353184e-01,1.068635494443374336e-03,1.525975335223732018e-04,2.731893083611769413e-04
8.740000000000000213e+00,1.000054893605503814e+00,7.930786446500523999e-05,-1.677612886446889833e-04,1.159027886803100111e-03,2.498742385150328247e-06,1.257833538440849471e-06,-9.656408364361518393e-01,-9.668102705555516874e-01,1.169434119399806026e-03,1.526012210012064961e-04,2.731975278131848484e-04
8.750000000000000000e+00,1.000054542293613569e+00,8.097875621585098915e-05,-1.584581704983789986e-04,1.167154181829869845e-03,2.367792762790896066e-06,1.215704266657533549e-06,-9.656499832885730994e-01,-9.669112169820346381e-01,1.261233693461507243e-03,1.526051195722329134e-04,2.732063854709032569e-04
8.759999999999999787e+00,1.000054171199641573e+00,8.223590787747010278e-05,-1.486114557785414721e-04,1.175536759846230669e-03,2.242528610450262324e-06,1.169996793010484291e-06,-9.656591063926550644e-01,-9.670011982082584723e-01,1.342091815603403725e-03,1.526092128291560207e-04,2.732158279750152019e-04
8.769999999999999574e+00,1.000053782114309397e+00,8.305377388447072648e-05,-1.382356504334362850e-04,1.184129570920341946e-03,2.123486329686663289e-06,1.121071044186120185e-06,-9.656682022204698956e-01,-9.670785219257547194e-01,1.410319705284770629e-03,1.526134800585188809e-04,2.732257896085332760e-04
8.779999999999999361e+00,1.000053376951148154e+00,8.340878956650456960e-05,-1.273483131111380654e-04,1.192885691238924689e-03,2.011189728453188373e-06,1.069312544961116481e-06,-9.656772671213902370e-01,-9.671417824618719905e-01,1.464515340481752168e-03,1.526178966981676423e-04,2.732361937953786679e-04
8.790000000000000924e+00,1.000052957742052717e+00,8.327952605415627689e-05,-1.159699702316312973e-04,1.201757577868880046e-03,1.906147472858103767e-06,1.015130368354155986e-06,-9.656862973510336179e-01,-9.671898875040690902e-01,1.503590153035455580e-03,1.526224348742138590e-04,2.732469548085703082e-04
8.800000000000000711e+00,1.000052526631241667e+00,8.264683372197694855e-05,-1.041240127537790657e-04,1.210697325450049234e-03,1.808850610276165077e-06,9.589549486335208193e-07,-9.656952891013250717e-01,-9.672220778847085976e-01,1.526788783383555784e-03,1.526270640046282448e-04,2.732579796669298844e-04
8.810000000000000497e+00,1.000052085867552343e+00,8.149397325314051478e-05,-9.183657551085306421e-05,1.219656923441011544e-03,1.719770174175228296e-06,9.012357681176512780e-07,-9.657042385313089339e-01,-9.672379400807240568e-01,1.533701549415148304e-03,1.526317514574066316e-04,2.732691701645695304e-04
8.820000000000000284e+00,1.000051637795039250e+00,7.980673348222026115e-05,-7.913640012724967507e-05,1.228588512544390686e-03,1.639354880780712113e-06,8.424389294241360231e-07,-9.657131417983504384e-01,-9.672374112409091174e-01,1.524269442558656793e-03,1.526364632489191986e-04,2.732804249945264274e-04
8.830000000000000071e+00,1.000051184841851182e+00,7.757353525139895959e-05,-6.605468265652548001e-05,1.237444638950032511e-03,1.568028927439856445e-06,7.830446255022593542e-07,-9.657219950893861649e-01,-9.672207767142462220e-01,1.498781624860077771e-03,1.526411647680024554e-04,2.732916419210251746e-04
8.839999999999999858e+00,1.000050729507444336e+00,7.478552060062248976e-05,-5.262490719532168180e-05,1.246178505053472697e-03,1.506189902257436055e-06,7.235445204144289390e-07,-9.657307946518176589e-01,-9.671886602121133603e-01,1.457865560295728028e-03,1.526458215099689376e-04,2.733027199519622030e-04
8.849999999999999645e+00,1.000050274348176504e+00,7.143662670315224881e-05,-3.888266682772449910e-05,1.254744215333189993e-03,1.454206814252778276e-06,6.644390544132573649e-07,-9.657395368236935118e-01,-9.671420068922135238e-01,1.402470068520055577e-03,1.526503998050628597e-04,2.733135614643167344e-04
8.859999999999999432e+00,1.000049821961406238e+00,6.752364405401450377e-05,-2.486547333899127656e-05,1.263097016103021178e-03,1.412418252926195538e-06,6.062346873864991797e-07,-9.657482180628302881e-01,-9.670820597992635381e-01,1.333841736433269290e-03,1.526548675254869728e-04,2.733240742387454958e-04
8.870000000000000995e+00,1.000049374968221327e+00,6.304625851924319563e-05,-1.061255720542708706e-05,1.271193527895766269e-03,1.381130685718493821e-06,5.494410952049909500e-07,-9.657568349745038194e-01,-9.670103302338276530e-01,1.253495259323834628e-03,1.526591947560025067e-04,2.733341733578420474e-04
8.880000000000000782e+00,1.000048935994984012e+00,5.800707695765861129e-05,3.835340582141426105e-06,1.278991969279841007e-03,1.360616901394497706e-06,4.945683339080610380e-07,-9.657653843374027769e-01,-9.669285627435215691e-01,1.163178406118827541e-03,1.526633544132217912e-04,2.733437829280926934e-04
8.890000000000000568e+00,1.000048507653900520e+00,5.241163623342742322e-05,1.843618327072360697e-05,1.286452370962953059e-03,1.351114606875762517e-06,4.421239869878331673e-07,-9.657738631275699648e-01,-9.668386955375698477e-01,1.064832409999916761e-03,1.526673228003850755e-04,2.733528375937765986e-04
8.900000000000000355e+00,1.000048092522828336e+00,4.626839554573031616e-05,3.314685806728067861e-05,1.293536779094649983e-03,1.352825184487387282e-06,3.926103112849726774e-07,-9.657822685400262452e-01,-9.667428172142440435e-01,9.605486742178021183e-04,1.526710800858864926e-04,2.733612838028420811e-04
8.910000000000000142e+00,1.000047693124600068e+00,3.958871211063935084e-05,4.792339922651545477e-05,1.300209446742772636e-03,1.365912615964007393e-06,3.465213971804992740e-07,-9.657905980079140029e-01,-9.666431207595957975e-01,8.525227516818314512e-04,1.526746106949588991e-04,2.733690808114364046e-04
8.919999999999999929e+00,1.000047311906142378e+00,3.238680033871757903e-05,6.272121291910801543e-05,1.306437012587419308e-03,1.390502578882538979e-06,3.043403588543464009e-07,-9.657988492189432117e-01,-9.665418558235027158e-01,7.430066045595299816e-04,1.526779036063402129e-04,2.733762013948926040e-04
8.929999999999999716e+00,1.000046951217643976e+00,2.467967475890767915e-05,7.749530233042411240e-05,1.312188665949005299e-03,1.426681720450800470e-06,2.665365703786821743e-07,-9.658070201290207546e-01,-9.664412803049324818e-01,6.342601759117226772e-04,1.526809525481535087e-04,2.733826322636190298e-04
8.939999999999999503e+00,1.000046613292114195e+00,1.648707704401133778e-05,9.220049149005616457e-05,1.317436297344471265e-03,1.474497112785088932e-06,2.335629633211239114e-07,-9.658151089729967165e-01,-9.663436122819913932e-01,5.285033089946559711e-04,1.526837560885649413e-04,2.733883741712350712e-04
8.950000000000001066e+00,1.000046300225596152e+00,7.831387594497089534e-06,1.067916463970744717e-04,1.322154633847012067e-03,1.533955892957148428e-06,2.058534013422256720e-07,-9.658231142724599261e-01,-9.662509833039003571e-01,4.278690314404040378e-04,1.526863176204555932e-04,2.733934417176175913e-04
8.960000000000000853e+00,1.000046013958348023e+00,-1.262477765333320705e-06,1.212238920829399768e-04,1.326321358609300989e-03,1.605025090184065391e-06,1.838201469860712229e-07,-9.658310348406349277e-01,-9.661653940223441372e-01,3.343591817092100718e-04,1.526886452411919102e-04,2.733978628588484838e-04
8.970000000000000639e+00,1.000045756257246232e+00,-1.076718533249955267e-05,1.354528243422428941e-04,1.329917213997980916e-03,1.687631641582455485e-06,1.678514354781504975e-07,-9.658388697844089155e-01,-9.660886730794687738e-01,2.498032950598640133e-04,1.526907515304902409e-04,2.734016781300585563e-04
8.980000000000000426e+00,1.000045528699720743e+00,-2.065311457892000127e-05,1.494347149589266358e-04,1.332926087877157060e-03,1.781662596910665319e-06,1.583091698593552079e-07,-9.658466185036158613e-01,-9.660224400909199760e-01,1.758215873041344660e-04,1.526926532326233830e-04,2.734049396120319386e-04
8.990000000000000213e+00,1.000045332659414310e+00,-3.088850190031115382e-05,1.631267093608041287e-04,1.335335082670975962e-03,1.886965511691305553e-06,1.555267512027537310e-07,-9.658542806877055131e-01,-9.659680734663778079e-01,1.137927786722414431e-04,1.526943708511531840e-04,2.734077096584464073e-04
9.000000000000000000e+00,1.000045169293815039e+00,-4.143959617399503250e-05,1.764870157459336023e-04,1.337134566928720788e-03,2.003349027048280474e-06,1.598070569786588373e-07,-9.658618563100059839e-01,-9.659266836994430117e-01,6.482738943699634430e-05,1.526959281654005499e-04,2.734100594214972091e-04
9.009999999999999787e+00,1.000045039534029012e+00,-5.227082517325027869e-05,1.894750848390720852e-04,1.338318209210757241e-03,2.130583633514445256e-06,1.714205798566765150e-07,-9.658693456197539051e-01,-9.658990926357832185e-01,2.974701602936412716e-05,1.526973516812446779e-04,2.734120672076567615e-04
9.019999999999999574e+00,1.000044944076855291e+00,-6.334497182752257143e-05,2.020517795529202566e-04,1.338882994208441925e-03,2.268402614980323444e-06,1.906037383651959588e-07,-9.658767491321760268e-01,-9.658858190961445711e-01,9.069963968589297057e-06,1.526986700286308250e-04,2.734138167030941702e-04
9.029999999999999361e+00,1.000044883379249905e+00,-7.462335926741371802e-05,2.141795339456132523e-04,1.338829221106493939e-03,2.416503167870690385e-06,2.175573698713491281e-07,-9.658840676168449768e-01,-9.658870710917821789e-01,3.003474937182361273e-06,1.526999133203379880e-04,2.734153951087225920e-04
9.040000000000000924e+00,1.000044857655272068e+00,-8.606604355093588714e-05,2.258225009808942547e-04,1.338160484290583461e-03,2.574547689564242279e-06,2.524454153053246774e-07,-9.658913020845945052e-01,-9.659027447273705880e-01,1.144264277609191460e-05,1.527011124863582954e-04,2.734168912290613207e-04
9.050000000000000711e+00,1.000044866875533067e+00,-9.763201293310258999e-05,2.369466887093018865e-04,1.336883636596555283e-03,2.742165229023165241e-06,2.953938039358130427e-07,-9.658984537732835385e-01,-9.659324297434073170e-01,3.397597012382216891e-05,1.527022985998971981e-04,2.734183935542144894e-04
9.060000000000000497e+00,1.000044910769117612e+00,-1.092793925144767270e-04,2.475200845957855516e-04,1.335008735389689406e-03,2.918953091588028600e-06,3.464895453186884354e-07,-9.659055241326605090e-01,-9.659754215095780472e-01,6.989737691756666858e-05,1.527035022092051216e-04,2.734199883775989548e-04
9.070000000000000284e+00,1.000044988827961667e+00,-1.209656530855910235e-04,2.575127678202816361e-04,1.332548971852316093e-03,3.104478588924788378e-06,4.057800342930785238e-07,-9.659125148086182833e-01,-9.660307391455902337e-01,1.182243369719851309e-04,1.527047526907305782e-04,2.734217579918318819e-04
9.080000000000000071e+00,1.000045100313554425e+00,-1.326478229730586301e-04,2.668970094717788193e-04,1.329520583945648397e-03,3.298280924202016598e-06,4.732725736000178822e-07,-9.659194276270957058e-01,-9.660971493192563875e-01,1.777216921606486087e-04,1.527060776372905695e-04,2.734237789983051670e-04
9.089999999999999858e+00,1.000045244265870492e+00,-1.442827016893613720e-04,2.756473606423108405e-04,1.325942753596279222e-03,3.499873201732167474e-06,5.489341173575297861e-07,-9.659262645778627920e-01,-9.661731951558116815e-01,2.469305779489281588e-04,1.527075022942078275e-04,2.734261207644195224e-04
9.099999999999999645e+00,1.000045419514337564e+00,-1.558270741914570795e-04,2.837407285045133779e-04,1.321837488738998676e-03,3.708744549545480628e-06,6.326912372507482984e-07,-9.659330277984108371e-01,-9.662572295899194419e-01,3.242017915085705811e-04,1.527090490553431796e-04,2.734288440597865133e-04
9.109999999999999432e+00,1.000045624690701018e+00,-1.672379245631405774e-04,2.911564405242838150e-04,1.317229490925002095e-03,3.924362342682913586e-06,7.244303119009188001e-07,-9.659397195581529427e-01,-9.663474524045730929e-01,4.077328464201475725e-04,1.527107370288043270e-04,2.734319999002643442e-04
9.120000000000000995e+00,1.000045858243501895e+00,-1.784726479521486905e-04,2.978762970185221690e-04,1.312146009277832771e-03,4.146174514407902148e-06,8.239979384709344413e-07,-9.659463422430800694e-01,-9.664419501308098015e-01,4.956078877297512677e-04,1.527125816806397150e-04,2.734356286158146077e-04
9.130000000000000782e+00,1.000046118454011035e+00,-1.894892596149589130e-04,3.038846123166945605e-04,1.306616681648046629e-03,4.373611942047495946e-06,9.312015641607392547e-07,-9.659528983410406999e-01,-9.665387379302239346e-01,5.858395891831919260e-04,1.527145945632468369e-04,2.734397591626080981e-04
9.140000000000000568e+00,1.000046403453308308e+00,-2.002465999497207423e-04,3.091682448243969939e-04,1.300673363881450816e-03,4.606090893792688727e-06,1.045810333854496693e-06,-9.659593904277176124e-01,-9.666358025494398154e-01,6.764121217221866255e-04,1.527167831322193982e-04,2.734444086873732971e-04
9.150000000000000355e+00,1.000046711240292430e+00,-2.107045344304282774e-04,3.137166163172714316e-04,1.294349948174333730e-03,4.843015522512760951e-06,1.167556148814283064e-06,-9.659658211533992400e-01,-9.667311454226841239e-01,7.653242692849174505e-04,1.527191506547400117e-04,2.734495823488725108e-04
9.160000000000000142e+00,1.000047039700330265e+00,-2.208241473929649108e-04,3.175217208153188080e-04,1.287682171542138630e-03,5.083780392478298704e-06,1.296134929985175272e-06,-9.659721932305872505e-01,-9.668228250052615103e-01,8.506317746742750536e-04,1.527216962090524621e-04,2.734552733991701956e-04
9.169999999999999929e+00,1.000047386624307588e+00,-2.305679286656879318e-04,3.205781234013047108e-04,1.280707415475405885e-03,5.327773024839133967e-06,1.431208078191401526e-06,-9.659785094224371260e-01,-9.669089974468255688e-01,9.304880243884295753e-04,1.527244147737770073e-04,2.734614635118148840e-04
9.179999999999999716e+00,1.000047749727808855e+00,-2.398999520835112744e-04,3.228829493534700530e-04,1.273464497898176874e-03,5.574376447767715247e-06,1.572404122278895652e-06,-9.659847725320497291e-01,-9.669879547581372581e-01,1.003182226087502051e-03,1.527272974032225085e-04,2.734681233542701762e-04
9.189999999999999503e+00,1.000048126670199045e+00,-2.487860449747000976e-04,3.244358639630378640e-04,1.265993458579116717e-03,5.822971737354224364e-06,1.719320545100244110e-06,-9.659909853925405798e-01,-9.670581596871888896e-01,1.067174294648296374e-03,1.527303314833813083e-04,2.734752133812801134e-04
9.200000000000001066e+00,1.000048515073354682e+00,-2.571939477635902809e-04,3.252390434019907222e-04,1.258335339174572291e-03,6.072940535623275739e-06,1.871525776157521772e-06,-9.659971508578583110e-01,-9.671182765988824981e-01,1.121125741024159728e-03,1.527335010616515099e-04,2.734826848327376325e-04
9.210000000000000853e+00,1.000048912539841961e+00,-2.650934628899496146e-04,3.252971369974256102e-04,1.250531959105075780e-03,6.323667532427407399e-06,2.028561338722484889e-06,-9.660032717942560465e-01,-9.671671977448045299e-01,1.163925950548524990e-03,1.527367872417803325e-04,2.734904809114091506e-04
9.220000000000000639e+00,1.000049316670355903e+00,-2.724565923065258967e-04,3.246172212564556745e-04,1.242625688482684081e-03,6.574542898456619241e-06,2.189944138351148318e-06,-9.660093510723305466e-01,-9.672040644141124410e-01,1.194713341781949338e-03,1.527401686348801261e-04,2.734985381129817483e-04
9.230000000000000426e+00,1.000049725080241148e+00,-2.792576628802681321e-04,3.232087459713080127e-04,1.234659219315824763e-03,6.824964657176253046e-06,2.355168878906205284e-06,-9.660153915595167673e-01,-9.672282825706740583e-01,1.212891011157319005e-03,1.527436218552797242e-04,2.735067876766805739e-04
9.240000000000000213e+00,1.000050135414946251e+00,-2.854734390895753097e-04,3.210834727190478815e-04,1.226675336220934111e-03,7.074340984159625675e-06,2.523710591501618904e-06,-9.660213961129443527e-01,-9.672395327029410517e-01,1.218136589996674868e-03,1.527471220511058007e-04,2.735151571278127136e-04
9.250000000000000000e+00,1.000050545364306043e+00,-2.910832224795646965e-04,3.182554060552059876e-04,1.218716687866256690e-03,7.322092423010559003e-06,2.695027261195014648e-06,-9.660273675725102871e-01,-9.672377737388132557e-01,1.210406166302938459e-03,1.527506434569257893e-04,2.735235718762663026e-04
9.259999999999999787e+00,1.000050952675559879e+00,-2.960689374095029115e-04,3.147407176866277227e-04,1.210825560362747966e-03,7.567654007859829188e-06,2.868562535773173040e-06,-9.660333087540914354e-01,-9.672232410054416585e-01,1.189932251350183171e-03,1.527541599569686586e-04,2.735319568383243194e-04
9.269999999999999574e+00,1.000051355165028077e+00,-3.004152027010521266e-04,3.105576638968478580e-04,1.203043653800101942e-03,7.810477283262916360e-06,3.043748500614027246e-06,-9.660392224427474250e-01,-9.671964383405223797e-01,1.157215897774913939e-03,1.527576456477974071e-04,2.735402380453777482e-04
9.279999999999999361e+00,1.000051750728427669e+00,-3.041093888725858777e-04,3.057264964881764514e-04,1.195411863102752636e-03,8.050032213209863286e-06,3.220008503355488414e-06,-9.660451113858425920e-01,-9.671581245847746811e-01,1.113013198932052842e-03,1.527610753875761288e-04,2.735483442135588916e-04
9.290000000000000924e+00,1.000052137349814796e+00,-3.071416607232585277e-04,3.002693674990552022e-04,1.187970064351335673e-03,8.285808971872271112e-06,3.396760011966257199e-06,-9.660509782859756367e-01,-9.671092948021183799e-01,1.058316516142748668e-03,1.527644253221994736e-04,2.735562082303300002e-04
9.300000000000000711e+00,1.000052513109155106e+00,-3.095050051104921199e-04,2.942102279537008817e-04,1.180756907679804618e-03,8.517319609646943485e-06,3.573417489787797580e-06,-9.660568257936313907e-01,-9.670511566823459804e-01,9.943308887146132691e-04,1.527676733771117165e-04,2.735637685429281873e-04
9.310000000000000497e+00,1.000052876188584738e+00,-3.111952438457232404e-04,2.875747209040209625e-04,1.173809617817337921e-03,8.744099588996818491e-06,3.749395271200800961e-06,-9.660626564994921894e-01,-9.669851026785455383e-01,9.224461790533033771e-04,1.527707997053700834e-04,2.735709704073663318e-04
9.320000000000000284e+00,1.000053224877401004e+00,-3.122110317152758147e-04,2.803900690315401316e-04,1.167163803297644907e-03,8.965709185531678505e-06,3.924110421759202244e-06,-9.660684729263838699e-01,-9.669126785162319715e-01,8.442055898481372377e-04,1.527737870841065857e-04,2.735777669846672921e-04
9.330000000000000071e+00,1.000053557575864227e+00,-3.125538397156859020e-04,2.726849570896990320e-04,1.160853275306542205e-03,9.181734750697893066e-06,4.096985566924313121e-06,-9.660742775207700195e-01,-9.668355487813207194e-01,7.612712605506978753e-04,1.527766212515367346e-04,2.735841202570199471e-04
9.339999999999999858e+00,1.000053872797929122e+00,-3.122279236752245135e-04,2.644894094844103230e-04,1.154909877082030021e-03,9.391789833356148855e-06,4.267451673918224095e-06,-9.660800726438322217e-01,-9.667554603486623321e-01,6.753877048300862803e-04,1.527792911784872957e-04,2.735900017480918933e-04
9.349999999999999645e+00,1.000054169172966967e+00,-3.112402785153402479e-04,2.558346633129362927e-04,1.149363324719855422e-03,9.595516158401243138e-06,4.434950771689936429e-06,-9.660858605621348572e-01,-9.666742044505344245e-01,5.883438883996158775e-04,1.527817892702676048e-04,2.735953930386170185e-04
9.359999999999999432e+00,1.000054445446653784e+00,-3.096005784866422052e-04,2.467530372076503185e-04,1.144241060172129483e-03,9.792584461421629621e-06,4.598938594545928141e-06,-9.660916434378666873e-01,-9.665935782048090674e-01,5.019347669423787411e-04,1.527841114952520427e-04,2.736002860608266474e-04
9.370000000000000995e+00,1.000054700481088465e+00,-3.073211037934590645e-04,2.372777963616848329e-04,1.139568117157282665e-03,9.982695179190948043e-06,4.758887135630733663e-06,-9.660974233187531457e-01,-9.665153464253275484e-01,4.179231065743512896e-04,1.527862574389977966e-04,2.736046831763871978e-04
9.380000000000000782e+00,1.000054933254331591e+00,-3.044166540982902415e-04,2.274430141470749206e-04,1.135367000626882634e-03,1.016557899653453810e-05,4.914287097145110930e-06,-9.661032021276949600e-01,-9.664412045221976166e-01,3.380023945026931612e-04,1.527882302828016453e-04,2.736085970327373218e-04
9.390000000000000568e+00,1.000055142859435975e+00,-3.009044494720672629e-04,2.172834307722983115e-04,1.131657580359028952e-03,1.034099725080763972e-05,5.064650224952718774e-06,-9.661089816521858387e-01,-9.663727432679523055e-01,2.637616157664635324e-04,1.527900367089358102e-04,2.736120502029315560e-04
9.400000000000000355e+00,1.000055328503151930e+00,-2.968040194275157074e-04,2.068343094640134753e-04,1.128456999169634087e-03,1.050874219586247407e-05,5.209511516043039974e-06,-9.661147635336764239e-01,-9.663114161577186501e-01,1.966526240421720905e-04,1.527916867345010198e-04,2.736150746216470253e-04
9.410000000000000142e+00,1.000055489504372952e+00,-2.921370807404465942e-04,1.961312906966738415e-04,1.125779596152302149e-03,1.066863712796215776e-05,5.348431288180539464e-06,-9.661205492569390207e-01,-9.662585100285874251e-01,1.379607716484452151e-04,1.527931934784356913e-04,2.736177108275672509e-04
9.419999999999999929e+00,1.000055625292482597e+00,-2.869274048269829973e-04,1.852102450323932985e-04,1.123636845275078787e-03,1.082053637662400390e-05,5.480997101971026802e-06,-9.661263401396229522e-01,-9.662151195272086213e-01,8.877938758562586429e-05,1.527945728663907866e-04,2.736200070292404973e-04
9.429999999999999716e+00,1.000055735405690926e+00,-2.812006755029981060e-04,1.741071251711427703e-04,1.122037309578732649e-03,1.096432516383891594e-05,5.606825526508461911e-06,-9.661321373221003483e-01,-9.661821259265622741e-01,4.998860446193884564e-05,1.527958432808899447e-04,2.736220180192816542e-04
9.439999999999999503e+00,1.000055819489433118e+00,-2.749843380049205835e-04,1.628578178468915853e-04,1.120986611136690113e-03,1.109991933552432331e-05,5.725563740721276553e-06,-9.661379417578067619e-01,-9.661601806952870852e-01,2.223893748034890412e-05,1.527970251632643293e-04,2.736238039542371325e-04
9.450000000000001066e+00,1.000055877294938833e+00,-2.683074401980809127e-04,1.514979962378699258e-04,1.120487416851812055e-03,1.122726496942277399e-05,5.836890963512109671e-06,-9.661437542041672044e-01,-9.661496941176337394e-01,5.939913466550264805e-06,1.527981405763953558e-04,2.736254290334194650e-04
9.460000000000000853e+00,1.000055908678010752e+00,-2.612004669395629765e-04,1.400629735876249770e-04,1.120539440080361299e-03,1.134633786396444434e-05,5.940519706769754146e-06,-9.661495752143749449e-01,-9.661508291518976499e-01,1.253937522746045790e-06,1.527992127374614480e-04,2.736269600982499384e-04
9.470000000000000639e+00,1.000055913598060897e+00,-2.536951685966701156e-04,1.285875587570960328e-04,1.121139457989194258e-03,1.145714291287072677e-05,6.036196846324359098e-06,-9.661554051300714763e-01,-9.661635006017639249e-01,8.095471692482317553e-06,1.528002655300142909e-04,2.736284651891907060e-04
9.480000000000000426e+00,1.000055892117429401e+00,-2.458243847494248212e-04,1.171059144458080545e-04,1.122281344468818200e-03,1.155971337049451949e-05,6.123704506909068326e-06,-9.661612440751894404e-01,-9.661873795616415794e-01,2.613548645208798500e-05,1.528013230054981245e-04,2.736300120824708415e-04
9.490000000000000213e+00,1.000055844401004368e+00,-2.376218641257139439e-04,1.056514188316124672e-04,1.123956118342951714e-03,1.165411001307412782e-05,6.202860758179394479e-06,-9.661670919510518818e-01,-9.662219029853712504e-01,5.481103431932371706e-05,1.528024088849521333e-04,2.736316668479066294e-04
9.500000000000000000e+00,1.000055770716097747e+00,-2.291220818306602825e-04,9.425653138263601343e-05,1.126152006535217302e-03,1.174042020122949868e-05,6.273520119822762891e-06,-9.661729484329075746e-01,-9.662662881206424137e-01,9.333968773480869952e-05,1.528035460701113505e-04,2.736334924475780639e-04
9.509999999999999787e+00,1.000055671432594995e+00,-2.203600549374682685e-04,8.295266359180315839e-05,1.128854521775523928e-03,1.181875684915420986e-05,6.335573874758895619e-06,-9.661788129680114467e-01,-9.663195514508657880e-01,1.407384828543463569e-04,1.528047561749946190e-04,2.736355474122209586e-04
9.519999999999999574e+00,1.000055547023283031e+00,-2.113711575053816140e-04,7.177005537297856733e-05,1.132046554353660682e-03,1.188925730606458855e-05,6.388950190385163768e-06,-9.661846847754025358e-01,-9.663805316944560353e-01,1.958469190535229909e-04,1.528060590868205468e-04,2.736378846206477533e-04
9.529999999999999361e+00,1.000055398064313650e+00,-2.021909360815827856e-04,6.073765783836742948e-05,1.135708477355293995e-03,1.195208215555809143e-05,6.433614048758234926e-06,-9.661905628474375396e-01,-9.664479163300839781e-01,2.573534826464730137e-04,1.528074725648832506e-04,2.736405502061778350e-04
9.540000000000000924e+00,1.000055225235742640e+00,-1.928549267280364938e-04,4.988302314920967112e-05,1.139818264746863662e-03,1.200741393861697876e-05,6.469566987518046685e-06,-9.661964459531972027e-01,-9.665202710473692616e-01,3.238250941720198159e-04,1.528090118866577891e-04,2.736435826160565910e-04
9.550000000000000711e+00,1.000055029322012512e+00,-1.833984745916265315e-04,3.923220209608598675e-05,1.144351621610784162e-03,1.205545580607258396e-05,6.496846654255589900e-06,-9.662023326437878534e-01,-9.665960714667284348e-01,3.937388229405296082e-04,1.528106895470899684e-04,2.736470118402944962e-04
9.560000000000000497e+00,1.000054811212301775e+00,-1.738565570068271744e-04,2.880965002169379063e-05,1.149282125771493865e-03,1.209643010642276311e-05,6.515526177895585835e-06,-9.662082212595959341e-01,-9.666737364309967440e-01,4.655151714008514156e-04,1.528125150177403956e-04,2.736508588261354902e-04
9.570000000000000284e+00,1.000054571900643507e+00,-1.642636110848677891e-04,1.863814164800083750e-05,1.154581379996274474e-03,1.213057691497836399e-05,6.525713361511018917e-06,-9.662141099394732091e-01,-9.667516621454712578e-01,5.375522059980854033e-04,1.528144945707515985e-04,2.736551350912552749e-04
9.580000000000000071e+00,1.000054312485664676e+00,-1.546533667023840188e-04,8.738695311973082789e-06,1.160219173902866160e-03,1.215815251040032451e-05,6.527549701805395722e-06,-9.662199966318473221e-01,-9.668282564327813633e-01,6.082598009340051994e-04,1.528166311705302376e-04,2.736598425432390513e-04
9.589999999999999858e+00,1.000054034169856942e+00,-1.450586857563122964e-04,-8.694929498317863967e-07,1.166163654658964851e-03,1.217942780478640770e-05,6.521209241289817709e-06,-9.662258791076833164e-01,-9.669019723743498274e-01,6.760932666665526699e-04,1.528189244355835968e-04,2.736649735037843811e-04
9.599999999999999645e+00,1.000053738258266600e+00,-1.355114085008197837e-04,-1.016910509675865653e-05,1.172381505516771573e-03,1.219468673356767338e-05,6.506897259945430881e-06,-9.662317549752310608e-01,-9.669713406310388448e-01,7.395856558077974589e-04,1.528213706712812999e-04,2.736705109431802896e-04
9.609999999999999432e+00,1.000053426156463976e+00,-1.260422077268874054e-04,-1.914474626228724428e-05,1.178838131189264941e-03,1.220422461159034257e-05,6.484848813894590544e-06,-9.662376216964269071e-01,-9.670349997711236156e-01,7.973780746967142627e-04,1.528239629720612599e-04,2.736764289130722005e-04
9.620000000000000995e+00,1.000053099367725240e+00,-1.166804514863608038e-04,-2.778297919481249298e-05,1.185497849043817007e-03,1.220834646187702760e-05,6.455327129306566948e-06,-9.662434766048331181e-01,-9.670917239832513834e-01,8.482473784182669894e-04,1.528266913912041118e-04,2.736826931695190979e-04
9.630000000000000782e+00,1.000052759489315157e+00,-1.074540750004064572e-04,-3.607234782038306687e-05,1.192324085063332061e-03,1.220736532369039866e-05,6.418621860433595255e-06,-9.662493169249253278e-01,-9.671404476141425288e-01,8.911306892172482291e-04,1.528295431737758652e-04,2.736892619725761477e-04
9.640000000000000568e+00,1.000052408207787735e+00,-9.838946232799057102e-05,-4.400338986774828600e-05,1.199279573505435776e-03,1.220160054665105098e-05,6.375047221310232630e-06,-9.662551397925578378e-01,-9.671802860442135774e-01,9.251462516557554337e-04,1.528325030483702559e-04,2.736960870410864999e-04
9.650000000000000355e+00,1.000052047293263469e+00,-8.951133830376122957e-05,-5.156863857727914059e-05,1.206326559176285323e-03,1.219137607779618239e-05,6.324940001249706100e-06,-9.662609422763885902e-01,-9.672105524972024471e-01,9.496102208138814315e-04,1.528355535701595564e-04,2.737031146440305207e-04
9.660000000000000142e+00,1.000051678592617233e+00,-8.084267118721082731e-05,-5.876261359574218627e-05,1.213427001227579231e-03,1.217701874859107937e-05,6.268657474836059119e-06,-9.662667214000393301e-01,-9.672307704705049858e-01,9.640490704656557970e-04,1.528386755082962749e-04,2.737102868031193736e-04
9.669999999999999929e+00,1.000051304021563947e+00,-7.240458639670259162e-05,-6.558180123742206682e-05,1.220542777383073303e-03,1.215885656902932689e-05,6.206575217635164803e-06,-9.662724741647450433e-01,-9.672406815692224935e-01,9.682074044774343019e-04,1.528418482689697377e-04,2.737175425768789694e-04
9.679999999999999716e+00,1.000050925555641568e+00,-6.421629163350256757e-05,-7.202462436777025434e-05,1.227635887504571277e-03,1.213721703606520035e-05,6.139084839332180880e-06,-9.662781975722547489e-01,-9.672402486268174560e-01,9.620510545627052740e-04,1.528450503445096800e-04,2.737248194004671120e-04
9.689999999999999503e+00,1.000050545220113607e+00,-5.629501363274975719e-05,-7.809140223763285846e-05,1.234668655416742110e-03,1.211242546371165930e-05,6.066591646442110592e-06,-9.662838886477085332e-01,-9.672296540965413802e-01,9.457654488328301641e-04,1.528482597790309665e-04,2.737320544516919085e-04
9.700000000000001066e+00,1.000050165078828046e+00,-4.865594671092184260e-05,-8.378430066334988525e-05,1.241603927925203450e-03,1.208480334220799016e-05,5.989512247133040138e-06,-9.662895444622413565e-01,-9.672092937983792771e-01,9.197493361379392935e-04,1.528514546397799153e-04,2.737391860097027063e-04
9.710000000000000853e+00,1.000049787222115460e+00,-4.131221321314177655e-05,-8.910727300989240219e-05,1.248405269982950884e-03,1.205466673369836542e-05,5.908272111043578137e-06,-9.662951621550708303e-01,-9.671797662039434140e-01,8.846040488726368296e-04,1.528546134842473543e-04,2.737461547799302508e-04
9.720000000000000639e+00,1.000049413753809624e+00,-3.427483589906565431e-05,-9.406599249004963267e-05,1.255037154986418961e-03,1.202232471186861919e-05,5.823303097266613272e-06,-9.663007389547985104e-01,-9.671418575344826740e-01,8.411185796841823487e-04,1.528577158126168123e-04,2.737529051526355062e-04
9.730000000000000426e+00,1.000049046777506057e+00,-2.755272224340448700e-05,-9.866777634205782857e-05,1.261465149213726903e-03,1.198807785295538303e-05,5.735040963903121544e-06,-9.663062721996998894e-01,-9.670965230331480811e-01,7.902508334482171706e-04,1.528607424952244532e-04,2.737593863733067678e-04
9.740000000000000213e+00,1.000048688382198625e+00,-2.115266056667631963e-05,-1.029215024905289898e-04,1.267656089454221409e-03,1.195221678546421546e-05,5.643922872763593676e-06,-9.663117593568006924e-01,-9.670448648500212796e-01,7.331054932206165385e-04,1.528636761667059765e-04,2.737655535924865546e-04
9.750000000000000000e+00,1.000048340627442300e+00,-1.507932785375523142e-05,-1.068375193308883592e-04,1.273578252919731852e-03,1.191502080580702359e-05,5.550384902903823875e-06,-9.663171980395125482e-01,-9.669881070455945693e-01,6.709090060820537211e-04,1.528665015768223222e-04,2.737713687788190242e-04
9.759999999999999787e+00,1.000048005528218154e+00,-9.335309062426153557e-06,-1.104275493056551527e-04,1.279201518573862663e-03,1.187675656689240822e-05,5.454859586725011714e-06,-9.663225860236737130e-01,-9.669275682742184408e-01,6.049822505446833098e-04,1.528692058917699448e-04,2.737768014748898082e-04
9.769999999999999574e+00,1.000047685039672674e+00,-3.921127671554007546e-06,-1.137045869618141759e-04,1.284497519065972175e-03,1.183767684646984096e-05,5.357773482341036558e-06,-9.663279212618410829e-01,-9.668646327522704143e-01,5.367114904293841067e-04,1.528717789391250683e-04,2.737818293776506096e-04
9.779999999999999361e+00,1.000047381041932582e+00,1.164712831248470661e-06,-1.166827921923112803e-04,1.289439782510809268e-03,1.179801940173974767e-05,5.259544795816026640e-06,-9.663332018957142555e-01,-9.668007201457740063e-01,4.675182500596995554e-04,1.528742133912444265e-04,2.737864387367672236e-04
9.790000000000000924e+00,1.000047095325186097e+00,5.925676869393264399e-06,-1.193773793717587718e-04,1.294003863412886493e-03,1.175800591639422754e-05,5.160581066700541048e-06,-9.663384262666042668e-01,-9.667372550283660493e-01,3.988287617617977351e-04,1.528765048837389066e-04,2.737906245597887533e-04
9.800000000000000711e+00,1.000046829575227614e+00,1.036713449534631334e-05,-1.218045030969134549e-04,1.298167462096125281e-03,1.171784104584769489e-05,5.061276930041438648e-06,-9.663435929238912703e-01,-9.666756365627051650e-01,3.320436388139039207e-04,1.528786520673380410e-04,2.737943906283568651e-04
9.810000000000000497e+00,1.000046585359670503e+00,1.449628933873707842e-05,-1.239811412370388059e-04,1.301910532063966109e-03,1.167771156595291920e-05,4.962011967708656552e-06,-9.663487006314497307e-01,-9.666172090467037847e-01,2.685084152540803465e-04,1.528806565918973751e-04,2.737977493161292131e-04
9.820000000000000284e+00,1.000046364115008357e+00,1.832209725454838001e-05,-1.259249759882504459e-04,1.305215374782357036e-03,1.163778562998058638e-05,4.863148661469845246e-06,-9.663537483720356924e-01,-9.665632339407654872e-01,2.094855687297474914e-04,1.528825230248162645e-04,2.738007212279569558e-04
9.830000000000000071e+00,1.000046167134708286e+00,2.185517617680188986e-05,-1.276542736100521442e-04,1.308066721447734976e-03,1.159821213806610749e-05,4.765030459748851417e-06,-9.663587353496906340e-01,-9.665148639542257003e-01,1.561286045350668966e-04,1.528842587051054019e-04,2.738033346600943219e-04
9.839999999999999858e+00,1.000045995558510370e+00,2.510770771592517206e-05,-1.291877635020851039e-04,1.310451801373697890e-03,1.155912022270779331e-05,4.667979969431196205e-06,-9.663636609902195307e-01,-9.664731197192947265e-01,1.094587290751796176e-04,1.528858735385876127e-04,2.738056249023124167e-04
9.849999999999999645e+00,1.000045850363062039e+00,2.809333106822163513e-05,-1.305445172553220323e-04,1.312360396703209824e-03,1.152061885323254269e-05,4.572297283423975385e-06,-9.663685249398434873e-01,-9.664388695202491553e-01,7.034458040564867543e-05,1.528873797387256413e-04,2.738076333952399466e-04
9.859999999999999432e+00,1.000045732354043704e+00,3.082702983366697821e-05,-1.317438282851761801e-04,1.313784883227639162e-03,1.148279656144175575e-05,4.478258453945920576e-06,-9.663733270621163163e-01,-9.664128124757371818e-01,3.948541362085655830e-05,1.528887915199840270e-04,2.738094067660234998e-04
9.870000000000000995e+00,1.000045642159871795e+00,3.332501236374671493e-05,-1.328050926249929348e-04,1.314720257168916495e-03,1.144572128990938134e-05,4.386114120715748560e-06,-9.663780674332902443e-01,-9.663954654945772216e-01,1.739806128702224921e-05,1.528901247515430072e-04,2.738109957647338888e-04
9.880000000000000782e+00,1.000045580227073128e+00,3.560458628431534636e-05,-1.337476914277684525e-04,1.315164147856741784e-03,1.140944036364118569e-05,4.296088302326363024e-06,-9.663827463362231196e-01,-9.663871542417878935e-01,4.407905564784618515e-06,1.528913965791756644e-04,2.738124541257214162e-04
9.890000000000000568e+00,1.000045546817377895e+00,3.768402785960568859e-05,-1.345908756923119821e-04,1.315116816308158076e-03,1.137398058502113014e-05,4.208377358147104681e-06,-9.663873642530500518e-01,-9.663880082640277092e-01,6.440109777012297826e-07,1.528926250255805937e-04,2.738138373790111046e-04
9.900000000000000355e+00,1.000045542006574140e+00,3.958244688258190515e-05,-1.353536536980866855e-04,1.314581139791870783e-03,1.133934845117644766e-05,4.123149127086177531e-06,-9.663919218567424974e-01,-9.663979603336063651e-01,6.038476863906069774e-06,1.528938285766264199e-04,2.738152016439343583e-04
9.910000000000000142e+00,1.000045565685108606e+00,4.131964779389104051e-05,-1.360546816010788638e-04,1.313562582533927018e-03,1.130553049209889922e-05,4.040542248479943741e-06,-9.663964200017701733e-01,-9.664167499801005201e-01,2.032997833039022227e-05,1.528950257650982855e-04,2.738166024214283567e-04
9.919999999999999929e+00,1.000045617560434641e+00,4.291598774669231795e-05,-1.367121576118021241e-04,1.312069152794341541e-03,1.127249372706871287e-05,3.960665669263680425e-06,-9.664008597140033574e-01,-9.664439310899355373e-01,4.307137593214571865e-05,1.528962347596532533e-04,2.738180934236389419e-04
9.929999999999999716e+00,1.000045697161023650e+00,4.439223234766896171e-05,-1.373437201462973883e-04,1.310111346615644478e-03,1.124018623615329858e-05,3.883598340420765186e-06,-9.664052421800806147e-01,-9.664788833692660175e-01,7.364118918544857915e-05,1.528974729693753718e-04,2.738197254543717207e-04
9.939999999999999503e+00,1.000045803841999259e+00,4.576940981544000799e-05,-1.379663503121275863e-04,1.307702078613761764e-03,1.120853784280058523e-05,3.809389104520983045e-06,-9.664095687363418730e-01,-9.665208273855085963e-01,1.112586491667706429e-04,1.528987566715230722e-04,2.738215453721437598e-04
9.950000000000001066e+00,1.000045936792278933e+00,4.706866430639012006e-05,-1.385962790640556358e-04,1.304856600248735553e-03,1.117746090282569108e-05,3.738056774945215871e-06,-9.664138408575517758e-01,-9.665688428300371893e-01,1.550019724854463264e-04,1.529001006710328195e-04,2.738235951496026388e-04
9.960000000000000853e+00,1.000046095043100935e+00,4.831110916443300538e-05,-1.392488993386309295e-04,1.301592406077148106e-03,1.114685119440576324e-05,3.669590406166805473e-06,-9.664180601454877007e-01,-9.666218895798142086e-01,2.038294343265563988e-04,1.529015179981612022e-04,2.738259110568463939e-04
9.970000000000000639e+00,1.000046277477816936e+00,4.951768085535594775e-05,-1.399386834532581137e-04,1.297929128549597582e-03,1.111658890306075141e-05,3.603949753229480580e-06,-9.664222283175860628e-01,-9.666788310809086848e-01,2.566027633226511070e-04,1.529030196506747739e-04,2.738285229728631975e-04
9.980000000000000426e+00,1.000046482842792184e+00,5.070899434793857191e-05,-1.406791060335957214e-04,1.293888421974545783e-03,1.108653969501197637e-05,3.541065917333006552e-06,-9.664263471956917595e-01,-9.667384595324852725e-01,3.121123367934675410e-04,1.529046143853432310e-04,2.738314538484054594e-04
9.990000000000000213e+00,1.000046709759240482e+00,5.190520070287023578e-05,-1.414825727132637881e-04,1.289493836324453763e-03,1.105655587178115820e-05,3.480842173228485206e-06,-9.664304186950585240e-01,-9.667995223172756170e-01,3.691036222170567612e-04,1.529063085616195767e-04,2.738347193196322138e-04
1.000000000000000000e+01,1.000046956735852532e+00,5.312584762637980135e-05,-1.423603548316034839e-04,1.284770681610593237e-03,1.102647759842665522e-05,3.423154972938129892e-06,-9.664344448136288346e-01,-9.668607491038635482e-01,4.263042902346874828e-04,1.529081060411227892e-04,2.738383274869526929e-04


==> data/energylaw/nrk1em3.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,9.999999999622662950e-01,-2.427535729755711635e-07,1.135970126710402782e-07,2.280003137525800393e-06,5.746036465249027285e-09,-3.902082020887242005e-08,-7.429323664051984411e-01,-7.492279358841795744e-01,6.295569478981181966e-03,1.605482547690680315e-11,2.133582199803640833e-10
2.000000000000000042e-02,9.999999982582927771e-01,-1.635386479242413650e-06,6.621518760231198825e-07,8.730487157680963235e-06,2.625946840825090576e-08,-1.290218757157251573e-07,-7.436566634977400669e-01,-7.604551431924025939e-01,1.679847969466254781e-02,3.205901492684766447e-10,3.708993112638836465e-09
2.999999999999999889e-02,9.999999875238451130e-01,-4.349233379451831796e-06,1.431339587626846403e-06,1.947190195174998230e-05,6.545033743267624688e-08,-2.294482313919204458e-07,-7.443458663436293143e-01,-7.709943071646030432e-01,2.664844082097376707e-02,1.520840926566266260e-09,1.700017748795801253e-08
4.000000000000000083e-02,9.999999517480780975e-01,-8.125937300551229332e-06,2.196550859455971392e-06,3.476257571931549306e-05,1.155602913662528581e-07,-3.091626697787929463e-07,-7.450035032281828729e-01,-7.827228914373127733e-01,3.771938820912994900e-02,4.675749141115463400e-09,4.367695449758457471e-08
5.000000000000000278e-02,9.999998577682769341e-01,-1.340624094202539843e-05,3.389483067255736183e-06,5.492657437785905230e-05,1.570422899007294102e-07,-3.672767999721985552e-07,-7.456327263002257011e-01,-7.958839303768840967e-01,5.025120407665838868e-02,1.137294159197686744e-08,7.876304519705001894e-08
5.999999999999999778e-02,9.999996553688539347e-01,-2.142043959977747302e-05,5.751914512450934992e-06,8.021100718423323790e-05,1.712272074321076493e-07,-4.239747683506268419e-07,-7.462362874110952671e-01,-8.105482015902631954e-01,6.431191417916796993e-02,2.297818778737490377e-08,1.146129879892043846e-07
7.000000000000000666e-02,9.999992854063759484e-01,-3.285897456290209499e-05,9.675548099302380638e-06,1.107196401684109520e-04,1.539678417725039724e-07,-4.917410601072691674e-07,-7.468166023503873818e-01,-8.253212172451513950e-01,7.850461489476398547e-02,4.057745097172162124e-08,1.473280026864642878e-07
8.000000000000000167e-02,9.999986863681977756e-01,-4.650344521060791432e-05,1.528362199851180108e-05,1.465079795445239019e-04,1.170080568607460294e-07,-5.611253481667702610e-07,-7.473757792053434823e-01,-8.384291353163619842e-01,9.105335611101850191e-02,6.487897087778406003e-08,1.919377448089676363e-07
8.999999999999999667e-02,9.999978012225264612e-01,-5.961471596730478649e-05,2.309595432189802711e-05,1.877644041966955500e-04,7.519990404000217076e-08,-6.141314053720122865e-07,-7.479156851147633622e-01,-8.503706364592780176e-01,1.024549513445146692e-01,9.636420854181062207e-08,2.355959920485872772e-07
1.000000000000000056e-01,9.999965798399877981e-01,-7.006830627518866267e-05,3.412236684666863917e-05,2.349095826213913412e-04,3.064985025715647474e-08,-6.427819291069603547e-07,-7.484379701449657141e-01,-8.618112069201286918e-01,1.133732367751630055e-01,1.353016450192787996e-07,2.892315722480276463e-07
1.100000000000000006e-01,9.999949892389760064e-01,-7.792506139914811875e-05,4.874598536637842568e-05,2.885079779510138108e-04,-3.034431924259884808e-08,-6.494443802540780449e-07,-7.489439822407683023e-01,-8.723881633027680271e-01,1.234441810619996971e-01,1.809993069168829269e-07,3.449434555768959854e-07
1.199999999999999956e-01,9.999930352110492082e-01,-8.451308466894186982e-05,6.540256582597961182e-05,3.490340296144733281e-04,-1.209549737342220237e-07,-6.343414999469924560e-07,-7.494347995266226192e-01,-8.821562718134385861e-01,1.327214722868160224e-01,2.317120218123134380e-07,4.172753556019870302e-07
1.300000000000000044e-01,9.999907770602545209e-01,-9.016107155054721813e-05,8.078995839060465858e-05,4.166395561233677950e-04,-2.317306750686406760e-07,-5.909822928403265288e-07,-7.499113256847856901e-01,-8.913038257550188748e-01,1.413925000702331569e-01,2.851240325661818256e-07,5.538263228022088924e-07
1.400000000000000133e-01,9.999883293290524611e-01,-9.336062504173602071e-05,9.187773122395145333e-05,4.910543327748264578e-04,-3.276714458703593571e-07,-5.159739250576590988e-07,-7.503743290194517801e-01,-8.996212432375974011e-01,1.492469142181456487e-01,3.386500477206354517e-07,7.084198136997343909e-07
1.499999999999999944e-01,9.999858485915297246e-01,-9.214979526936825053e-05,9.791353422245076396e-05,5.716498921665105109e-04,-3.727277245873829701e-07,-4.206743055749951542e-07,-7.508245638086646911e-01,-9.071696814695713318e-01,1.563451176609066684e-01,3.903145177655610101e-07,8.435935636708080665e-07
1.600000000000000033e-01,9.999835031873476332e-01,-8.581625761864598596e-05,1.005550486953244946e-04,6.575976973700551481e-04,-3.594363037278619535e-07,-3.313945011713710974e-07,-7.512628818620737947e-01,-9.138736470675147272e-01,1.626107652054409047e-01,4.396697319167385137e-07,9.561060765328477373e-07
1.700000000000000122e-01,9.999814446431039006e-01,-7.505835998642052713e-05,1.022469373799084051e-04,7.480237444849677101e-04,-3.143338982783957892e-07,-2.776151587091922901e-07,-7.516901808966973686e-01,-9.193178806648882873e-01,1.676276997681909464e-01,4.876368382258131692e-07,1.048238896128594888e-06
1.799999999999999933e-01,9.999797916613561988e-01,-6.087534019676620680e-05,1.045266578115609953e-04,8.420992091450344233e-04,-2.766080317754662246e-07,-2.780994680088876632e-07,-7.521073532732391875e-01,-9.234469857483320610e-01,1.713396324750928457e-01,5.361362243981838847e-07,1.135306691546489333e-06
1.900000000000000022e-01,9.999786103797209114e-01,-4.373725776680292284e-05,1.075389978975155688e-04,9.390615560595817757e-04,-2.748349322268495884e-07,-3.356523579750011942e-07,-7.525153222843971035e-01,-9.267248926350034610e-01,1.742095703506063575e-01,5.880613047583706785e-07,1.236861977504943866e-06
2.000000000000000111e-01,9.999778861290131715e-01,-2.387965685914784678e-05,1.105664533329446406e-04,1.038193098765230991e-03,-3.224274910047413863e-07,-4.435902347332763882e-07,-7.529150349058147951e-01,-9.296962044041405804e-01,1.767811694983257575e-01,6.467324484984449628e-07,1.388708020799711562e-06
2.099999999999999922e-01,9.999775134996069514e-01,-2.211718974061993433e-06,1.126326146031689511e-04,1.138789711395235982e-03,-4.266409852612178013e-07,-5.960823896395619265e-07,-7.533072980111039652e-01,-9.325846126420119786e-01,1.792773146309079579e-01,7.142695335139370318e-07,1.695645331922790433e-06
2.200000000000000011e-01,9.999773279820804994e-01,1.916555986276423232e-05,1.127368049480607747e-04,1.240143538067356921e-03,-5.925435326935939727e-07,-7.904662720851329916e-07,-7.536926106303968309e-01,-9.353446446716635609e-01,1.816520340412667023e-01,7.902694300310353322e-07,2.029655177260281107e-06
2.300000000000000100e-01,9.999771531713419481e-01,3.730206564042898125e-05,1.100048233874460334e-04,1.341548646393567494e-03,-8.151080388059663294e-07,-1.018859155321366694e-06,-7.540712526060895371e-01,-9.376935769642460450e-01,1.836223243581564801e-01,8.726984227811943659e-07,2.392077334434361546e-06
2.399999999999999911e-01,9.999768217272889670e-01,4.929769796483996917e-05,1.040222627678166349e-04,1.442322927370488133e-03,-1.070961100701560461e-06,-1.259833611657500903e-06,-7.544434506742994095e-01,-9.391576663594322083e-01,1.847142156851328265e-01,9.595376764283616759e-07,2.775951206013260730e-06
2.500000000000000000e-01,9.999761819219895598e-01,5.312503748034071394e-05,9.507026566060684455e-05,1.541830379771565217e-03,-1.323935747927312096e-06,-1.481880932612946947e-06,-7.548093148002605890e-01,-9.391721427308171721e-01,1.843628279305565831e-01,1.048590005068357742e-06,3.154577682407122552e-06
2.600000000000000089e-01,9.999751252493145337e-01,4.797562496135387473e-05,8.379653625908156937e-05,1.639489417222554516e-03,-1.543867477597313261e-06,-1.657108464012263112e-06,-7.551687219094675996e-01,-9.370133445828571217e-01,1.818446226733894666e-01,1.136542100984471540e-06,3.487208243280193187e-06
2.700000000000000178e-01,9.999736189885072291e-01,3.418708938312055073e-05,7.042191981392807677e-05,1.734761565343243385e-03,-1.723006801724543153e-06,-1.772886100136142523e-06,-7.555215133957190465e-01,-9.320607402974715461e-01,1.765392269017525273e-01,1.220197329350462562e-06,3.741441780835685904e-06
2.800000000000000266e-01,9.999716899050564711e-01,1.307016052640712722e-05,5.429400398599270748e-05,1.827124969406126185e-03,-1.874987860112714941e-06,-1.833274757332826246e-06,-7.558679148015630123e-01,-9.241339311078353713e-01,1.682660163062724146e-01,1.299545106263065929e-06,3.914768244683841658e-06
2.899999999999999800e-01,9.999693525524609994e-01,-1.315876460279940623e-05,3.447973188362230337e-05,1.916045575104474577e-03,-2.016832031613863991e-06,-1.853259194741992075e-06,-7.562086714818643252e-01,-9.133843926693079318e-01,1.571757211874436622e-01,1.378946733273324672e-06,4.036674207785750923e-06
2.999999999999999889e-01,9.999665444039435025e-01,-4.143927657650934248e-05,1.107096637994001480e-05,2.000963143313111512e-03,-2.149139120350507233e-06,-1.852654991977682865e-06,-7.565447284170099262e-01,-9.001450985938009852e-01,1.436003701767910867e-01,1.464774847698923161e-06,4.145935545318835125e-06
3.099999999999999978e-01,9.999631220247696684e-01,-6.817176906758607205e-05,-1.394551198630130381e-05,2.081304587865923875e-03,-2.249260073969683860e-06,-1.851642143398493288e-06,-7.568768292739792569e-01,-8.850304220879359196e-01,1.281535928139566349e-01,1.562091420320657501e-06,4.260193853022897770e-06
3.200000000000000067e-01,9.999589081363993159e-01,-8.986540971997601277e-05,-3.707951652478405337e-05,2.156521794910062038e-03,-2.279215159154166944e-06,-1.865832512871223976e-06,-7.572053967952078191e-01,-8.689206032640039989e-01,1.117152064687961938e-01,1.673351805247414640e-06,4.367577764341490365e-06
3.300000000000000155e-01,9.999537434823454474e-01,-1.039518094237552973e-04,-5.469800047961660119e-05,2.226133131155841761e-03,-2.199267955088440582e-06,-1.900786400973905228e-06,-7.575306625097182334e-01,-8.526797638363009524e-01,9.514910132658271902e-02,1.799212456136535296e-06,4.447630578274797131e-06
3.400000000000000244e-01,9.999475183753843144e-01,-1.094560085384321585e-04,-6.430094835911235489e-05,2.289741377507014449e-03,-1.978871231498327009e-06,-1.949595790370435158e-06,-7.578527812765352145e-01,-8.370272662775151140e-01,7.917448500097991337e-02,1.939474657923537910e-06,4.494762193552048757e-06
3.500000000000000333e-01,9.999401907931692035e-01,-1.073276636236828455e-04,-6.488483478722176776e-05,2.347013671230812910e-03,-1.603910953490775373e-06,-1.996886666898914151e-06,-7.581718485809973984e-01,-8.225932562987223751e-01,6.442140771772503216e-02,2.093339414059395189e-06,4.564106033777548532e-06
3.599999999999999867e-01,9.999317963166268752e-01,-1.003900861061187555e-04,-5.641347830666309235e-05,2.397634344854675248e-03,-1.082172690503002494e-06,-2.028221077059445648e-06,-7.584879441283705059e-01,-8.098970891789323279e-01,5.140914505056182193e-02,2.259759902373674059e-06,4.685282602334694957e-06
3.699999999999999956e-01,9.999224447605378208e-01,-9.285312753749761221e-05,-3.908287759172122689e-05,2.441261702043788680e-03,-4.455599240006539257e-07,-2.039438309760615109e-06,-7.588012000437144300e-01,-7.992658228203166626e-01,4.046462277660221873e-02,2.437946137959443489e-06,4.739497582395557629e-06
3.800000000000000044e-01,9.999123076309220925e-01,-8.929189350719948554e-05,-1.304246735460975277e-05,2.477519582731227930e-03,2.552420096611025281e-07,-2.039839170542729095e-06,-7.591117895077618138e-01,-7.907795965695263440e-01,3.166780706176450244e-02,2.627327178797298073e-06,4.781433079470431835e-06
3.900000000000000133e-01,9.999016061573169356e-01,-9.321925790107871059e-05,2.133565789902057229e-05,2.506033276235543079e-03,9.646562356690160672e-07,-2.047096502596412915e-06,-7.594198546216619494e-01,-7.843175359197209762e-01,2.489768129805899552e-02,2.827107825356815501e-06,4.840236007996878698e-06
4.000000000000000222e-01,9.998905982367093381e-01,-1.058141761573279691e-04,6.307534873919080659e-05,2.526491860906791669e-03,1.638804683903992132e-06,-2.077316245771832892e-06,-7.597254721895775331e-01,-7.797316470937651900e-01,2.000617490418766728e-02,3.036103144362943882e-06,4.914319229998298511e-06
4.100000000000000311e-01,9.998795556500584825e-01,-1.255295464981119114e-04,1.105721586211524520e-04,2.538704703587379898e-03,2.255523297456734947e-06,-2.136228359251806843e-06,-7.600286879327529110e-01,-7.770244760980468124e-01,1.699578816529394298e-02,3.252995060910133830e-06,5.385317783934695512e-06
4.199999999999999845e-01,9.998687322658927901e-01,-1.488945531714648530e-04,1.619951913780810630e-04,2.542627218860199923e-03,2.812152912700178842e-06,-2.215528211673811913e-06,-7.603295586779302839e-01,-7.763486486611584914e-01,1.601908998322825600e-02,3.476577179008057617e-06,6.157291704944611865e-06
4.299999999999999933e-01,9.998583359939824389e-01,-1.721334654718700190e-04,2.157698058957421893e-04,2.538351966267373729e-03,3.313325052015291414e-06,-2.294848046502740780e-06,-7.606281452085128514e-01,-7.777967899446908140e-01,1.716864473617794526e-02,3.705698975021230176e-06,6.948469828849113128e-06
4.400000000000000022e-01,9.998485155546077419e-01,-1.928001024912796206e-04,2.707339304679627677e-04,2.526079313278109268e-03,3.757011619896306224e-06,-2.348077359309338704e-06,-7.609244822127316787e-01,-7.811977706080037720e-01,2.027328839527206550e-02,3.939155163816415671e-06,7.774321886477864041e-06
4.500000000000000111e-01,9.998393607061677457e-01,-2.107399171677650103e-04,3.258655429631180950e-04,2.506086486807212847e-03,4.127277791776154789e-06,-2.352506964598199428e-06,-7.612185817850514180e-01,-7.861731597065375610e-01,2.495457792148619153e-02,4.175836233765797766e-06,8.655049950068161024e-06
4.600000000000000200e-01,9.998309094698012434e-01,-2.281353361427280156e-04,3.798560632701967837e-04,2.478706533331253951e-03,4.397223656405443607e-06,-2.298218879083058203e-06,-7.615104492772344358e-01,-7.923990577223629650e-01,3.088860844512848064e-02,4.414884862235193315e-06,9.574037343584862469e-06
4.700000000000000289e-01,9.998231645075962293e-01,-2.487824956853949289e-04,4.309472912136922047e-04,2.444318649911317049e-03,4.539639307879577738e-06,-2.193313149829303256e-06,-7.618000414159213918e-01,-7.997465959908918176e-01,3.794655457497043971e-02,4.655342141953169146e-06,1.046535468685050319e-05
4.799999999999999822e-01,9.998161250499278951e-01,-2.769117836846060523e-04,4.772775817714221790e-04,2.403345830736859819e-03,4.539563659763671470e-06,-2.060843184181523587e-06,-7.620871920695053703e-01,-8.081654974117092882e-01,4.607830534220394569e-02,4.895519734074780919e-06,1.124478089864489050e-05
4.899999999999999911e-01,9.998098260671577364e-01,-3.158884302614310387e-04,5.176514887924270466e-04,2.356255529926404649e-03,4.403014128343902606e-06,-1.927410758363123258e-06,-7.623716274316183483e-01,-8.175030264250364720e-01,5.513139899341812367e-02,5.133037586938124984e-06,1.185948860471519595e-05
5.000000000000000000e-01,9.998043608373984314e-01,-3.671410895587077540e-04,5.523843153889818058e-04,2.303560477238753360e-03,4.158431337191866866e-06,-1.808880437498687503e-06,-7.626531088671226755e-01,-8.274662883958381343e-01,6.481317952871548660e-02,5.365847144672733325e-06,1.231493836217900650e-05
5.100000000000000089e-01,9.997998717235919708e-01,-4.296562938882572571e-04,5.838009904047243657e-04,2.245816953738372004e-03,3.850581708601026795e-06,-1.701199338275051550e-06,-7.629315928732501861e-01,-8.377510239141520154e-01,7.481943104090180152e-02,5.593440515360654135e-06,1.266321204185238969e-05
5.200000000000000178e-01,9.997965183337641504e-01,-5.002394673734419017e-04,6.160704091054579811e-04,2.183617086830277020e-03,3.529822379941462760e-06,-1.581628106190322924e-06,-7.632072927692491460e-01,-8.481874712335890631e-01,8.498017846433990330e-02,5.817371422726114205e-06,1.297579928150049966e-05
5.300000000000000266e-01,9.997944443407150716e-01,-5.744565228658640938e-04,6.542785576149198409e-04,2.117572376240745881e-03,3.241474112724869529e-06,-1.419622940905997584e-06,-7.634806342135124213e-01,-8.587408302893122514e-01,9.526019607579981618e-02,6.041003816668628884e-06,1.332899736028458904e-05
5.400000000000000355e-01,9.997937559353174963e-01,-6.478815041997914009e-04,7.029512424184709840e-04,2.048288857559346123e-03,3.019386814281937111e-06,-1.191268470541417009e-06,-7.637521687007847726e-01,-8.693817857861561027e-01,1.056296170853713440e-01,6.268941554533357156e-06,1.380051703092632920e-05
5.500000000000000444e-01,9.997945093602235156e-01,-7.171749520789892163e-04,7.645399263558716289e-04,1.976338413065699059e-03,2.884945161395733718e-06,-8.897651531137087198e-07,-7.640225158267703875e-01,-8.799995241800997459e-01,1.159770083533293444e-01,6.506620363472241150e-06,1.445831853064127870e-05
5.600000000000000533e-01,9.997966948967008660e-01,-7.806530895257983091e-04,8.384946181980251724e-04,1.902232744728624917e-03,2.849797541743249906e-06,-5.273484517837600227e-07,-7.642923750188743703e-01,-8.904584398925884381e-01,1.261660648737140122e-01,6.760326456335055458e-06,1.534116635215632130e-05
5.700000000000000622e-01,9.998002067488572786e-01,-8.382632389687325047e-04,9.213218655039685269e-04,1.826404902404220798e-03,2.919518915861679273e-06,-1.288809821960478555e-07,-7.645625756499322412e-01,-9.006890367921250862e-01,1.361264611421928172e-01,7.037429611237748282e-06,1.645169085540132414e-05
5.799999999999999600e-01,9.998048046515646270e-01,-8.911017342265999206e-04,1.007553501259824237e-03,1.749199427172470466e-03,3.096413568146019795e-06,2.787510217453629763e-07,-7.648340606983745626e-01,-9.106549371085529421e-01,1.458208764101783517e-01,7.346101980674580261e-06,1.777080886400383974e-05
5.899999999999999689e-01,9.998100929656922320e-01,-9.407200808966657011e-04,1.091129113704731972e-03,1.670869266616103934e-03,3.381204270172608745e-06,6.761320591970246393e-07,-7.651077265820975803e-01,-9.202167914962025019e-01,1.551090649141049216e-01,7.693968175155959741e-06,1.927349240404829800e-05
5.999999999999999778e-01,9.998155451577487307e-01,-9.884727177650229867e-04,1.166578985293752115e-03,1.591577801506285006e-03,3.773964988854318107e-06,1.055866162847046915e-06,-7.653841755601809016e-01,-9.290541078910753425e-01,1.636699323308944687e-01,8.086105692831712947e-06,2.092282758714425484e-05
6.099999999999999867e-01,9.998205783313693917e-01,-1.035100237063191079e-03,1.229609295604453673e-03,1.511406931486860812e-03,4.274255290194202752e-06,1.421211370634549649e-06,-7.656635330289696117e-01,-9.367366028650883081e-01,1.710730698361186408e-01,8.523556692514236280e-06,2.264860823886216679e-05
6.199999999999999956e-01,9.998246524381206868e-01,-1.080634259518555972e-03,1.277057492375667860e-03,1.430374291243056897e-03,4.880030085145249681e-06,1.780603302906313246e-06,-7.659454382150696627e-01,-9.428685493880418766e-01,1.769231111729722417e-01,9.003212546225535255e-06,2.434077780599785967e-05
6.300000000000000044e-01,9.998273562801338610e-01,-1.124573279746280633e-03,1.306478923028141790e-03,1.348461649208072518e-03,5.585337787858591218e-06,2.141381215825220673e-06,-7.662291928195410495e-01,-9.471734535695071067e-01,1.809442607499660571e-01,9.518987668131830929e-06,2.587617524807406255e-05
6.400000000000000133e-01,9.998284542513428130e-01,-1.166162360904430791e-03,1.315719390359877585e-03,1.265652324100051841e-03,6.377817695009100178e-06,2.505794240549935369e-06,-7.665139614167107984e-01,-9.494951179844476341e-01,1.829811565677368357e-01,1.006345963697988666e-05,2.716313410289217245e-05
6.500000000000000222e-01,9.998278926318020510e-01,-1.204582134733284040e-03,1.302735016536649181e-03,1.181970764065221535e-03,7.237587515926360638e-06,2.870782614633863488e-06,-7.667989089693028060e-01,-9.497821061261206843e-01,1.829831971568178228e-01,1.062902982880422093e-05,2.817115654729640539e-05
6.600000000000000311e-01,9.998257848753226984e-01,-1.238944023716671058e-03,1.265741091154787409e-03,1.097515574519463983e-03,8.138628985196865595e-06,3.231115179745098011e-06,-7.670832231998216955e-01,-9.480830617434892194e-01,1.809998385436675516e-01,1.120812572505607309e-05,2.892813785604353427e-05
6.700000000000000400e-01,9.998223988949223040e-01,-1.268146642297430897e-03,1.203608999737290240e-03,1.012479513327766735e-03,9.052517868917003965e-06,3.584135632110084844e-06,-7.673660629774099462e-01,-9.445322201238026683e-01,1.771661571463926665e-01,1.179274834611604056e-05,2.949452829104082241e-05
6.800000000000000488e-01,9.998181547153954796e-01,-1.290766248385362674e-03,1.116340004984605130e-03,9.271547219670122362e-04,9.953175178745898283e-06,3.933917079875106534e-06,-7.676465338836426788e-01,-9.393236996319136445e-01,1.716771657482709934e-01,1.237423117363364199e-05,2.993537106910082457e-05
6.900000000000000577e-01,9.998136206456114117e-01,-1.305149808615224064e-03,1.005432979726298467e-03,8.419258448589419077e-04,1.082091110227617918e-05,4.292889844726395992e-06,-7.679237662743457760e-01,-9.326830579888639727e-01,1.647592917145182245e-01,1.294392525654220526e-05,3.030335330134192873e-05
7.000000000000000666e-01,9.998094873932482640e-01,-1.309753871559449483e-03,8.740148354929162767e-04,7.572557357949378631e-04,1.164444747062441606e-05,4.679868513594642007e-06,-7.681970831498234897e-01,-9.248252907669817224e-01,1.566282076171582882e-01,1.349477528459765594e-05,3.063342234699284461e-05
7.099999999999999645e-01,9.998065084704557126e-01,-1.303606861353844059e-03,7.266987216918477897e-04,6.736681111799131373e-04,1.242046563002406502e-05,5.114819826327029529e-06,-7.684661780931720809e-01,-9.159056937409524313e-01,1.474395156477804059e-01,1.402308732787391854e-05,3.094422438065791425e-05
7.199999999999999734e-01,9.998054125221155219e-01,-1.286672675821761390e-03,5.692447009573471791e-04,5.917300061362486827e-04,1.315112442206749925e-05,5.612306642318522282e-06,-7.687312267586742243e-01,-9.060077388324608849e-01,1.372765120737866607e-01,1.452971814976509656e-05,3.124298851076012795e-05
7.299999999999999822e-01,9.998068050854921340e-01,-1.259923625107656642e-03,4.081642959745277952e-04,5.120354528121853028e-04,1.384065478656128002e-05,6.176456438791370835e-06,-7.689929038579508269e-01,-8.951873720749156105e-01,1.261944682169647558e-01,1.502032297947676311e-05,3.153198069760776434e-05
7.399999999999999911e-01,9.998110783106314292e-01,-1.225073021436156586e-03,2.503816059247703060e-04,4.351909650289080881e-04,1.449239124057022420e-05,6.799770687357367189e-06,-7.692523178215239232e-01,-8.835300038417157609e-01,1.142776860201918099e-01,1.550472590108011980e-05,3.181428228526961277e-05
7.500000000000000000e-01,9.998183422175095370e-01,-1.184085451151361146e-03,1.029478808320124334e-04,3.618030948408834158e-04,1.510736398090141646e-05,7.466236568449222511e-06,-7.695108807131837425e-01,-8.711772079448517614e-01,1.016663272316680605e-01,1.599561865584625306e-05,3.209717082142127254e-05
7.600000000000000089e-01,9.998283874602221788e-01,-1.138679264063366956e-03,-2.731122435034787299e-05,2.924681912585199188e-04,1.568493025198635049e-05,8.157142491156642102e-06,-7.697701183760403687e-01,-8.583383835922202554e-01,8.856826521617991443e-02,1.650672538274456042e-05,3.239335741556104153e-05
7.700000000000000178e-01,9.998406885726455195e-01,-1.090017230260824062e-03,-1.343521378335202766e-04,2.277642166588821700e-04,1.622512344898181561e-05,8.857022505909935173e-06,-7.700314306257645125e-01,-8.453170872943864822e-01,7.528565666862202521e-02,1.705058325161976912e-05,3.272075156446341282e-05
7.800000000000000266e-01,9.998544532511198790e-01,-1.038675995045139138e-03,-2.136861400455738655e-04,1.682439091807130241e-04,1.673173769298746187e-05,9.557690223657266853e-06,-7.702958428057175011e-01,-8.325317632865203432e-01,6.223592048080282824e-02,1.763629640769794860e-05,3.309970808884621363e-05
7.900000000000000355e-01,9.998687137472043185e-01,-9.848617097676958584e-04,-2.631842313393147493e-04,1.144278918420293386e-04,1.721484113395796117e-05,1.025966422915038217e-05,-7.705638172263922225e-01,-8.204842052799607988e-01,4.992038805356854847e-02,1.826781044517461025e-05,3.354687606815787149e-05
8.000000000000000444e-01,9.998824444329585948e-01,-9.287576064233600938e-04,-2.835919155083671170e-04,6.679603961528739816e-05,1.769150660308306880e-05,1.097131732713902622e-05,-7.708351814096843224e-01,-8.096744164237514862e-01,3.883923501406719159e-02,1.894316496487190662e-05,3.406853580112390034e-05
8.100000000000000533e-01,9.998946828563129996e-01,-8.708695477191154234e-04,-2.784603562207376001e-04,2.577608040187838413e-05,1.818408002878125414e-05,1.170628115912027529e-05,-7.711091804189164067e-01,-8.005121296411545906e-01,2.940294922223813529e-02,1.965481136074025679e-05,3.465852082640275000e-05
8.200000000000000622e-01,9.999046346679388853e-01,-8.122622501729929003e-04,-2.534035850906433333e-04,-8.269904744836205815e-06,1.871618984941752665e-05,1.247941658920446638e-05,-7.713846078655021143e-01,-7.932689813591733419e-01,2.188437349367122406e-02,2.039068568064624718e-05,3.530192774747753504e-05
8.300000000000000711e-01,9.999117526298849645e-01,-7.546252537004444205e-04,-2.148686947684638195e-04,-3.505840908623261703e-05,1.930765017721463542e-05,1.330176267203246208e-05,-7.716599548419402765e-01,-7.880775390983917328e-01,1.641758425645143196e-02,2.113559144783494549e-05,3.598017709816048182e-05
8.399999999999999689e-01,9.999157883165675775e-01,-7.001550412704472858e-04,-1.688143853687633898e-04,-5.439303713671760971e-05,1.996997107345755090e-05,1.417551732194572044e-05,-7.719335480502369506e-01,-7.849603726781093638e-01,1.302682462787246517e-02,2.187264739292433697e-05,3.667305160126588248e-05
8.499999999999999778e-01,9.999168163772618190e-01,-6.512785308836285423e-04,-1.197353126244824991e-04,-6.616544188217025977e-05,2.070398664642250294e-05,1.509072158259532095e-05,-7.722036911649112767e-01,-7.838687911208527259e-01,1.166509995594149432e-02,2.258483726328669558e-05,3.735840447083305094e-05
8.599999999999999867e-01,9.999152277834586489e-01,-6.102687643436291529e-04,-7.033650273260256235e-05,-7.034776011335503950e-05,2.150016537006837838e-05,1.602516004928849575e-05,-7.724688304520938020e-01,-7.847165907072677360e-01,1.224776025517394437e-02,2.325673549659694779e-05,3.801303572514846962e-05
8.699999999999999956e-01,9.999116875242181068e-01,-5.788177649623249543e-04,-2.191619520415866228e-05,-6.697860604277441757e-05,2.234096797429638967e-05,1.694786907088361610e-05,-7.727277356520318996e-01,-7.874036521358117602e-01,1.467591648377990221e-02,2.387626419225273019e-05,3.861590645670709421e-05
8.800000000000000044e-01,9.999070571000969743e-01,-5.576425181198706952e-04,2.474972461674416409e-05,-5.614687972907410086e-05,2.320384761165524912e-05,1.782515748631968312e-05,-7.729796601425051872e-01,-7.918300823697970170e-01,1.885042222729187492e-02,2.443615572260357877e-05,3.915176625457483794e-05
8.900000000000000133e-01,9.999022897205875893e-01,-5.462117475689070656e-04,6.841731388291508089e-05,-3.797808314208711550e-05,2.406356567991777714e-05,1.862706823750402251e-05,-7.732244461830299898e-01,-7.978970615716921566e-01,2.467261538866220155e-02,2.493483980395582011e-05,3.961331511015409035e-05
9.000000000000000222e-01,9.998983118211705046e-01,-5.426822431362660635e-04,1.067095198913305180e-04,-1.262642429029181021e-05,2.489330716927706132e-05,1.933222173357157796e-05,-7.734625581399525718e-01,-8.054841519603185285e-01,3.202159382036599139e-02,2.537663375943453512e-05,4.000171501372662419e-05
9.100000000000000311e-01,9.998959071321973369e-01,-5.441033311916312941e-04,1.360653383962134139e-04,1.972652360284504221e-05,2.566506151790540641e-05,1.992980247395419462e-05,-7.736950369899394664e-01,-8.144060351265801634e-01,4.071099813664073863e-02,2.577121299435918789e-05,4.032578449564283574e-05
9.200000000000000400e-01,9.998956198522361838e-01,-5.468779949238994267e-04,1.523257804459882201e-04,5.886833489246715739e-05,2.635026672600168109e-05,2.041851998038872321e-05,-7.739233734397451547e-01,-8.243796685247872791e-01,5.045629508504210353e-02,2.613237523676763911e-05,4.059995613947542381e-05
9.300000000000000488e-01,9.998976914414321460e-01,-5.473793092292794085e-04,1.517091699172264823e-04,1.045506614230303665e-04,2.692149937251461775e-05,2.080322404026453781e-05,-7.741493082129009551e-01,-8.350361069000903358e-01,6.088679868718940846e-02,2.647619665938303818e-05,4.084163283546438095e-05
9.400000000000000577e-01,9.999020404039041798e-01,-5.425550536042901811e-04,1.317778474723525165e-04,1.564859248719023608e-04,2.735521099255736071e-05,2.109033719062213376e-05,-7.743745888142916645e-01,-8.459759542723122028e-01,7.160136545802051056e-02,2.681883643888143098e-05,4.106936100378710819e-05
9.500000000000000666e-01,9.999082866809391179e-01,-5.303516859857924535e-04,9.202773781967251018e-05,2.143479402422378949e-04,2.763467477700092768e-05,2.128345294946245195e-05,-7.746007300929075301e-01,-8.568341898897623432e-01,8.223345979685481311e-02,2.717438505969808340e-05,4.130285209247297473e-05
9.599999999999999645e-01,9.999158141452294535e-01,-5.098581288403262893e-04,3.391270115255875936e-05,2.777767502626682134e-04,2.775194093707308873e-05,2.138038485016233322e-05,-7.748288273734253995e-01,-8.673260677301981580e-01,9.249724035677274470e-02,2.755316213044793427e-05,4.196477690276978478e-05
9.699999999999999734e-01,9.999238588701070407e-01,-4.811762603025992340e-04,-3.964664804170966295e-05,3.463860765850504896e-04,2.770793551077555664e-05,2.137258376716085349e-05,-7.750594517978188769e-01,-8.772742426594631882e-01,1.022147908616443251e-01,2.796071970759065326e-05,4.268359291881296258e-05
9.799999999999999822e-01,9.999316090468106655e-01,-4.451156806424373734e-04,-1.250323448169253569e-04,4.197705864415875936e-04,2.751068653472551882e-05,2.124714057477980505e-05,-7.752926281266253605e-01,-8.866266838138106010e-01,1.113340556871852821e-01,2.839757370314492630e-05,4.344568746761368061e-05
9.899999999999999911e-01,9.999383042394992538e-01,-4.028461964206480825e-04,-2.186730702973837300e-04,4.975100448947410809e-04,2.717253434691683202e-05,2.099072108268302923e-05,-7.755278747678605589e-01,-8.954572362275835529e-01,1.199293614597229801e-01,2.885951359640633967e-05,4.426312160155099207e-05
1.000000000000000000e+00,9.999433246917845963e-01,-3.556172698940007781e-04,-3.175229432181028385e-04,5.791684484034979484e-04,2.670758685217199094e-05,2.059409022152734820e-05,-7.757642855034018181e-01,-9.039280899401257452e-01,1.281638044367238993e-01,2.933832220405802307e-05,4.513872705658172890e-05
1.010000000000000009e+00,9.999462631609848939e-01,-3.045934821317983275e-04,-4.191821289593601575e-04,6.642881116540638904e-04,2.613040878111546936e-05,2.005570697599224118e-05,-7.760006440517348558e-01,-9.122110614479393975e-01,1.362104173962045417e-01,2.982281997837350044e-05,4.605923445666348925e-05
1.020000000000000018e+00,9.999469719989418914e-01,-2.507925645572311579e-04,-5.217231584014751832e-04,7.523807697524745189e-04,2.545616703093345862e-05,1.938329987485610102e-05,-7.762355686623798601e-01,-9.203972635941939373e-01,1.441616949318141050e-01,3.030019562158080469e-05,4.699259778928599474e-05
1.030000000000000027e+00,9.999455788729456618e-01,-1.950735803866082739e-04,-6.233902046670377999e-04,8.429192739864467283e-04,2.470162787914384904e-05,1.859314328535222776e-05,-7.764676773493656148e-01,-9.284367133293268681e-01,1.519690359799612811e-01,3.075753003793935814e-05,4.789200091237511003e-05
1.040000000000000036e+00,9.999424675500506732e-01,-1.381184913723966100e-04,-7.223573747092099182e-04,9.353337633584594491e-04,2.388594668155967078e-05,1.770755677744233574e-05,-7.766957529801671312e-01,-9.361276358849174306e-01,1.594318829047503272e-01,3.118332096124419811e-05,4.870664842804295347e-05
1.050000000000000044e+00,9.999382256384538037e-01,-8.037715578741905004e-05,-8.166729236919800577e-04,1.029015094945523109e-03,2.303031182082526893e-05,1.675161410246196622e-05,-7.769188813111121972e-01,-9.431449486770943080e-01,1.662260673659821386e-01,3.156876234378435878e-05,4.939606976583910125e-05
1.060000000000000053e+00,9.999335674733873525e-01,-2.198768843432334695e-05,-9.044141890192212594e-04,1.123326193625571318e-03,2.215610963215518717e-05,1.575006132625752839e-05,-7.771365378743300134e-01,-9.490895266213069670e-01,1.719529887469768981e-01,3.190856518576709079e-05,4.994198768892843532e-05
1.070000000000000062e+00,9.999292451448253960e-01,3.728234004301588710e-05,-9.839793913026832414e-04,1.217619641450230468e-03,2.128205266957980174e-05,1.472510930034922503e-05,-7.773486116601360241e-01,-9.535495856304199158e-01,1.762009739702838362e-01,3.220121952379826746e-05,5.035199015823721425e-05
1.080000000000000071e+00,9.999259618524206639e-01,9.802293731851267314e-05,-1.054385921983358497e-03,1.311258144491738060e-03,2.042128781487025403e-05,1.369529657480651729e-05,-7.775553727714767938e-01,-9.561652489286838197e-01,1.786098761572069982e-01,3.244876110452106038e-05,5.065331981324305843e-05
1.090000000000000080e+00,9.999242985382164051e-01,1.610728241081846670e-04,-1.115446448740597171e-03,1.403634050304075967e-03,1.957961180233035804e-05,1.267521679464253541e-05,-7.777574083390095261e-01,-9.566753843084695452e-01,1.789179759694600469e-01,3.265624511697709715e-05,5.088092764138352209e-05
1.100000000000000089e+00,9.999246588384154144e-01,2.273343809506222460e-04,-1.167744608470808751e-03,1.494184864697175371e-03,1.875553053349171697e-05,1.167569598717455044e-05,-7.779555525530414961e-01,-9.549291302281478488e-01,1.769735776751063250e-01,3.283114390912503195e-05,5.106701498425181285e-05
1.110000000000000098e+00,9.999272324602720419e-01,2.975672694835919006e-04,-1.212405768893529742e-03,1.582403256134410361e-03,1.794219769907831174e-05,1.070403006987829698e-05,-7.781508205855943716e-01,-9.508707228990960214e-01,1.727199023135016220e-01,3.298275877195198458e-05,5.123696946385258855e-05
1.120000000000000107e+00,9.999319757236164730e-01,3.722218965168165670e-04,-1.250727901460940922e-03,1.667841626295788219e-03,1.713058172617682229e-05,9.764110817957378464e-06,-7.783443378357418618e-01,-9.445255771252161203e-01,1.661812392894742585e-01,3.312158494017497479e-05,5.141116994744621138e-05
1.130000000000000115e+00,9.999386094153881466e-01,4.513493278144965000e-04,-1.283782062263958334e-03,1.750112360892785773e-03,1.631283039523317223e-05,8.856564264120657309e-06,-7.785372531725236467e-01,-9.360031431789471723e-01,1.574658900064234701e-01,3.325853771708984103e-05,5.160849265739564373e-05
1.140000000000000124e+00,9.999466352031266547e-01,5.345851237529421034e-04,-1.312098738288285582e-03,1.828885119699629911e-03,1.548485220120203462e-05,7.979236247193771987e-06,-7.787306388014696434e-01,-9.255049995158731724e-01,1.467743607144035289e-01,3.340405502790877793e-05,5.184791173573621847e-05
1.150000000000000133e+00,9.999553705642544310e-01,6.211736078936940788e-04,-1.335522683303172085e-03,1.903882167448970025e-03,1.464752721323602349e-05,7.128343456926121354e-06,-7.789253947110549303e-01,-9.133208047592775713e-01,1.343954100482226410e-01,3.356722091672252281e-05,5.214744413017946556e-05
1.159999999999999920e+00,9.999639992717660464e-01,7.099911003167629119e-04,-1.353255719278597660e-03,1.974872231854976970e-03,1.380647913518586368e-05,6.300331437013235798e-06,-7.791221779845746154e-01,-8.998144416109229438e-01,1.206922636263482868e-01,3.375508343019652604e-05,5.252158496116265951e-05
1.169999999999999929e+00,9.999716322656859724e-01,7.995420274865620543e-04,-1.364039219672101089e-03,2.041663110922153825e-03,1.297076305498105430e-05,5.494065100378732652e-06,-7.793213662490405813e-01,-8.854164260980250667e-01,1.060950598489844993e-01,3.397225442160495826e-05,5.297829211481364098e-05
1.179999999999999938e+00,9.999773736485975117e-01,8.879299914250575855e-04,-1.366385679043077752e-03,2.104093374287773974e-03,1.215102871648450855e-05,4.712651863938826945e-06,-7.795230507927739527e-01,-8.706258184681829881e-01,9.110276767540897991e-02,3.422076131942019969e-05,5.351592942171023992e-05
1.189999999999999947e+00,9.999803879354817182e-01,9.728326755481735795e-04,-1.358771373765536687e-03,2.162023827814426712e-03,1.135770992217221949e-05,3.964171194227225479e-06,-7.797270486928005173e-01,-8.560040328281713906e-01,7.627698413537083166e-02,3.450006399670100328e-05,5.412080065259061712e-05
1.199999999999999956e+00,9.999799657508202655e-01,1.051522577481960301e-03,-1.339746458962803909e-03,2.215329595955638827e-03,1.059964663446288708e-05,3.260912194125403611e-06,-7.799329271182332546e-01,-8.421429087781071576e-01,6.220998165987390999e-02,3.480718237668566030e-05,5.476672914639379997e-05
1.209999999999999964e+00,9.999755846372840873e-01,1.120968061608063017e-03,-1.307980087101221021e-03,2.263893480496958523e-03,9.883354387091300756e-06,2.617259447073351655e-06,-7.801400413760058994e-01,-8.296091886647508629e-01,4.946914728874497041e-02,3.513695740943401037e-05,5.541821076415764935e-05
1.219999999999999973e+00,9.999669598994926911e-01,1.178022879818587483e-03,-1.262303482825456258e-03,2.307600708112628792e-03,9.212966780329150137e-06,2.046854458702724381e-06,-7.803475929180565540e-01,-8.188821419221659070e-01,3.853454900410930445e-02,3.548251426243903306e-05,5.603728204106595001e-05
1.229999999999999982e+00,9.999540791480427959e-01,1.219678743649450260e-03,-1.201820037944514212e-03,2.346334572556286937e-03,8.590708302442777596e-06,1.559868327910800629e-06,-7.805547100407832506e-01,-8.102986576053511358e-01,2.974394756456792341e-02,3.583596821431893218e-05,5.659213996289658155e-05
1.239999999999999991e+00,9.999372150233258871e-01,1.243331459312100153e-03,-1.126115504963772851e-03,2.379972179058063245e-03,8.017619460746053044e-06,1.161083795323623728e-06,-7.807605452803056956e-01,-8.040137458122358360e-01,2.325320053193016476e-02,3.618933102940809698e-05,5.706423132068039195e-05
1.250000000000000000e+00,9.999169136369709943e-01,1.247008605506660190e-03,-1.035540729827036854e-03,2.408379734037485297e-03,7.494185804817890706e-06,8.491138329343157106e-07,-7.809643764516541742e-01,-7.999861309833361522e-01,1.902175453168193642e-02,3.653549895398615490e-05,5.745101426390952781e-05
1.260000000000000009e+00,9.998939601923514386e-01,1.229525423547455330e-03,-9.314826926585929954e-04,2.431407541137899694e-03,7.020558966697541561e-06,6.166827358287059158e-07,-7.811656974659633157e-01,-7.980005188075346423e-01,1.683482134157127455e-02,3.686918058840314748e-05,5.776367878018717761e-05
1.270000000000000018e+00,9.998693261423617917e-01,1.190563566974636462e-03,-8.165138006422961075e-04,2.448885754931161458e-03,6.596218839466136516e-06,4.516342028329916533e-07,-7.813642898098606127e-01,-7.977274883827801810e-01,1.636319857291954061e-02,3.718765703701628722e-05,5.802153752543226517e-05
1.280000000000000027e+00,9.998441029956133264e-01,1.130689376516193483e-03,-6.943284531728216667e-04,2.460622583471006302e-03,6.219171361921767806e-06,3.382680578110602689e-07,-7.815602717861420690e-01,-7.988034394346180678e-01,1.724316764847601269e-02,3.749132413087658228e-05,5.824605843440799902e-05
1.290000000000000036e+00,9.998194268365306892e-01,1.051334846743151629e-03,-5.694354403005729912e-04,2.466406678379286753e-03,5.885008723258374662e-06,2.586952373182846877e-07,-7.817541257889356610e-01,-8.009036962728706133e-01,1.914957048393492109e-02,3.778400293053546933e-05,5.845687008720901190e-05
1.300000000000000044e+00,9.997963963797348308e-01,9.547553982343043137e-04,-4.466531680640386322e-04,2.466014802315493436e-03,5.586265860889235117e-06,1.940452167295783602e-07,-7.819467013911075570e-01,-8.037894224965268508e-01,2.184272110541932155e-02,3.807299276060941432e-05,5.867017572280808224e-05
1.310000000000000053e+00,9.997759877794630823e-01,8.439615534960701092e-04,-3.305215465970629831e-04,2.459224707391531074e-03,5.312423391833527846e-06,1.254830447550355211e-07,-7.821391852482804108e-01,-8.073242850021495887e-01,2.518509975386912583e-02,3.836879221390718898e-05,5.889844783535380657e-05
1.320000000000000062e+00,9.997589721923166861e-01,7.226071495633279787e-04,-2.247729462172484162e-04,2.445831904297450596e-03,5.050656624555097086e-06,3.506057961956486338e-08,-7.823330238958468019e-01,-8.114671380787030763e-01,2.913411418285630564e-02,3.868438029910823550e-05,5.915019599744830714e-05
1.330000000000000071e+00,9.997458460436320360e-01,5.948134079017907121e-04,-1.319839727832441349e-04,2.425668107194390265e-03,4.787122442184267960e-06,-9.355841317210084147e-08,-7.825297896914598095e-01,-8.162494030538444134e-01,3.371961336238460394e-02,3.903399080106587728e-05,5.942967848171498702e-05
1.340000000000000080e+00,9.997367864743849086e-01,4.649191183238516917e-04,-5.346959494140278261e-05,2.398618904635848367e-03,4.508354486959900267e-06,-2.744761726013617785e-07,-7.827309953105939799e-01,-8.217451079757982502e-01,3.901411266520427717e-02,3.943144004588504126e-05,5.973729664887628132e-05
1.350000000000000089e+00,9.997316432452290069e-01,3.371687282449994548e-04,1.059359916479789871e-05,2.364638645107692162e-03,4.202309696722815569e-06,-5.190430171415689640e-07,-7.829378818563591524e-01,-8.280408324041823587e-01,4.510295054782318541e-02,3.988822783000684223e-05,6.007115578410271439e-05
1.360000000000000098e+00,9.997299730010706931e-01,2.153737456986604939e-04,6.088946773208656147e-05,2.323761372562988849e-03,3.858793032340482191e-06,-8.354571108256469965e-07,-7.831512194438303709e-01,-8.352109401874272532e-01,5.205972074359688229e-02,4.041174185831016453e-05,6.042930231897614135e-05
1.370000000000000107e+00,9.997311138682521969e-01,1.025992646594285396e-04,9.863295266023771105e-05,2.276107507965089566e-03,3.469299126801603582e-06,-1.228486721741442007e-06,-7.833711605503668185e-01,-8.432999693775167227e-01,5.992880882714988339e-02,4.100390774216216536e-05,6.081152654591193141e-05
1.380000000000000115e+00,9.997342904175474665e-01,9.303994127742734567e-07,1.252849301577436091e-04,2.221886526718403441e-03,3.026604992046631559e-06,-1.699297028412626801e-06,-7.835971763730356088e-01,-8.523111406293235603e-01,6.871396425628797933e-02,4.166054670836056662e-05,6.121985389473394434e-05
1.390000000000000124e+00,9.997387331731243387e-01,-8.863833309732915258e-05,1.423719476193309550e-04,2.161396028808096857e-03,2.524588987052083958e-06,-2.245347935991762343e-06,-7.838280903690975077e-01,-8.621993132739161902e-01,7.837122290481866871e-02,4.237157428343503375e-05,6.165752606857033413e-05
1.400000000000000133e+00,9.997437940641626941e-01,-1.661708110778615740e-04,1.514249189606958344e-04,2.095017472528153558e-03,1.958671226048689150e-06,-2.860341295161791698e-06,-7.840622062329543063e-01,-8.728672063680569249e-01,8.880500013510256307e-02,4.312203564047687566e-05,6.212679647088492629e-05
1.409999999999999920e+00,9.997490395957430165e-01,-2.326225081014250662e-04,1.540086209141430383e-04,2.023208698829555285e-03,1.327003025291679844e-06,-3.534235553185456259e-06,-7.842975125013262883e-01,-8.841634794397490449e-01,9.986596693842270112e-02,4.389384734486963220e-05,6.311917615153816996e-05
1.419999999999999929e+00,9.997543067619879542e-01,-2.895726453059393655e-04,1.517880178104013785e-04,1.946493423906700418e-03,6.321927397952821802e-07,-4.253386564287692810e-06,-7.845319341542809077e-01,-8.958805531583570181e-01,1.113486190040760687e-01,4.466800958589792550e-05,6.446540825266744434e-05
1.429999999999999938e+00,9.997597123651719153e-01,-3.389048803077663046e-04,1.465739291213555306e-04,1.865448174138408790e-03,-1.169164670695416559e-07,-5.000878031929978101e-06,-7.847635943627705446e-01,-9.077507884119101478e-01,1.229871940491395893e-01,4.542697773743336302e-05,6.606194629110717642e-05
1.439999999999999947e+00,9.997656137144310673e-01,-3.824896426487481987e-04,1.403080601119954178e-04,1.780687556192587628e-03,-9.039995039906674397e-07,-5.757056851120617255e-06,-7.849910479151724907e-01,-9.194428600563718801e-01,1.344518121411994449e-01,4.615684842336523718e-05,6.763155427202960368e-05
1.449999999999999956e+00,9.997725266393234778e-01,-4.219131339971649236e-04,1.349777130605391278e-04,1.692849081401000700e-03,-1.705010110578427597e-06,-6.500210629526466925e-06,-7.852134515525973635e-01,-9.305640807662091119e-01,1.453506292136117206e-01,4.684902751771111005e-05,6.915285038022744857e-05
1.459999999999999964e+00,9.997810141838717746e-01,-4.582822503268697075e-04,1.324808344702208473e-04,1.602578818256413483e-03,-2.489166399087562039e-06,-7.207270486037357005e-06,-7.854306444734577841e-01,-9.406755232339600870e-01,1.552448787605023306e-01,4.750110473161372646e-05,7.061185360623944973e-05
1.469999999999999973e+00,9.997915650000024357e-01,-4.921161758649634501e-04,1.344800859180109870e-04,1.510518883522052151e-03,-3.221060978293845543e-06,-7.854439228300289405e-06,-7.856431244822430493e-01,-9.493230684690437959e-01,1.636799439868008021e-01,4.811676514858558864e-05,7.200214547653516206e-05
1.479999999999999982e+00,9.998044830311972886e-01,-5.233184949506787965e-04,1.422840270711430517e-04,1.417297307310515448e-03,-3.863526956303691272e-06,-8.417736553663606936e-06,-7.858519221797330978e-01,-9.560808123240043255e-01,1.702288901442711999e-01,4.870472758484104935e-05,7.332354812716879167e-05
1.489999999999999991e+00,9.998198084238029137e-01,-5.512118458159072408e-04,1.567769846210118848e-04,1.323520319288869554e-03,-4.380746393041136460e-06,-8.873568828709459602e-06,-7.860583957468312288e-01,-9.605978836349602368e-01,1.745394878881290635e-01,4.927689707460560582e-05,7.457985377956610762e-05
1.500000000000000000e+00,9.998372834042184021e-01,-5.746131271777725133e-04,1.783967266308985353e-04,1.229766788353548216e-03,-4.741091821326490643e-06,-9.199496087656252821e-06,-7.862639866990840387e-01,-9.626385976447178194e-01,1.763746109456338085e-01,4.984609931304190430e-05,7.577631192789979764e-05
1.510000000000000009e+00,9.998563673281448683e-01,-5.919322899886823560e-04,2.071422342318825368e-04,1.136584488159027902e-03,-4.919319911072367506e-06,-9.375331055610572204e-06,-7.864699848678489147e-01,-9.621084345243642311e-01,1.756384496565152886e-01,5.042385401655613070e-05,7.691748762517214288e-05
1.520000000000000018e+00,9.998762949507187248e-01,-6.012899143658718320e-04,2.425897314320043239e-04,1.044487998215251970e-03,-4.897932544364350841e-06,-9.384569864651029372e-06,-7.866773444660160042e-01,-9.590621357431617922e-01,1.723847912771458157e-01,5.101859722857829676e-05,7.800584712658320541e-05
1.530000000000000027e+00,9.998961642880874745e-01,-6.006623020237740083e-04,2.839032791267064038e-04,9.539582282918198861e-04,-4.667719440295448067e-06,-9.215982818741571072e-06,-7.868865751292222210e-01,-9.536936408077072436e-01,1.668070656784849670e-01,5.163460086214031715e-05,7.904117356427597940e-05
1.540000000000000036e+00,9.999150372380566365e-01,-5.880697670578209982e-04,3.298401535606917501e-04,8.654436080882842901e-04,-4.227645362357419944e-06,-8.865066633474075474e-06,-7.870977105606860036e-01,-9.463105188835344572e-01,1.592128083228483981e-01,5.227163667451364851e-05,8.002075873969616282e-05
1.550000000000000044e+00,9.999320374255412647e-01,-5.618180664040343508e-04,3.787627388466989270e-04,7.793628352441889402e-04,-3.584315162477273714e-06,-8.335032400679076090e-06,-7.873103413928105310e-01,-9.372980011993483629e-01,1.499876598065378597e-01,5.292527254002171830e-05,8.094023531524108250e-05
1.560000000000000053e+00,9.999464338976451483e-01,-5.207840514003822616e-04,4.286724804323033202e-04,6.961087734676932922e-04,-2.751238733452771954e-06,-7.637081418000493232e-06,-7.875236922472129697e-01,-9.270790072441834617e-01,1.395553149969705198e-01,5.358761397562608484e-05,8.179484344661425155e-05
1.570000000000000062e+00,9.999577041176136438e-01,-4.647110639683236155e-04,4.772772828393946100e-04,6.160527915034235292e-04,-1.748044492922066372e-06,-6.789865748701483721e-06,-7.877367244772085497e-01,-9.160760797008977718e-01,1.283393552236892499e-01,5.424830685799073813e-05,8.258084741852300681e-05
1.580000000000000071e+00,9.999655735566516102e-01,-3.944581426876093782e-04,5.220952063374829965e-04,5.395487016303107545e-04,-5.996882026211837163e-07,-5.818187877420248207e-06,-7.879482513917693831e-01,-9.046794514523266439e-01,1.167312000605572747e-01,5.489566197191488755e-05,8.343852123293693523e-05
1.590000000000000080e+00,9.999700314892208119e-01,-3.121400899967439742e-04,5.605889794778639353e-04,4.669355824600938563e-04,6.643870935544378286e-07,-4.751121837830201175e-06,-7.881570576246771376e-01,-8.932239013221342505e-01,1.050668436974570991e-01,5.551781000146892417e-05,8.520665774836011508e-05
1.600000000000000089e+00,9.999713237077235695e-01,-2.211080357168402092e-04,5.903206381134001998e-04,3.985391126847137198e-04,2.011231810589568699e-06,-3.619817887758381879e-06,-7.883620165511846523e-01,-8.819761944800272868e-01,9.361417792884260680e-02,5.610382379195597089e-05,8.688400731671208632e-05
1.610000000000000098e+00,9.999699235227121896e-01,-1.257499155744147914e-04,6.091141353670598019e-04,3.346714484895162308e-04,3.405592519079964698e-06,-2.455283376521665004e-06,-7.885621993975725497e-01,-8.711339073990348458e-01,8.257170800146225453e-02,5.664474907236844586e-05,8.844237752581030065e-05
1.620000000000000107e+00,9.999664832421285565e-01,-3.112838386391076836e-05,6.152151031402819164e-04,2.756299697532081823e-04,4.811358143345816975e-06,-1.286419054507694565e-06,-7.887569682423432038e-01,-8.608343773831399481e-01,7.207740914079677208e-02,5.713447371774342320e-05,8.986145832245995280e-05
1.630000000000000115e+00,9.999617696414992984e-01,5.749143671566171667e-05,6.074395291330256805e-04,2.216952906423034348e-04,6.193190090095613609e-06,-1.385368223576347352e-07,-7.889460436652587783e-01,-8.511700479643049544e-01,6.222400429904619001e-02,5.757035100035315129e-05,9.113077456990303915e-05
1.640000000000000124e+00,9.999565887494417105e-01,1.351499301718032866e-04,5.853050642839765193e-04,1.731287940466845921e-04,7.518207494228208195e-06,9.675033422281931124e-07,-7.891295371499402744e-01,-8.422054219602419511e-01,5.307588481030171834e-02,5.795348543823643477e-05,9.225008403612733332e-05
1.650000000000000133e+00,9.999517073060459893e-01,1.976577389639371689e-04,5.491379658498835763e-04,1.301697285956107306e-04,8.757565005193734879e-06,2.015511134336028939e-06,-7.893079395208738580e-01,-8.339920000743872297e-01,4.468406055351337169e-02,5.828860285535844262e-05,9.322843832348937099e-05
1.660000000000000142e+00,9.999477799216448526e-01,2.419505633780696995e-04,5.001440938341138740e-04,9.303175687026853709e-05,9.887767842716267615e-06,2.993625633022898411e-06,-7.894820612191615350e-01,-8.265797862267476592e-01,3.709772500758609648e-02,5.858347126167459288e-05,9.408225590057384125e-05
1.669999999999999929e+00,9.999452914188681207e-01,2.662914812703217607e-04,4.404250752233560126e-04,6.189886649830581510e-05,1.089160669682234933e-05,3.893592382722381863e-06,-7.896529288522403656e-01,-8.200254593449232132e-01,3.037253049268288235e-02,5.884791913679885143e-05,9.483278888833268638e-05
1.679999999999999938e+00,9.999445222945950729e-01,2.703079713703452833e-04,3.729150035882937008e-04,3.692075308161085745e-05,1.175864575196671871e-05,4.709872833147026735e-06,-7.898216533806299289e-01,-8.143976421190293191e-01,2.457598873839939718e-02,5.909259463908205672e-05,9.550336821972926771e-05
1.689999999999999947e+00,9.999455415129427927e-01,2.548796780209264690e-04,3.012148068730525368e-04,1.820806475572895946e-05,1.248524539794412892e-05,5.438782772732424411e-06,-7.899892940260279106e-01,-8.097793655848759542e-01,1.979007155884806440e-02,5.932768480053592140e-05,9.611680240206865733e-05
1.699999999999999956e+00,9.999482257243630379e-01,2.219157435240588013e-04,2.293150287664888205e-04,5.828136231263005399e-06,1.307413943395228961e-05,6.077789624234162380e-06,-7.901567437667997851e-01,-8.062672857675645677e-01,1.611054200076482076e-02,5.956182888955283513e-05,9.669326086481078164e-05
1.709999999999999964e+00,9.999522990540878897e-01,1.740736325428803369e-04,1.612226446742660738e-04,-1.980616958023780807e-07,1.353361496787273117e-05,6.625009245416125757e-06,-7.903246554715120942e-01,-8.039668429443256326e-01,1.364218747281353492e-02,5.980140104170627175e-05,9.724886969819657168e-05
1.719999999999999973e+00,9.999573844211896434e-01,1.144729768366239975e-04,1.005370215642464719e-04,1.028975485408580794e-07,1.387636663820816696e-05,7.078864120030981471e-06,-7.904934150650375635e-01,-8.029831734393677589e-01,1.248975837433019022e-02,6.005022640745158669e-05,9.779509046170531406e-05
1.729999999999999982e+00,9.999630568234256778e-01,4.644839968048615578e-05,5.004351700224309507e-05,6.658035233843216052e-06,1.411812043887877911e-05,7.437823548566088681e-06,-7.906631550833033151e-01,-8.034095495607501691e-01,1.274639447744681763e-02,6.030967827128802685e-05,9.833878192222478276e-05
1.739999999999999991e+00,9.999688909706416773e-01,-2.663274759097057612e-05,1.140016356743282474e-05,1.935160010904776653e-05,1.427614750826343186e-05,7.700152927401162861e-06,-7.908337935102709437e-01,-8.053170185161697692e-01,1.448322500589877167e-02,6.057902444388118824e-05,9.888271693125894046e-05
1.750000000000000000e+00,9.999744990286887347e-01,-1.014834044150364836e-04,-1.502170732248764342e-05,3.803108391674882337e-05,1.436780913042483168e-05,7.863643405184156173e-06,-7.910050811080656663e-01,-8.087484005694761668e-01,1.774331946141050054e-02,6.085587139740833158e-05,9.942628566395050882e-05
1.760000000000000009e+00,9.999795576824606069e-01,-1.749554488493763622e-04,-3.011524567635062016e-05,6.251523970059614382e-05,1.440927917640742549e-05,7.925350541510597829e-06,-7.911766447749946085e-01,-8.137164596715764642e-01,2.253981489658183138e-02,6.113658964019167232e-05,9.996616950957992742e-05
1.770000000000000018e+00,9.999838260980593585e-01,-2.440704255503055645e-04,-3.584818184057666710e-05,9.260347639661370737e-05,1.441456704231353994e-05,7.881414164915934598e-06,-7.913480220937674225e-01,-8.202025232366991769e-01,2.885450114293178561e-02,6.141667035050398416e-05,1.004968869215971949e-04
1.780000000000000027e+00,9.999871571024405714e-01,-3.060500732405743436e-04,-3.495564699832571040e-05,1.280857842401960896e-04,1.439490863604357096e-05,7.727044376955996877e-06,-7.915186897330133142e-01,-8.281513770446867762e-01,3.663268731167346887e-02,6.169102992019443084e-05,1.010112418047270921e-04
1.790000000000000036e+00,9.999895031600199991e-01,-3.583661460247176988e-04,-3.058623839618850661e-05,1.687521808741797693e-04,1.435851555400289614e-05,7.456739100060079270e-06,-7.916880926710649913e-01,-8.374614379590703539e-01,4.577334528800541813e-02,6.195431784918895501e-05,1.015007954598967643e-04
1.800000000000000044e+00,9.999909172452442485e-01,-3.988151817392222593e-04,-2.597063992741585389e-05,2.144006077285147362e-04,1.431059741868250738e-05,7.064758019622010989e-06,-7.918556807728550639e-01,-8.479734198247866894e-01,5.611773905193159773e-02,6.220128096757079298e-05,1.019565016433521265e-04
1.810000000000000053e+00,9.999915474335208110e-01,-4.256097425077560417e-04,-2.416215211696392945e-05,2.648423019785981565e-04,1.425352756535952221e-05,6.545832073090030980e-06,-7.920209548342443950e-01,-8.594629192719206445e-01,6.744196443767622173e-02,6.242720045531794369e-05,1.023695864992291149e-04
1.820000000000000062e+00,9.999916236606231079e-01,-4.374680012634355299e-04,-2.786818900577829800e-05,3.199039407653384232e-04,1.418702607786380961e-05,5.896049187522581828e-06,-7.921835184720844580e-01,-8.716415678662865485e-01,7.945804939420210433e-02,6.262837048478987095e-05,1.027326454963173319e-04
1.830000000000000071e+00,9.999914358062659270e-01,-4.336810108312497939e-04,-3.936187337148536013e-05,3.794262639171510818e-04,1.410828478610370707e-05,5.113831068429071848e-06,-7.923431280767836427e-01,-8.841686889643293190e-01,9.182556088754564860e-02,6.280255257212253878e-05,1.030408107682845298e-04
1.840000000000000080e+00,9.999913037236760616e-01,-4.141415117040421804e-04,-6.044258707058310716e-05,4.432593370047625760e-04,1.401203452599132801e-05,4.200901809513254513e-06,-7.924997319196834811e-01,-8.966723157021231350e-01,1.041725837824396400e-01,6.294932970257152878e-05,1.032927589732501872e-04
1.850000000000000089e+00,9.999915415206520608e-01,-3.793274092351512413e-04,-9.240881072713799768e-05,5.112550045683297200e-04,1.389062436250406476e-05,3.163143671831180688e-06,-7.926534910724075678e-01,-9.087759511529279743e-01,1.161224600805204343e-01,6.307029613731085830e-05,1.034913153870054003e-04
1.860000000000000098e+00,9.999924197977579921e-01,-3.302436414974050847e-04,-1.360156304481968670e-04,5.832573176987422081e-04,1.373421908726243880e-05,2.011235913936833739e-06,-7.928047778138624935e-01,-9.201260388842151805e-01,1.273212610703526870e-01,6.316904298339163083e-05,1.036434793775242724e-04
1.870000000000000107e+00,9.999941303277020133e-01,-2.683347288043510799e-04,-1.914080759364715013e-04,6.590917807816969957e-04,1.353121418394796500e-05,7.609787689557940488e-07,-7.929541506517209237e-01,-9.304150313962823438e-01,1.374608807445613923e-01,6.325092866053053369e-05,1.037598383215598830e-04
1.880000000000000115e+00,9.999967576477228892e-01,-1.953845431861117566e-04,-2.580425358188766206e-04,7.385542008403671137e-04,1.326892322830597298e-05,-5.667808800305822432e-07,-7.931023084465896877e-01,-9.393962356507733480e-01,1.462939272041836603e-01,6.332265386644890157e-05,1.038535072814816829e-04
1.890000000000000124e+00,1.000000261228075615e+00,-1.134189301023300924e-04,-3.346243914924534727e-04,8.213998314702894302e-04,1.293452948037319488e-05,-1.946678342661800744e-06,-7.932500290919964892e-01,-9.468888526020304841e-01,1.536388235100340227e-01,6.339168946434248740e-05,1.039388623809145429e-04
1.900000000000000133e+00,1.000004470444733062e+00,-2.462141106513854248e-05,-4.190955086989938696e-04,9.073334618229187418e-04,1.251623150442584883e-05,-3.349826751243955487e-06,-7.933981002579495456e-01,-9.527739699804316231e-01,1.593758697224821330e-01,6.346562753985656228e-05,1.040303668000674975e-04
1.910000000000000142e+00,1.000009092850579151e+00,6.873579098769995216e-05,-5.086987525927661293e-04,9.960011333329796875e-04,1.200446698754663166e-05,-4.745231635493548724e-06,-7.935472504132536908e-01,-9.569839302905179812e-01,1.634366798772643181e-01,6.355153484771502829e-05,1.041417048792681044e-04
1.919999999999999929e+00,1.000013734595122772e+00,1.643509695650916891e-04,-6.001304974067298882e-04,1.086984228567576148e-03,1.139307629842630450e-05,-6.101508703631610301e-06,-7.936980875507411159e-01,-9.594882738912259290e-01,1.657901863404847576e-01,6.365538154008729772e-05,1.042852848081032846e-04
1.929999999999999938e+00,1.000017930603301686e+00,2.599526565114080971e-04,-6.897713501826126638e-04,1.179796681080594583e-03,1.068026744793110035e-05,-7.388729569921784544e-06,-7.938510511476163378e-01,-9.602797433003437133e-01,1.664286921527273477e-01,6.378159929887954288e-05,1.044720188341230482e-04
1.939999999999999947e+00,1.000021181431619777e+00,3.533695414556715019e-04,-7.739663698360655904e-04,1.273885922635425300e-03,9.869262582904238696e-06,-8.580187943368747767e-06,-7.940063805786489182e-01,-9.593640022472122997e-01,1.653576216685633815e-01,6.393279873807176060e-05,1.047112063727873021e-04
1.949999999999999956e+00,1.000022993524649628e+00,4.426140589628520987e-04,-8.493144787432372125e-04,1.368637887165878326e-03,8.968537257899048950e-06,-9.653887197120482867e-06,-7.941641012288651602e-01,-9.567564804673720502e-01,1.625923792385068900e-01,6.410965408430222934e-05,1.050103540172209193e-04
1.959999999999999964e+00,1.000022919711818892e+00,5.259730808908727765e-04,-9.129255016524744212e-04,1.463385973080828361e-03,7.991602315310190129e-06,-1.059359974667761728e-05,-7.943240283854265948e-01,-9.524882962503784523e-01,1.581642678649518852e-01,6.431094898243842038e-05,1.053748490775774371e-04
1.969999999999999973e+00,1.000020597001194833e+00,6.020890029838959958e-04,-9.626118873210864424e-04,1.557423425390674345e-03,6.956320524228697325e-06,-1.138942523005692654e-05,-7.944857884919203084e-01,-9.466201787672338108e-01,1.521343902753135302e-01,6.453377097575302055e-05,1.058075168862693261e-04
1.979999999999999982e+00,1.000015778919769227e+00,6.700085287704382825e-04,-9.969972301045579213e-04,1.650018247967161402e-03,5.883793976777643648e-06,-1.203785501233728115e-05,-7.946488568451985923e-01,-9.392596408415700981e-01,1.446107839963715058e-01,6.477383905555127326e-05,1.063081894958628482e-04
1.989999999999999991e+00,1.000008359843139960e+00,7.291778341802356445e-04,-1.015540228704934654e-03,1.740429572618389922e-03,4.796902247132820667e-06,-1.254141281114441308e-05,-7.948126096103425020e-01,-9.305742805244369142e-01,1.357616709140944122e-01,6.502594273964010490e-05,1.068734590274900143e-04
2.000000000000000000e+00,9.999983890867870651e-01,7.793723040617749629e-04,-1.018486062640068350e-03,1.827924413368915355e-03,3.718613562299619827e-06,-1.290797299233602748e-05,-7.949763860234431156e-01,-9.207946541578679867e-01,1.258182681344248710e-01,6.528446015227275148e-05,1.074967676040206044e-04
2.010000000000000231e+00,9.999860731295726612e-01,8.205644914719968609e-04,-1.006764581175427064e-03,1.911793879179273610e-03,2.670227747299990941e-06,-1.314986063030090909e-05,-7.951395545325585790e-01,-9.102037285735105065e-01,1.150641740409519692e-01,6.554390977394788746e-05,1.081689060493662424e-04
2.020000000000000018e+00,9.999717652390704981e-01,8.527508640288777343e-04,-9.818559180753529472e-04,1.991368130200453154e-03,1.669733836160729798e-06,-1.328282250666903852e-05,-7.953015753692632694e-01,-8.991148273671205615e-01,1.038132519978573198e-01,6.579948170329834127e-05,1.088788842029675408e-04
2.030000000000000249e+00,9.999559428866544586e-01,8.757709672614455258e-04,-9.456409403259359104e-04,2.066029567900231657e-03,7.304686968523516625e-07,-1.332494045252974191e-05,-7.954620522163935448e-01,-8.878439293635176366e-01,9.238187714712406406e-02,6.604749311803445621e-05,1.096150357648983942e-04
2.040000000000000036e+00,9.999391745457391067e-01,8.891576069072387777e-04,-9.002489713865775975e-04,2.135223905439428190e-03,-1.397612789540663392e-07,-1.329554771008587185e-05,-7.956207670966349843e-01,-8.766835996486718185e-01,8.106283255203684812e-02,6.628571880879713179e-05,1.103661642329889503e-04
2.049999999999999822e+00,9.999220786333012922e-01,8.920518232528439756e-04,-8.479108152328924822e-04,2.198468868573829910e-03,-9.389875922606879613e-07,-1.321420656289890728e-05,-7.957776947895930375e-01,-8.658846124178359860e-01,7.010691762824299011e-02,6.651355891167210301e-05,1.111225395706849639e-04
2.060000000000000053e+00,9.999052783640293152e-01,8.832031690339797866e-04,-7.908224326201793164e-04,2.255360353642334691e-03,-1.670786797949005360e-06,-1.309980518284869724e-05,-7.959329954489223757e-01,-8.556484389616725306e-01,5.971544351275010626e-02,6.673202082854568624e-05,1.118766094867496008e-04
2.069999999999999840e+00,9.998893570007456599e-01,8.610579687790828130e-04,-7.310236210642725172e-04,2.305575946882718313e-03,-2.343446730011449113e-06,-1.296982478628974268e-05,-7.960869863208452912e-01,-8.461304776772111680e-01,5.004349135636592533e-02,6.694351049178310861e-05,1.126233682540167536e-04
2.080000000000000071e+00,9.998748182506781434e-01,8.239207737746636045e-04,-6.702958228982043359e-04,2.348875802387991821e-03,-2.968730427624641478e-06,-1.283980930825042250e-05,-7.962400954285315802e-01,-8.374511355916957056e-01,4.121104016316409074e-02,6.715144897232032146e-05,1.133603992802267868e-04
2.089999999999999858e+00,9.998620562454141325e-01,7.701615109507712774e-04,-6.100826497910786551e-04,2.385100978001013314e-03,-3.560426902537958041e-06,-1.272304013506709898e-05,-7.963928018159388555e-01,-8.297101715392789512e-01,3.331736972334012337e-02,6.735975240273045495e-05,1.140876543737068260e-04
2.100000000000000089e+00,9.998513385840951395e-01,6.984353954481160561e-04,-5.514352266658298449e-04,2.414169422068377941e-03,-4.132886918035720268e-06,-1.263038568176995238e-05,-7.965455686362626908e-01,-8.229993647907239973e-01,2.645379615446127181e-02,6.757223476173916514e-05,1.148070482412943960e-04
2.109999999999999876e+00,9.998428043186115000e-01,6.078847058215981584e-04,-4.949821809337953292e-04,2.436069877658499170e-03,-4.699708661771117673e-06,-1.257027031814631209e-05,-7.966987771736719903e-01,-8.174096311308811647e-01,2.071085395720914310e-02,6.779201259993538145e-05,1.155219398851770052e-04
2.120000000000000107e+00,9.998364766208468479e-01,4.982990827594859038e-04,-4.409219300356877745e-04,2.450854029907866254e-03,-5.272674624916495363e-06,-1.254869785202989186e-05,-7.968526714266647160e-01,-8.130308680879015926e-01,1.617819666123692171e-02,6.802100403715895835e-05,1.162365567179968195e-04
2.129999999999999893e+00,9.998322874725956710e-01,3.702209772529944996e-04,-3.890339979267643899e-04,2.458627286469275940e-03,-5.860968311683926813e-06,-1.256927423981602426e-05,-7.970073230359466798e-01,-8.099454025062839957e-01,1.293807947033734536e-02,6.825961283299387657e-05,1.169554026592134477e-04
2.140000000000000124e+00,9.998301095593281618e-01,2.249920810447083013e-04,-3.387071219647519319e-04,2.459538670011425943e-03,-6.470640503001383631e-06,-1.263319859491215305e-05,-7.971626238107115681e-01,-8.082181138915545127e-01,1.105549008084295327e-02,6.850666296804467715e-05,1.176826819675458324e-04
2.149999999999999911e+00,9.998297892673949638e-01,6.474288435120432496e-05,-2.889846277320405523e-04,2.453770415961077731e-03,-7.104266160384834134e-06,-1.273922256883204518e-05,-7.973183075988951041e-01,-8.078874193291496475e-01,1.056911173025449312e-02,6.875959885281703640e-05,1.184217651724051024e-04
2.160000000000000142e+00,9.998311747863455334e-01,-1.076696113106504854e-04,-2.386306668724845449e-04,2.441527980381089005e-03,-7.760739030083908352e-06,-1.288360649187799340e-05,-7.974739962514489910e-01,-8.089609412072282790e-01,1.148694495577928625e-02,6.901490386437416171e-05,1.191747206705784379e-04
2.169999999999999929e+00,9.998341348725144906e-01,-2.887705668284487495e-04,-1.862226215184002427e-04,2.423031222344149138e-03,-8.435182847049673687e-06,-1.306011914405911072e-05,-7.976292587170520365e-01,-8.114178700143057643e-01,1.378861129725372087e-02,6.926863859197834362e-05,1.199419359798614693e-04
2.180000000000000160e+00,9.998385663507235455e-01,-4.746171100709469719e-04,-1.302737376509075916e-04,2.398507481496163062e-03,-9.118997893964957870e-06,-1.326013309867704180e-05,-7.977836703032484822e-01,-8.152173285359735067e-01,1.743365823272502793e-02,6.951698080146169782e-05,1.207218580965285781e-04
2.189999999999999947e+00,9.998443910735708151e-01,-6.609831136296364859e-04,-6.938532400263528236e-05,2.368187097315969849e-03,-9.800089779890930293e-06,-1.347285889193944197e-05,-7.979368614347787103e-01,-8.203094338920279283e-01,2.237257245724924223e-02,6.975666766692345836e-05,1.215108922867358388e-04
2.200000000000000178e+00,9.998515450197585919e-01,-8.435699111468748139e-04,-2.420458094849339184e-06,2.332301624101305523e-03,-1.046332947307381291e-05,-1.368574069785328387e-05,-7.980885502846777335e-01,-8.266443048339771060e-01,2.855575454929934823e-02,6.998528517091646419e-05,1.223035067781097496e-04
2.209999999999999964e+00,9.998599630877582634e-01,-1.018229438675867819e-03,7.131696568310847632e-05,2.291084636237647725e-03,-1.109126622836543447e-05,-1.388500722939171029e-05,-7.982385588573238655e-01,-8.341745949362071588e-01,3.593603607888324475e-02,7.020139767503247210e-05,1.230925854698305955e-04
2.220000000000000195e+00,9.998695630224594399e-01,-1.181181691342228588e-03,1.519204078571781478e-04,2.244774665445408574e-03,-1.166506594115742566e-05,-1.405633946206092941e-05,-7.983868153604355422e-01,-8.428491416849803741e-01,4.446232632454479722e-02,7.040454325046266622e-05,1.238700395274072719e-04
2.229999999999999982e+00,9.998802312303853856e-01,-1.329205696948034410e-03,2.387612897868641689e-04,2.193619536703636345e-03,-1.216559278452444565e-05,-1.418558848303742362e-05,-7.985333463728190306e-01,-8.525982892390395751e-01,5.406494286622056528e-02,7.059513002463610215e-05,1.246276267499180079e-04
2.240000000000000213e+00,9.998918124674961438e-01,-1.459784164797374743e-03,3.304351526308687897e-04,2.137881219903966894e-03,-1.257451035178169919e-05,-1.425946008097991934e-05,-7.986782611959636347e-01,-8.633143741683007022e-01,6.463611297233708142e-02,7.077426103649719718e-05,1.253578465412186205e-04
2.250000000000000000e+00,9.999041047968828533e-01,-1.571187232471225794e-03,4.247898548155714239e-04,2.077840303929405583e-03,-1.287526466018468232e-05,-1.426608372821788137e-05,-7.988217293842692079e-01,-8.748328064458172904e-01,7.601107706154804078e-02,7.094350278656127442e-05,1.260547096577635529e-04
2.260000000000000231e+00,9.999168608017554583e-01,-1.662489479810853443e-03,5.190422727015955124e-04,2.013799312814947267e-03,-1.305383137778802616e-05,-1.419540388443176041e-05,-7.989639521138901523e-01,-8.869194922696953531e-01,8.795554015580517304e-02,7.110460820245597063e-05,1.267141680727501551e-04
2.270000000000000018e+00,9.999297955883630351e-01,-1.733524486936284872e-03,6.099781760160382857e-04,1.946084286627665881e-03,-1.309915921859756137e-05,-1.403936625887610989e-05,-7.991051292703367226e-01,-8.992689468832116839e-01,1.001638176128749336e-01,7.125921358866951359e-05,1.273340623639818148e-04
2.280000000000000249e+00,9.999426013912559030e-01,-1.784790029666946925e-03,6.942180814815270646e-04,1.875044305786932857e-03,-1.300330740700694308e-05,-1.379191063190086799e-05,-7.992454263580014429e-01,-9.115148790331202289e-01,1.122694526751187860e-01,7.140854716013254194e-05,1.279135949414644813e-04
2.290000000000000036e+00,9.999549675377893410e-01,-1.817322351496294432e-03,7.685215797809006807e-04,1.801048914577553202e-03,-1.276133939093068006e-05,-1.344881322777909382e-05,-7.993849472263626632e-01,-9.232521986868729158e-01,1.238672514605102665e-01,7.155320234326333084e-05,1.284525116358459229e-04
2.300000000000000266e+00,9.999666033433254331e-01,-1.832558893901525907e-03,8.300954497677218592e-04,1.724483671013885477e-03,-1.237107996698720545e-05,-1.300743683454727197e-05,-7.995237187641879295e-01,-9.340670947025696558e-01,1.345433759383816985e-01,7.169302935492211809e-05,1.289502889110227812e-04
2.310000000000000053e+00,9.999772606001328112e-01,-1.832205928869458508e-03,8.768682301670356529e-04,1.645744290869633050e-03,-1.183285645340202824e-05,-1.246644406643819657e-05,-7.996616914855286806e-01,-9.435704290410433792e-01,1.439087375555146708e-01,7.182717739619059387e-05,1.294056171317059523e-04
2.319999999999999840e+00,9.999867521048635410e-01,-1.818122306585841274e-03,9.076967561132714317e-04,1.565230036212019414e-03,-1.114932305399081320e-05,-1.182551376521907953e-05,-7.997987558939886332e-01,-9.514292585079426878e-01,1.516305026139540268e-01,7.195428210914006715e-05,1.298163428997689550e-04
2.330000000000000071e+00,9.999949633346031375e-01,-1.792224926461034439e-03,9.224785208928111026e-04,1.483337094885228517e-03,-1.032541737180943641e-05,-1.108508218944862809e-05,-7.999347702314718589e-01,-9.573918016002299636e-01,1.574570313687580492e-01,7.207275311447921022e-05,1.301798525326081091e-04
2.339999999999999858e+00,1.000001855781084581e+00,-1.756417092549798255e-03,9.221564229006707931e-04,1.400452685483075848e-03,-9.368433504581577420e-06,-1.024611842363842192e-05,-8.000695924255439850e-01,-9.613025606769101117e-01,1.612329682513660989e-01,7.218109081373807274e-05,1.304937348285406529e-04
2.350000000000000089e+00,1.000007462151110360e+00,-1.712538329821107052e-03,9.086172365242785884e-04,1.316950498151198351e-03,-8.288135866995321926e-06,-9.309941652028970547e-06,-8.002031087542220700e-01,-9.631063465526124023e-01,1.629032377983903324e-01,7.227815997089335857e-05,1.307565112544928354e-04
2.359999999999999876e+00,1.000011875111064485e+00,-1.662333330775281077e-03,8.844991923497205321e-04,1.233187865821863379e-03,-7.096799561129590922e-06,-8.278094540337480463e-06,-8.003352538135479755e-01,-9.628421304956054083e-01,1.625068766820574329e-01,7.236336880323743215e-05,1.309682603096717912e-04
2.370000000000000107e+00,1.000015232096644446e+00,-1.607437664245921910e-03,8.529348060322294216e-04,1.149504798390847118e-03,-5.809058649395870405e-06,-7.152295218387963456e-06,-8.004660197251194376e-01,-9.606293617595742518e-01,1.601633420344548697e-01,7.243673606192914936e-05,1.311310401042042884e-04
2.379999999999999893e+00,1.000017698795050203e+00,-1.549377744691818413e-03,8.172609434220669137e-04,1.066224762694870098e-03,-4.441475705514472587e-06,-5.934492630886844603e-06,-8.005954557495358337e-01,-9.566501880889379805e-01,1.560547323394021191e-01,7.249886100557629371e-05,1.312490773954788637e-04
2.390000000000000124e+00,1.000019453382472001e+00,-1.489581699542291519e-03,7.807287172808606394e-04,9.836569084349724990e-04,-3.011807066405629803e-06,-4.627041711902350259e-06,-8.007236614602524227e-01,-9.511307730195172061e-01,1.504071115592647834e-01,7.255083109152188434e-05,1.313287213697833522e-04
2.399999999999999911e+00,1.000020672785309594e+00,-1.429396206546937201e-03,7.462420021169429481e-04,9.020993564772966395e-04,-1.538012806151020476e-06,-3.232996452372628904e-06,-8.008507769575401447e-01,-9.443238402296347811e-01,1.434730632720946641e-01,7.259410524034884166e-05,1.313781675347236444e-04
2.410000000000000142e+00,1.000021521471940789e+00,-1.370102778097192575e-03,7.161466505503113989e-04,8.218431801198854223e-04,-3.712949592363657887e-08,-1.756495582777842955e-06,-8.009769725832384113e-01,-9.364932094110757221e-01,1.355162368278372831e-01,7.263039965738226256e-05,1.314069641673576427e-04
2.419999999999999929e+00,1.000022142802295733e+00,-1.312926335796599578e-03,6.920845388906748507e-04,7.431767890152992913e-04,1.475830102691589326e-06,-2.031944122555558209e-07,-8.011024390395489192e-01,-9.279000576944504974e-01,1.267976186549016338e-01,7.266158634355041469e-05,1.314253342896698484e-04
2.430000000000000160e+00,1.000022652817461832e+00,-1.259030031949592886e-03,6.749186606810293537e-04,6.663905179933427665e-04,2.988774198622922299e-06,1.419316650412519608e-06,-8.012273775674270127e-01,-9.187903986608192408e-01,1.175630210933922559e-01,7.268960019989500110e-05,1.314433768899725408e-04
2.439999999999999947e+00,1.000023136438411120e+00,-1.209493277396660399e-03,6.647283923743629907e-04,5.917812788394219209e-04,4.493073877400255487e-06,3.101168463978233379e-06,-8.013519894117802078e-01,-9.093838165558407738e-01,1.080318271440605798e-01,7.271634457362713150e-05,1.314702391106425949e-04
2.450000000000000178e+00,1.000023646185518533e+00,-1.165274194250387908e-03,6.608681051544259676e-04,5.196571218990324011e-04,5.983651331616958198e-06,4.829997917831765482e-06,-8.014764642143008544e-01,-8.998643764905542852e-01,9.838791227625344471e-02,7.274358803830785762e-05,1.315133643100541150e-04
2.459999999999999964e+00,1.000024203570540893e+00,-1.127162050730460543e-03,6.620776296230293425e-04,4.503414762829781076e-04,7.458586612909863494e-06,6.590899377520363296e-06,-8.016009678800196658e-01,-8.903752596233145411e-01,8.877429174329491690e-02,7.277285413394383052e-05,1.315779149004825399e-04
2.470000000000000195e+00,1.000024803169730525e+00,-1.095728390396337893e-03,6.666298443716737803e-04,3.841767215701123251e-04,8.918287991811864112e-06,8.366562172299772657e-06,-8.017256313821448099e-01,-8.810186649436454465e-01,7.929303356150069204e-02,7.280531599022883405e-05,1.316664464041661375e-04
2.479999999999999982e+00,1.000025419072736677e+00,-1.071286640507142620e-03,6.724990412064982964e-04,3.215266367438581450e-04,1.036433349404715409e-05,1.013759357956683258e-05,-8.018505425043046531e-01,-8.718618426247726205e-01,7.001130012046800910e-02,7.284171485029735380e-05,1.317788756418636353e-04
2.490000000000000213e+00,1.000026013003147751e+00,-1.053868694907300228e-03,6.775338116815755960e-04,2.627772205697198322e-04,1.179813511282488564e-05,1.188300777918831569e-05,-8.019757424548394908e-01,-8.629489914720884780e-01,6.097324901724897328e-02,7.288232266327608687e-05,1.319127455614577116e-04
2.500000000000000000e+00,1.000026543047011662e+00,-1.043223669464857055e-03,6.796198539341665552e-04,2.083354133448222676e-04,1.321959942284308942e-05,1.358084489143479128e-05,-8.021012286066651065e-01,-8.543174741028527475e-01,5.221624549618764100e-02,7.292696326801216176e-05,1.320637448105621559e-04
2.510000000000000231e+00,1.000026971729103265e+00,-1.038839550406330707e-03,6.768209075194773876e-04,1.586253800703163041e-04,1.462595935503842170e-05,1.520887252470255798e-05,-8.022269634586034481e-01,-8.460157092658899813e-01,4.378874580728656096e-02,7.297509541061312436e-05,1.322263965399805841e-04
2.520000000000000018e+00,1.000027272228630082e+00,-1.039983872185631627e-03,6.674894574682730666e-04,1.140822218527564718e-04,1.601093378735472569e-05,1.674531738628499839e-05,-8.023528885552906331e-01,-8.381195070381848300e-01,3.576661848289414830e-02,7.302594689593626647e-05,1.323947978291162286e-04
2.530000000000000249e+00,1.000027431845931902e+00,-1.045755954000130404e-03,6.503424541833039644e-04,7.514323020894592261e-05,1.736433644605547578e-05,1.816957768393018035e-05,-8.024789409046041433e-01,-8.307437330343639958e-01,2.826479212975985256e-02,7.307867661550325705e-05,1.325632816908672851e-04
2.540000000000000036e+00,1.000027452362137526e+00,-1.055141440434702923e-03,6.245008083038431843e-04,4.223704579357935975e-05,1.867220537474337553e-05,1.946287742659266016e-05,-8.026050687412024098e-01,-8.240470157584613986e-01,2.144194701725904081e-02,7.313253392788708217e-05,1.327268978446038972e-04
2.550000000000000266e+00,1.000027347553456236e+00,-1.067060318105297195e-03,5.894947155171006243e-04,1.577129111724504150e-05,1.991746194523209615e-05,2.060883796270387782e-05,-8.027312435304646554e-01,-8.182284867197713307e-01,1.549724318930668400e-02,7.318698512376061555e-05,1.328816643060282132e-04
2.560000000000000053e+00,1.000027138684415728e+00,-1.080402000945799700e-03,5.452398108198977566e-04,-3.880609744962309410e-06,2.108103981118718745e-05,2.159395524089815276e-05,-8.028574658878325776e-01,-8.135168718069953897e-01,1.065940591916278261e-02,7.324178420221138630e-05,1.330246116717503924e-04
2.569999999999999840e+00,1.000026849182063193e+00,-1.094044718801964744e-03,4.919914775412104592e-04,-1.639264359582042450e-05,2.214335853596054179e-05,2.240797882592647126e-05,-8.029837643881393427e-01,-8.101533112845795692e-01,7.169546896440264633e-03,7.329697743187432745e-05,1.331536982587255835e-04
2.580000000000000071e+00,1.000026499808674307e+00,-1.106860240796700597e-03,4.302859608741868352e-04,-2.149867698629734990e-05,2.308596542228397950e-05,2.304418874367839958e-05,-8.031101877407311740e-01,-8.083699600801276253e-01,5.259772339396437402e-03,7.335284493175367102e-05,1.332676933341048198e-04
2.589999999999999858e+00,1.000026105481715000e+00,-1.117707950326937271e-03,3.608769220015830377e-04,-1.900347179259515541e-05,2.389314335118534289e-05,2.349956063972026633e-05,-8.032367922238551339e-01,-8.083667778297156659e-01,5.129985605860552800e-03,7.340979522593413557e-05,1.333661012716813588e-04
2.600000000000000089e+00,1.000025674460781389e+00,-1.125423932496541967e-03,2.846746325049949455e-04,-8.791647899467653702e-06,2.455328894700071560e-05,2.377480356941362940e-05,-8.033636273887172496e-01,-8.102890642522544429e-01,6.925436863537205376e-03,7.346823876459602099e-05,1.334491467566145673e-04
2.609999999999999876e+00,1.000025209998613329e+00,-1.128811050828832643e-03,2.026924395543614995e-04,9.165869245705606311e-06,2.505990366982263507e-05,2.387425394223023907e-05,-8.034907236454252866e-01,-8.142082488784910810e-01,1.071752523306579094e-02,7.352847223519635934e-05,1.335177886050420426e-04
2.620000000000000107e+00,1.000024713854827274e+00,-1.126635374871183754e-03,1.160020582498962446e-04,3.480822760398506646e-05,2.541210215423764796e-05,2.380561759832180822e-05,-8.036180851735290620e-01,-8.201081445309325035e-01,1.649005935740338949e-02,7.359060499957195711e-05,1.335737041612272691e-04
2.629999999999999893e+00,1.000024190469212204e+00,-1.117633243428528024e-03,2.569645321112218805e-05,6.798401023578481321e-05,2.561461315546779418e-05,2.357956931055259773e-05,-8.037456904640136734e-01,-8.278782869634147001e-01,2.413259649940097812e-02,7.365455022003100541e-05,1.336191999767866179e-04
2.640000000000000124e+00,1.000023650280793319e+00,-1.100531987666396013e-03,-6.714274500988933988e-05,1.084535810673387899e-04,2.567731324152293173e-05,2.320924022600430174e-05,-8.038735007824892032e-01,-8.373151817139893316e-01,3.344168093150007987e-02,7.372008638499776641e-05,1.336570506866863184e-04
2.649999999999999911e+00,1.000023110804092452e+00,-1.074085905897577018e-03,-1.614767802276933226e-04,1.558942638461296049e-04,2.561437965641757690e-05,2.270964125943492862e-05,-8.040014744538679370e-01,-8.481314174008225404e-01,4.412994294695460340e-02,7.378697390917943232e-05,1.336903241071496495e-04
2.660000000000000142e+00,1.000022594650496588e+00,-1.037127348822354782e-03,-2.563428160485284541e-04,2.099080563861176142e-04,2.544317123907953993e-05,2.209707720807194196e-05,-8.041295829287550267e-01,-8.599718218256470204e-01,5.584223889689194503e-02,7.385509325883385932e-05,1.337222863855291877e-04
2.669999999999999929e+00,1.000022124560342229e+00,-9.886306869348307404e-04,-3.508890846609253591e-04,2.700314462024274408e-04,2.518294734810957994e-05,2.138859915167691026e-05,-8.042578238714639394e-01,-8.724351946082227194e-01,6.817737073675872450e-02,7.392456273504959072e-05,1.337564706751503962e-04
2.680000000000000160e+00,1.000021716417475393e+00,-9.277846699368148646e-04,-4.444103871049384993e-04,3.357467788722333585e-04,2.485352261993114430e-05,2.060152372984193299e-05,-8.043862273313273636e-01,-8.850996460420655909e-01,8.071341871073822727e-02,7.399579924413696348e-05,1.337969276671291396e-04
2.689999999999999947e+00,1.000021371860094099e+00,-8.540666689080300992e-04,-5.363800856461045045e-04,4.064945505010975351e-04,2.447394012868904381e-05,1.975302404307741679e-05,-8.045148531276425929e-01,-8.975491979771672568e-01,9.303434484952463612e-02,7.406950237502336139e-05,1.338485749791118451e-04
2.700000000000000178e+00,1.000021072280480094e+00,-7.673110302257630947e-04,-6.264733602471033109e-04,4.816859639107099107e-04,2.406123481999893085e-05,1.885977703865691235e-05,-8.046437801360454278e-01,-9.093990848300544938e-01,1.047553046940090243e-01,7.414656471235675581e-05,1.339174692329692107e-04
2.709999999999999964e+00,1.000020775684651309e+00,-6.677636701110748483e-04,-7.145761213757117515e-04,5.607151130075569128e-04,2.362935550030156005e-05,1.793764350589128846e-05,-8.047730903581188366e-01,-9.203172031664431652e-01,1.155441128083243285e-01,7.422793187203664096e-05,1.340107920941857600e-04
2.720000000000000195e+00,1.000020417182805321e+00,-5.561162240713286029e-04,-8.007745921045344301e-04,6.429702405414325622e-04,2.318831412521173523e-05,1.700136188729100314e-05,-8.049028518543542843e-01,-9.300394990479607937e-01,1.251366471936065372e-01,7.431444813255766706e-05,1.341364020341906382e-04
2.729999999999999982e+00,1.000019913026449547e+00,-4.335153196141304489e-04,-8.853220554235515091e-04,7.278436397513594631e-04,2.274362891315189205e-05,1.606425318095231541e-05,-8.050331046221572695e-01,-9.383778306690764293e-01,1.333447260469191320e-01,7.440672499388607081e-05,1.343019464610240021e-04
2.740000000000000213e+00,1.000019167342436344e+00,-3.015453740353049670e-04,-9.685814267853732522e-04,8.147399202359400551e-04,2.229611590853448411e-05,1.513795421420870880e-05,-8.051638524336978131e-01,-9.452199562517583642e-01,1.400561038180605511e-01,7.450506128759296705e-05,1.345136992449980085e-04
2.750000000000000000e+00,1.000018080229821527e+00,-1.621861349834935483e-04,-1.050944996723474859e-03,9.030825093352365688e-04,2.184205802273850858e-05,1.423221203814870396e-05,-8.052950619353047568e-01,-9.505225406823897272e-01,1.452274787470849704e-01,7.460942804723475928e-05,1.347754119560562458e-04
2.760000000000000231e+00,1.000016555775352201e+00,-1.774847176344213060e-05,-1.132735744722256901e-03,9.923183919530041870e-04,2.137374251164548121e-05,1.335477657139924501e-05,-8.054266684450003266e-01,-9.542990812442363469e-01,1.488724127992360202e-01,7.471951408057190853e-05,1.350874870988949539e-04
2.770000000000000018e+00,1.000014508787249401e+00,1.292065781413706971e-04,-1.214097847757077348e-03,1.081921192001325874e-03,2.088031374243975652e-05,1.251141957091307507e-05,-8.055585863807136482e-01,-9.566051102249527593e-01,1.510465238442390834e-01,7.483481391102158307e-05,1.354466892513617182e-04
2.780000000000000249e+00,1.000011869529804587e+00,2.759597824755265845e-04,-1.294887054516978813e-03,1.171392765902394290e-03,2.034884775108354116e-05,1.170608805670034835e-05,-8.056907214565134367e-01,-9.575228774478440341e-01,1.518321559913305974e-01,7.495473203670734847e-05,1.358464464782382919e-04
2.790000000000000036e+00,1.000008586298901436e+00,4.197308135420522415e-04,-1.374573960270647098e-03,1.260263519914817977e-03,1.976552847470013251e-05,1.094117566060574012e-05,-8.058229818185792537e-01,-9.571471711749854894e-01,1.513241893564062635e-01,7.507867762968560121e-05,1.362776277902266742e-04
2.800000000000000266e+00,1.000004626150560405e+00,5.577746929609568756e-04,-1.452174272097906576e-03,1.348091689437579989e-03,1.911679956277536165e-05,1.021787344872998175e-05,-8.059552860493404136e-01,-9.555733457477236792e-01,1.496180596983832101e-01,7.520613082246098923e-05,1.367295737066953620e-04
2.810000000000000053e+00,9.999999743719640843e-01,6.874720520620806194e-04,-1.526219302925055366e-03,1.434461839035183501e-03,1.839038190514989099e-05,9.536548646684944456e-06,-8.060875671359331029e-01,-9.528882276168906262e-01,1.468006604809574678e-01,7.533667266377660674e-05,1.371911344556497880e-04
2.819999999999999840e+00,9.999946333336239279e-01,8.064081261188360723e-04,-1.594776813469231435e-03,1.518982859835778850e-03,1.757608121401749800e-05,8.897098197055312984e-06,-8.062197726923548968e-01,-9.491643855027279697e-01,1.429446128103730451e-01,7.546998193476480029e-05,1.376515243096676500e-04
2.830000000000000071e+00,9.999886212236164251e-01,9.124362641525245914e-04,-1.655527005677905148e-03,1.601285752210292786e-03,1.666635343779329694e-05,8.299233261254748063e-06,-8.063518625830978781e-01,-9.444581300751223596e-01,1.381062674920244260e-01,7.560580987613905763e-05,1.381008959129292890e-04
2.839999999999999858e+00,9.999819709337012252e-01,1.003723235200899974e-03,-1.705891572550962982e-03,1.681021477592253279e-03,1.565663794697467611e-05,7.742666804033046852e-06,-8.064838054001552958e-01,-9.388113973492545616e-01,1.323275919490992103e-01,7.574394643239124860e-05,1.385306348564707690e-04
2.850000000000000089e+00,9.999747291520114656e-01,1.078775782095791908e-03,-1.743206329191178622e-03,1.757859135237956538e-03,1.454550005864017046e-05,7.227194269780353124e-06,-8.066155749721084511e-01,-9.322573161948976006e-01,1.256417412227891217e-01,7.588418880736472888e-05,1.389334432613242853e-04
2.859999999999999876e+00,9.999669556025653216e-01,1.136450444678046776e-03,-1.764921452148297343e-03,1.831484663660516710e-03,1.333463998813765639e-05,6.752672788679769058e-06,-8.067471474305198953e-01,-9.248288301844155290e-01,1.180816827538956476e-01,7.602631691581681131e-05,1.393033108367802697e-04
2.870000000000000107e+00,9.999587223869215169e-01,1.175951083000621950e-03,-1.768809018779388727e-03,1.901600185961472384e-03,1.202882393118685676e-05,6.318915045953593098e-06,-8.068784986682091542e-01,-9.165693537166181848e-01,1.096908550484090306e-01,7.617007398189082855e-05,1.396354674279010055e-04
2.879999999999999893e+00,9.999501134886699116e-01,1.196820077337782794e-03,-1.753156213193260210e-03,1.967924024238040630e-03,1.063577819312529298e-05,5.925519901059789027e-06,-8.070096016577346099e-01,-9.075441750850155032e-01,1.005345734272809211e-01,7.631514736875670069e-05,1.399263846535436784e-04
2.890000000000000124e+00,9.999412246068901666e-01,1.198929274686815882e-03,-1.716924438514068254e-03,2.030191315840984643e-03,9.166065276199506789e-06,5.571664652324187088e-06,-8.071404232797799727e-01,-8.978511847505862287e-01,9.071076147080622820e-02,7.646114658985514836e-05,1.401738578248323819e-04
2.899999999999999911e+00,9.999321634866247255e-01,1.182475154596891167e-03,-1.659859150152307328e-03,2.088155088372488973e-03,7.632938373475186731e-06,5.255885470173432498e-06,-8.072709210160086135e-01,-8.876294659932966180e-01,8.035854497728800450e-02,7.660758192266845228e-05,1.403771607044745906e-04
2.910000000000000142e+00,9.999230507446502658e-01,1.147979669182686837e-03,-1.582541496447981925e-03,2.141587601310436691e-03,6.052153339963846926e-06,4.975874106506466369e-06,-8.074010408039404840e-01,-8.770643139000346977e-01,6.966327309609417207e-02,7.675385539378204002e-05,1.405372289959849752e-04
2.919999999999999929e+00,9.999140208525653106e-01,1.096294535396950777e-03,-1.486379607667532307e-03,2.190281743594486852e-03,4.441708227260972182e-06,4.728320220954550420e-06,-8.075307180742291591e-01,-8.663873943869422334e-01,5.885667631271306738e-02,7.689928199021671006e-05,1.406567980437589682e-04
2.930000000000000160e+00,9.999052225294901008e-01,1.028603491049668488e-03,-1.373543499695265707e-03,2.234052285451703333e-03,2.821480836973633825e-06,4.508827995542161167e-06,-8.076598840249835654e-01,-8.558711289477208828e-01,4.821124492273727580e-02,7.704315874363748496e-05,1.407404035447257229e-04
2.939999999999999947e+00,9.998968174753366522e-01,9.464152275265821403e-04,-1.246852268880822671e-03,2.272736812048037347e-03,1.212743592150628080e-06,4.311931233273480116e-06,-8.077884782515589723e-01,-8.458170907190765142e-01,3.802861246751755575e-02,7.718489052778230552e-05,1.407941613660312896e-04
2.950000000000000178e+00,9.998889763226109784e-01,8.515400763821091021e-04,-1.109625184545437026e-03,2.306196208143784267e-03,-3.624496582484357129e-07,4.131221736583191086e-06,-8.079164670100870138e-01,-8.365391996785306317e-01,2.862273266844360051e-02,7.732416476089612272e-05,1.408252820509492409e-04
2.959999999999999964e+00,9.998818710270584997e-01,7.460461216784870482e-04,-9.655094677106545228e-04,2.334314610436207752e-03,-1.881991070173047081e-06,3.959591956657762803e-06,-8.080438641168840030e-01,-8.283436002625699235e-01,2.029973614568592738e-02,7.746114690391041877e-05,1.408413463350743910e-04
2.970000000000000195e+00,9.998756636646758400e-01,6.321946066323167390e-04,-8.182973058215701643e-04,2.356998794187005562e-03,-3.324526389194635898e-06,3.789576999308186370e-06,-8.081707495318498635e-01,-8.215079387351387208e-01,1.333718920328881216e-02,7.759665138162460377e-05,1.408494546057958985e-04
2.979999999999999982e+00,9.998704926151794625e-01,5.123591474813806151e-04,-6.717434790889514895e-04,2.374177011897781690e-03,-4.670290390432624690e-06,3.613766528965569859e-06,-8.082972798281840010e-01,-8.162629801004286367e-01,7.965700272244668687e-03,7.773223524223901216e-05,1.408554369390913052e-04
2.990000000000000213e+00,9.998664581265829243e-01,3.889370440987547652e-04,-5.293933668048364689e-04,2.385797353783500590e-03,-5.901904794008095525e-06,3.425247395927362504e-06,-8.084236855077966410e-01,-8.127789627123079841e-01,4.355277204511395946e-03,7.787016893253737699e-05,1.408633379162971266e-04
3.000000000000000000e+00,9.998636099633007035e-01,2.642628410411793798e-04,-3.944294547021980003e-04,2.391825751177616404e-03,-7.005068078301464633e-06,3.218035201748821215e-06,-8.085502524701084770e-01,-8.111579477412605987e-01,2.607695271152158604e-03,7.801325993467802991e-05,1.408753482272651070e-04
3.010000000000000231e+00,9.998619399890850135e-01,1.405338070400728495e-04,-2.695429737328174698e-04,2.392243791405447746e-03,-7.969071068236567983e-06,2.987457848022894633e-06,-8.086772883437114423e-01,-8.114321127709476222e-01,2.754824427236206817e-03,7.816453594247845871e-05,1.408922427872383309e-04
3.020000000000000018e+00,9.998613820158385179e-01,1.975444876359591233e-05,-1.568359435494699457e-04,2.387046550968737087e-03,-8.787086446277598395e-06,2.730464725432731127e-06,-8.088050779832176573e-01,-8.135669487152585866e-01,4.761870732040969154e-03,7.832682698833333152e-05,1.409142309953814731e-04
3.030000000000000249e+00,9.998618201250805138e-01,-9.629658712169388761e-05,-5.775748415102635407e-05,2.376240677430473645e-03,-9.456202640425656535e-06,2.445848559803693251e-06,-8.089338353214280408e-01,-8.174679264834323611e-01,8.534091162004306397e-03,7.850231234869115688e-05,1.409419796927213753e-04
3.040000000000000036e+00,9.998631051569869532e-01,-2.060777486100022341e-04,2.692343108067860944e-05,2.359842954516607264e-03,-9.977199363714904566e-06,2.134379630270974164e-06,-8.090636602835515889e-01,-8.229893485067902859e-01,1.392568822323865356e-02,7.869211208014653984e-05,1.409774889378212492e-04
3.050000000000000266e+00,9.998650774645219119e-01,-3.082775284753260848e-04,9.710870517750543854e-05,2.337879567241693893e-03,-1.035408891130768790e-05,1.798861305244426363e-06,-8.091945093031768232e-01,-8.299444834785199010e-01,2.074997417534307081e-02,7.889600182184981162e-05,1.410245228126161265e-04
3.060000000000000053e+00,9.998675926615273601e-01,-4.017944252153994263e-04,1.533276835011988402e-04,2.310386244627729308e-03,-1.059346979913541062e-05,1.444120050477476879e-06,-8.093261861644518440e-01,-8.381163731860961086e-01,2.879018702164431662e-02,7.911231337626213893e-05,1.410884242729615323e-04
3.070000000000000284e+00,9.998705462199889427e-01,-4.857095920197420616e-04,1.966643769304841254e-04,2.277409399567679061e-03,-1.070375432034494846e-05,1.076942138700664788e-06,-8.094583567312126915e-01,-8.472687558190401536e-01,3.781039908782745512e-02,7.933805523166696913e-05,1.411753362052792227e-04
3.080000000000000071e+00,9.998738925766339491e-01,-5.592572978985054129e-04,2.286622409378711630e-04,2.239008313035621093e-03,-1.069433789915381164e-05,7.059643590526894592e-07,-8.095905870954034356e-01,-8.571564556926991596e-01,4.756586859729568934e-02,7.956925088363084265e-05,1.412910438152170656e-04
3.089999999999999858e+00,9.998776549733757735e-01,-6.217973960079385687e-04,2.512146743219719966e-04,2.195258328543781435e-03,-1.057477652414147052e-05,3.415190253992996036e-07,-8.097224004084444537e-01,-8.675345363797474230e-01,5.781213597130295534e-02,7.980145399165384460e-05,1.414397771146713723e-04
3.100000000000000089e+00,9.998819235449455389e-01,-6.727931573600092266e-04,2.664495884357716629e-04,2.146254938310124694e-03,-1.035403126690892227e-05,-4.573219301013022698e-09,-8.098533438886658109e-01,-8.781656345179410517e-01,6.831229062927519913e-02,8.003036453631991718e-05,1.416233228574981240e-04
3.109999999999999876e+00,9.998868410171464216e-01,-7.117972943950272519e-04,2.766154946173443900e-04,2.092118561107372387e-03,-1.003982865609838179e-05,-3.192737650972043085e-07,-8.099830550048489064e-01,-8.888251735171301959e-01,7.884211851228133117e-02,8.025244622166945413e-05,1.418406919961867629e-04
3.120000000000000107e+00,9.998925775012502681e-01,-7.384486821927980756e-04,2.839748182461058969e-04,2.032999739500494438e-03,-9.638174740866295914e-06,-5.886710057502948322e-07,-8.101113152891448177e-01,-8.993044835404617743e-01,8.919316825131695659e-02,8.046543862124461361e-05,1.420884126521748669e-04
3.129999999999999893e+00,9.998992978788958652e-01,-7.524818821002541083e-04,2.907080196845155556e-04,1.969084427439596590e-03,-9.153050212364450221e-06,-7.984070562704303314e-07,-8.102380819730188311e-01,-9.094121079052747136e-01,9.917402593225588259e-02,8.066867150572184413e-05,1.423613339039953019e-04
3.140000000000000124e+00,9.999071267582582134e-01,-7.537507185899426209e-04,2.988300951793507665e-04,1.900599003730254165e-03,-8.586303922974979706e-06,-9.341845321746184825e-07,-8.103634914823328872e-01,-9.189737140655889203e-01,1.086102225832560469e-01,8.086312229376998800e-05,1.426536928075261557e-04
3.149999999999999911e+00,9.999161166132753964e-01,-7.422656028883251825e-04,3.101195726215362643e-04,1.827814637166164536e-03,-7.937751697841483246e-06,-9.823397540224130226e-07,-8.104878340142136484e-01,-9.278310870874876271e-01,1.173432530732740064e-01,8.105120425429413595e-05,1.429601509421729588e-04
3.160000000000000142e+00,9.999262243346316303e-01,-7.182420322904173142e-04,3.260594408197629249e-04,1.751050647207154712e-03,-7.205475482281208673e-06,-9.304559803356675210e-07,-8.106115037740444507e-01,-9.358407247726567846e-01,1.252292209986123062e-01,8.123632254908021112e-05,1.432765485276377149e-04
3.169999999999999929e+00,9.999373000946909507e-01,-6.821550225713367711e-04,3.477895448156523230e-04,1.670676549179976947e-03,-6.386304176357003277e-06,-7.679794649525911856e-07,-8.107349337328277894e-01,-9.428725935413384551e-01,1.321376598085106657e-01,8.142227608112557905e-05,1.436002273831338272e-04
3.180000000000000160e+00,9.999490904422759785e-01,-6.347917131162857498e-04,3.760706122257824360e-04,1.587112541115854279e-03,-5.476442524523189679e-06,-4.867948079403797372e-07,-8.108585260609129097e-01,-9.488095969786122241e-01,1.379510709176993422e-01,8.161260668039060744e-05,1.439298996923632501e-04
3.189999999999999947e+00,9.999612553098633505e-01,-5.772927024652856759e-04,4.112608818271687840e-04,1.500828273979193123e-03,-4.472199721273174350e-06,-8.171583129487117195e-08,-8.109825893848430223e-01,-9.535481835732748657e-01,1.425655941884317879e-01,8.180999991367477039e-05,1.442651511553982857e-04
3.200000000000000178e+00,9.999733965604795660e-01,-5.111724318726333085e-04,4.533069039182731851e-04,1.412339840204208377e-03,-3.370757196043129788e-06,4.491456999177273069e-07,-8.111072920076226600e-01,-9.570002464038148693e-01,1.458929543961921815e-01,8.201582586352006079e-05,1.446057404996814455e-04
3.209999999999999964e+00,9.999850941559061956e-01,-4.383104672906194712e-04,5.017501830612391533e-04,1.322205009185017021e-03,-2.170907668417826225e-06,1.104159960087375653e-06,-8.112326369432295570e-01,-9.590960984422791658e-01,1.478634614990496088e-01,8.222987962798113278e-05,1.449508833781809614e-04
3.220000000000000195e+00,9.999959451764306451e-01,-3.609087582710539732e-04,5.557508130382720528e-04,1.231016826142129024e-03,-8.736968164998886559e-07,1.878119866396069988e-06,-8.113584608681185806e-01,-9.597879656448086161e-01,1.484295047766899800e-01,8.245034728671240686e-05,1.452986910075448890e-04
3.229999999999999982e+00,1.000005600802127415e+00,-2.814143714882675154e-04,6.141281718393125540e-04,1.139395768455555343e-03,5.170943765197313948e-07,2.762340712432850446e-06,-8.114844555577120921e-01,-9.590532584392168491e-01,1.475688028815048125e-01,8.267398983830179075e-05,1.456458840909391483e-04
3.240000000000000213e+00,1.000013796902421204e+00,-2.024119893284900048e-04,6.754173159047471191e-04,1.047980719471885936e-03,1.994674620003061584e-06,3.744904152531915677e-06,-8.116102074923379206e-01,-9.568969353458136595e-01,1.452867278534757667e-01,8.289650930778614472e-05,1.459878354928001443e-04
3.250000000000000000e+00,1.000020374932493405e+00,-1.264947119987312664e-04,7.379382359677539574e-04,9.574190741569798624e-04,3.549202908326677954e-06,4.811023125243566127e-06,-8.117352493171121619e-01,-9.533525414500930717e-01,1.416172921329809098e-01,8.311304029720243943e-05,1.463189253250174460e-04
3.260000000000000231e+00,1.000025291221879664e+00,-5.612462982889877209e-05,7.998739052413270925e-04,8.683563345273075801e-04,5.167989471742990126e-06,5.943499234542447851e-06,-8.118591158412008513e-01,-9.484818848809752900e-01,1.366227690397744110e-01,8.331869813950531698e-05,1.466331316515301353e-04
3.270000000000000018e+00,1.000028614262259197e+00,6.504196851298963700e-06,8.593522736414138576e-04,7.814255854137189998e-04,6.835917304876194747e-06,7.123242447706844938e-06,-8.119813972962623971e-01,-9.423736586699994477e-01,1.303922613737370229e-01,8.350911231057870027e-05,1.469247378347304789e-04
3.280000000000000249e+00,1.000030511052766080e+00,5.958831789522240653e-05,9.145271186397164803e-04,6.972372607402482596e-04,8.536041768645899035e-06,8.329823810482666515e-06,-8.121017835757622372e-01,-9.351414917846266883e-01,1.230397082088643956e-01,8.368088078629208485e-05,1.471890191311331364e-04
3.290000000000000036e+00,1.000031224755540737e+00,1.018130305632937671e-04,9.636529063259867628e-04,6.163696130250134221e-04,1.025030767629684633e-05,9.542034289703290239e-06,-8.122200949374860368e-01,-9.269218634021313408e-01,1.147017684646452762e-01,8.383189622826510835e-05,1.474227789792781351e-04
3.300000000000000266e+00,1.000031046713089289e+00,1.324189575272689324e-04,1.005149416351656380e-03,5.393602789726881707e-04,1.196031228225312050e-05,1.073842616839660584e-05,-8.123362968301721665e-01,-9.178720844146839308e-01,1.055357875845118198e-01,8.396151542768602388e-05,1.476246384441992632e-04
3.310000000000000053e+00,1.000030286218287712e+00,1.512331063730531545e-04,1.037652698791485199e-03,4.666992872035873540e-04,1.364804043438312524e-05,1.189781732592424751e-05,-8.124504986960676689e-01,-9.081682711039060774e-01,9.571777240783843621e-02,8.407056558682949991e-05,1.477950352211099272e-04
3.320000000000000284e+00,1.000029241324688511e+00,1.586634354135592611e-04,1.060049860860739872e-03,3.988237784528862718e-04,1.529650547294299283e-05,1.299974316359980203e-05,-8.125629384489958529e-01,-8.980030556688309851e-01,8.544011721983518770e-02,8.416120105037591496e-05,1.479359515159650584e-04
3.330000000000000071e+00,1.000028173523754393e+00,1.556585429782391999e-04,1.071496197097040201e-03,3.361146064800589776e-04,1.689024550023567248e-05,1.402484585532269410e-05,-8.126739556173255830e-01,-8.875827769811402979e-01,7.490882136381470102e-02,8.423663930613694412e-05,1.480504487927358781e-04
3.339999999999999858e+00,1.000027288416564408e+00,1.436362833651808665e-04,1.071414302395814902e-03,2.788948669942489258e-04,1.841564711737144009e-05,1.495519585781165501e-05,-8.127839568369975565e-01,-8.771240420790928916e-01,6.434008524209530733e-02,8.430081431716044446e-05,1.481421266149585136e-04
3.350000000000000089e+00,1.000026723690823793e+00,1.243869852388727838e-04,1.059476078513624806e-03,2.274302739620750135e-04,1.986109403085978761e-05,1.577454585951486806e-05,-8.128933775895230696e-01,-8.668497336821343602e-01,5.395635609261134613e-02,8.435798884959562331e-05,1.482146308264820078e-04
3.359999999999999876e+00,1.000026544876752466e+00,9.995858389160869534e-05,1.035569958088170938e-03,1.819311818662887965e-04,2.121696174669406159e-05,1.646852209213890922e-05,-8.130026439448789777e-01,-8.569846511850783832e-01,4.398200724019937780e-02,8.441236659006620940e-05,1.482713102007870987e-04
3.370000000000000107e+00,1.000026748565800983e+00,7.253234061871989145e-05,9.997571489096519597e-04,1.425559525912903195e-04,2.247549773161519466e-05,1.702476168079881808e-05,-8.131121377340055911e-01,-8.477509713402652247e-01,3.463883360625958502e-02,8.446774077886435954e-05,1.483150685672729452e-04
3.379999999999999893e+00,1.000027272082887109e+00,4.429872923602075281e-05,9.522220853187197184e-04,1.094152973620616187e-04,2.363063582582498998e-05,1.743300704823407411e-05,-8.132221680752478310e-01,-8.393636356881871707e-01,2.614146761293939178e-02,8.452720962808656254e-05,1.483483988720113445e-04
3.390000000000000124e+00,1.000028008050584338e+00,1.734324257979896701e-05,8.932233389265643950e-04,8.257719339550060168e-05,2.467779314725760314e-05,1.768516913546279090e-05,-8.133329514878107069e-01,-8.320256774061129956e-01,1.869272591830225747e-02,8.459298030967702764e-05,1.483735368372762764e-04
3.399999999999999911e+00,1.000028821919896727e+00,-6.448958837023632300e-06,8.230517387653034801e-04,6.207198190339455277e-05,2.561368816743270682e-05,1.777537034866759463e-05,-8.134446019183269039e-01,-8.259234275285670668e-01,1.247882561024014729e-02,8.466627298898325802e-05,1.483926495216003616e-04
3.410000000000000142e+00,1.000029570412066748e+00,-2.546260032390129850e-05,7.420021620267804085e-04,4.789729408767521136e-05,2.643620294120443205e-05,1.769997589173113835e-05,-8.135571309024742792e-01,-8.212214924042453568e-01,7.664361501771026382e-03,8.474732489562827084e-05,1.484079815161631899e-04
3.419999999999999929e+00,1.000030118942202284e+00,-3.839209022442409045e-05,6.503642480676229305e-04,4.002251657223873080e-05,2.714429467659775205e-05,1.745761884445243725e-05,-8.136704569106956164e-01,-8.180573752453782488e-01,4.386918334682654921e-03,8.483548309831441417e-05,1.484219101643979855e-04
3.430000000000000160e+00,1.000030356458738501e+00,-4.425125700093033698e-05,5.484351649686544086e-04,3.839258750018833757e-05,2.773794609292528092e-05,1.704922046153169250e-05,-8.137844219034162663e-01,-8.165356634485989584e-01,2.751241545182718171e-03,8.492936543837057665e-05,1.484368960604776078e-04
3.439999999999999947e+00,1.000030206660320165e+00,-4.235644980712503121e-05,4.365546917978188135e-04,4.293099960891989358e-05,2.821813358143630734e-05,1.647800323711680269e-05,-8.138988124886139541e-01,-8.167218786907063377e-01,2.823066202092343671e-03,8.502706392726799064e-05,1.484553424315748771e-04
3.450000000000000178e+00,1.000029635126757466e+00,-3.228956453835229952e-05,3.151596082442694271e-04,5.354196866392208550e-05,2.858678867626958311e-05,1.574949086410045942e-05,-8.140133830031507367e-01,-8.186364079933373672e-01,4.623024990186585387e-03,8.512636503821999982e-05,1.484793904660275388e-04
3.459999999999999964e+00,1.000028652393518680e+00,-1.384953719472557790e-05,1.848511680687368614e-04,7.011179834208495175e-05,2.884673155204533191e-05,1.487148680840797198e-05,-8.141278783405346831e-01,-8.222493266713956084e-01,8.121448330860977366e-03,8.522496650575610701e-05,1.485106798793101035e-04
3.470000000000000195e+00,1.000027313306214305e+00,1.299865794615539441e-05,4.646678395669690079e-05,9.250953172157191516e-05,2.900156343822025653e-05,1.385402213245468905e-05,-8.142420552439976200e-01,-8.274772245177385299e-01,1.323516927374095847e-02,8.532067873856279334e-05,1.485501030840108427e-04
3.479999999999999982e+00,1.000025713073559919e+00,4.816945520402338648e-05,-9.885456790171011344e-05,1.205870225313337079e-04,2.905551535726961102e-05,1.270926348975516590e-05,-8.143557017490892225e-01,-8.341831750265863432e-01,1.982747327749715543e-02,8.541160780781568746e-05,1.485975848669607302e-04
3.490000000000000213e+00,1.000023980335099871e+00,9.149069322589257623e-05,-2.496239814097761783e-04,1.541785854038706018e-04,2.901326075047006584e-05,1.145137363837883849e-05,-8.144686551271129726e-01,-8.421806485517611129e-01,2.771199342464810908e-02,8.549632303922719988e-05,1.486519294966459626e-04
3.500000000000000000e+00,1.000022267384347963e+00,1.427230520537532980e-04,-4.039808471764361176e-04,1.931003941025547942e-04,2.887970723820627796e-05,1.009631894087858820e-05,-8.145808187746914619e-01,-8.512415160657497148e-01,3.666069729105824598e-02,8.557401317143124874e-05,1.487107882844895812e-04
3.510000000000000231e+00,1.000020737582247854e+00,2.015646519939933508e-04,-5.597046701427592710e-04,2.371497918208225896e-04,2.865978682941629975e-05,8.661620652188394695e-06,-8.146921779430432720e-01,-8.611075069722824438e-01,4.641532902923919263e-02,8.564463026954408347e-05,1.487708026806089379e-04
3.520000000000000018e+00,1.000019550084944031e+00,2.676428953916184443e-04,-7.142638890789357190e-04,2.861046609659531094e-04,2.835826421640475197e-05,7.166049033085645164e-06,-8.148028131776671179e-01,-8.715038130786884052e-01,5.670099990102128729e-02,8.570901160101459832e-05,1.488279613308662874e-04
3.530000000000000249e+00,1.000018842352300874e+00,3.404972131230174330e-04,-8.649009586752139100e-04,3.397229748560317663e-04,2.797958000905371922e-05,5.629261472609898069e-06,-8.149129092223168502e-01,-8.821531664803934358e-01,6.724025725807657172e-02,8.576895976511788114e-05,1.488781709870767855e-04
3.540000000000000036e+00,1.000018711463837917e+00,4.195570925148363762e-04,-1.008748768539873518e-03,3.977426242389097777e-04,2.752774091128536683e-05,4.071388199446989201e-06,-8.150227563933524211e-01,-8.927887411780315308e-01,7.776598478467906805e-02,8.582725457775585212e-05,1.489179872828927387e-04
3.550000000000000266e+00,1.000019195919426229e+00,5.041197170141706145e-04,-1.142969755670512899e-03,4.598815809345466535e-04,2.700626298027915671e-05,2.512572330450793992e-06,-8.151327414507337776e-01,-9.031645875973773885e-01,8.803184614664362473e-02,8.588757008453270776e-05,1.489453973455567848e-04
3.560000000000000053e+00,1.000020260156800012e+00,5.933309576651682894e-04,-1.264906240990548367e-03,5.258384317987829706e-04,2.641816807172474391e-05,9.724753608598718360e-07,-8.152433259523568232e-01,-9.130628667367041151e-01,9.781954078434729194e-02,8.595427842711167226e-05,1.489605107924951710e-04
3.570000000000000284e+00,1.000021784285037185e+00,6.861725693379104509e-04,-1.372228893900343796e-03,5.952932899950666911e-04,2.576602789236911604e-05,-5.302352786236670625e-07,-8.153550119258209383e-01,-9.222977400438232554e-01,1.069427281180023309e-01,8.603213848331355375e-05,1.489660135760573212e-04
3.580000000000000071e+00,1.000023561371234493e+00,7.814574762641249761e-04,-1.463069978959864129e-03,6.679090673830380106e-04,2.505204509147656975e-05,-1.978393902002753799e-06,-8.154682970301498912e-01,-9.307162546568098493e-01,1.152479576266599720e-01,8.612588821801192378e-05,1.489672748022918825e-04
3.589999999999999858e+00,1.000025303978921531e+00,8.778341357741980622e-04,-1.536129206110444694e-03,7.433330709195581964e-04,2.427815676928219083e-05,-3.356811465220481585e-06,-8.155836237130759114e-01,-9.381968632373210992e-01,1.226132395242451739e-01,8.623978088315048551e-05,1.489720618008671948e-04
3.600000000000000089e+00,1.000026660602238771e+00,9.738002332533718386e-04,-1.590742486234280294e-03,8.211988662458974755e-04,2.344614302006589542e-05,-4.652686705748231523e-06,-8.157013286525980345e-01,-9.446463189580855957e-01,1.289449903054875612e-01,8.637712162282566481e-05,1.489898952824475487e-04
3.609999999999999876e+00,1.000027241326989724e+00,1.067725412181294358e-03,-1.626907434431117735e-03,9.011283324864827454e-04,2.255772214851801095e-05,-5.855923507691030607e-06,-8.158215995589993552e-01,-9.499956261602133800e-01,1.341740266012140248e-01,8.653986867948158400e-05,1.490311434182434169e-04
3.620000000000000107e+00,1.000026650694299191e+00,1.157882357310733136e-03,-1.645263671521233042e-03,9.827338142162375754e-04,2.161461556422554183e-05,-6.959330253075222414e-06,-8.159444460069833482e-01,-9.541955756373136088e-01,1.382511296303302328e-01,8.672836025046174564e-05,1.491059949081385838e-04
3.629999999999999893e+00,1.000024524572418860e+00,1.242485265385376639e-03,-1.647030352190823879e-03,1.065620261557010621e-03,2.061856951550210832e-05,-7.958687362362785301e-06,-8.160696894123417033e-01,-9.572122340484688907e-01,1.411425446361271874e-01,8.694121441304391272e-05,1.492234602455955184e-04
3.640000000000000124e+00,1.000020567050763587e+00,1.319734476540491237e-03,-1.633907357153492959e-03,1.149387240812077288e-03,1.957132784534791140e-05,-8.852682954651493446e-06,-8.161969748315818229e-01,-9.590226652976782118e-01,1.428256904660963611e-01,8.717542774994308256e-05,1.493905315790300392e-04
3.649999999999999911e+00,1.000014583085999220e+00,1.387865730577168485e-03,-1.607949732403986644e-03,1.233630700064732629e-03,1.847455932252194905e-05,-9.642731153915923674e-06,-8.163258043516510298e-01,-9.596111806668556898e-01,1.432853763152046600e-01,8.742667195307689319e-05,1.496115956500787547e-04
3.660000000000000142e+00,1.000006502903092676e+00,1.445202127385658043e-03,-1.571426878532071426e-03,1.317944390561831287e-03,1.732975361595893326e-05,-1.033270010005004622e-05,-8.164555888872504497e-01,-9.589665320977931451e-01,1.425109432105427232e-01,8.768976068524204372e-05,1.498881533528173549e-04
3.669999999999999929e+00,9.999963949594811163e-01,1.490206447545630759e-03,-1.526678522110605030e-03,1.401920877700081744e-03,1.613810984919678964e-05,-1.092858447208657298e-05,-8.165857126087491258e-01,-9.570806063916101891e-01,1.404948937828610911e-01,8.795923491258584627e-05,1.502188617454880415e-04
3.680000000000000160e+00,9.999844655293427254e-01,1.521531133231576174e-03,-1.475978696788431827e-03,1.485152124526843481e-03,1.490044881858730252e-05,-1.143815852063138462e-05,-8.167156022947384963e-01,-9.539492337684314371e-01,1.372336314736929685e-01,8.822999667101997818e-05,1.505998825275245423e-04
3.689999999999999947e+00,9.999710445191370978e-01,1.538063087193108957e-03,-1.421417079890659532e-03,1.567229691955838826e-03,1.361718248517060401e-05,-1.187063993240842141e-05,-8.168447928633847388e-01,-9.495755837982540193e-01,1.327307909348693082e-01,8.849791099595146230e-05,1.510254930896515191e-04
3.700000000000000178e+00,9.999565588078027645e-01,1.538960652515653513e-03,-1.364804459329541260e-03,1.647744666165386340e-03,1.228837102467000717e-05,-1.223638363055317644e-05,-8.169729803478956720e-01,-9.439762358960608335e-01,1.270032555481651337e-01,8.876029514256779916e-05,1.514888890403742749e-04
3.709999999999999964e+00,9.999414960101995486e-01,1.523680748378591649e-03,-1.307606276297838127e-03,1.726287485292532032e-03,1.091388837131083576e-05,-1.254661051227386300e-05,-8.171000547278886028e-01,-9.371894271408865995e-01,1.200893724129979551e-01,8.901622421945741624e-05,1.519830798060173294e-04
3.720000000000000195e+00,9.999263628719397001e-01,1.491995099723342514e-03,-1.250905486972675798e-03,1.802447884227260195e-03,9.493702865389159931e-06,-1.281316249807989522e-05,-8.172261072974181806e-01,-9.292843388450811037e-01,1.120582315476629370e-01,8.926660291275185068e-05,1.525017552925778119e-04
3.729999999999999982e+00,9.999116433120053271e-01,1.443995631375947618e-03,-1.195393687880030604e-03,1.875815198999393864e-03,8.028262441026799579e-06,-1.304826532197602162e-05,-8.173514104697399141e-01,-9.203697784996918152e-01,1.030183680299519566e-01,8.951398260643075974e-05,1.530399898419521065e-04
3.740000000000000213e+00,9.998977612773972679e-01,1.380090139174711952e-03,-1.141387696490188874e-03,1.945979265086765714e-03,6.518956571622905361e-06,-1.326427648239296169e-05,-8.174763717320542300e-01,-9.106004214484705317e-01,9.312404971641632945e-02,8.976213860013576172e-05,1.535946592732262417e-04
3.750000000000000000e+00,9.998850529881121441e-01,1.300990040833185273e-03,-1.088867589474434199e-03,2.012532105626474183e-03,4.968612819090255783e-06,-1.347339845179509546e-05,-8.176014673329229376e-01,-9.001789894888966304e-01,8.257752215597367884e-02,9.001545830770967926e-05,1.541644839158085034e-04
3.760000000000000231e+00,9.998737518706937166e-01,1.207692175358164631e-03,-1.037531508087151952e-03,2.075070539564633464e-03,3.381976691352356197e-06,-1.368734572671779719e-05,-8.177271645766930330e-01,-8.893533357599811007e-01,7.162617118328802601e-02,9.027822231492412496e-05,1.547496738854015064e-04
3.770000000000000018e+00,9.998639876676896909e-01,1.101456244455518117e-03,-9.868622357047294145e-04,2.133199754104430062e-03,1.766121008177399714e-06,-1.391696637327393448e-05,-8.178538436979249093e-01,-8.784082415351694983e-01,6.055439783724462371e-02,9.055388017718940508e-05,1.553512317924443664e-04
3.780000000000000249e+00,9.998557991353200780e-01,9.837787260594560868e-04,-9.362005293839824934e-04,2.186537791090645364e-03,1.307353257410834722e-07,-1.417183147202302174e-05,-8.179817307463532750e-01,-8.676526123901939780e-01,4.967088164384066834e-02,9.084442753682306913e-05,1.559700443838352157e-04
3.790000000000000036e+00,9.998491577310005818e-01,8.563632212012710181e-04,-8.848203633978519870e-04,2.234720804759723640e-03,-1.511743729289455706e-06,-1.445981645559303583e-05,-8.181108515574744278e-01,-8.574034890824875355e-01,3.929263752501311463e-02,9.114997883363159809e-05,1.566059480104797785e-04
3.800000000000000266e+00,9.998439980747124700e-01,7.210865440867771656e-04,-8.320015688407526779e-04,2.277408869091948444e-03,-3.146185837196574560e-06,-1.478670469850460306e-05,-8.182410138753848372e-01,-8.479687165840816832e-01,2.972770270869689452e-02,9.146860202396483129e-05,1.572569673820023439e-04
3.810000000000000053e+00,9.998402500106038371e-01,5.799596911636113782e-04,-7.770958070523698111e-04,2.314292054771014025e-03,-4.755012046594913667e-06,-1.515584498755252345e-05,-8.183718205086286668e-01,-8.396301831079446831e-01,2.125836259931599553e-02,9.179644275223950713e-05,1.579188969937916909e-04
3.820000000000000284e+00,9.998378669524855544e-01,4.350832381441068733e-04,-7.195823872315582027e-04,2.345096463048098202e-03,-6.318622782924343130e-06,-1.556789104371433620e-05,-8.185027117308735223e-01,-8.326292803996959702e-01,1.412656866882249125e-02,9.212812187555430895e-05,1.585853260810399235e-04
3.830000000000000071e+00,9.998368458846286222e-01,2.885976355429100489e-04,-6.591111232790638087e-04,2.369589897709821914e-03,-7.815984986979326537e-06,-1.602064440987934898e-05,-8.186330307643429061e-01,-8.271557499940014324e-01,8.522719229658566251e-03,9.245734941515620486e-05,1.592481172247861565e-04
3.839999999999999858e+00,9.998372357861514681e-01,1.426300563367992747e-04,-5.955302091520328633e-04,2.387586874976497207e-03,-9.225342279793809794e-06,-1.650901353827774508e-05,-8.187621028112029853e-01,-8.233405084575170507e-01,4.578405646314018598e-03,9.277766649311221551e-05,1.598982569970264223e-04
3.850000000000000089e+00,9.998391331212946875e-01,-7.594471157662919713e-07,-5.288979567787302060e-04,2.398952710501544086e-03,-1.052500320738572050e-05,-1.702509348094756551e-05,-8.188893162390413760e-01,-8.212525255277485225e-01,2.363209288707123108e-03,9.308320931257075116e-05,1.605269245379403742e-04
3.859999999999999876e+00,9.998426650913405656e-01,-1.396290273699868118e-04,-4.594781626525941735e-04,2.403606477521422549e-03,-1.169415747767942419e-05,-1.755836335401949377e-05,-8.190141944216250414e-01,-8.208994590438200012e-01,1.885264622195009050e-03,9.336938793714663306e-05,1.611265851066967514e-04
3.870000000000000107e+00,9.998479632624437397e-01,-2.721998593751347346e-04,-3.877198228578962610e-04,2.401522695086062177e-03,-1.271366868384013972e-05,-1.809599314904813399e-05,-8.191364483436440747e-01,-8.222315609659072155e-01,3.095112622263141745e-03,9.363338709169204989e-05,1.616919162812369137e-04
3.879999999999999893e+00,9.998551316838670822e-01,-3.968918078676933340e-04,-3.142228710381730818e-04,2.392731674917992525e-03,-1.356679421527053231e-05,-1.862324730279003664e-05,-8.192560031037403601e-01,-8.251483234357110952e-01,5.892320331970769820e-03,9.387442375509049547e-05,1.622204118036929543e-04
3.890000000000000124e+00,9.998642144770171214e-01,-5.123482351755019376e-04,-2.396925291808160643e-04,2.377318525174130105e-03,-1.423978870843352473e-05,-1.912396914820077443e-05,-8.193729954101395263e-01,-8.295073502808956167e-01,1.013435487075606267e-02,9.409373260352101487e-05,1.627125720031763478e-04
3.899999999999999911e+00,9.998751679867163844e-01,-6.174496898896656349e-04,-1.648856819015628893e-04,2.355420875398300719e-03,-1.472235617628162503e-05,-1.958112738004120839e-05,-8.194877434535978722e-01,-8.351349266131753435e-01,1.564718315957746783e-02,9.429428998572194720e-05,1.631716658916371188e-04
3.910000000000000142e+00,9.998878419320793576e-01,-7.113176151930080196e-04,-9.055334269393285410e-05,2.327225446267661320e-03,-1.500792735510712440e-05,-1.997740269314800108e-05,-8.196006945155366319e-01,-8.418376582890476634e-01,2.223696377351100720e-02,9.448032425260106406e-05,1.636031227620904360e-04
3.919999999999999929e+00,9.999019726796825047e-01,-7.933102731725426163e-04,-1.738370299050803950e-05,2.292963638133409688e-03,-1.509375201108205536e-05,-2.029578994219561789e-05,-8.197123587143940737e-01,-8.494143649056243861e-01,2.970200619123034708e-02,9.465668934891707017e-05,1.640136669101011080e-04
3.930000000000000160e+00,9.999171899951938558e-01,-8.630136212910661598e-04,5.404961948744707508e-05,2.252906352257148196e-03,-1.498080985023222821e-05,-2.052018907698624221e-05,-8.198232389328350411e-01,-8.576671989720686673e-01,3.784396003923360535e-02,9.482819511191872169e-05,1.644103391296170003e-04
3.939999999999999947e+00,9.999330366948526727e-01,-9.202298670981148279e-04,1.233297242404854117e-04,2.207358286961883052e-03,-1.467355696040303621e-05,-2.063595746954836665e-05,-8.199337669502010373e-01,-8.664108347761851903e-01,4.647706782598413217e-02,9.499898911651490411e-05,1.647995503946120266e-04
3.950000000000000178e+00,9.999489988289946840e-01,-9.649659652639991847e-04,1.902251007779216818e-04,2.156651966911582799e-03,-1.417953603131736152e-05,-2.063039772446315982e-05,-8.200442541741611580e-01,-8.754786278731399030e-01,5.543437369897875194e-02,9.517207121771312619e-05,1.651862903191414489e-04
3.959999999999999964e+00,9.999645426708553275e-01,-9.974235851781694789e-04,2.547018307142478511e-04,2.101141766921211813e-03,-1.350888678429052709e-05,-2.049315896315798355e-05,-8.201548624785022223e-01,-8.847249511025971902e-01,6.457008862409498173e-02,9.534899607643777147e-05,1.655735739187758071e-04
3.970000000000000195e+00,9.999791540553455427e-01,-1.017991261013500518e-03,3.169174572962717607e-04,2.041198181847255714e-03,-1.267379732944519337e-05,-2.021653571625134249e-05,-8.202655971129694246e-01,-8.940234533887776447e-01,7.375785627580820625e-02,9.552978621736912172e-05,1.659621651493026206e-04
3.979999999999999982e+00,9.999923755888966426e-01,-1.027238691878411313e-03,3.771960216240173537e-04,1.977202571331564910e-03,-1.168793732970788125e-05,-1.979565628213003953e-05,-8.203763201668990979e-01,-9.032616726240588756e-01,8.288535245715973609e-02,9.571304508460585852e-05,1.663505741660298298e-04
3.990000000000000213e+00,1.000003837870435897e+00,-1.025912568170443120e-03,4.359852837845202504e-04,1.909542573118144055e-03,-1.056591023911108107e-05,-1.922856072072246726e-05,-8.204867802918548447e-01,-9.123331157088707677e-01,9.184633541701589521e-02,9.589623231628332156e-05,1.667352937380073286e-04
4.000000000000000000e+00,1.000013281948822552e+00,-1.014932869852485254e-03,4.937987361598734481e-04,1.838608332721286109e-03,-9.322755343799992361e-06,-1.851617646223622501e-05,-8.205966527495290874e-01,-9.211284328554051326e-01,1.005317801058760313e-01,9.607604639085993710e-05,1.671112214347569846e-04
4.009999999999999787e+00,1.000020571551380577e+00,-9.953882741150883121e-04,5.511465539896557696e-04,1.764789642676059620e-03,-7.973522026746182706e-06,-1.766220588361932118e-05,-8.207055834783837378e-01,-9.295275263641906704e-01,1.088219428858069188e-01,9.624885451273393236e-05,1.674722071498546683e-04
4.020000000000000462e+00,1.000025694905716023e+00,-9.685290760660365903e-04,6.084609578212909348e-04,1.688474024638138239e-03,-6.532929840731373553e-06,-1.667294452208503491e-05,-8.208132315942693324e-01,-9.373942842660816233e-01,1.165810526718122769e-01,9.641111487849539743e-05,1.678116669729945443e-04
4.030000000000000249e+00,1.000028757046979688e+00,-9.357558477676605714e-04,6.660224054740037118e-04,1.610045726156818322e-03,-5.015119698926786758e-06,-1.555705061373948092e-05,-8.209193061732712460e-01,-9.445751451791604136e-01,1.236558390058891399e-01,9.655974897833063107e-05,1.681232102699325992e-04
4.040000000000000036e+00,1.000029964244106395e+00,-8.986019706913706646e-04,7.238934192942527227e-04,1.529885545373310674e-03,-3.433494546738498959e-06,-1.432528645202262877e-05,-8.210235948465680611e-01,-9.509019942134060432e-01,1.298783993668380099e-01,9.669243710379982594e-05,1.684012336307105784e-04
4.049999999999999822e+00,1.000029602571526954e+00,-8.587082573674986426e-04,7.818665694443666450e-04,1.448371345513341409e-03,-1.800642627341897765e-06,-1.299024995380224861e-05,-8.211259832583668317e-01,-9.561991230005231213e-01,1.350731397421563174e-01,9.680782485636238227e-05,1.686414412296333154e-04
4.060000000000000497e+00,1.000028012751623452e+00,-8.177882359133308195e-04,8.394321427285339433e-04,1.365879080660565431e-03,-1.283328761011894827e-07,-1.156611119287228982e-05,-8.212264655317236262e-01,-9.602933258935123506e-01,1.390668603617887245e-01,9.690563952735939532e-05,1.688412561584584637e-04
4.070000000000000284e+00,1.000025563293215347e+00,-7.775833901867338195e-04,8.957693998235847577e-04,1.282784127812023906e-03,1.572430226401570834e-06,-1.006836392495457143e-05,-8.213251464725007667e-01,-9.630257736590187578e-01,1.417006271865180189e-01,9.698672175203575097e-05,1.690000927829782285e-04
4.080000000000000071e+00,1.000022623753060724e+00,-7.398087412518971045e-04,9.497632311064288686e-04,1.199462709333926763e-03,3.291306279281926186e-06,-8.513596712677158835e-06,-8.214222363977007335e-01,-9.642641600773484978e-01,1.428419236796477365e-01,9.705298037081720676e-05,1.691194681470165051e-04
4.089999999999999858e+00,1.000019539727440065e+00,-7.060905308219942540e-04,1.000045702605301600e-03,1.116293195044333088e-03,5.018487734130774343e-06,-6.919282644867344069e-06,-8.215180393857700603e-01,-9.639137356175823124e-01,1.423956962318122521e-01,9.710727850478515573e-05,1.692029421731522376e-04
4.099999999999999645e+00,1.000016610976421028e+00,-6.778992261087735593e-04,1.045059707288390058e-03,1.033657093348422850e-03,6.744552945869706817e-06,-5.303581409081625320e-06,-8.216129356253158988e-01,-9.619261487650709874e-01,1.403132131397550886e-01,9.715325835904999757e-05,1.692558917949504860e-04
4.110000000000000320e+00,1.000014073892712574e+00,-6.564823386098096866e-04,1.083139954373720350e-03,9.519395740910463564e-04,8.460318874976337379e-06,-3.685143288245389672e-06,-8.217073585494694132e-01,-9.583054066672346272e-01,1.365980481177651862e-01,9.719511272536870581e-05,1.692851413941376393e-04
4.120000000000000107e+00,1.000012089321528519e+00,-6.428023605369571035e-04,1.112605038398107628e-03,8.715294090853376637e-04,1.015670870361395278e-05,-2.082902193838146100e-06,-8.218017676649782555e-01,-9.531106457532262377e-01,1.313088780882479545e-01,9.723731332558926033e-05,1.692984878018943817e-04
4.129999999999999893e+00,1.000010736481991014e+00,-6.374852628566935776e-04,1.131853453685225394e-03,7.928182659696710217e-04,1.182464890271980180e-05,-5.158446717797714858e-07,-8.218966183892968402e-01,-9.464557034657848922e-01,1.245590850764879964e-01,9.728430986227022724e-05,1.693041692421015654e-04
4.139999999999999680e+00,1.000010013408574538e+00,-6.407843863033485044e-04,1.139456203915258873e-03,7.161993430956047069e-04,1.345500866035836228e-05,9.972558183668205298e-07,-8.219923306982991340e-01,-9.385056797344004664e-01,1.165133490361013463e-01,9.734021806925861398e-05,1.693103311986021708e-04
4.150000000000000355e+00,1.000009843918924446e+00,-6.525632618789473397e-04,1.134239078471996256e-03,6.420653834279159769e-04,1.503859184087594678e-05,2.438145305633006270e-06,-8.220892588267408874e-01,-9.294707871137277699e-01,1.073815282869868409e-01,9.740851899975049748e-05,1.693245374370100365e-04
4.160000000000000142e+00,1.000010090641259231e+00,-6.722991269108559648e-04,1.115348654523704280e-03,5.708061500276696322e-04,1.656618772655548552e-05,3.789435832777132028e-06,-8.221876645351224866e-01,-9.195978546863354808e-01,9.741019015121293867e-02,9.749179415308926967e-05,1.693533625573007129e-04
4.169999999999999929e+00,1.000010573138378600e+00,-6.991069467490065685e-04,1.082297530194150162e-03,5.028054811786039548e-04,1.802868182398958911e-05,5.034984240216610544e-06,-8.222876964846248526e-01,-9.091599224831059534e-01,8.687222599848104521e-02,9.759152106348258483e-05,1.694020865763423700e-04
4.179999999999999716e+00,1.000011089693516597e+00,-7.317819131882503112e-04,1.034986071434708301e-03,4.384380669656521320e-04,1.941722231195601510e-05,6.160288401083629129e-06,-8.223893780010030907e-01,-8.984444737106209722e-01,7.605509570961786758e-02,9.770795132583098234e-05,1.694744961922012294e-04
4.190000000000000391e+00,1.000011440926529716e+00,-7.688569167925045963e-04,9.736999183744283332e-04,3.780660994838051271e-04,2.072343174241255060e-05,7.152880610825808333e-06,-8.224926049763434666e-01,-8.877410017723468272e-01,6.524839679600338838e-02,9.784008773705028935e-05,1.695727852406569980e-04
4.200000000000000178e+00,1.000011453135156714e+00,-8.086705309596514029e-04,8.990844866088402174e-04,3.220359453800496641e-04,2.193964797360427525e-05,8.002694624467748144e-06,-8.225971548731779714e-01,-8.773287612639358857e-01,5.473160639075792117e-02,9.798576957562594027e-05,1.696975409022360992e-04
4.209999999999999964e+00,1.000010999148405189e+00,-8.494406395049311324e-04,8.120995454076062768e-04,2.706749729099725736e-04,2.305917365713640435e-05,8.702382298368701425e-06,-8.227027068202500404e-01,-8.674656454981196640e-01,4.476293867786963754e-02,9.814186549870680969e-05,1.698478028675509677e-04
4.219999999999999751e+00,1.000010014572246586e+00,-8.893389326561911435e-04,7.139584882831976178e-04,2.242886381837271416e-04,2.407651054958881987e-05,9.247557875959600197e-06,-8.228088716703356731e-01,-8.583791061609573614e-01,3.557023449062163972e-02,9.830456280602532099e-05,1.700211885298230641e-04
4.230000000000000426e+00,1.000008507622935250e+00,-9.265619779819041267e-04,6.060579799429555723e-04,1.831578999779126234e-04,2.498755401970641321e-05,9.636952233556476995e-06,-8.229152297499053859e-01,-8.502598483481242919e-01,2.734461859821890259e-02,9.846973086570426955e-05,1.702140853099276541e-04
4.240000000000000213e+00,1.000006561280301076e+00,-9.593953157631837604e-04,4.899041565800634672e-04,1.475369934591688303e-04,2.578972474416831110e-05,9.872465191026861498e-06,-8.230213729868555150e-01,-8.432587052988512744e-01,2.023733231199580790e-02,9.863332657180131486e-05,1.704219177471877344e-04
4.250000000000000000e+00,1.000004327223499079e+00,-9.862679193523194061e-04,3.670414263045545622e-04,1.176515549232539704e-04,2.648201885080149928e-05,9.959110540616217085e-06,-8.231269473128139946e-01,-8.374866754197978214e-01,1.435972810698377469e-02,9.879180225728014940e-05,1.706394986067394370e-04
4.259999999999999787e+00,1.000002011872350050e+00,-1.005795314529715507e-03,2.389891931551287984e-04,9.369705666570264191e-05,2.706496448080783815e-05,9.904855054237156982e-06,-8.232316908534791366e-01,-8.330176733175085335e-01,9.785982464029396866e-03,9.894247296157690117e-05,1.708614675477448941e-04
4.270000000000000462e+00,9.999998557547722378e-01,-1.016810607895932746e-03,1.071906187459425932e-04,7.583748720906225088e-05,2.754048135400320339e-05,9.720358830951475584e-06,-8.233354635637519792e-01,-8.298931955324586607e-01,6.557731968706682381e-03,9.908380147208120691e-05,1.710828073981929265e-04
4.280000000000000249e+00,9.999981082396076637e-01,-1.018383587078999439e-03,-2.702399112480450717e-05,6.420420000385452608e-05,2.791164955743949386e-05,9.418629540521579092e-06,-8.234382646850935128e-01,-8.281279003538740691e-01,4.689635668780592695e-03,9.921556660491254295e-05,1.712994085476537975e-04
4.290000000000000036e+00,9.999970002954202686e-01,-1.009828880310881206e-03,-1.624582300028102363e-04,5.889485453004874086e-05,2.818240332030016722e-05,9.014607150131317157e-06,-8.235402356574255123e-01,-8.277150835422826258e-01,4.174847884857066718e-03,9.933889235291538640e-05,1.715086302518376016e-04
4.299999999999999822e+00,9.999967182593456627e-01,-9.907048490711365535e-04,-2.980556774953728775e-04,5.997238685990182767e-05,2.835717377491567067e-05,8.524698446875581732e-06,-8.236416477636299138e-01,-8.286311909264747477e-01,4.989543162844888545e-03,9.945613144004719186e-05,1.717097892730556907e-04
4.310000000000000497e+00,9.999973815640802455e-01,-9.608053802523792942e-04,-4.328929489760476880e-04,6.746396997654660751e-05,2.844051051793718160e-05,7.966282030721465925e-06,-8.237428755980634731e-01,-8.308388018894872218e-01,7.095926291423772930e-03,9.957061433376446615e-05,1.719044971733030280e-04
4.320000000000000284e+00,9.999990269667986542e-01,-9.201469945834312878e-04,-5.661625726305470835e-04,8.135995397948104135e-05,2.843671434775765365e-05,7.357204468814739980e-06,-8.238443591695637780e-01,-8.342878789902588021e-01,1.044351982069497906e-02,9.968629133457917633e-05,1.720967726386302132e-04
4.330000000000000071e+00,1.000001601098214454e+00,-8.689536658456832770e-04,-6.971490941602601988e-04,1.016128085444320387e-04,2.834951247866082202e-05,6.715287071452755314e-06,-8.239465588281966735e-01,-8.389154356772832166e-01,1.496887684908651713e-02,9.980730855651809275e-05,1.722928767715625753e-04
4.339999999999999858e+00,1.000004962197169611e+00,-8.076414514982863503e-04,-8.252019502280602071e-04,1.281361203903241418e-04,2.818180295866912219e-05,6.057860465702603774e-06,-8.240499080585832470e-01,-8.446440618654031951e-01,2.059415380681996199e-02,9.993756657983137988e-05,1.725008560056195961e-04
4.350000000000000533e+00,1.000008890840820230e+00,-7.368045067771908244e-04,-9.497084554297673120e-04,1.608037233745504438e-04,2.793548759626062519e-05,5.401341092783234262e-06,-8.241547694152717707e-01,-8.513799218143291991e-01,2.722515239905740417e-02,1.000803123222774465e-04,1.727298238183294643e-04
4.360000000000000320e+00,1.000013108456674349e+00,-6.572033619541664843e-04,-1.070069796756155074e-03,1.994490555940967979e-04,2.761140347813777218e-05,4.760860303135644826e-06,-8.242613984809248340e-01,-8.590108826000217856e-01,3.474948411909694473e-02,1.002378101962298580e-04,1.729890601087635815e-04
4.370000000000000107e+00,1.000017301535497172e+00,-5.697555806246025652e-04,-1.185682311197107548e-03,2.438648452458492188e-04,2.720935339411758853e-05,4.149953259955941939e-06,-8.243699197717829774e-01,-8.674053539409435354e-01,4.303543416916055103e-02,1.004111286414196582e-04,1.732870457498147942e-04
4.379999999999999893e+00,1.000021148854291830e+00,-4.755281887755861102e-04,-1.295925612944579712e-03,2.938032250478706171e-04,2.672822642752153047e-05,3.580311745802748357e-06,-8.244803171131691588e-01,-8.764122527672838503e-01,5.193193565411473311e-02,1.006000639630677719e-04,1.736305700488216530e-04
4.389999999999999680e+00,1.000024348734961155e+00,-3.757306660046759515e-04,-1.400158395951885950e-03,3.489763648744378748e-04,2.616619265425278694e-05,3.061602446074122819e-06,-8.245924393038253086e-01,-8.858622932179514020e-01,6.126985391412604481e-02,1.008032067124424821e-04,1.740240444429996813e-04
4.400000000000000355e+00,1.000026643437339269e+00,-2.717068971514424681e-04,-1.497722009194040436e-03,4.090576957054572701e-04,2.552095099458999148e-05,2.601350452673013028e-06,-8.247060200627435167e-01,-8.955705911339284508e-01,7.086457107118496190e-02,1.010181385129489006e-04,1.744691257277164453e-04
4.410000000000000142e+00,1.000027838205485908e+00,-1.649243406814186448e-04,-1.587951221707182116e-03,4.736837770165165835e-04,2.479000703637597287e-05,2.204886527620144367e-06,-8.248207095087491947e-01,-9.053403996375665175e-01,8.051969012881733667e-02,1.012417312802383381e-04,1.749647007969201695e-04
4.419999999999999929e+00,1.000027813201675553e+00,-5.695879193453371017e-05,-1.670190999078438251e-03,5.424568360772629490e-04,2.397095793379702613e-05,1.875355848290543742e-06,-8.249361129834106299e-01,-9.149676819781110693e-01,9.003156899470046715e-02,1.014705082625765058e-04,1.755072219253861476e-04
4.429999999999999716e+00,1.000026527482045235e+00,5.052651554780065492e-05,-1.743817644341086933e-03,6.149479824992180703e-04,2.306176383790460748e-05,1.613785229607691087e-06,-8.250518321205722039e-01,-9.242461856328632042e-01,9.919435351229097253e-02,1.017010190974446484e-04,1.760913193669111365e-04
4.440000000000000391e+00,1.000024015168630154e+00,1.558081680555256415e-04,-1.808262357164353148e-03,6.907010754021244850e-04,2.206098911361784954e-05,1.419204881615830778e-06,-8.251675028606418882e-01,-9.329726999689514910e-01,1.078051971083095750e-01,1.019301804260271815e-04,1.767105693162296376e-04
4.450000000000000178e+00,1.000020374915011612e+00,2.571362038183599616e-04,-1.863035167875939360e-03,7.692371939270655759e-04,2.096800120269664029e-05,1.288819419434024003e-06,-8.252828256771086446e-01,-9.409522420635301199e-01,1.156694163864214336e-01,1.021555399026868215e-04,1.773582704887033401e-04
4.459999999999999964e+00,1.000015754513907673e+00,3.527734113509278400e-04,-1.907747313284004860e-03,8.500596345620340093e-04,1.978311984629320866e-05,1.218221077426441439e-06,-8.253975845602361527e-01,-9.480030005727975162e-01,1.226054160125613773e-01,1.023754338419218955e-04,1.780280873402428909e-04
4.469999999999999751e+00,1.000010332950523217e+00,4.410389093525816668e-04,-1.942130409144285320e-03,9.326593311655776699e-04,1.850771406793216500e-05,1.201636074805875250e-06,-8.255116530818212839e-01,-9.539609529800843202e-01,1.284492998982630363e-01,1.025890252802465815e-04,1.787144517206851191e-04
4.480000000000000426e+00,1.000004302311392257e+00,5.203540688725287727e-04,-1.966051173982543560e-03,1.016520566575617726e-03,1.714424856498530651e-05,1.232193195930049608e-06,-8.256249878333745684e-01,-9.586841345068938258e-01,1.330591466735192574e-01,1.027962270880875342e-04,1.794126706560206230e-04
4.490000000000000213e+00,9.999978517197918304e-01,5.892884640969109529e-04,-1.979520885517513287e-03,1.101126819943087183e-03,1.569628479659074309e-05,1.302202340492250675e-06,-8.257376113427363773e-01,-9.620565589050471544e-01,1.363189475623107216e-01,1.029975309162457845e-04,1.801187538315041081e-04
4.500000000000000000e+00,9.999911549475435368e-01,6.466033775750003884e-04,-1.982699124221480851e-03,1.185966573814907152e-03,1.416844497319762394e-05,1.403430500042822679e-06,-8.258495879298630715e-01,-9.639917640576481928e-01,1.381421761277851212e-01,1.031937746183466114e-04,1.808290353719765875e-04
4.509999999999999787e+00,9.999843626525074525e-01,6.912904468484667607e-04,-1.975891630091962566e-03,1.270538892302312426e-03,1.256634923945515301e-05,1.527363615123226165e-06,-8.259609966683638671e-01,-9.644358868874253199e-01,1.384748902190614250e-01,1.033858867297778755e-04,1.815397067548296661e-04
4.520000000000000462e+00,9.999775994339441532e-01,7.226033075435732292e-04,-1.959542267578563788e-03,1.354358579129267496e-03,1.089653747933019959e-05,1.665445104139619513e-06,-8.260719056215580780e-01,-9.633700880819003887e-01,1.372981824603422829e-01,1.035746462073971168e-04,1.822463914695759968e-04
4.530000000000000249e+00,9.999709652020222217e-01,7.400805311034763584e-04,-1.934219205686474189e-03,1.436960734051587456e-03,9.166387246191744253e-06,1.809285283653186558e-06,-8.261823508991378295e-01,-9.608120840737703894e-01,1.346297331746325876e-01,1.037604896835427884e-04,1.829438749763045990e-04
4.540000000000000036e+00,9.999645398175074362e-01,7.435587295598582299e-04,-1.900595549681588156e-03,1.517904549023086583e-03,7.384038263319356345e-06,1.950839909396291410e-06,-8.262923230067491520e-01,-9.568165357836895257e-01,1.305242127769403182e-01,1.039433885351141745e-04,1.836260610137419036e-04
4.549999999999999822e+00,9.999583896315797915e-01,7.331753524645095912e-04,-1.859424879914180293e-03,1.596776221050094733e-03,5.558331780514256024e-06,2.082559979981420612e-06,-8.264017616568936075e-01,-9.514741085561745360e-01,1.250723468992809284e-01,1.041228060969058631e-04,1.842861692336050794e-04
4.560000000000000497e+00,9.999525744644376379e-01,7.093613726805801222e-04,-1.811512501874220716e-03,1.673190904861602928e-03,3.698769973980248659e-06,2.197518061149111581e-06,-8.265105588959128502e-01,-9.449091480651911068e-01,1.183985891692782982e-01,1.042977333222120442e-04,1.849171340957411758e-04
4.570000000000000284e+00,9.999471536896265000e-01,6.728246835692635111e-04,-1.757683676358943580e-03,1.746793681910580693e-03,1.815496847679354221e-06,2.289518146457498828e-06,-8.266185692670930951e-01,-9.372760812473328595e-01,1.106575119802397922e-01,1.044667908012442164e-04,1.855121242080315369e-04
4.580000000000000071e+00,9.999421903958023439e-01,6.245255457114759143e-04,-1.698750609891801731e-03,1.817259578439195953e-03,-8.070183995568346672e-08,2.353196182469333011e-06,-8.267256249114711686e-01,-9.287548042863348341e-01,1.020291793748636933e-01,1.046283775192595076e-04,1.860650829708099252e-04
4.589999999999999858e+00,9.999377530159402339e-01,5.656457715240035752e-04,-1.635480432574913743e-03,1.884292719610863604e-03,-1.978385759156050247e-06,2.384116909586497895e-06,-8.268315530871103158e-01,-9.195454174043645734e-01,9.271386431725425759e-02,1.047808427923209001e-04,1.865711969832872796e-04
4.600000000000000533e+00,9.999339142729761765e-01,4.975534870160755506e-04,-1.568566650527733648e-03,1.947624754447166862e-03,-3.865443365105294612e-06,2.378869993734574177e-06,-8.269361935820500609e-01,-9.098626804241130017e-01,8.292648684206295473e-02,1.049226576243131011e-04,1.870272234139047640e-04
4.610000000000000320e+00,9.999307477181564874e-01,4.217652591989531517e-04,-1.498606531474681956e-03,2.007012723647050127e-03,-5.729082335774426871e-06,2.335165178376739711e-06,-8.270394138619183710e-01,-8.999304902816562812e-01,7.289107641973789631e-02,1.050525649085262713e-04,1.874316428003286461e-04
4.620000000000000107e+00,9.999283224728127140e-01,3.399071588520016177e-04,-1.426086513250539962e-03,2.062236566585789414e-03,-7.555838570481238892e-06,2.251923085794863955e-06,-8.271411204263894312e-01,-8.899765452681199784e-01,6.283542484173056109e-02,1.051696935559866849e-04,1.877846398843363573e-04
4.629999999999999893e+00,9.999266969863075394e-01,2.536760053753087476e-04,-1.351377030171785169e-03,2.113096473543960626e-03,-9.331614515620373680e-06,2.129355969383630691e-06,-8.272412656044318968e-01,-8.802272056099440523e-01,5.298594000551212074e-02,1.052736285087890061e-04,1.880879441038540989e-04
4.639999999999999680e+00,9.999259126809186826e-01,1.648016925822579927e-04,-1.274737211404406963e-03,2.159410284582436237e-03,-1.104175574310691924e-05,1.969031559904693379e-06,-8.273398497366879489e-01,-8.709024405440048966e-01,4.356259080731689215e-02,1.053644353056047434e-04,1.883445783699144727e-04
4.650000000000000355e+00,9.999259882850417558e-01,7.501119546313901880e-05,-1.196328849550758926e-03,2.201011118844005063e-03,-1.267117200900639628e-05,1.773913238911691022e-06,-8.274369192448305377e-01,-8.622107161510755846e-01,3.477379690624507469e-02,1.054426432209219577e-04,1.885585683276680413e-04
4.660000000000000142e+00,9.999269154979421037e-01,-1.400534293267133530e-05,-1.116238022813166369e-03,2.237745389852911857e-03,-1.420450578752161987e-05,1.548370882183307999e-06,-8.275325613979078732e-01,-8.543437501557873404e-01,2.681118875787945333e-02,1.055091942946251299e-04,1.887346560880409641e-04
4.669999999999999929e+00,9.999286564298744961e-01,-1.006261366878184889e-04,-1.034501931532016842e-03,2.269471326709142280e-03,-1.562634782380468654e-05,1.298158391677545319e-06,-8.276268966599331645e-01,-8.474712282012880626e-01,1.984433154135490859e-02,1.055653667599392961e-04,1.888780461105632469e-04
4.679999999999999716e+00,9.999311430637825016e-01,-1.833265942491749188e-04,-9.511379979941565104e-04,2.296058081323116336e-03,-1.692149584415354364e-05,1.030355642406714242e-06,-8.277200694132520464e-01,-8.417357916969401277e-01,1.401572228368810555e-02,1.056126809862457374e-04,1.889941914485770980e-04
4.690000000000000391e+00,9.999342788159747419e-01,-2.607051435590475893e-04,-8.661721421884084138e-04,2.317385461290050793e-03,-1.807524940767095718e-05,7.532738562010625198e-07,-8.278122377039467406e-01,-8.372487952173472969e-01,9.436557513400530353e-03,1.056527949615222262e-04,1.890886110553768873e-04
4.700000000000000178e+00,9.999379421394978262e-01,-3.315057221538819459e-04,-7.796633882346315015e-04,2.333344289511521744e-03,-1.907373113079636944e-05,4.763240344681669569e-07,-8.279035625522274122e-01,-8.340874139355135553e-01,6.183851383286170789e-03,1.056873954250851788e-04,1.891667177584821502e-04
4.709999999999999964e+00,9.999419920047326604e-01,-3.946366769600179029e-04,-6.917225201734423807e-04,2.343837357430517566e-03,-1.990422228753952865e-05,2.098480746941771876e-07,-8.279941973674245226e-01,-8.322936060001879799e-01,4.299408632763430417e-03,1.057180905612947980e-04,1.892336347155687548e-04
4.719999999999999751e+00,9.999462749884397983e-01,-4.491859620056292400e-04,-6.025232911139381765e-04,2.348780910190521442e-03,-2.055549919819038570e-05,-3.508813098370288923e-08,-8.280842781015298470e-01,-8.318751950939043960e-01,3.790916992374583627e-03,1.057463107320720991e-04,1.892939862397913231e-04
4.730000000000000426e+00,9.999506335900377740e-01,-4.944327148764412995e-04,-5.123055738667578332e-04,2.348106579842605332e-03,-2.101815598057495387e-05,-2.469404696374499641e-07,-8.281739149049383020e-01,-8.328089821056327002e-01,4.635067200694398259e-03,1.057732245983053455e-04,1.893516647311077605e-04
4.740000000000000213e+00,9.999549152704996224e-01,-5.298554802089400781e-04,-4.213707040121971847e-04,2.341763666944974252e-03,-2.128489924756869330e-05,-4.139715500463453596e-07,-8.282631861228566539e-01,-8.350454112221454839e-01,6.782225099288871628e-03,1.057996784334051929e-04,1.894095946906038108e-04
4.750000000000000000e+00,9.999589815892135913e-01,-5.551374676396747402e-04,-3.300700109702070181e-04,2.329721661086263298e-03,-2.135080124215961642e-05,-5.245734141383234858e-07,-8.283521354064556919e-01,-8.385140093230747382e-01,1.016187391661904117e-02,1.058261657379006709e-04,1.894695316972949684e-04
4.759999999999999787e+00,9.999627167249128812e-01,-5.701692327018207393e-04,-2.387880981583894347e-04,2.311972886294790842e-03,-2.121349967329439078e-05,-5.676236035681832857e-07,-8.284407724658106043e-01,-8.431286758390724723e-01,1.468790337326183852e-02,1.058528320200161727e-04,1.895319433389275332e-04
4.770000000000000462e+00,9.999660346398835387e-01,-5.750490346831540296e-04,-1.479227974283209778e-04,2.288535157156646599e-03,-2.087333501054022857e-05,-5.328659813082627774e-07,-8.285290775774433181e-01,-8.487919667127733492e-01,2.026288913533004152e-02,1.058795158902945343e-04,1.895960167317412015e-04
4.780000000000000249e+00,9.999688842062860461e-01,-5.700808788359176035e-04,-5.786389502078481944e-05,2.259454335003426625e-03,-2.033341896540199345e-05,-4.113028301439575168e-07,-8.286170094504307082e-01,-8.553977774347254481e-01,2.678076798429471217e-02,1.059058230155774115e-04,1.896598226374113239e-04
4.790000000000000036e+00,9.999712517673471357e-01,-5.557699515412468493e-04,3.102726575055865705e-05,2.224806680159552123e-03,-1.959963101129432307e-05,-1.955799283676196166e-07,-8.287045155595532675e-01,-8.628322206215670587e-01,3.412770506201382587e-02,1.059312248954649618e-04,1.897206417047492266e-04
4.799999999999999822e+00,9.999731608415406425e-01,-5.328148866015919999e-04,1.184353239249679308e-04,2.184700905572905215e-03,-1.868054274046441858e-05,1.196575760283289332e-07,-8.287915436820446624e-01,-8.709729148544531618e-01,4.218137117240847861e-02,1.059551708389492675e-04,1.897754289188480215e-04
4.810000000000000497e+00,9.999746689625522711e-01,-5.020961372100264880e-04,2.041038324891454299e-04,2.139279848978084455e-03,-1.758727235424801340e-05,5.374627478468929836e-07,-8.288780532073386498e-01,-8.796872505108376261e-01,5.080919730349898328e-02,1.059771996959534229e-04,1.898213641926549400e-04
4.820000000000000284e+00,9.999758619390248793e-01,-4.646597257052060767e-04,2.878421579337586949e-04,2.088721694927866534e-03,-1.633327348892205501e-05,1.058361767971866982e-06,-8.289640248557734736e-01,-8.888303957922135679e-01,5.986637093644010116e-02,1.059970381619971305e-04,1.898564161684213047e-04
4.830000000000000071e+00,9.999768460718604368e-01,-4.216958177895280789e-04,3.695253411252830741e-04,2.033240694398703863e-03,-1.493406391001188349e-05,1.680226831025302618e-06,-8.290494677167231652e-01,-8.982438170543367573e-01,6.919434933761356432e-02,1.060146746947710861e-04,1.898798372037546756e-04
4.839999999999999858e+00,9.999777390485027340e-01,-3.745118939989274648e-04,4.490864217134936777e-04,1.973087347866693889e-03,-1.340690053248017635e-05,2.398261805334378769e-06,-8.291344229290719126e-01,-9.077549286825435937e-01,7.862050575347165338e-02,1.060304016971315444e-04,1.898925123580141872e-04
4.850000000000000533e+00,9.999786603243669969e-01,-3.245007114055549350e-04,5.265013199774551964e-04,1.908548037096253298e-03,-1.177040801255711289e-05,3.205107313378276634e-06,-8.292189637866976826e-01,-9.171782202825725649e-01,8.795925649587489625e-02,1.060448228692448329e-04,1.898971034366425670e-04
4.860000000000000320e+00,9.999797217999156773e-01,-2.731036910227541722e-04,6.017670193563467258e-04,1.839944110366253504e-03,-1.004416909583139135e-05,4.091062450997924714e-06,-8.293031924748111017e-01,-9.263179180518206213e-01,9.701472557700946409e-02,1.060588267363315817e-04,1.898979579366688597e-04
4.870000000000000107e+00,9.999810195214922093e-01,-2.217707648902938295e-04,6.748744540619246732e-04,1.767630444147086583e-03,-8.248286207365000813e-06,5.044410703791777500e-06,-8.293872339688781459e-01,-9.349720046752245661e-01,1.055847707063464203e-01,1.060735307248563140e-04,1.899007873085167830e-04
4.879999999999999893e+00,9.999826269968963288e-01,-1.719180260710691753e-04,7.457781149097971731e-04,1.691993519837789711e-03,-6.402925494148786077e-06,6.051828918239234603e-06,-8.294712278327602828e-01,-9.429373003972858491e-01,1.134660725645256218e-01,1.060902024779694587e-04,1.899121535802184013e-04
4.889999999999999680e+00,9.999845905475647223e-01,-1.248847270915246215e-04,8.143648688519203533e-04,1.613449065639713806e-03,-4.527856551199038267e-06,7.098851512677598612e-06,-8.295553187433988285e-01,-9.500153040563228402e-01,1.204599853129240256e-01,1.061101663542629239e-04,1.899388322770256821e-04
4.900000000000000355e+00,9.999869269385970316e-01,-8.189127412256816993e-05,8.804247728361957407e-04,1.532439319890367040e-03,-2.642003076416123578e-06,8.170358271008517427e-06,-8.296396465748691051e-01,-9.560185681611693687e-01,1.263789215863002913e-01,1.061347034341305354e-04,1.899871378039375003e-04
4.910000000000000142e+00,9.999896233503446918e-01,-4.399988492890587281e-05,9.436266970554624310e-04,1.449429972726128286e-03,-7.630212844046695256e-07,9.251053471271061259e-06,-8.297243368294160426e-01,-9.607774685281985638e-01,1.310531316987825212e-01,1.061649531581557106e-04,1.900623019097658073e-04
4.919999999999999929e+00,9.999926395885341268e-01,-1.207953729519628422e-05,1.003501331870276228e-03,1.364906838101373606e-03,1.093076382730211271e-06,1.032590675312079191e-05,-8.298094921348029285e-01,-9.641472567220101819e-01,1.343377645872071979e-01,1.062018241896070335e-04,1.901679858384852650e-04
4.929999999999999716e+00,9.999959122773917075e-01,1.322326093779260532e-05,1.059433647428255137e-03,1.279372299130184789e-03,2.912235252691791520e-06,1.138053160113668771e-05,-8.298951854468463729e-01,-9.660152096736345229e-01,1.361200242267882055e-01,1.062459213696269800e-04,1.903059842081056274e-04
4.940000000000000391e+00,9.999993606445014560e-01,3.150650602333801797e-05,1.110666150506330009e-03,1.193341558339030065e-03,4.682595138080957511e-06,1.240148485775647009e-05,-8.299814554998696803e-01,-9.663075187401632959e-01,1.363260632402936434e-01,1.062974946988530647e-04,1.904761478372929417e-04
4.950000000000000178e+00,1.000002893392037073e+00,4.262639831222164700e-05,1.156313411924811494e-03,1.107338713095994175e-03,6.394638237463397586e-06,1.337647930923925967e-05,-8.300683049188083418e-01,-9.649953418663350657e-01,1.349270369475266962e-01,1.063564150068905162e-04,1.906765193528947577e-04
4.959999999999999964e+00,1.000006416064863846e+00,4.670190209475377400e-05,1.195387408419445411e-03,1.021892667667844779e-03,8.041241366436289417e-06,1.429451006705381739e-05,-8.301557012273731440e-01,-9.620992613647229019e-01,1.319435601373497302e-01,1.064221792006423269e-04,1.909036454583734610e-04
4.969999999999999751e+00,1.000009838283757890e+00,4.410979289293165742e-05,1.226832326793325873e-03,9.375328891597769837e-04,9.617631124285167058e-06,1.514590322084427283e-05,-8.302435807518796507e-01,-9.576913334162735492e-01,1.274477526643938707e-01,1.064939456307370432e-04,1.911530081604162490e-04
4.980000000000000426e+00,1.000013080223495443e+00,3.547033717520009093e-05,1.249566699698039440e-03,8.547850163938374010e-04,1.112124629274615908e-05,1.592230128068655026e-05,-8.303318551379428314e-01,-9.518940429621769450e-01,1.215621878242341691e-01,1.065705972708337341e-04,1.914195070036317503e-04
4.990000000000000213e+00,1.000016077789197100e+00,2.162430728487576892e-05,1.262530150820733279e-03,7.741663389707318689e-04,1.255151709320890636e-05,1.661660374019906786e-05,-8.304204199017083399e-01,-9.448757976523819435e-01,1.144553777506735620e-01,1.066508273618468840e-04,1.916979259040108019e-04
5.000000000000000000e+00,1.000018786079722943e+00,3.602568467821096900e-06,1.264731672946001282e-03,6.961811776473369800e-04,1.390957536603618566e-05,1.722288247474623057e-05,-8.305091641747385234e-01,-9.368430579924833523e-01,1.063338938177448012e-01,1.067332393944516730e-04,1.919833297820972007e-04
5.009999999999999787e+00,1.000021180913429619e+00,-1.741008792300202345e-05,1.255296274795696110e-03,6.213162150893716731e-04,1.519791288646425892e-05,1.773629074620594422e-05,-8.305979806289940370e-01,-9.280297130751569146e-01,9.743173244616286366e-02,1.068164513474633798e-04,1.922713544622034476e-04
5.020000000000000462e+00,1.000023258406698146e+00,-4.011491684896398063e-05,1.233507018976928325e-03,5.500358456671073466e-04,1.642000668999753327e-05,1.815298169033178276e-05,-8.306867745266530711e-01,-9.186847575314635028e-01,8.799798300481045943e-02,1.068991934235461355e-04,1.925583742869996229e-04
5.030000000000000249e+00,1.000025032809632286e+00,-6.314098158076863370e-05,1.198839917327290238e-03,4.827776315802601395e-04,1.757993044534340773e-05,1.847004788176077590e-05,-8.307754709517474190e-01,-9.090596023089084765e-01,7.828413135716104365e-02,1.069803893962026695e-04,1.928415518024362285e-04
5.040000000000000036e+00,1.000026532983735228e+00,-8.508683604787495107e-05,1.150989810116772975e-03,4.199479676573098538e-04,1.868196977102836603e-05,1.868548857547664728e-05,-8.308640195396630457e-01,-8.993963955388661891e-01,6.853237599920319889e-02,1.070592140351068913e-04,1.931187898653874413e-04
5.049999999999999822e+00,1.000027798026148940e+00,-1.045605890476483337e-04,1.089886166476230567e-03,3.619180665762160840e-04,1.973025726627356072e-05,1.879820618458511030e-05,-8.309523963841871641e-01,-8.899185314688141668e-01,5.896613508462700964e-02,1.071351225405933646e-04,1.933886169602772043e-04
5.060000000000000497e+00,1.000028872587719553e+00,-1.202172608112563583e-04,1.015698619735357425e-03,3.090203786294925788e-04,2.072844032110727892e-05,1.880802906222232151e-05,-8.310406031963617490e-01,-8.808241326030805673e-01,4.978352940671881138e-02,1.072078518433302273e-04,1.936500407522245837e-04
5.070000000000000284e+00,1.000029802396165568e+00,-1.307928218311360665e-04,9.288328967192629581e-04,2.615455549807998319e-04,2.167939189781623827e-05,1.871575414625827551e-05,-8.311286641567887656e-01,-8.722827919713544986e-01,4.115412781456577462e-02,1.072773973054015465e-04,1.939024034696146259e-04
5.080000000000000071e+00,1.000030630393970998e+00,-1.351347221748546638e-04,8.299185197234810671e-04,2.197400509170871496e-04,2.258497174940985095e-05,1.852320071130915061e-05,-8.312166211596480059e-01,-8.644353652686210809e-01,3.321874410897311669e-02,1.073439711098123615e-04,1.941452665399356903e-04
5.089999999999999858e+00,1.000031393757833564e+00,-1.322290015005132119e-04,7.197901751365086941e-04,1.838044468400193898e-04,2.344584322596044435e-05,1.823326540456411617e-05,-8.313045282618407583e-01,-8.573962027264756536e-01,2.609167446463490220e-02,1.074079500462515180e-04,1.943783424609435428e-04
5.100000000000000533e+00,1.000032121911783589e+00,-1.212241737213311607e-04,5.994649035478742888e-04,1.538925410632499048e-04,2.426134898442430923e-05,1.784996875445290612e-05,-8.313924461139050592e-01,-8.512569711710139542e-01,1.986452505710893310e-02,1.074698203606010621e-04,1.946014807325813223e-04
5.110000000000000320e+00,1.000032835507538076e+00,-1.014520067081120698e-04,4.701172594444321773e-04,1.301112415145534479e-04,2.502944752557844467e-05,1.737848417350491698e-05,-8.314804369864464695e-01,-8.460911557684429596e-01,1.461071878199643979e-02,1.075301260657223097e-04,1.948147033956626473e-04
5.120000000000000107e+00,1.000033546243219718e+00,-7.244510987062585054e-05,3.330543389201139244e-04,1.125212548406209659e-04,2.574671137690675649e-05,1.682514181753818740e-05,-8.315685607707331561e-01,-8.419584226345099287e-01,1.038986186377673961e-02,1.075894250698508620e-04,1.950182758316820752e-04
5.129999999999999893e+00,1.000034257333975551e+00,-3.395097576696812588e-05,1.896921376995379556e-04,1.011385427255568579e-04,2.640838670247042146e-05,1.619740123121143387e-05,-8.316568720884626176e-01,-8.389082119401249926e-01,7.251339851662382853e-03,1.076482552386151791e-04,1.952127912285828160e-04
5.139999999999999680e+00,1.000034964433041296e+00,1.405811616573292512e-05,4.153415584989471560e-05,9.593648782381634661e-05,2.700851292114807281e-05,1.550378831023860988e-05,-8.317454184500563397e-01,-8.369821515820767832e-01,5.236733132020486049e-03,1.077071105947540348e-04,1.953992435907991876e-04
5.150000000000000355e+00,1.000035656817738206e+00,7.138005612447427409e-05,-1.098474078214839065e-04,9.684868672322417588e-05,2.754009937255448028e-05,1.475379366387577074e-05,-8.318342392875639479e-01,-8.362150812330426675e-01,4.380841945478769831e-03,1.077664265986523023e-04,1.955790649057487229e-04
5.160000000000000142e+00,1.000036318686994719e+00,1.375834151170627544e-04,-2.628280553201320997e-04,1.037722657328512188e-04,2.799535410039849726e-05,1.395773099873650129e-05,-8.319233656613660433e-01,-8.366346291565600612e-01,4.711263495194001512e-03,1.078265729366664061e-04,1.957541071777590957e-04
5.169999999999999929e+00,1.000036930451555062e+00,2.120140081454165853e-04,-4.157455908169196642e-04,1.165715977790768006e-04,2.836595746564302860e-05,1.312655577185873004e-05,-8.320128204757699653e-01,-8.382593920813919963e-01,6.246571605622064892e-03,1.078878523021104446e-04,1.959265589130954055e-04
5.179999999999999716e+00,1.000037469926706946e+00,2.938076714140032126e-04,-5.669138213729552718e-04,1.350822858581442762e-04,2.864337072598857687e-05,1.227164619974638843e-05,-8.321026190966841485e-01,-8.410958548208278263e-01,8.993235724143651758e-03,1.079505039756580080e-04,1.960987969729099945e-04
5.190000000000000391e+00,1.000037913358925890e+00,3.819090054771435245e-04,-7.146364009038934633e-04,1.591152707362737152e-04,2.881916720276830670e-05,1.140455083808629975e-05,-8.321927703043681124e-01,-8.451342796408127800e-01,1.294150933644463465e-02,1.080147112596640261e-04,1.962731867135580899e-04
5.200000000000000178e+00,1.000038236236615141e+00,4.750954305270431921e-04,-8.572218733058742553e-04,1.884609181558336379e-04,2.888537154652282213e-05,1.053670934497545359e-05,-8.322832775100270641e-01,-8.503439134919468234e-01,1.806063598191974887e-02,1.080806117820963319e-04,1.964518537038717483e-04
5.209999999999999964e+00,1.000038413857660569e+00,5.720055735960609443e-04,-9.930008683247649147e-04,2.228929438045261296e-04,2.883479126098671683e-05,9.679155567528016494e-06,-8.323741401163151643e-01,-8.566680010375373744e-01,2.429386092122223090e-02,1.081483093202720687e-04,1.966364570278322788e-04
5.219999999999999751e+00,1.000038421657930554e+00,6.711708132172329328e-04,-1.120346209909018481e-03,2.621720427158002673e-04,2.866132434785288917e-05,8.842214491010069491e-06,-8.324653548321843122e-01,-8.640192274767903857e-01,3.155387264460609437e-02,1.082178852838667327e-04,1.968279956905405470e-04
5.230000000000000426e+00,1.000038235344594240e+00,7.710487650982211956e-04,-1.237696431738160349e-03,3.060491034620360000e-04,2.836022787258705085e-05,8.035206527915344691e-06,-8.325569167008790572e-01,-8.722763071222279230e-01,3.971939042134883802e-02,1.082894076431151111e-04,1.970266754856009328e-04
5.240000000000000213e+00,1.000037830919959347e+00,8.700575880395646682e-04,-1.343582873616534432e-03,3.542679062330578491e-04,2.792833445007279416e-05,7.266173753987818257e-06,-8.326488196032868494e-01,-8.812824395510152620e-01,4.863361994772841951e-02,1.083629351789420472e-04,1.972318546377138659e-04
5.250000000000000000e+00,1.000037184714049010e+00,9.666101805459738046e-04,-1.436660166638797573e-03,4.065672272782637942e-04,2.736420696872375277e-05,6.541642734617246020e-06,-8.327410560792732896e-01,-8.908462457171385518e-01,5.810518963786524133e-02,1.084385156601202973e-04,1.974420744579319376e-04
5.259999999999999787e+00,1.000036273555434230e+00,1.059147568814999526e-03,-1.515739515088984374e-03,4.626822996630028666e-04,2.666822600572502219e-05,5.866437357791544826e-06,-8.328336164531374708e-01,-9.007455663843128013e-01,6.791194993117534440e-02,1.085161778329040853e-04,1.976551687368210963e-04
5.270000000000000462e+00,1.000035075191624045e+00,1.146171000107584813e-03,-1.579823763521955677e-03,5.223456110263941009e-04,2.584260893077077766e-05,5.243552611933769347e-06,-8.329264874333238700e-01,-9.107341778139929067e-01,7.780769038066906451e-02,1.085959186789758007e-04,1.978684352337278796e-04
5.280000000000000249e+00,1.000033569021850921e+00,1.226272409515693747e-03,-1.628142820737694344e-03,5.852870518927730465e-04,2.489136419542699276e-05,4.674096716468594095e-06,-8.330196505121203465e-01,-9.205511034403841553e-01,8.753145292826382262e-02,1.086776888047449749e-04,1.980788462871974076e-04
5.290000000000000036e+00,1.000031737134913223e+00,1.298163001351628192e-03,-1.660187630017627512e-03,6.512334616022712490e-04,2.382018830056974626e-05,4.157304771220681344e-06,-8.331130805794895178e-01,-9.299318394008670996e-01,9.681875882137760958e-02,1.087613796310037004e-04,1.982832741163065293e-04
5.299999999999999822e+00,1.000029565568367085e+00,1.360699679580121930e-03,-1.675740566516191812e-03,7.199076512818887615e-04,2.263631607674162805e-05,3.690622616079155397e-06,-8.332067451480191789e-01,-9.386205316015963085e-01,1.054137864535770880e-01,1.088468159715372670e-04,1.984787092741413517e-04
5.310000000000000497e+00,1.000027045641547874e+00,1.412908993740316643e-03,-1.674899951116585756e-03,7.910270124472904051e-04,2.134833696062488209e-05,3.269855383274563890e-06,-8.333006044636295240e-01,-9.463819940671490683e-01,1.130813896035195443e-01,1.089337565813083272e-04,1.986624565193384484e-04
5.320000000000000284e+00,1.000024175179448305e+00,1.454008167113605195e-03,-1.658096335736875980e-03,8.643018437219663610e-04,1.996599081767585349e-05,2.889371739804297488e-06,-8.333946125821904971e-01,-9.530124687242900183e-01,1.196178561420994796e-01,1.090219035880133302e-04,1.988322990154056669e-04
5.330000000000000071e+00,1.000020959446172197e+00,1.483422674487726387e-03,-1.626098368950583493e-03,9.394335448699158309e-04,1.849995659860332570e-05,2.542352395311988708e-06,-8.334887192786463173e-01,-9.583481906785650262e-01,1.248594713999187367e-01,1.091109198236781122e-04,1.989866273484075521e-04
5.339999999999999858e+00,1.000017411644011922e+00,1.500799765749349490e-03,-1.580006408455335428e-03,1.016112835366030261e-03,1.696164588943622987e-05,2.221070256641042897e-06,-8.335828724806626511e-01,-9.622711070755808338e-01,1.286882345949181827e-01,1.092004514548962780e-04,1.991245330592583684e-04
5.350000000000000533e+00,1.000013552897829117e+00,1.506017308833417509e-03,-1.521232604634355353e-03,1.094018153225688851e-03,1.536301145325044907e-05,1.917189615320595787e-06,-8.336770208227126666e-01,-9.647114489756233313e-01,1.310344281529106369e-01,1.092901523319933792e-04,1.992458667745555800e-04
5.360000000000000320e+00,1.000009411718961738e+00,1.499187362404980507e-03,-1.451466912576367336e-03,1.172814378738131673e-03,1.371637842050083422e-05,1.622072747967658517e-06,-8.337711159132074057e-01,-9.656472149677877148e-01,1.318760990545802814e-01,1.093797062892353194e-04,1.993512592057822275e-04
5.370000000000000107e+00,1.000005023014091554e+00,1.480653988134574125e-03,-1.372629353833418287e-03,1.252152007917058801e-03,1.203430310313384820e-05,1.327083946245644812e-06,-8.338651139790298483e-01,-9.651009394239279393e-01,1.312358254448981465e-01,1.094688441288846467e-04,1.994421005511171074e-04
5.379999999999999893e+00,1.000000426761190164e+00,1.450984971545080712e-03,-1.286809782281696539e-03,1.331666873521762532e-03,1.032946168548020985e-05,1.023882861782802686e-06,-8.339589766656713143e-01,-9.631343497408103582e-01,1.291753730751390161e-01,1.095573529495713112e-04,1.995204718945320366e-04
5.389999999999999680e+00,9.999956665121554344e-01,1.410957332060787731e-03,-1.196197336726756693e-03,1.410980479669474326e-03,8.614568437845216307e-06,7.047007578611213256e-07,-8.340526708910093179e-01,-9.598416474350400796e-01,1.257889765440307339e-01,1.096450765367184893e-04,1.995890226800245415e-04
5.400000000000000355e+00,9.999907878998298694e-01,1.361536757263016829e-03,-1.103002606034527095e-03,1.489700981979172941e-03,6.902320725151740525e-06,3.625945027738582395e-07,-8.341461677553303478e-01,-9.553421775870684085e-01,1.211960098317380607e-01,1.097319065277350503e-04,1.996507922077395136e-04
5.410000000000000142e+00,9.999858373277850099e-01,1.303851381323049277e-03,-1.009376211126556538e-03,1.567424811541633578e-03,5.205366039055875702e-06,-8.326230309484289322e-09,-8.342394405962164639e-01,-9.497731937018302206e-01,1.155337531056137984e-01,1.098177649500173329e-04,1.997089804564033955e-04
5.419999999999999929e+00,9.999808610054393698e-01,1.239160628170596920e-03,-9.173279518167322096e-04,1.643738910227113140e-03,3.536284655302877651e-06,-4.127030468239011867e-07,-8.343324623581505062e-01,-9.432833025042332009e-01,1.089508401460827225e-01,1.099025795911166023e-04,1.997666832831423989e-04
5.429999999999999716e+00,9.999759044577595235e-01,1.168820137268670057e-03,-8.286508226183214457e-04,1.718223518831622039e-03,1.907580394087391763e-06,-8.537690299057209744e-07,-8.344252025384837346e-01,-9.360270103948107323e-01,1.016018078563270532e-01,1.099862545991884253e-04,1.998266171074902786e-04
5.440000000000000391e+00,9.999710125847945941e-01,1.094244060179513792e-03,-7.448540434444276149e-04,1.790455439543388707e-03,3.316714182611601762e-07,-1.333230297112923150e-06,-8.345176240758576114e-01,-9.281606141383388353e-01,9.364299006248121005e-02,1.100686397454732075e-04,1.998908658458198317e-04
5.450000000000000178e+00,9.999662302710756734e-01,1.016866231102241894e-03,-6.671087829326125375e-04,1.860011680646014767e-03,-1.179126900401448118e-06,-1.851194262114239860e-06,-8.346096806505280963e-01,-9.198395031071232575e-01,8.522982245659518896e-02,1.101495027524542429e-04,1.999606855687119378e-04
5.459999999999999964e+00,9.999616034520539820e-01,9.381018435753487846e-04,-5.962095109817128853e-04,1.926473384024291694e-03,-2.612634266107729230e-06,-2.406149411336042022e-06,-8.347013149306540258e-01,-9.112167841553514558e-01,7.651546922469742995e-02,1.102285097112879500e-04,2.000363983301056692e-04
5.469999999999999751e+00,9.999571804453799562e-01,8.593112801603425971e-04,-5.325529688695316340e-04,1.989429934111855165e-03,-3.956858748609088728e-06,-2.995000000979298536e-06,-8.347924582880225097e-01,-9.024430123790471159e-01,6.765055409102462003e-02,1.103052185286776111e-04,2.001173956731605585e-04
5.480000000000000426e+00,9.999530132665305215e-01,7.817676224189608249e-04,-4.761356758026970412e-04,2.048483149291582817e-03,-5.200075054551806303e-06,-3.613156756287013542e-06,-8.348830323879206095e-01,-8.936667158707100045e-01,5.878368348278938116e-02,1.103790893065526940e-04,2.002022559557392611e-04
5.490000000000000213e+00,9.999491585912320124e-01,7.066291104535971828e-04,-4.265697932075155816e-04,2.103251462209574860e-03,-6.330929534342906475e-06,-4.254681558408841965e-06,-8.349729528311191640e-01,-8.850353407386981619e-01,5.006238790757901874e-02,1.104495135341474832e-04,2.002889610139835241e-04
5.500000000000000000e+00,9.999456780197066852e-01,6.349174403776109300e-04,-3.831161302165450350e-04,2.153374002888899189e-03,-7.338571311362473495e-06,-4.912480563243760714e-06,-8.350621347146498508e-01,-8.766962133056273032e-01,4.163407859097750102e-02,1.105158611919907885e-04,2.003751807493348025e-04
5.509999999999999787e+00,9.999426373500857057e-01,5.675023209672966883e-04,-3.447321672147796124e-04,2.198514507094311791e-03,-8.212806625156222686e-06,-5.578536669469495927e-06,-8.351504996393281921e-01,-8.687971192868459980e-01,3.364661964751781975e-02,1.105775417995431186e-04,2.004585827954930011e-04
5.520000000000000462e+00,9.999401046799635262e-01,5.050922110438400186e-04,-3.101322486619125852e-04,2.238364981595997692e-03,-8.944271452170070934e-06,-6.244169246998054587e-06,-8.352379833896073080e-01,-8.614861362323613658e-01,2.624815284275400923e-02,1.106340726607072560e-04,2.005371211288853317e-04
5.530000000000000249e+00,9.999381473130124487e-01,4.482306890644377072e-04,-2.778565792785890631e-04,2.272649067595517575e-03,-9.524615855281106370e-06,-6.900307016868309424e-06,-8.353245433092825190e-01,-8.549104279520928218e-01,1.958588464281029937e-02,1.106851456396993851e-04,2.006092629931455207e-04
5.540000000000000036e+00,9.999368276296735081e-01,3.972975259989468331e-04,-2.463453587266082874e-04,2.301125053585130042e-03,-9.946692402836386759e-06,-7.537759275353379430e-06,-8.354101643381077746e-01,-8.492138192578293499e-01,1.380365491972162378e-02,1.107306831243739137e-04,2.006741263957945165e-04
5.549999999999999822e+00,9.999361982589612952e-01,3.525132891967209235e-04,-2.140143069293169243e-04,2.323588499324273464e-03,-1.020474040960339858e-05,-8.147471424847933365e-06,-8.354948627756816348e-01,-8.445331132629061432e-01,9.038250487224475452e-03,1.107708745810073584e-04,2.007315175962531839e-04
5.560000000000000497e+00,9.999362970342862145e-01,3.139462257182890092e-04,-1.793279562383754962e-04,2.339874443337033785e-03,-1.029455765167693463e-05,-8.720752940917520036e-06,-8.355786870892006890e-01,-8.409932820404906195e-01,5.414594951289966943e-03,1.108061871920425022e-04,2.007818755442869474e-04
5.570000000000000284e+00,9.999371423055013475e-01,2.815202621920708990e-04,-1.408674042021762377e-04,2.349859177052110535e-03,-1.021365152528862855e-05,-9.249469192933751512e-06,-8.356617154435329597e-01,-8.387018370817851398e-01,3.040121638252134967e-03,1.108373471913005534e-04,2.008261444939041240e-04
5.580000000000000071e+00,9.999387291966206348e-01,2.550231961696798936e-04,-9.738971221093614032e-05,2.353461578873950778e-03,-9.961362273140985117e-06,-9.726192512359006540e-06,-8.357440500533371841e-01,-8.377428443301699890e-01,1.998794276832764529e-03,1.108652922278321052e-04,2.008656045688894665e-04
5.589999999999999858e+00,9.999410273377797864e-01,2.341145050654086057e-04,-4.787677176641102599e-05,2.350644010362895695e-03,-9.538951815335367318e-06,-1.014431205117411207e-05,-8.358258088777840156e-01,-8.381711620043910127e-01,2.345353126607047870e-03,1.108910988713945574e-04,2.009016920010431306e-04
5.600000000000000533e+00,9.999439804665221088e-01,2.183326152902569865e-04,8.427800272125247528e-06,2.341412783544260471e-03,-8.949652837809661814e-06,-1.049810577511755526e-05,-8.359071155389046215e-01,-8.400075227698422520e-01,4.100407230937574976e-03,1.109158927024250205e-04,2.009358368697533592e-04
5.610000000000000320e+00,9.999475081026615308e-01,2.071019025653510247e-04,7.199438857405189769e-05,2.325818212534025865e-03,-8.198674072838542211e-06,-1.078278095083262836e-05,-8.359880885954992236e-01,-8.432350387284482940e-01,7.246950132949081698e-03,1.109407508540165814e-04,2.009693382976074361e-04
5.620000000000000107e+00,9.999515092761303015e-01,1.997400803219469647e-04,1.429956087990193983e-04,2.303954263858644987e-03,-7.293159132384680319e-06,-1.099449140698250390e-05,-8.360688314104220975e-01,-8.477975763225731320e-01,1.172874491215104842e-02,1.109666080729333358e-04,2.010032875052747414e-04
5.629999999999999893e+00,9.999558680564134550e-01,1.954669258471639786e-04,2.213062327220637862e-04,2.275957818218516272e-03,-6.242097809033917651e-06,-1.113034053957233737e-05,-8.361494237957869391e-01,-8.536002442569099458e-01,1.745082046112297891e-02,1.109941771792852559e-04,2.010385400463832184e-04
5.639999999999999680e+00,9.999604604246464801e-01,1.934154505306016263e-04,3.065134556767290541e-04,2.242007552674642884e-03,-5.056190417409550851e-06,-1.118837852526907211e-05,-8.362299164152837694e-01,-8.605119930913023296e-01,2.428207667601851513e-02,1.110238932570376436e-04,2.010757313464228702e-04
5.650000000000000355e+00,9.999651618710327927e-01,1.926466107947621650e-04,3.979357862079347784e-04,2.202322447466278921e-03,-3.747667472633411961e-06,-1.116760068590714293e-05,-8.363103285933062292e-01,-8.683700832810349324e-01,3.205975468772864767e-02,1.110558882001831882e-04,2.011153249799058074e-04
5.660000000000000142e+00,9.999698550108105932e-01,1.921684669648241156e-04,4.946486639748373356e-04,2.157159917345531641e-03,-2.330068735050260946e-06,-1.106795170098278890e-05,-8.363906497719095778e-01,-8.769859837060922647e-01,4.059533393418265218e-02,1.110899987203869694e-04,2.011576808504944580e-04
5.669999999999999929e+00,9.999744365019854753e-01,1.909603367449058599e-04,5.955149174842895013e-04,2.106813564975624359e-03,-8.179873203396396718e-07,-1.089033773499773665e-05,-8.364708444225302797e-01,-8.861521503780526166e-01,4.968130595552232298e-02,1.111258070344293871e-04,2.012031300067107509e-04
5.679999999999999716e+00,9.999788226182597661e-01,1.880019895661748299e-04,6.992183224186567002e-04,2.051610554932722756e-03,7.732138991605695827e-07,-1.063664587709248522e-05,-8.365508598155242392e-01,-8.956491216630290131e-01,5.909826184750481548e-02,1.111627096720095841e-04,2.012520436258657952e-04
5.690000000000000391e+00,9.999829529717263465e-01,1.823073406165493307e-04,8.042987651400414434e-04,1.991908612096290453e-03,2.427705073520937273e-06,-1.030976788368543221e-05,-8.366306357264189364e-01,-9.052524452797839905e-01,6.862180955336509569e-02,1.112000066275285965e-04,2.013048852229637475e-04
5.700000000000000178e+00,9.999867920747591565e-01,1.729614969563880549e-04,9.091878029898905035e-04,1.928092658015000734e-03,4.129501802474698854e-06,-9.913623300571771453e-06,-8.367101149487136125e-01,-9.147390951157057248e-01,7.802898016699214012e-02,1.112370007902049028e-04,2.013622372163403895e-04
5.709999999999999964e+00,9.999903286563219806e-01,1.591594568148672363e-04,1.012243699270626773e-03,1.860571112799096769e-03,5.862777037131592959e-06,-9.453175762036681960e-06,-8.367892534094083512e-01,-9.238932004573239265e-01,8.710394704791554754e-02,1.112730964652251748e-04,2.014247956627635006e-04
5.719999999999999751e+00,9.999935728791733425e-01,1.402443358866033965e-04,1.111785266250501581e-03,1.789771907143447496e-03,7.612162053445708770e-06,-8.934435677228365263e-06,-8.368680287469832946e-01,-9.325110529026811035e-01,9.564302415569780891e-02,1.113078859492823712e-04,2.014933303908783557e-04
5.730000000000000426e+00,9.999965518162416966e-01,1.157427447563918695e-04,1.206124060184476585e-03,1.716138267611871980e-03,9.363026314006827431e-06,-8.364442599850417651e-06,-8.369464463982493330e-01,-9.404054443680516240e-01,1.034589979698023049e-01,1.113412144952397834e-04,2.015686119694048983e-04
5.740000000000000213e+00,9.999993037147404396e-01,8.539490033963183073e-05,1.293594638217948232e-03,1.640124356358447057e-03,1.110172672160765444e-05,-7.751221262432689681e-06,-8.370245425260941508e-01,-9.474094106240162905e-01,1.103848680979221120e-01,1.113732164228870095e-04,2.016513116951390572e-04
5.750000000000000000e+00,1.000001871688277033e+00,4.917722672809590642e-05,1.372582717309367298e-03,1.562190861988689171e-03,1.281581792146716352e-05,-7.103706433716793372e-06,-8.371023834696333932e-01,-9.533794187046449320e-01,1.162770352350115527e-01,1.114043183268175618e-04,2.017418855579933279e-04
5.759999999999999787e+00,1.000004297519625718e+00,7.315568465009922307e-06,1.441551182330456189e-03,1.482800649405667743e-03,1.449421690180755218e-05,-6.431633306390404979e-06,-8.371800617757282348e-01,-9.581979712265167315e-01,1.210179094507885245e-01,1.114352089554699444e-04,2.018404571444420981e-04
5.770000000000000462e+00,1.000006616226081668e+00,-3.971233521256106649e-05,1.499063984388806061e-03,1.402414581766587860e-03,1.612731711472491090e-05,-5.745391923925247658e-06,-8.372576892373532198e-01,-9.617755415505152561e-01,1.245178523131620640e-01,1.114667789966850220e-04,2.019467168168365134e-04
5.780000000000000249e+00,1.000008851939489851e+00,-9.118583198881071968e-05,1.543808055224967423e-03,1.321487626166273658e-03,1.770704959420636110e-05,-5.055846102313036796e-06,-8.373353876842756227e-01,-9.640517312825426233e-01,1.267163435982670283e-01,1.115000373124186710e-04,2.020598545049434591e-04
5.790000000000000036e+00,1.000011015494789213e+00,-1.461618200973169453e-04,1.574613435633650345e-03,1.240465346069597949e-03,1.922689095310114356e-05,-4.374119302088288048e-06,-8.374132785099906995e-01,-9.649955709683292193e-01,1.275822924583385476e-01,1.115360127565388239e-04,2.021785406784992745e-04
5.799999999999999822e+00,1.000013103922244628e+00,-2.035060250287509896e-04,1.590471864524441387e-03,1.159780868179902547e-03,2.068182053607074407e-05,-3.711351877689954052e-06,-8.374914720528751078e-01,-9.646049609343787523e-01,1.271134888815036723e-01,1.115756522665407077e-04,2.023009646017204233e-04
5.810000000000000497e+00,1.000015101821831065e+00,-2.619337672325614463e-04,1.590554085266711109e-03,1.079852390281441348e-03,2.206823122019104072e-05,-3.078436001725638384e-06,-8.375700579589897554e-01,-9.629053489750474260e-01,1.253352910160576705e-01,1.116197262622062748e-04,2.024249313818948792e-04
5.820000000000000284e+00,1.000016984388860442e+00,-3.200583267823706038e-04,1.574226081811435198e-03,1.001081271027295461e-03,2.338380022905494569e-05,-2.485736259426714981e-06,-8.376490975384417448e-01,-9.599478321437540096e-01,1.222987346053122648e-01,1.116687514484903082e-04,2.025480107348265335e-04
5.830000000000000071e+00,1.000018721682224054e+00,-3.764445519634450864e-04,1.541064347812888926e-03,9.238507143833489576e-04,2.462732773381130785e-05,-1.942805358649846232e-06,-8.377286188988098958e-01,-9.558069201638135226e-01,1.180783012650036268e-01,1.117229390330106364e-04,2.026677221622641412e-04
5.839999999999999858e+00,1.000020283601143367e+00,-4.296650370168868705e-04,1.490870115993574597e-03,8.485250323706626128e-04,2.579855188208164587e-05,-1.458105523489673437e-06,-8.378086153268617942e-01,-9.505781893777830449e-01,1.127695740509211952e-01,1.117821734075874105e-04,2.027817348495553063e-04
5.850000000000000533e+00,1.000021644975627622e+00,-4.783560270324018013e-04,1.423682243398688690e-03,7.754494417630183054e-04,2.689794921185078986e-05,-1.038746852203207674e-06,-8.378890470354718456e-01,-9.443759893068356392e-01,1.064869422713637520e-01,1.118460229273527377e-04,2.028880573172742174e-04
5.860000000000000320e+00,1.000022790183763055e+00,-5.212702051833039427e-04,1.339788185618607250e-03,7.049503252353452520e-04,2.792652922081853187e-05,-6.902541431015741502e-07,-8.379698460425992756e-01,-9.373312587899071957e-01,9.936141274730786455e-02,1.119137809994650618e-04,2.029851924441050670e-04
5.870000000000000107e+00,1.000023716779634864e+00,-5.573236814867897192e-04,1.239732235513292145e-03,6.373358665917630258e-04,2.888563126627896751e-05,-4.163733580381841597e-07,-8.380509236458026923e-01,-9.295893984889550543e-01,9.153847484315236205e-02,1.119845327065405719e-04,2.030722380210736588e-04
5.879999999999999893e+00,1.000024437735662408e+00,-5.856348271868062720e-04,1.124319991677032084e-03,5.728969542330221735e-04,2.977673108302082692e-05,-2.189279582405901728e-07,-8.381321797314179589e-01,-9.213080669218579599e-01,8.317588719043998713e-02,1.120572399427440603e-04,2.031489208680348213e-04
5.889999999999999680e+00,1.000024982054477762e+00,-6.055530700139983907e-04,9.946179002430612440e-04,5.119082376393880316e-04,3.060126314055427560e-05,-9.773380169423742792e-08,-8.382135130292092118e-01,-9.126547444334319747e-01,7.444123140422274909e-02,1.121308367048546103e-04,2.032155624329679000e-04
5.900000000000000355e+00,1.000025393669354834e+00,-6.166763590147340953e-04,8.519467138017713980e-04,4.546292186064596627e-04,3.136046390512574426e-05,-5.057916807595452279e-08,-8.382948313891839254e-01,-9.038039515876166163e-01,6.550912019843271872e-02,1.122043257473361673e-04,2.032729839769320535e-04
5.910000000000000142e+00,1.000025728712154782e+00,-6.188566900285308271e-04,6.978678519646525991e-04,4.013052621435205620e-04,3.205523987895175520e-05,-7.327385639766441130e-08,-8.383760612032964410e-01,-8.949341017229280881e-01,5.655804051963170265e-02,1.122768681680853619e-04,2.033223682191831472e-04
5.919999999999999929e+00,1.000026051371257108e+00,-6.121938121274587323e-04,5.341619302958058955e-04,3.521684208623863162e-04,3.268606307540814908e-05,-1.597683079270121873e-07,-8.384571552023980523e-01,-8.862240805223344786e-01,4.776692531993644020e-02,1.123478584492599062e-04,2.033651001005498671e-04
5.929999999999999716e+00,1.000026428681223267e+00,-5.970179621771220819e-04,3.627991305021688252e-04,3.074379806422572622e-04,3.325289534849614891e-05,-3.023405050819903259e-07,-8.385380980080854307e-01,-8.778497393461441867e-01,3.931164133805872124e-02,1.124169788590103432e-04,2.034026112718301249e-04
5.940000000000000391e+00,1.000026924676628015e+00,-5.738631457547454899e-04,1.859015818883389532e-04,2.673206534905948981e-04,3.375514171918110666e-05,-4.918451753257028766e-07,-8.386189089934769081e-01,-8.699805299227105770e-01,3.136162092923364814e-02,1.124842287783275023e-04,2.034362508143150450e-04
5.950000000000000178e+00,1.000027594402229436e+00,-5.434330449007267584e-04,5.698467994055150628e-06,2.320103648936154008e-04,3.419163154246225215e-05,-7.180167842138752374e-07,-8.386996421993025974e-01,-8.627764788139926644e-01,2.407683661469003228e-02,1.125499263721879532e-04,2.034671990727154878e-04
5.959999999999999964e+00,1.000028478298462531e+00,-5.065620392741638969e-04,-1.755248861870486381e-04,2.016876066019185256e-04,3.456062508774821298e-05,-9.698151205352755005e-07,-8.387803832565811080e-01,-8.563856071115277802e-01,1.760522385494668260e-02,1.126146820277799449e-04,2.034964335591027407e-04
5.969999999999999751e+00,1.000029597473099274e+00,-4.641740415145296388e-04,-3.554822007903418821e-04,1.765183507592149061e-04,3.485984195492180382e-05,-1.235800122579180490e-06,-8.388612434823087272e-01,-8.509417722663539241e-01,1.208052878404515355e-02,1.126793450987042888e-04,2.035247469709400292e-04
5.980000000000000426e+00,1.000030950324066747e+00,-4.172418508483230568e-04,-5.319435603609623834e-04,1.566525465748168366e-04,3.508650684917407714e-05,-1.504521092535750476e-06,-8.389423515347687044e-01,-8.465627863367687356e-01,7.620434802000031205e-03,1.127449276649677545e-04,2.035528091210991875e-04
5.990000000000000213e+00,1.000032510893122506e+00,-3.667495217965170543e-04,-7.027924583122867113e-04,1.422222453424666470e-04,3.523740773292249981e-05,-1.764904676252852096e-06,-8.390238432305884286e-01,-8.433485899008390518e-01,4.324746670250608459e-03,1.128125111248083341e-04,2.035812581799856247e-04
6.000000000000000000e+00,1.000034229206133718e+00,-3.136598480225184587e-04,-8.660800444178376554e-04,1.333394224335668105e-04,3.530896138962485265e-05,-2.006625981454948697e-06,-8.391058503202047936e-01,-8.413792617659109352e-01,2.273411445706140319e-03,1.128831433082676472e-04,2.036108029557226473e-04
6.009999999999999787e+00,1.000036033696847682e+00,-2.588885136113297145e-04,-1.020074100201980765e-03,1.300935847894668944e-04,3.529728204842502514e-05,-2.220447958201972106e-06,-8.391884891712562133e-01,-8.407127271839489602e-01,1.524238012692760279e-03,1.129577352361905567e-04,2.036423173841228618e-04
6.020000000000000462e+00,1.000037835626777838e+00,-2.032858173630695776e-04,-1.163300472619501619e-03,1.325492682228992213e-04,3.519824992791914417e-05,-2.398515621307800560e-06,-8.392718503968721322e-01,-8.413821726140813251e-01,2.110322217209197656e-03,1.130369674057193815e-04,2.036769107160996128e-04
6.030000000000000249e+00,1.000039535218118170e+00,-1.476261892090830385e-04,-1.294575045416997269e-03,1.407435393844218968e-04,3.500757826457412907e-05,-2.534593774397176203e-06,-8.393559904655892856e-01,-8.433933450686852407e-01,4.037354603095938584e-03,1.131212153657043724e-04,2.037159615826400483e-04
6.040000000000000036e+00,1.000041029027970430e+00,-9.260505165415577758e-05,-1.413024795132611800e-03,1.546836216061329094e-04,3.472087940447262928e-05,-2.624239493018095813e-06,-8.394409262244234560e-01,-8.467220627668271549e-01,7.281136542403698897e-03,1.132105032107809552e-04,2.037611101690650628e-04
6.049999999999999822e+00,1.000042217932406219e+00,-3.884198839091023065e-05,-1.518097032801918886e-03,1.743447613796333278e-04,3.433373258787547904e-05,-2.664903614032118934e-06,-8.395266330485082751e-01,-8.513123507049442651e-01,1.178571765643595184e-02,1.133044914167656629e-04,2.038142092082306789e-04
6.060000000000000497e+00,1.000043014979768552e+00,1.311128718526851171e-05,-1.609556537126705794e-03,1.996684428066813097e-04,3.384175783427012670e-05,-2.655958719256048669e-06,-8.396130470044079752e-01,-8.570756161125047123e-01,1.746256910809676835e-02,1.134025022546356504e-04,2.038772402983557441e-04
6.070000000000000284e+00,1.000043352334084590e+00,6.275998524072041540e-05,-1.687470903236778933e-03,2.305610414042378979e-04,3.324070153349005220e-05,-2.598654439679119467e-06,-8.397000710009209223e-01,-8.638911935835837941e-01,2.419112258266286480e-02,1.135035820651876076e-04,2.039522063808085761e-04
6.080000000000000071e+00,1.000043186575264142e+00,1.096542757715387198e-04,-1.752185027922686803e-03,2.668929871906688565e-04,3.252653970925760489e-05,-2.496004180160156810e-06,-8.397875844378981380e-01,-8.716084388010734152e-01,3.182085436317529104e-02,1.136065953451097818e-04,2.040410134818149146e-04
6.089999999999999858e+00,1.000042501758116487e+00,1.533782282846495059e-04,-1.804286195330615395e-03,3.084984816333104229e-04,3.169560428227894691e-05,-2.352610405836826711e-06,-8.398754554046137244e-01,-8.800503688098532118e-01,4.017491340523953597e-02,1.137103413725603810e-04,2.041453548418115105e-04
6.100000000000000533e+00,1.000041309850730809e+00,1.935413627206615127e-04,-1.844561688815823377e-03,3.551757858309110313e-04,3.074473598296009156e-05,-2.174438277598589003e-06,-8.399635540873636730e-01,-8.890186753011315446e-01,4.905512121376792017e-02,1.138136805810869055e-04,2.042666085448896496e-04
6.110000000000000320e+00,1.000039648455441688e+00,2.297741569098951241e-04,-1.873951211672835295e-03,4.066880704831499086e-04,2.967146495064321705e-05,-1.968549519654604039e-06,-8.400517657871529043e-01,-8.982998076809290966e-01,5.824804189377619928e-02,1.139156556598743035e-04,2.044057562073930967e-04
6.120000000000000107e+00,1.000037576031834519e+00,2.617283768109838083e-04,-1.893496633013002197e-03,4.627647939520990552e-04,2.847421674089633726e-05,-1.742809820425027060e-06,-8.401400018794995539e-01,-9.076717518353465408e-01,6.753174995584704243e-02,1.140155918954681837e-04,2.045633260427948130e-04
6.129999999999999893e+00,1.000035165151253125e+00,2.890825429405103350e-04,-1.904291670954850286e-03,5.231035549191952530e-04,2.715253778653838528e-05,-1.505583715484850701e-06,-8.402282072025373250e-01,-9.169111174373497652e-01,7.668291023481248192e-02,1.141131628679688503e-04,2.047393595174806791e-04
6.140000000000000568e+00,1.000032494573222408e+00,3.115522686449232978e-04,-1.907434074359833564e-03,5.873723521093061894e-04,2.570733072949841737e-05,-1.265430734362092912e-06,-8.403163627401107894e-01,-9.258001754245508419e-01,8.548381268444001091e-02,1.142084112524642406e-04,2.049333977331979639e-04
6.150000000000000355e+00,1.000029641105681710e+00,3.289046543608819748e-04,-1.903982663492860290e-03,6.552121759166144605e-04,2.414108688267057104e-05,-1.030815625497438283e-06,-8.404044830379757691e-01,-9.341335347454212679e-01,9.372905170744548486e-02,1.143017198324886350e-04,2.051444821291603660e-04
6.160000000000000142e+00,1.000026672263050198e+00,3.409754459309950725e-04,-1.894921243739420289e-03,7.262398554069157078e-04,2.245810078011150769e-05,-8.098437805256089890e-07,-8.404926084841655154e-01,-9.417241925888291121e-01,1.012315841046635967e-01,1.143937342430543104e-04,2.053711643499323003e-04
6.169999999999999929e+00,1.000023640654187362e+00,3.476873072555394318e-04,-1.881130928775654430e-03,8.000510882873752144e-04,2.066465063276427632e-05,-6.100306934493262455e-07,-8.405807933029898482e-01,-9.484087239045252415e-01,1.078279306015354211e-01,1.144852455731814721e-04,2.056115219297716123e-04
6.179999999999999716e+00,1.000020580821090244e+00,3.490673507392835339e-04,-1.863371825072424829e-03,8.762235897036691184e-04,1.876912870900949044e-05,-4.381115937693047093e-07,-8.406690907499358989e-01,-9.540513962007090010e-01,1.133823054507730743e-01,1.145770468042542361e-04,2.058631792853926612e-04
6.190000000000000391e+00,1.000017508932537824e+00,3.452620325354039386e-04,-1.842274374223967651e-03,9.543203065210173735e-04,1.678210725058268545e-05,-2.998944990683020722e-07,-8.407575374538285296e-01,-9.585470178131865193e-01,1.177894803593579759e-01,1.146697812612966055e-04,2.061233365264758532e-04
6.200000000000000178e+00,1.000014425355102210e+00,3.365476576235926004e-04,-1.818339969160082028e-03,1.033892655391917183e-03,1.471632842174001679e-05,-2.001570680727955918e-07,-8.408461390576341676e-01,-9.618223704057339285e-01,1.209762313480997886e-01,1.147638031359889192e-04,2.063888110259703978e-04
6.209999999999999964e+00,1.000011319728073333e+00,3.233350403869812012e-04,-1.791949807343571916e-03,1.114483753907522879e-03,1.258661075626340730e-05,-1.425850168636833992e-07,-8.409348592230443398e-01,-9.638361540989689447e-01,1.229012948759245910e-01,1.148590693661184596e-04,2.066560978077891519e-04
6.219999999999999751e+00,1.000008177812887977e+00,3.061673022334575919e-04,-1.763380372715101776e-03,1.195631623321045120e-03,1.040966930055590398e-05,-1.297476766881374750e-07,-8.410236136902990989e-01,-9.645774900209007630e-01,1.235538763306016780e-01,1.149550787487018950e-04,2.069214542019803815e-04
6.230000000000000426e+00,1.000004989121589194e+00,2.857103181925372062e-04,-1.732823498086028024e-03,1.276872348018530954e-03,8.203851779365642119e-06,-1.631046647853886447e-07,-8.411122704686195828e-01,-9.640631691897090239e-01,1.229508987210894827e-01,1.150508685356117219e-04,2.071810118695616154e-04
6.240000000000000213e+00,1.000001754191178982e+00,2.627358986944909472e-04,-1.700408690061595363e-03,1.357743180857311129e-03,5.988798239486071779e-06,-2.430366977205898479e-07,-8.412006564537792830e-01,-9.623339840542026735e-01,1.211333276004233905e-01,1.151450716096171173e-04,2.074309155180031894e-04
6.250000000000000000e+00,9.999984903832036531e-01,2.380983554441290550e-04,-1.666225323402980739e-03,1.437785584862657021e-03,3.785036376025400824e-06,-3.688933285531920482e-07,-8.412885699292744768e-01,-9.594505978646411526e-01,1.181620279353666897e-01,1.152360295917688742e-04,2.076674830406854966e-04
6.259999999999999787e+00,9.999952352529606348e-01,2.127055973380990864e-04,-1.630342437436093543e-03,1.516548201033425742e-03,1.613528779152851106e-06,-5.390508058723634755e-07,-8.413757976186695409e-01,-9.554894666999795838e-01,1.141136690813100707e-01,1.153219498914353819e-04,2.078873772037859169e-04
6.270000000000000462e+00,9.999920468321084055e-01,1.874862877307598456e-04,-1.592824182690653467e-03,1.593589729787565305e-03,-5.048086140713600180e-07,-7.509742540510751140e-07,-8.414621343244631513e-01,-9.505393088093967435e-01,1.090771744849335645e-01,1.154010887604211882e-04,2.080877752344001408e-04
6.280000000000000249e+00,9.999890005659940462e-01,1.633548363222946966e-04,-1.553739445250561192e-03,1.668481710551161399e-03,-2.549595709461100714e-06,-1.001279837620549540e-06,-8.415474028023860464e-01,-9.446985115820302203e-01,1.031511087796441323e-01,1.154719386504962165e-04,2.082665204523603819e-04
6.290000000000000036e+00,9.999861830921912276e-01,1.411760845809520968e-04,-1.513164781451116275e-03,1.740811180778079450e-03,-4.501463348828506263e-06,-1.285794344987093931e-06,-8.416314714354444781e-01,-9.380736919041626765e-01,9.644222046871825382e-02,1.155333971521037181e-04,2.084222399749702248e-04
6.299999999999999822e+00,9.999836834817118492e-01,1.217314803079816915e-04,-1.471180480529628775e-03,1.810183192788330587e-03,-6.342493287042494528e-06,-1.599611534774503231e-06,-8.417142675064194224e-01,-9.307794105149401753e-01,8.906514300852073907e-02,1.155848966896092796e-04,2.085544146970264023e-04
6.310000000000000497e+00,9.999815829311039517e-01,1.056883504527214167e-04,-1.427860286278817906e-03,1.876223164609288653e-03,-8.056603994385214446e-06,-1.937146451367173214e-06,-8.417957843941283880e-01,-9.229388239280035267e-01,8.114303953387509705e-02,1.156264787550902125e-04,2.086633920455049918e-04
6.320000000000000284e+00,9.999799441419612300e-01,9.357361027879247380e-05,-1.383255996095838309e-03,1.938579039755941331e-03,-9.629866292240979206e-06,-2.292190558646621669e-06,-8.418760817694657117e-01,-9.146848776745453158e-01,7.280879590507964572e-02,1.156588032091576554e-04,2.087503378684907318e-04
6.330000000000000071e+00,9.999788017195336831e-01,8.575293527792393015e-05,-1.337378761064497408e-03,1.996923230766533761e-03,-1.105073680215187747e-05,-2.657971802857809955e-06,-8.419552787405180094e-01,-9.061615331457100186e-01,6.420625440519202309e-02,1.156830911681310924e-04,2.088171304599484301e-04
6.339999999999999858e+00,9.999781548489876659e-01,8.241611016060789504e-05,-1.290179378849333871e-03,2.050954322432712272e-03,-1.231020181268957006e-05,-3.027224466038686138e-06,-8.420335407750935142e-01,-8.975244941075232186e-01,5.549095333242971828e-02,1.157010081743869171e-04,2.088662061239254797e-04
6.350000000000000533e+00,9.999779632742111790e-01,8.356898629777523291e-05,-1.241530152029636513e-03,2.100398513105584779e-03,-1.340182915448543018e-05,-3.392273819189444965e-06,-8.421110619918134033e-01,-8.889409583539894522e-01,4.682989636217601420e-02,1.157145016290439911e-04,2.089003709406789255e-04
6.360000000000000320e+00,9.999781472388290515e-01,8.903223928345140818e-05,-1.191210938133424081e-03,2.145010776264406633e-03,-1.432173070877916998e-05,-3.745140087434043169e-06,-8.421880449600142038e-01,-8.805880501970403396e-01,3.840000523702618435e-02,1.157256118854164067e-04,2.089225967520924598e-04
6.370000000000000107e+00,9.999785915985937024e-01,9.844692002770806961e-05,-1.138901820818479481e-03,2.184575729702830944e-03,-1.506844294353734334e-05,-4.077665111637165405e-06,-8.422646804129110265e-01,-8.726497654383138514e-01,3.038508502540281098e-02,1.157362792949886033e-04,2.089358204229174731e-04
6.379999999999999893e+00,9.999791538355953247e-01,1.112866214884497790e-04,-1.084184383908982918e-03,2.218908206154566413e-03,-1.564273707484855399e-05,-4.381663404048248408e-06,-8.423411292317465326e-01,-8.653124529235969309e-01,2.297132369185039477e-02,1.157481695259454364e-04,2.089427641505103850e-04
6.390000000000000568e+00,9.999796752574815484e-01,1.268759177984673603e-04,-1.026552897496196739e-03,2.247853526794139304e-03,-1.604737382747637039e-05,-4.649097176081324493e-06,-8.424175087181471344e-01,-8.587590385192416242e-01,1.634152980109448983e-02,1.157625367343264249e-04,2.089457913034831193e-04
6.400000000000000355e+00,9.999799943035074801e-01,1.444145530214183625e-04,-9.654358810823617486e-04,2.271287487554092457e-03,-1.628682010935630320e-05,-4.872272536897257164e-06,-8.424938845928259257e-01,-8.531623474520214634e-01,1.066846285919552731e-02,1.157801390954838893e-04,2.089468076154066267e-04
6.410000000000000142e+00,9.999799606455267442e-01,1.630066506751214398e-04,-9.002275684608118146e-04,2.289116077231666269e-03,-1.636694608250122924e-05,-5.044051626750836456e-06,-8.425702694278021099e-01,-8.486779867053477755e-01,6.107717277545659552e-03,1.158012145537666782e-04,2.089472122461799586e-04
6.419999999999999929e+00,9.999794486902600088e-01,1.816939824606882939e-04,-8.303278526461092693e-04,2.301274955450532348e-03,-1.629472104988438503e-05,-5.158073178046384065e-06,-8.426466274360165931e-01,-8.454373056592109359e-01,2.790678223194306782e-03,1.158255173328668762e-04,2.089478980193959501e-04
6.429999999999999716e+00,9.999783691635161231e-01,1.994920891883628382e-04,-7.551884298617634337e-04,2.307728727150337115e-03,-1.607792531243424432e-05,-5.208972102930564198e-06,-8.427228848092750413e-01,-8.435409614066247119e-01,8.180765973496790990e-04,1.158524087284244796e-04,2.089492956551808334e-04
6.440000000000000391e+00,9.999766776722793793e-01,2.154278146259854248e-04,-6.743621739848731315e-04,2.308470057806376406e-03,-1.572489279435684641e-05,-5.192587376234846663e-06,-8.427989442007157717e-01,-8.430535797363771788e-01,2.546355356613523146e-04,1.158809898330029651e-04,2.089514534868719409e-04
6.450000000000000178e+00,9.999743794649493811e-01,2.285766273258758722e-04,-5.875523228487673343e-04,2.303518679432365462e-03,-1.524429597638329650e-05,-5.106146860032092660e-06,-8.428747015540858367e-01,-8.439999297943803214e-01,1.125228240294493323e-03,1.159102597655326043e-04,2.089541421610441319e-04
6.459999999999999964e+00,9.999715300013402031e-01,2.380980010152014147e-04,-4.946578857682574788e-04,2.292920341023825005e-03,-1.464498076465256230e-05,-4.948417886357945751e-06,-8.429500633209567884e-01,-8.463629265719954109e-01,3.412863251038664603e-03,1.159392810380323937e-04,2.089569732370843980e-04
6.469999999999999751e+00,9.999682313551712110e-01,2.432671299977475930e-04,-3.958117997215446107e-04,2.276745757968785550e-03,-1.393585464974190174e-05,-4.719813396730641303e-06,-8.430249621755872003e-01,-8.500836475462023589e-01,7.058685370615111823e-03,1.159673339328428808e-04,2.089595211662853558e-04
6.480000000000000426e+00,9.999646248583361485e-01,2.435013901278483734e-04,-2.914087551418787685e-04,2.255089612718809769e-03,-1.312582718767463317e-05,-4.422445181352096873e-06,-8.430993696041849672e-01,-8.550634056026105156e-01,1.196403599842558660e-02,1.159940439277438220e-04,2.089614396418859599e-04
6.490000000000000213e+00,9.999608807209534600e-01,2.383802211492005464e-04,-1.821202442442604482e-04,2.228069653474919198e-03,-1.222379777075010689e-05,-4.060118153617227389e-06,-8.431733041582463173e-01,-8.611677686477308136e-01,1.799446448948454139e-02,1.160194698444301417e-04,2.089625653125537497e-04
6.500000000000000000e+00,9.999571855981905788e-01,2.276574890255128256e-04,-6.889520196197242478e-05,2.195825928803637073e-03,-1.123868213212208672e-05,-3.638262469931925215e-06,-8.432468346589361285e-01,-8.682322675699251091e-01,2.498543291098893546e-02,1.160441449365112813e-04,2.089630040085221907e-04
6.509999999999999787e+00,9.999537292102359531e-01,2.112658586851245285e-04,4.705445144036407497e-05,2.158520184201525270e-03,-1.017946627875669643e-05,-3.163803456647389330e-06,-8.433200781609604402e-01,-8.760694005860509836e-01,3.274932242509052266e-02,1.160690680235184616e-04,2.089631965598304220e-04
6.520000000000000462e+00,9.999506911529031372e-01,1.893132281010059738e-04,1.642830642104149653e-04,2.116335432175845029e-03,-9.055274745196315676e-06,-2.644972513407550971e-06,-8.433931929795405180e-01,-8.844764366477049222e-01,4.108324366816439033e-02,1.160956465260286693e-04,2.089639627533834698e-04
6.530000000000000249e+00,9.999482289697992909e-01,1.620717970250838854e-04,2.811540235640557482e-04,2.069475691168947903e-03,-7.875439306087199588e-06,-2.091065206691045024e-06,-8.434663675170716024e-01,-8.932434562738311712e-01,4.977708875675955491e-02,1.161255975073125928e-04,2.089665227924530910e-04
6.540000000000000036e+00,9.999464684051972974e-01,1.299608203686733660e-04,3.958938659271874026e-04,2.018165871623823181e-03,-6.649554604249988124e-06,-1.512155453244363479e-06,-8.435398059721946895e-01,-9.021610554798268344e-01,5.862124950763219350e-02,1.161608163250251271e-04,2.089724958753702566e-04
6.549999999999999822e+00,9.999454965369196646e-01,9.352448421333951691e-05,5.066547952484216303e-04,1.962651770844700289e-03,-5.387508496329094312e-06,-9.187768642092073229e-07,-8.436137122598816873e-01,-9.110271834976462202e-01,6.741347123776447736e-02,1.162032250848868306e-04,2.089838752830086577e-04
6.560000000000000497e+00,9.999453582197859181e-01,5.340660794513551416e-05,6.115821180733647250e-04,1.903200123314907838e-03,-4.099477177639588645e-06,-3.215838711093384653e-07,-8.436882736065340893e-01,-9.196526873438004568e-01,7.596441373726635360e-02,1.162546146547973171e-04,2.090029790360325990e-04
6.570000000000000284e+00,9.999460559745312338e-01,1.032399738518224581e-05,7.088827816475714097e-04,1.840098641036614063e-03,-2.795878155668969942e-06,2.689938671159061096e-07,-8.437636453016176263e-01,-9.278652877723889691e-01,8.410164247077132893e-02,1.163164944474559900e-04,2.090323750598699348e-04
6.580000000000000071e+00,9.999475531576014209e-01,-3.495975702937945904e-05,7.968911426805794663e-04,1.773655970344845123e-03,-1.487277690036949800e-06,8.430900710160220587e-07,-8.438399379827111746e-01,-9.355118955625882915e-01,9.167195757987713078e-02,1.163899634572298629e-04,2.090747803118464532e-04
6.589999999999999858e+00,9.999497799688061850e-01,-8.165842048698232004e-05,8.741283071008112016e-04,1.704201488342615284e-03,-1.842531695065893687e-07,1.391720179751913885e-06,-8.439172086054985700e-01,-9.424593716901455975e-01,9.854216308464698593e-02,1.164756141314864812e-04,2.091329347262416150e-04
6.600000000000000533e+00,9.999526416203126100e-01,-1.289838822170980622e-04,9.393518508924568076e-04,1.632084864052923837e-03,1.102785198018292671e-06,1.907067119642980349e-06,-8.439954559154214664e-01,-9.485940133618959713e-01,1.045985574464744911e-01,1.165734776702027323e-04,2.092094532541999286e-04
6.610000000000000320e+00,9.999560278235990474e-01,-1.761626482730592556e-04,9.915934222367093868e-04,1.557675316601293261e-03,2.363805304779311711e-06,2.382723644340826868e-06,-8.440746208212516200e-01,-9.538201842933324848e-01,1.097455634720808371e-01,1.166830154990340570e-04,2.093066625494799382e-04
6.620000000000000107e+00,9.999598226661842171e-01,-2.224476246115478608e-04,1.030182578794577950e-03,1.481360514797160554e-03,3.589385344810233264e-06,2.813882206776727416e-06,-8.441545916096012681e-01,-9.580585812063332485e-01,1.139039895967319527e-01,1.168031573190311334e-04,2.094264325933625770e-04
6.629999999999999893e+00,9.999639139551464995e-01,-2.671252470672119596e-04,1.054756159217966728e-03,1.403545078534742694e-03,4.770953405359878888e-06,3.197465426783367868e-06,-8.442352134846028422e-01,-9.612446277521187188e-01,1.170094142675158627e-01,1.169323817431807788e-04,2.095700170516856531e-04
6.640000000000000568e+00,9.999682011970669748e-01,-3.095184818297395729e-04,1.065253445712144656e-03,1.324648661328314912e-03,5.901018874084962892e-06,3.532192530784772682e-06,-8.443163015168408947e-01,-9.633274122831139152e-01,1.190111107662730067e-01,1.170688315788823446e-04,2.097379186729586564e-04
6.650000000000000355e+00,9.999726015528979106e-01,-3.489866202610367825e-04,1.061898267161440245e-03,1.245103613683765272e-03,6.973379448271996680e-06,3.818579593585136439e-06,-8.443976557844037334e-01,-9.642694499296942112e-01,1.198717941452904223e-01,1.172104527246915138e-04,2.099297967173008317e-04
6.660000000000000142e+00,9.999770533315830434e-01,-3.849230876782855446e-04,1.045169952674872022e-03,1.165352247486780343e-03,7.983288034403065580e-06,4.058873944035339632e-06,-8.444790773137261786e-01,-9.640473755827990709e-01,1.195682982690729340e-01,1.173551437205105804e-04,2.101444316651157607e-04
6.669999999999999929e+00,9.999815168442384161e-01,-4.167526487318437946e-04,1.015765623185715992e-03,1.085843740841699583e-03,8.927565499377454160e-06,4.256925640825486655e-06,-8.445603833911353719e-01,-9.626534921349937379e-01,1.180931087438584076e-01,1.175009023631875182e-04,2.103797580135235989e-04
6.679999999999999716e+00,9.999859727055657732e-01,-4.439294064249616899e-04,9.745566747217268523e-04,1.007030739705639310e-03,9.804648025434196018e-06,4.418001407267996576e-06,-8.446414209094227354e-01,-9.600979376369562779e-01,1.154565167275335286e-01,1.176459564436987525e-04,2.106329690456654191e-04
6.690000000000000391e+00,9.999904179168070950e-01,-4.659368564114435172e-04,9.225424534840297782e-04,9.293657263871586780e-04,1.061456158715971365e-05,4.548548746725142531e-06,-8.447220766204641684e-01,-9.564111203730186750e-01,1.116890437525545343e-01,1.177888674329775838e-04,2.109006887809350417e-04
6.700000000000000178e+00,9.999948602740349468e-01,-4.822909866870785773e-04,8.608040612880164984e-04,8.532972349818645184e-04,1.135882058062007735e-05,4.655920041644803759e-06,-8.448022834585340313e-01,-9.516460166349625105e-01,1.068437331764284515e-01,1.179285986151033550e-04,2.111791970604848245e-04
6.709999999999999964e+00,9.999993118002672432e-01,-4.925470324906731012e-04,7.904609858689363912e-04,7.792659998627579241e-04,1.204025258317613562e-05,4.748068158281105903e-06,-8.448820224541526702e-01,-9.458799342509748298e-01,1.009979117968221457e-01,1.180645424953938219e-04,2.114646854172175239e-04
6.719999999999999751e+00,1.000003781987117035e+00,-4.963100451441997086e-04,7.126328582836761625e-04,7.077011254520090573e-04,1.266275624138610906e-05,4.833226325070580124e-06,-8.449613201492639503e-01,-9.392154062358649691e-01,9.425408608660099108e-02,1.181965060481755364e-04,2.117535155183869477e-04
6.730000000000000426e+00,1.000008271643613167e+00,-4.932489562247972109e-04,6.284081366942324354e-04,6.390163638910648048e-04,1.323100397831688335e-05,4.919585725863696705e-06,-8.450402418267676241e-01,-9.317799757228178992e-01,8.673973389605028894e-02,1.183246562677288274e-04,2.120424499032491639e-04
6.740000000000000213e+00,1.000012768082873871e+00,-4.831133612328599434e-04,5.388209391433263331e-04,5.736065822489795499e-04,1.375010519272022709e-05,5.014984274616328036e-06,-8.451188812560287422e-01,-9.237247451183295821e-01,7.860586386230085376e-02,1.184494322902142355e-04,2.123288272013468259e-04
6.750000000000000000e+00,1.000017242233937731e+00,-4.657518532853669314e-04,4.448366319167561668e-04,5.118444929931119510e-04,1.422524854949964654e-05,5.126619376552686619e-06,-8.451973479997146876e-01,-9.152216710090567142e-01,7.002432300934206821e-02,1.185714337429741007e-04,2.126106610520483997e-04
6.759999999999999787e+00,1.000021648055713586e+00,-4.411304438090829895e-04,3.473461564657872170e-04,4.540777110630939812e-04,1.466134357570572151e-05,5.260796137643240586e-06,-8.452757535932604593e-01,-9.064596797836541597e-01,6.118392619039367264e-02,1.186912976268877001e-04,2.128866527046913149e-04
6.770000000000000462e+00,1.000025924370010477e+00,-4.093494400885232276e-04,2.471684768685714615e-04,4.006261885343331743e-04,1.506268193416009655e-05,5.422720513870341556e-06,-8.453541980594314609e-01,-8.976397529775109740e-01,5.228555491807954786e-02,1.188095775665500540e-04,2.131561201637044434e-04
6.780000000000000249e+00,1.000029998946470489e+00,-3.706571231618249621e-04,1.450599816129672151e-04,3.517800640551622124e-04,1.543263743428382412e-05,5.616344396986687950e-06,-8.454327582258414076e-01,-8.889691883274517537e-01,4.353643010161033916e-02,1.189266393739622823e-04,2.134188595854791259e-04
6.790000000000000036e+00,1.000033794395715381e+00,-3.254586856537762551e-04,4.172920891785525789e-05,3.077979495527527324e-04,1.577342117828571183e-05,5.844266760131398329e-06,-8.455114791527893470e-01,-8.806552880936426853e-01,3.514380894085339380e-02,1.190425853566610406e-04,2.136749651269198580e-04
6.799999999999999822e+00,1.000037235192899887e+00,-2.743191373821963043e-04,-6.214508534615243612e-05,2.689056617344466452e-04,1.608590447481554570e-05,6.107691914151546987e-06,-8.455903696529400992e-01,-8.728987653101891731e-01,2.730839565724903217e-02,1.191572166832447497e-04,2.139246395873595219e-04
6.810000000000000497e+00,1.000040254995022471e+00,-2.179592462709362252e-04,-1.658947055143722730e-04,2.352953913137600982e-04,1.636951762265088331e-05,6.406442854286219211e-06,-8.456694024180537728e-01,-8.658871921081544576e-01,2.021778969010066054e-02,1.192700386301784711e-04,2.141680287126579429e-04
6.820000000000000284e+00,1.000042803357193533e+00,-1.572440244621755993e-04,-2.688438707919527603e-04,2.071252893392077645e-04,1.662222777208170418e-05,6.739024811714878534e-06,-8.457485187127765647e-01,-8.597888373758248992e-01,1.404031866304832586e-02,1.193803081920268293e-04,2.144051067074492778e-04
6.830000000000000071e+00,1.000044851008717206e+00,-9.316376037089510193e-05,-3.702942440852420515e-04,1.845194381593902669e-04,1.684059422826108434e-05,7.102731662920134923e-06,-8.458276370182800097e-01,-8.547472444700748850e-01,8.919607451794910047e-03,1.194871180261038943e-04,2.146356302683560813e-04
6.839999999999999858e+00,1.000046393016440716e+00,-2.680809992671218358e-05,-4.695149251380971835e-04,1.675681650111445788e-04,1.701989516185244041e-05,7.493785966795301530e-06,-8.459066644976440674e-01,-8.508768728336459919e-01,4.970208336001916659e-03,1.195895058157088806e-04,2.148591652202380686e-04
6.850000000000000533e+00,1.000047449421205048e+00,4.066584229941914129e-05,-5.657387365527148529e-04,1.563286494313431598e-04,1.715431604083929019e-05,7.907502210908124633e-06,-8.459855097800156321e-01,-8.482600626906861008e-01,2.274552910670440964e-03,1.196865746283310756e-04,2.150751761145208718e-04
6.860000000000000320e+00,1.000048063249401986e+00,1.080699432473228034e-04,-6.581655508949376841e-04,1.508257719451826825e-04,1.723718744091626442e-05,8.338462450699632092e-06,-8.460640953866160885e-01,-8.469454792159490930e-01,8.813838293330139529e-04,1.197776082784372651e-04,2.152831575585878454e-04
6.870000000000000107e+00,1.000048296132231895e+00,1.742243747328777348e-04,-7.459727569996483154e-04,1.510531508268278121e-04,1.726125832989555030e-05,8.780693923211624124e-06,-8.461423681787069162e-01,-8.469480609827421125e-01,8.056928040351926971e-04,1.198621663688374334e-04,2.154827787381741189e-04
6.879999999999999893e+00,1.000048222063964598e+00,2.379978046604643905e-04,-8.283323016121055000e-04,1.569743159742529660e-04,1.721899046053412916e-05,9.227839366779413301e-06,-8.462203064890392312e-01,-8.482503554007551072e-01,2.030048911715921951e-03,1.199401464947667773e-04,2.156740108558707902e-04
6.890000000000000568e+00,1.000047920055785022e+00,2.983464602382559865e-04,-9.044331287765781111e-04,1.685239736745442157e-04,1.710286004509767644e-05,9.673312568642042556e-06,-8.462979230628785432e-01,-8.508049951135435718e-01,4.507072050665013839e-03,1.200118056351000680e-04,2.158572111357059953e-04
6.900000000000000355e+00,1.000047466563225296e+00,3.543500592547331397e-04,-9.735073296546221510e-04,1.856093226607707328e-04,1.690565424294815895e-05,1.011043392749708186e-05,-8.463752635103293231e-01,-8.545379777092253493e-01,8.162714198896031323e-03,1.200777383209254028e-04,2.160331456906305903e-04
6.910000000000000142e+00,1.000046928568899984e+00,4.052427853387488327e-04,-1.034857954964792061e-03,2.081113896606541394e-04,1.662075193614625919e-05,1.053254334997222185e-05,-8.464524005706288712e-01,-8.593523740957358381e-01,1.289997352510694785e-02,1.201388149056363319e-04,2.162029450532010344e-04
6.919999999999999929e+00,1.000046358091667420e+00,4.504377666648325682e-04,-1.087886261196462827e-03,2.358863608561951155e-04,1.624238054210605070e-05,1.093309036797325174e-05,-8.465294250223018846e-01,-8.651321147812733869e-01,1.860268975897149193e-02,1.201960883276338211e-04,2.163679982298827298e-04
6.929999999999999716e+00,1.000045788688768589e+00,4.895438917000325503e-04,-1.132116172922230206e-03,2.687668936000116218e-04,1.576584296811605866e-05,1.130570373560476428e-05,-8.466064344672477038e-01,-8.717455810479464162e-01,2.513914658069872285e-02,1.202506814442629788e-04,2.165298015266436948e-04
6.940000000000000391e+00,1.000045234251219384e+00,5.223742305660583618e-04,-1.167213942055174382e-03,3.065633997705994218e-04,1.518771103247078650e-05,1.164424472848795014e-05,-8.466835214252308450e-01,-8.790488407322207820e-01,3.236531930698997167e-02,1.203036689088574389e-04,2.166897853008720176e-04
6.950000000000000178e+00,1.000044690103420564e+00,5.489457930555838869e-04,-1.193001350118209338e-03,3.490652978638240662e-04,1.450598359192550884e-05,1.194284975499936599e-05,-8.467607621839772225e-01,-8.868884900117048886e-01,4.012772782772765917e-02,1.203559675211693104e-04,2.168491442853248685e-04
6.959999999999999964e+00,1.000044136144452533e+00,5.694708110079803711e-04,-1.209461298326291621e-03,3.960422350756843284e-04,1.372020911441045541e-05,1.219596858613167039e-05,-8.468382076767632105e-01,-8.951041667273147429e-01,4.826595905055154623e-02,1.204082472052550758e-04,2.170086950803451487e-04
6.969999999999999751e+00,1.000043541543375492e+00,5.843401541004722161e-04,-1.216735220735942367e-03,4.472452831929850446e-04,1.283157346854400182e-05,1.239840447325704250e-05,-8.469158773455643940e-01,-9.035308669971007234e-01,5.661498965153637097e-02,1.204608716553392655e-04,2.171687786653997421e-04
6.980000000000000426e+00,1.000042870347853441e+00,5.940998514490002319e-04,-1.215112391354185566e-03,5.024081132119966129e-04,1.184295428128567331e-05,1.254536168121384745e-05,-8.469937565504938037e-01,-9.120012158253216761e-01,6.500745927482784459e-02,1.205138737912054100e-04,2.173292176637087181e-04
6.990000000000000213e+00,1.000042087295974103e+00,5.994219825924110203e-04,-1.205011828909136832e-03,5.612481535264923858e-04,1.075894337956570148e-05,1.263250459733919711e-05,-8.470717976580941500e-01,-9.203478172680812364e-01,7.327601960998712805e-02,1.205669670375014105e-04,2.174893293684920792e-04
7.000000000000000000e+00,1.000041163136134559e+00,6.010714148486406882e-04,-1.186958085946944333e-03,6.234677356318364238e-04,9.585838697110537652e-06,1.265603074541474594e-05,-8.471499245434093162e-01,-9.284057543003791935e-01,8.125582975696982180e-02,1.206195895883948482e-04,2.176479877733505930e-04
7.009999999999999787e+00,1.000040078850466641e+00,5.998700010935834092e-04,-1.161552697802632240e-03,6.887552299854707598e-04,8.331606693756822687e-06,1.261275790976843873e-05,-8.472280399002555251e-01,-9.360152425154576461e-01,8.878720261520216261e-02,1.206709756163641667e-04,2.178037223177220483e-04
7.020000000000000462e+00,1.000038828327499019e+00,5.966599179782449943e-04,-1.129443422083976217e-03,7.567861733421140605e-04,7.005815926432271698e-06,1.250022336001835119e-05,-8.473060345059174603e-01,-9.430243846563279853e-01,9.571835015041055272e-02,1.207202450715278054e-04,2.179548384502183467e-04
7.030000000000000249e+00,1.000037419219949930e+00,5.922678253591011051e-04,-1.091293587427415645e-03,8.272243878928908691e-04,5.619542055480737708e-06,1.231679106569449381e-05,-8.473837974385463045e-01,-9.492919385246789687e-01,1.019081410861326642e-01,1.207665024030835202e-04,2.180995454388323651e-04
7.040000000000000036e+00,1.000035871931500786e+00,5.874714668677814139e-04,-1.047753867631301666e-03,8.997230921550472158e-04,4.185244369775913183e-06,1.206176098357952120e-05,-8.474612262030030152e-01,-9.546900038061084670e-01,1.072287776031054102e-01,1.208089342364043961e-04,2.182360795368598616e-04
7.049999999999999822e+00,1.000034216881132920e+00,5.829702089675902312e-04,-9.994385929524497898e-04,9.739260039644516637e-04,2.716613950533764118e-06,1.173547314165287309e-05,-8.475382357776761744e-01,-9.591065492217908384e-01,1.115683134441147056e-01,1.208468966738745836e-04,2.183628146990024277e-04
7.060000000000000497e+00,1.000032490374912930e+00,5.793608281866515376e-04,-9.469083100490015498e-04,1.049468437199886335e-03,1.228393915199408514e-06,1.133939844311157942e-05,-8.476147657413729553e-01,-9.624477288227613059e-01,1.148329630813883506e-01,1.208799843448642240e-04,2.184783573617732344e-04
7.070000000000000284e+00,1.000030729557059184e+00,5.771195992756173723e-04,-8.906597308040969507e-04,1.125978396001303065e-03,-2.638271997362893231e-07,1.087620793652204264e-05,-8.476907848571663129e-01,-9.646399615300004227e-01,1.169491766728340959e-01,1.209080754172140202e-04,2.185816252995298470e-04
7.080000000000000071e+00,1.000028967002484004e+00,5.765914094020140220e-04,-8.311235132039663208e-04,1.203077673127287729e-03,-1.743846972117825104e-06,1.034981275984643474e-05,-8.477662927585104535e-01,-9.656317600429955572e-01,1.178654672844850898e-01,1.209313492926051458e-04,2.186719125141234343e-04
7.089999999999999858e+00,1.000027225545282228e+00,5.779862304581066508e-04,-7.686695575635111308e-04,1.280382962540769793e-03,-3.195102507860964103e-06,9.765368036437323338e-06,-8.478413186737221441e-01,-9.653952889728679709e-01,1.175539702991458130e-01,1.209502763862576566e-04,2.187489421856536609e-04
7.100000000000000533e+00,1.000025513911056763e+00,5.813828381337589812e-04,-7.036187540122694354e-04,1.357507000056677954e-03,-4.600941496688583614e-06,9.129235607682276436e-06,-8.479159174091231987e-01,-9.639276099724439772e-01,1.160116925633207646e-01,1.209655819802763399e-04,2.188129080729073195e-04
7.110000000000000320e+00,1.000023823640638243e+00,5.867391984478349549e-04,-6.362594615683306700e-04,1.434059749612531017e-03,-5.944905470792903491e-06,8.448902522074029146e-06,-8.479901630618350561e-01,-9.612515424922383200e-01,1.132613794304032362e-01,1.209781883947610065e-04,2.188645020124724283e-04
7.120000000000000107e+00,1.000022127668536154e+00,5.939084853962145211e-04,-5.668665086697990615e-04,1.509649656072665656e-03,-7.211018749131085345e-06,7.732854529582822850e-06,-8.480641411250408046e-01,-9.574160444215222832e-01,1.093519032964815202e-01,1.209891414572531951e-04,2.189049221599237427e-04
7.129999999999999893e+00,1.000020380764972350e+00,6.026592887374106807e-04,-4.957202372645532233e-04,1.583884988063634196e-03,-8.384075708451307928e-06,6.990406301854082704e-06,-8.481379397694496225e-01,-9.524960081128668321e-01,1.043580683434172096e-01,1.209995283356171702e-04,2.189358543625008480e-04
7.140000000000000568e+00,1.000018521880674083e+00,6.126982609311620474e-04,-4.231231013544272052e-04,1.656375295774275159e-03,-9.449918510934686834e-06,6.231492555169010774e-06,-8.482116411263119771e-01,-9.465913803972710872e-01,9.837973927095911009e-02,1.210103942048460342e-04,2.189594184369703100e-04
7.150000000000000355e+00,1.000016478264033282e+00,6.236932739039166172e-04,-3.494115817883533797e-04,1.726733008574269593e-03,-1.039569729976269123e-05,5.466426541043603893e-06,-8.482853133645531507e-01,-9.398255499079644082e-01,9.154023654341131300e-02,1.210226649670895243e-04,2.189780727925860759e-04
7.160000000000000142e+00,1.000014171064248725e+00,6.352951359517637576e-04,-2.749616686128943783e-04,1.794575195396370167e-03,-1.121010517120506906e-05,4.705634350313135991e-06,-8.483590042577182633e-01,-9.323429947620127667e-01,8.398399050429451729e-02,1.210370824403919697e-04,2.189944750656813710e-04
7.169999999999999929e+00,1.000011522002979714e+00,6.471560681694668929e-04,-2.001868410823069212e-04,1.859525506862103180e-03,-1.188358092713606142e-05,3.959375035641429163e-06,-8.484327367874754389e-01,-9.243062377140822683e-01,7.587350092660681555e-02,1.210541571833619311e-04,2.190113028968099229e-04
7.179999999999999716e+00,1.000008460599402627e+00,6.589434528050569550e-04,-1.255282745994443607e-04,1.921216311995749011e-03,-1.240847365008745763e-05,3.237457609583957844e-06,-8.485065071466553199e-01,-9.158922029142601007e-01,6.738569576760478075e-02,1.210741425592690905e-04,2.190310468885847683e-04
7.190000000000000391e+00,1.000004931375308992e+00,6.703478204802608377e-04,-5.143784314211793398e-05,1.979291034099796114e-03,-1.277916444031429004e-05,2.548966468996256422e-06,-8.485802852987858191e-01,-9.072880997654001467e-01,5.870781446661435532e-02,1.210970318839180415e-04,2.190557957701955161e-04
7.200000000000000178e+00,1.000000900451706309e+00,6.810846020849167402e-04,2.164471763158529866e-05,2.033406680156183734e-03,-1.299214211140100621e-05,1.902006713868382476e-06,-8.486540180364938735e-01,-8.986869716853906898e-01,5.003295364889678160e-02,1.211225786405766670e-04,2.190870402061229072e-04
7.209999999999999964e+00,9.999963609778709239e-01,6.908897860076968411e-04,9.331844430241818355e-05,2.083236546347456888e-03,-1.304603115662802162e-05,1.303480182734551413e-06,-8.487276342699735521e-01,-8.902830433142300270e-01,4.155540904425643334e-02,1.211503378916426615e-04,2.191255247800949491e-04
7.219999999999999751e+00,9.999913369071735669e-01,6.995102374089669185e-04,1.632490407601806261e-04,2.128473069509788200e-03,-1.294157178365299943e-05,7.589018575167926012e-07,-8.488010520828994654e-01,-8.822669859998797381e-01,3.346593391698024500e-02,1.211797252622704872e-04,2.191711761245773715e-04
7.230000000000000426e+00,9.999858847481263302e-01,7.066899973684559813e-04,2.311952343949486119e-04,2.168830781236130538e-03,-1.268155320334876033e-05,2.722646584701369950e-07,-8.488741869286784425e-01,-8.748212073945587086e-01,2.594702046588029040e-02,1.212100883421190746e-04,2.192231282169831985e-04
7.240000000000000213e+00,9.999800930675217803e-01,7.121543336732071190e-04,2.970307832755728138e-04,2.204049308756369022e-03,-1.227070261103488711e-05,-1.540413692378836293e-07,-8.489469602225295786e-01,-8.681152646665771799e-01,1.916830444404761524e-02,1.212407841635023184e-04,2.192798539446538797e-04
7.250000000000000000e+00,9.999740796957892197e-01,7.155936180300134959e-04,3.607595703324339423e-04,2.233896355503721051e-03,-1.171553340347047687e-05,-5.192517949857298182e-07,-8.490193075264197420e-01,-8.623015062825845067e-01,1.328219875616476475e-02,1.212712557036515289e-04,2.193393965510548327e-04
7.259999999999999787e+00,9.999679867698153535e-01,7.166492254048518768e-04,4.225217033957285738e-04,2.258170585297810534e-03,-1.102415714324296919e-05,-8.241913099548990006e-07,-8.490911855375881112e-01,-8.575110633742186739e-01,8.419877836630612969e-03,1.213011002357604568e-04,2.193996780581741746e-04
7.270000000000000462e+00,9.999619739298187815e-01,7.149035742841059696e-04,4.825892203249225422e-04,2.276704328117245234e-03,-1.020606463578546819e-05,-1.071179470244990169e-06,-8.491625771826863955e-01,-8.538503322284722863e-01,4.687755045785862995e-03,1.213301228907628248e-04,2.194588471471359270e-04
7.280000000000000249e+00,9.999562101478667309e-01,7.098761532718262388e-04,5.413508211812052958e-04,2.289366023131616558e-03,-9.271882245352474104e-06,-1.263882762403720492e-06,-8.492334942852300950e-01,-8.513981051464333261e-01,2.164610861203276199e-03,1.213583699970555353e-04,2.195156193567360248e-04
7.290000000000000036e+00,9.999508647893934343e-01,7.010269281448922073e-04,5.992859475769632578e-04,2.296062316432277272e-03,-8.233110255625100609e-06,-1.407119571015942214e-06,-8.493039775032994454e-01,-8.502035081516805537e-01,8.995306483810674254e-04,1.213861385814928587e-04,2.195695600055724839e-04
7.299999999999999822e+00,9.999460985818773295e-01,6.877679286385320013e-04,6.569294295834969197e-04,2.296739736902971701e-03,-7.101850669374864828e-06,-1.506626871824257360e-06,-8.493740935047766616e-01,-8.502848836681538014e-01,9.107901633771002320e-04,1.214139606824888120e-04,2.196212660248164639e-04
7.310000000000000497e+00,9.999420551769863108e-01,6.694831231376139431e-04,7.148287484713840810e-04,2.291385883780808468e-03,-5.890532307664885457e-06,-1.568799341763100410e-06,-8.494439296310715148e-01,-8.516297118830018498e-01,2.185782251930309342e-03,1.214425636417651043e-04,2.196724162475405251e-04
7.320000000000000284e+00,9.999388539403896159e-01,6.455559583679354885e-04,7.734966493289709448e-04,2.280030073268892420e-03,-4.611641359375970635e-06,-1.600412946310250501e-06,-8.495135865646715745e-01,-8.541955991845239238e-01,4.682012619852383116e-03,1.214728100275912589e-04,2.197256785758661124e-04
7.330000000000000071e+00,9.999365844906662470e-01,6.154032306031342880e-04,8.333623216735294281e-04,2.262743408410379953e-03,-3.277465580020836626e-06,-1.608345824838569730e-06,-8.495831697295354035e-01,-8.579122839420192381e-01,8.329114212483825982e-03,1.215056230189254542e-04,2.197844835432061217e-04
7.339999999999999858e+00,9.999353033457459849e-01,5.785133245232360923e-04,8.947246042311466242e-04,2.239638255448216358e-03,-1.899860076960910629e-06,-1.599309360979417368e-06,-8.496527802897430037e-01,-8.626845303250119112e-01,1.303175003526887109e-02,1.215419046795144148e-04,2.198526934709121861e-04
7.350000000000000533e+00,9.999350328387361930e-01,5.344863597363827502e-04,9.577106373183546292e-04,2.210867130060000570e-03,-4.900419907040651464e-07,-1.579601649129729696e-06,-8.497225066531614024e-01,-8.683957119819789572e-01,1.867320532881760684e-02,1.215824553638327165e-04,2.199342112525481951e-04
7.360000000000000320e+00,9.999357622558723291e-01,4.830734671844036181e-04,1.022243080345619851e-03,2.176621017089263709e-03,9.415796407587040959e-07,-1.554894150120867672e-06,-8.497924173269316706e-01,-8.749118396740778181e-01,2.511942234714613711e-02,1.216279023930003095e-04,2.200325803995983875e-04
7.370000000000000107e+00,9.999374509503846653e-01,4.242123087237879993e-04,1.088018454104433801e-03,2.137127166618494559e-03,2.385533959091488785e-06,-1.530060224911574207e-06,-8.498625558162188343e-01,-8.820857672558253260e-01,3.222321143960653334e-02,1.216786451114114029e-04,2.201506273185049878e-04
7.379999999999999893e+00,9.999400330194133657e-01,3.580560674400867067e-04,1.154498401523847053e-03,2.092646426450653525e-03,3.833375180367058946e-06,-1.509051560439081257e-06,-8.499329380247109267e-01,-8.897613209752871510e-01,3.982838295057623823e-02,1.217348215724277892e-04,2.202901883676666728e-04
7.390000000000000568e+00,9.999434230147438152e-01,2.849934702989035946e-04,1.220914749604875378e-03,2.043470185432941493e-03,5.277725185228000598e-06,-1.494825428170956009e-06,-8.500035523321752828e-01,-8.977771355562317313e-01,4.777358322405641372e-02,1.217962996309697183e-04,2.204519499307000530e-04
7.400000000000000355e+00,9.999475221040923234e-01,2.056579370712752436e-04,1.286288276155284635e-03,1.989917012904514164e-03,6.712272808562233074e-06,-1.489322461180963009e-06,-8.500743622254045562e-01,-9.059700407024120494e-01,5.589567847700747244e-02,1.218626924282833644e-04,2.206354122396003703e-04
7.410000000000000142e+00,9.999522241121943100e-01,1.209246416209200869e-04,1.349460121158046946e-03,1.932329086432468378e-03,8.131732935101462838e-06,-1.493491447208985868e-06,-8.501453110803056656e-01,-9.141779147733682942e-01,6.403260369306264244e-02,1.219333955063637838e-04,2.208389701103818936e-04
7.419999999999999929e+00,9.999574209455275309e-01,3.189507075830891948e-05,1.409133915791520005e-03,1.871068502702002241e-03,9.531770428838275299e-06,-1.507354768701768272e-06,-8.502163284693102785e-01,-9.222419986251312318e-01,7.202567015582098109e-02,1.220076404342285842e-04,2.210600889049896267e-04
7.429999999999999716e+00,9.999630070291298800e-01,-6.013049113502764146e-05,1.463926003988805973e-03,1.806513564961070373e-03,1.090889551701207827e-05,-1.530105815409296690e-06,-8.502873372280489450e-01,-9.300087325449318820e-01,7.972139531688295089e-02,1.220845581823258596e-04,2.212955440432651244e-04
7.440000000000000391e+00,9.999688825398522773e-01,-1.536913045231076203e-04,1.512420656509226536e-03,1.739055135016869848e-03,1.226033839066578726e-05,-1.560228148599890486e-06,-8.503582604731303451e-01,-9.373312348596063437e-01,8.697297438647597079e-02,1.221632447579874532e-04,2.215416883279974769e-04
7.450000000000000178e+00,9.999749553858984230e-01,-2.472133684410402431e-04,1.553226957881253915e-03,1.669093128864615775e-03,1.358391138882599253e-05,-1.595625542911746188e-06,-8.504290278245258961e-01,-9.440705764014739598e-01,9.364154857694803602e-02,1.222428218848859132e-04,2.217947131306630126e-04
7.459999999999999964e+00,9.999811420350800395e-01,-3.390629102339116278e-04,1.585034089226522577e-03,1.597033223184603917e-03,1.487786716470778263e-05,-1.633752326846923675e-06,-8.504995802378096936e-01,-9.500970174146808889e-01,9.959743717687115361e-02,1.223224867117773658e-04,2.220508761072714776e-04
7.469999999999999751e+00,9.999873674150348002e-01,-4.276032302931628273e-04,1.606662016931273244e-03,1.523283825886602222e-03,1.614076070317382045e-05,-1.671734651842784480e-06,-8.505698730693692644e-01,-9.552913621877558992e-01,1.047214891183866070e-01,1.224015464479613255e-04,2.223066777371496272e-04
7.480000000000000426e+00,9.999935641841144474e-01,-5.112517957164388130e-04,1.617105088516313611e-03,1.448253348415805362e-03,1.737132203097075788e-05,-1.706475320379782821e-06,-8.506398772488811266e-01,-9.595465536800281692e-01,1.089066764311470564e-01,1.224794361318740684e-04,2.225589795656901515e-04
7.490000000000000213e+00,9.999996716964588694e-01,-5.885345388450082590e-04,1.615566676387427975e-03,1.372347801512801115e-03,1.856834503872086385e-05,-1.734737395308381728e-06,-8.507095786788541059e-01,-9.627695797172824976e-01,1.120600010384283363e-01,1.225557200801277898e-04,2.228050666222003429e-04
7.500000000000000000e+00,1.000005634960964729e+00,-6.581345917433901798e-04,1.601483731248602802e-03,1.295968720394376737e-03,1.973059615057975704e-05,-1.753204735986232992e-06,-8.507789761875924617e-01,-9.648836995574057163e-01,1.141047233698132268e-01,1.226300795865084548e-04,2.230426635714266581e-04
7.509999999999999787e+00,1.000011403831034817e+00,-7.189331437061586769e-04,1.574540841523159023e-03,1.219511410701443069e-03,2.085674478517121402e-05,-1.758520569381917361e-06,-8.508480785030315685e-01,-9.658309313274372476e-01,1.149828528244056652e-01,1.227022908759429663e-04,2.232699180433339592e-04
7.520000000000000462e+00,1.000016932574317119e+00,-7.700406996395294098e-04,1.534674079971276974e-03,1.143363493763231578e-03,2.194531580303882081e-05,-1.747307910415231733e-06,-8.509169007761869796e-01,-9.655746739658347400e-01,1.146577731896477742e-01,1.227721980079854111e-04,2.234853652010038161e-04
7.530000000000000249e+00,1.000022179875430073e+00,-8.108176879737043988e-04,1.482065501833421247e-03,1.067903719339130184e-03,2.299466257224944994e-05,-1.716177827871675582e-06,-8.509854611652964973e-01,-9.641022787180786313e-01,1.131168175527820924e-01,1.228396853665676919e-04,2.236878856458623943e-04
7.540000000000000036e+00,1.000027109235508416e+00,-8.408840603831288030e-04,1.417129603709485442e-03,9.935010064373245645e-04,2.400295802067976275e-05,-1.661732998480321852e-06,-8.510537779067245401e-01,-9.614273412453990808e-01,1.103735633386745268e-01,1.229046536575310845e-04,2.238766651843082656e-04
7.549999999999999822e+00,1.000031689662393086e+00,-8.601181879822056417e-04,1.340493339898892562e-03,9.205136682932376713e-04,2.496820016218421318e-05,-1.580574568260243698e-06,-8.511218671688554060e-01,-9.575914614219205312e-01,1.064695942530651113e-01,1.229670021867728205e-04,2.240511609741258070e-04
7.560000000000000497e+00,1.000035896501947796e+00,-8.686459437534475988e-04,1.252971421237750486e-03,8.492887761301880223e-04,2.588822812534291283e-05,-1.469320003980736134e-06,-8.511897418352245559e-01,-9.526652180399198810e-01,1.014754762046953668e-01,1.230266188348809735e-04,2.242110750145798193e-04
7.570000000000000284e+00,1.000039712246461487e+00,-8.668213340153240127e-04,1.155538603888352309e-03,7.801616177202421723e-04,2.676074467734707051e-05,-1.324638419246996625e-06,-8.512574112190840481e-01,-9.467481323439537189e-01,9.549072112486971242e-02,1.230833778346200505e-04,2.243563335080356325e-04
7.580000000000000071e+00,1.000043127167716372e+00,-8.552003810352417409e-04,1.049300537008595983e-03,7.134552106230429786e-04,2.758334158247990187e-05,-1.143307936264319082e-06,-8.513248815921333756e-01,-9.399674478285406920e-01,8.864256623640734412e-02,1.231371443700796629e-04,2.244870694663170241e-04
7.589999999999999858e+00,1.000046139654034549e+00,-8.345101558127229714e-04,9.354645110458201370e-04,6.494798357536829547e-04,2.835352479294064515e-05,-9.222972018309309084e-07,-8.513921573278789845e-01,-9.324756316729116978e-01,8.108347434503271334e-02,1.231877842765559145e-04,2.246036059259104434e-04
7.600000000000000533e+00,1.000048756174672482e+00,-8.056149177382619739e-04,8.153111677690932013e-04,5.885325639551913660e-04,2.906873734464809707e-05,-6.588704659799734604e-07,-8.514592424184282971e-01,-9.244466001751645567e-01,7.298735775673624582e-02,1.232351767536892081e-04,2.247064379055085936e-04
7.610000000000000320e+00,1.000050990843271093e+00,-7.694812489023863597e-04,6.901679331764463748e-04,5.308967558105035867e-04,2.972637881510975305e-05,-3.507129225301950391e-07,-8.515261421188711211e-01,-9.160707781954013917e-01,6.454463607653028456e-02,1.232792279742187501e-04,2.247962123158586678e-04
7.620000000000000107e+00,1.000052864598025559e+00,-7.271438946625975600e-04,5.613846448326097844e-04,4.768415223158509815e-04,3.032382118650717504e-05,3.929439771195804593e-09,-8.515928644969993355e-01,-9.075492099729274287e-01,5.595634547592805152e-02,1.233198836978805673e-04,2.248737060290828538e-04
7.629999999999999893e+00,1.000054404054873558e+00,-6.796737620674285800e-04,4.303115891542786471e-04,4.266211406177612708e-04,3.085842184630483093e-05,4.061031978379989374e-07,-8.516594217081948637e-01,-8.990870332884003391e-01,4.742761158020548234e-02,1.233571393811875726e-04,2.249398029785520947e-04
7.640000000000000568e+00,1.000055640118606481e+00,-6.281492089537126693e-04,2.982799570351668083e-04,3.804744242839216929e-04,3.132753516953490163e-05,8.560031155572023196e-07,-8.517258308659264587e-01,-8.908866984316421433e-01,3.916086756571571237e-02,1.233910467208272242e-04,2.249954713733348655e-04
7.650000000000000355e+00,1.000056606454388097e+00,-5.736314039592523440e-04,1.665845754394350644e-04,3.386240512040766121e-04,3.172852460496555262e-05,1.352839660816424426e-06,-8.517921144313631565e-01,-8.831413474803150310e-01,3.134923304895188140e-02,1.234217160258094682e-04,2.250417419453754064e-04
7.660000000000000142e+00,1.000057337928860424e+00,-5.171441750957706538e-04,3.646867845898992054e-05,3.012758540742883342e-04,3.205877740216272814e-05,1.894727874559365249e-06,-8.518583000966892804e-01,-8.760287616228756846e-01,2.417046152618637991e-02,1.234493142430246172e-04,2.250796877341088020e-04
7.669999999999999929e+00,1.000057869126605103e+00,-4.596584138222995571e-04,-9.088956162248437536e-05,2.686180785934499265e-04,3.231572406596814424e-05,2.478606149894162751e-06,-8.519244201848670262e-01,-8.697062337281120659e-01,1.778181354324505706e-02,1.234740588618895554e-04,2.251104054169505986e-04
7.679999999999999716e+00,1.000058233035368227e+00,-4.020807824741812870e-04,-2.143890237267049778e-04,2.408206132838531870e-04,3.249686432800375646e-05,3.100191957902246288e-06,-8.519905106344655144e-01,-8.643066351700536831e-01,1.231612453558812020e-02,1.234962082988704326e-04,2.251349977993033491e-04
7.690000000000000391e+00,1.000058459973111047e+00,-3.452462026809763936e-04,-3.330163982617401533e-04,2.180341926948497209e-04,3.259980093203138128e-05,3.753979571940076639e-06,-8.520566096745072482e-01,-8.599358307203586183e-01,7.879221045851408228e-03,1.235160497003259686e-04,2.251545568598967151e-04
7.700000000000000178e+00,1.000058576803446009e+00,-2.899133953844220215e-04,-4.458559180855919718e-04,2.003895732387552463e-04,3.262228188614655272e-05,4.433282543418821652e-06,-8.521227563315739717e-01,-8.566714677826579027e-01,4.548711451083902423e-03,1.235338853870826309e-04,2.251701467801403567e-04
7.709999999999999964e+00,1.000058606455139998e+00,-2.367626102393800315e-04,-5.520981972915231777e-04,1.879966786731868296e-04,3.256225111206892777e-05,5.130321261109466910e-06,-8.521889889277088903e-01,-8.545630426656332101e-01,2.374053737924275605e-03,1.235500193507442816e-04,2.251827866357469787e-04
7.719999999999999751e+00,1.000058567729399828e+00,-1.863946303009215272e-04,-6.510482458311114265e-04,1.809437109022406448e-04,3.241790668655276692e-05,5.836353552474411931e-06,-8.522553437320590231e-01,-8.536330422352790270e-01,1.377698503219951720e-03,1.235647452507197222e-04,2.251934328536542296e-04
7.730000000000000426e+00,1.000058475348973186e+00,-1.393301689856922022e-04,-7.421326550518653458e-04,1.792962218535276134e-04,3.218776518304424813e-05,6.541844105763265619e-06,-8.523218539107091374e-01,-8.538788859560229039e-01,1.557032045313772126e-03,1.235783372111479497e-04,2.252029620168904955e-04
7.740000000000000213e+00,1.000058340179964977e+00,-9.600888705192806569e-05,-8.249058729690029838e-04,1.830961440835939295e-04,3.187073004019151180e-05,7.236666630623514472e-06,-8.523885488787109610e-01,-8.552753577198566326e-01,2.886808841145646013e-03,1.235910443688800330e-04,2.252121550918584347e-04
7.750000000000000000e+00,1.000058169544235431e+00,-5.678743901396742199e-05,-8.990554083707005947e-04,1.923607816581763717e-04,3.146616145121287249e-05,7.910331221101266980e-06,-8.524554540990439966e-01,-8.577772199779638562e-01,5.321765878919907343e-03,1.236030895955403668e-04,2.252216844875754020e-04
7.759999999999999787e+00,1.000057967539943693e+00,-2.193619702243490116e-05,-9.644057206954733449e-04,2.070817687073248092e-04,3.097394501393412714e-05,8.552228392117561094e-06,-8.525225913031617697e-01,-8.613217403606301392e-01,8.799149057468320934e-03,1.236146721866471362e-04,2.252321055575823294e-04
7.770000000000000462e+00,1.000057735300737161e+00,8.365422727610623881e-06,-1.020920471844742345e-03,2.272240105972697167e-04,3.039455631899443241e-05,9.151880749096466823e-06,-8.525899790381668009e-01,-8.658309252140239387e-01,1.324094617585718815e-02,1.236259736807726833e-04,2.252438540908396902e-04
7.780000000000000249e+00,1.000057471148697363e+00,3.403481261901757419e-05,-1.068702744289164088e-03,2.527246314047923437e-04,2.972911878024035284e-05,9.699193210177974291e-06,-8.526576333895622417e-01,-8.712133352752502446e-01,1.855570188568796478e-02,1.236371654557440582e-04,2.252572510565986619e-04
7.790000000000000036e+00,1.000057170628339875e+00,5.509270141346098431e-05,-1.107992778254014536e-03,2.834919606640891581e-04,2.897945230760906921e-05,1.018469309509904708e-05,-8.527255686971394466e-01,-8.773654457075680257e-01,2.463987701042854792e-02,1.236484164574726393e-04,2.252725153324419693e-04
7.799999999999999822e+00,1.000056826443223690e+00,7.166960101088250832e-05,-1.139162763079064333e-03,3.194046014013315871e-04,2.814811085560260973e-05,1.059975216727405704e-05,-8.527937980823647734e-01,-8.841725965434394929e-01,3.137879846107471254e-02,1.236598994135812131e-04,2.252897844281509521e-04
7.810000000000000497e+00,1.000056428346694393e+00,8.401122079612777921e-05,-1.162708247760575221e-03,3.603106294501455141e-04,2.723840740538926970e-05,1.093678379344118306e-05,-8.528623336398166721e-01,-8.915096524766602526e-01,3.864731883684362906e-02,1.236717941779569339e-04,2.253091423531916604e-04
7.820000000000000284e+00,1.000055963058374076e+00,9.248178174046702146e-05,-1.179235824035879078e-03,4.060269801488897634e-04,2.625442550436711585e-05,1.118940968649151263e-05,-8.529311862073739592e-01,-8.992415468829593195e-01,4.631036067558533947e-02,1.236842873954965784e-04,2.253306528372522877e-04
7.830000000000000071e+00,1.000055414284251265e+00,9.756414150871859151e-05,-1.189446887179460358e-03,4.563390820505582382e-04,2.520101704003599612e-05,1.135259213496445797e-05,-8.530003647088356677e-01,-9.072239194323025169e-01,5.422355472346684219e-02,1.236975683664608345e-04,2.253543952186465305e-04
7.839999999999999858e+00,1.000054762909286854e+00,9.985572675266699667e-05,-1.194117491856470014e-03,5.110007976781224008e-04,2.408378642110851117e-05,1.142272911955879122e-05,-8.530698751453288375e-01,-9.153040664972973417e-01,6.223419135196854579e-02,1.237118216877628157e-04,2.253804995349106832e-04
7.850000000000000533e+00,1.000053987408918266e+00,1.000594615065554229e-04,-1.194074580726131292e-03,5.697347282853583612e-04,2.290906172558666829e-05,1.139771117797923821e-05,-8.531397193762738640e-01,-9.233224069257121025e-01,7.018268754943826626e-02,1.237272178319135751e-04,2.254091768414401287e-04
7.860000000000000320e+00,1.000053064493773292e+00,9.896917335916458253e-05,-1.190169151285938240e-03,6.322329329221169870e-04,2.168385364510829434e-05,1.127694026162768933e-05,-8.532098938785972475e-01,-9.311146225389911324e-01,7.790472866039382938e-02,1.237439031715317013e-04,2.254407406430125604e-04
7.870000000000000107e+00,1.000051969966242460e+00,9.744933395191033654e-05,-1.183247214515412279e-03,6.981581019819373731e-04,2.041580318803114325e-05,1.106131206375742163e-05,-8.532803886784164904e-01,-9.385145652294375473e-01,8.523417655102109858e-02,1.237619910198670906e-04,2.254756156474524431e-04
7.879999999999999893e+00,1.000050679734628911e+00,9.640941954363365773e-05,-1.174119657176530152e-03,7.671452121909463472e-04,1.911311911095516357e-05,1.075316435279631948e-05,-8.533511866267110557e-01,-9.453579360102927209e-01,9.200674938358167909e-02,1.237815550337208604e-04,2.255143309286555819e-04
7.890000000000000568e+00,1.000049170906204710e+00,9.677362522470317669e-05,-1.163532319234244833e-03,8.388036742531818774e-04,1.778450596054531236e-05,1.035619470146050068e-05,-8.534222631374678292e-01,-9.514866442408377312e-01,9.806438110336991587e-02,1.238026258703488517e-04,2.255574959790784817e-04
7.900000000000000355e+00,1.000047422868566960e+00,9.944709230875372458e-05,-1.152137715083782895e-03,9.127199668444666708e-04,1.643908346204842256e-05,9.875351652493173803e-06,-8.534935864374038061e-01,-9.567536585923313019e-01,1.032600721549275513e-01,1.238251914115522047e-04,2.256057599778760192e-04
7.910000000000000142e+00,1.000045418270630426e+00,1.052801711747836794e-04,-1.140469846893971692e-03,9.884607322189281012e-04,1.508629783520701376e-05,9.316703811013203173e-06,-8.535651183023844624e-01,-9.610280776305730743e-01,1.074629593281886675e-01,1.238492002808776974e-04,2.256597566849816161e-04
7.919999999999999929e+00,1.000043143829415504e+00,1.150325039718732591e-04,-1.128923475521283800e-03,1.065576290310050892e-03,1.373582549971974689e-05,8.687291614245783652e-06,-8.536368151916544633e-01,-9.642000891576757438e-01,1.105632739660212249e-01,1.238745678975087497e-04,2.257200394712999270e-04
7.930000000000000604e+00,1.000040590913090721e+00,1.293388441829602985e-04,-1.117739034783551445e-03,1.143604510846761482e-03,1.239746959193039603e-05,7.994966618243980571e-06,-8.537086296474507563e-01,-9.661854630218725815e-01,1.124768333744217974e-01,1.239011840217886572e-04,2.257870127337913146e-04
7.940000000000000391e+00,1.000037755879739754e+00,1.486785163275939497e-04,-1.106994113192064045e-03,1.222074967607895794e-03,1.108104978060566924e-05,7.248223075269919192e-06,-8.537805118099396351e-01,-9.669292367865397475e-01,1.131487249766001124e-01,1.239289206731752132e-04,2.258608670686612641e-04
7.950000000000000178e+00,1.000034640180127221e+00,1.733502568559180306e-04,-1.096602104766565555e-03,1.300513286366826405e-03,9.796286054604837575e-06,6.456026370653319313e-06,-8.538524109053809985e-01,-9.664083066235523711e-01,1.125558957181713587e-01,1.239576394476359067e-04,2.259415258214492184e-04
7.959999999999999964e+00,1.000031250256705251e+00,2.034538793743577878e-04,-1.086318271705149878e-03,1.378445589060193479e-03,8.552677453150392953e-06,5.627642558206777393e-06,-8.539242765944329294e-01,-9.646327205642848401e-01,1.107084439698519385e-01,1.239871975519073590e-04,2.260286098676456135e-04
7.969999999999999751e+00,1.000027597287373782e+00,2.388798001834008776e-04,-1.075753090804463597e-03,1.455402931802401469e-03,7.359377097745112475e-06,4.772472791900737932e-06,-8.539960601071076018e-01,-9.616455767350665651e-01,1.076495166279589216e-01,1.240174522392996673e-04,2.261214257759380786e-04
7.980000000000000426e+00,1.000023696829961839e+00,2.793069805912711044e-04,-1.064392394428659164e-03,1.530925633898505773e-03,6.225065327767245010e-06,3.899895913151805694e-06,-8.540677151343072371e-01,-9.575215417679742158e-01,1.034538266336670204e-01,1.240482636778020883e-04,2.262189800334990508e-04
7.990000000000000213e+00,1.000019568422525706e+00,3.242093335548878108e-04,-1.051623483360902313e-03,1.604567399078375050e-03,5.157823195692532815e-06,3.019121836579871173e-06,-8.541391984807348292e-01,-9.523641103783454520e-01,9.822491189761066444e-02,1.240794965432954697e-04,2.263200191494618707e-04
8.000000000000000000e+00,1.000015235187550422e+00,3.728701479630459762e-04,-1.036766096736227265e-03,1.675899138624886752e-03,4.165008997142645707e-06,2.139057707711228140e-06,-8.542104705079541782e-01,-9.463018143906563040e-01,9.209134388270212579e-02,1.241110207645426645e-04,2.264230925650423387e-04
8.009999999999999787e+00,1.000010723477302577e+00,4.244036446843455217e-04,-1.019106883732491141e-03,1.744512418481973396e-03,3.253140853767637263e-06,1.268188116886441020e-06,-8.542814954065456323e-01,-9.394836502603414186e-01,8.520215485379574460e-02,1.241427118555818779e-04,2.265266328265180817e-04
8.019999999999999574e+00,1.000006062585525157e+00,4.777824269885542151e-04,-9.979358408776230985e-04,1.810022468149909570e-03,2.427788600034930382e-06,4.144699848974333397e-07,-8.543522413357786949e-01,-9.320740248253083227e-01,7.772178348952961391e-02,1.241744511877903158e-04,2.266290457244579670e-04
8.029999999999999361e+00,1.000001284539067115e+00,5.318693462152982105e-04,-9.725830647508852721e-04,1.872070707346174456e-03,1.693478326088623267e-06,-4.147578672761163639e-07,-8.544226804629543315e-01,-9.242475203114993709e-01,6.982483984854502557e-02,1.242061264297509150e-04,2.267288022965718852e-04
8.040000000000000924e+00,9.999964239723256876e-01,5.854521818348930404e-04,-9.424541290611273582e-04,1.930326766019502390e-03,1.053612887403243600e-06,-1.212850944248109921e-06,-8.544927889290602208e-01,-9.161837554776437464e-01,6.169096654858355344e-02,1.242376322783941616e-04,2.268245247487588045e-04
8.050000000000000711e+00,9.999915180777426693e-01,6.372795317733571550e-04,-9.070624333743433935e-04,1.984489993253679696e-03,5.104115076623095038e-07,-1.973921917686895071e-06,-8.545625467658087837e-01,-9.080625761392695505e-01,5.350002937346075294e-02,1.242688715561222456e-04,2.269150594078617189e-04
8.060000000000000497e+00,9.999866066157501177e-01,6.860964120685583917e-04,-8.660569921014537546e-04,2.034290469775415847e-03,6.487128127823823897e-08,-2.692891063762201287e-06,-8.546319377941555828e-01,-9.000597517529085323e-01,4.542781395875297723e-02,1.242997567746240292e-04,2.269995315429262916e-04
8.070000000000000284e+00,9.999817319570092344e-01,7.306782544093555747e-04,-8.192443372697197530e-04,2.079489556140455640e-03,-2.832470625864389018e-07,-3.365525244597288136e-06,-8.547009495444207738e-01,-8.923432915863964698e-01,3.764234204197567518e-02,1.243302123473800740e-04,2.270773790009616988e-04
8.080000000000000071e+00,9.999769391183199740e-01,7.698622403037216465e-04,-7.666034924949605362e-04,2.119880023306964633e-03,-5.354073294973990285e-07,-3.988466165743705931e-06,-8.547695732472961883e-01,-8.850704298379370449e-01,3.030085659064089484e-02,1.243601777257891995e-04,2.271483638371929459e-04
8.089999999999999858e+00,9.999722757418768593e-01,8.025751935125690663e-04,-7.082933275050714867e-04,2.155285823508474793e-03,-6.942588158017438562e-07,-4.559248272921033231e-06,-8.548378039493107483e-01,-8.783852687278717042e-01,2.354746477856094894e-02,1.243896117843081679e-04,2.272125631737065277e-04
8.099999999999999645e+00,9.999677919576633878e-01,8.278575403756304038e-04,-6.446520048621512703e-04,2.185561566654839298e-03,-7.635696539876321706e-07,-5.076306181217653879e-06,-8.549056407985102801e-01,-8.724170163503619513e-01,1.751137555185167116e-02,1.244184987268176566e-04,2.272703422026012277e-04
8.109999999999999432e+00,9.999635400632742588e-01,8.448831160554083879e-04,-5.761886594544309969e-04,2.210591770736849374e-03,-7.481329822159663831e-07,-5.538971026327552263e-06,-8.549730875226720928e-01,-8.672787158248611572e-01,1.230562830218909741e-02,1.244468556088676719e-04,2.273223134434676496e-04
8.120000000000000995e+00,9.999595739574909103e-01,8.529748237113514561e-04,-5.035678787762267123e-04,2.230289953988230309e-03,-6.536472762416462693e-07,-5.947454666826080635e-06,-8.550401530851187148e-01,-8.630663374455600501e-01,8.026184360441364699e-03,1.244747412440527789e-04,2.273692869709798003e-04
8.130000000000000782e+00,9.999559482758408890e-01,8.516163295522988881e-04,-4.275879479792297263e-04,2.244597632226038968e-03,-4.865731399575358069e-07,-6.302820325946829484e-06,-8.551068524538942839e-01,-8.598580986314857677e-01,4.751246177591451729e-03,1.245022658469481286e-04,2.274122164016567638e-04
8.140000000000000568e+00,9.999527171996285269e-01,8.404600927617371072e-04,-3.491541591127485418e-04,2.253483277429273700e-03,-2.539698383284554334e-07,-6.606938108697723875e-06,-8.551732073679817470e-01,-8.577138885611108599e-01,2.540681193129110289e-03,1.245296003068027614e-04,2.274521450278399470e-04
8.150000000000000355e+00,9.999499329438706896e-01,8.193320853093068006e-04,-2.692487336094304541e-04,2.256941283972382223e-03,3.668416253370899961e-08,-6.862423915607148316e-06,-8.552392469395542207e-01,-8.566747043112399318e-01,1.435457371685738186e-03,1.245569835939636604e-04,2.274901557159925147e-04
8.160000000000000142e+00,9.999476439715964116e-01,7.882335584727625556e-04,-1.888990518778653341e-04,2.254990977854395232e-03,3.776814565497229190e-07,-7.072560623559692948e-06,-8.553050079042130438e-01,-8.567620494685352917e-01,1.457041564322292086e-03,1.245847265590783483e-04,2.275273272047684259e-04
8.169999999999999929e+00,9.999458930273484869e-01,7.473401710030234653e-04,-1.091459128242902219e-04,2.247675692633973373e-03,7.612807535315550794e-07,-7.241201014096030550e-06,-8.553705343314771392e-01,-8.579772985103150118e-01,2.606764178837882567e-03,1.246132103914171323e-04,2.275646983764811893e-04
8.179999999999999716e+00,9.999447151253282318e-01,6.969987218634531240e-04,-3.101345729403916587e-05,2.235061924437225546e-03,1.179900084290068561e-06,-7.372652767821416154e-06,-8.554358766407036407e-01,-8.603010830522944685e-01,4.865206411590800896e-03,1.246428782971693719e-04,2.276032410721828825e-04
8.189999999999999503e+00,9.999441356603542275e-01,6.377216433256624375e-04,4.451780984252127761e-05,2.217238568090652926e-03,1.626301112190290407e-06,-7.471546851102121862e-06,-8.555010898336087299e-01,-8.636928011612471368e-01,8.191711327638359977e-03,1.246742195576141881e-04,2.276438411554781993e-04
8.199999999999999289e+00,9.999441688265536810e-01,5.701793226256087138e-04,1.165337577784786825e-04,2.194316227740287107e-03,2.093757411955967268e-06,-7.542691717926677900e-06,-8.555662309480361882e-01,-8.680903811336817544e-01,1.252415018564554706e-02,1.247077459802572725e-04,2.276872868982593445e-04
8.210000000000000853e+00,9.999448165241348052e-01,4.951902455126085687e-04,1.842043509226428733e-04,2.166426588661046499e-03,2.576199827878645813e-06,-7.590916842879865989e-06,-8.556313558479200498e-01,-8.734104415644036168e-01,1.777908571648355654e-02,1.247439617653387780e-04,2.277342633534296112e-04
8.220000000000000639e+00,9.999460679067098123e-01,4.137089034433769573e-04,2.467959810595909986e-04,2.133721832548902530e-03,3.068332649736935685e-06,-7.620910094427884348e-06,-8.556965155765160480e-01,-8.795489784998766769e-01,2.385246292336062543e-02,1.247833288495002306e-04,2.277853512053784613e-04
8.230000000000000426e+00,9.999478996709689760e-01,3.268113853240867507e-04,3.036784515016714334e-04,2.096374076431282117e-03,3.565715348168863001e-06,-7.637054261697865472e-06,-8.557617525965117711e-01,-8.863826797748333153e-01,3.062092717832149910e-02,1.248262306920549234e-04,2.278410285958543113e-04
8.240000000000000213e+00,9.999502771213917285e-01,2.356785886147936681e-04,3.543270415012477349e-04,2.054574815251662169e-03,4.064805966565155065e-06,-7.643268588438717462e-06,-8.558270973062597209e-01,-8.937709210458857356e-01,3.794382373962598698e-02,1.248729380989084157e-04,2.279016745796447196e-04
8.250000000000000000e+00,9.999531559623348054e-01,1.415770338790729038e-04,3.983204091575279757e-04,2.008534349846402035e-03,4.562963920191086149e-06,-7.642861393127534520e-06,-8.558925652416400354e-01,-9.015584443062204523e-01,4.566587906458047241e-02,1.249235809024765219e-04,2.279675730894048513e-04
8.259999999999999787e+00,9.999564846877747604e-01,4.583734879570644408e-05,4.353353371848297181e-04,1.958481184982321325e-03,5.058411825773664376e-06,-7.638399739120048715e-06,-8.559581553413764254e-01,-9.095786651626465158e-01,5.362050982127007648e-02,1.249781290621181248e-04,2.280389165663088136e-04
8.269999999999999574e+00,9.999602073658550028e-01,-5.016940344489863047e-05,4.651394692589705415e-04,1.904661385835062452e-03,5.550157975495832278e-06,-7.631601666178842351e-06,-8.560238495686015581e-01,-9.176575065633556516e-01,6.163365699475410048e-02,1.250363860089696887e-04,2.281158086807621999e-04
8.279999999999999361e+00,9.999642665613387438e-01,-1.450572488252821327e-04,4.875832157156442239e-04,1.847337885213706050e-03,6.037883063230269618e-06,-7.623255733945229230e-06,-8.560896140502450846e-01,-9.256176189635594298e-01,6.952800491331431743e-02,1.250979958827837756e-04,2.281982658329795299e-04
8.290000000000000924e+00,9.999686061125689918e-01,-2.374522416603862848e-04,5.025919270355552401e-04,1.786789737454654199e-03,6.521796646621975317e-06,-7.613171610425655598e-06,-8.561554017321663101e-01,-9.332828228610374754e-01,7.712742112887119306e-02,1.251624648253645922e-04,2.282862173494937252e-04
8.300000000000000711e+00,9.999731734857991716e-01,-3.260202465410426799e-04,5.101592530324450866e-04,1.723311317769452618e-03,7.002470467503897355e-06,-7.600164232046870934e-06,-8.562211563710625528e-01,-9.404825997459858034e-01,8.426144337492329217e-02,1.252291948713499085e-04,2.283795045088243825e-04
8.310000000000000497e+00,9.999779214700270646e-01,-4.094948729949423336e-04,5.103423453321004810e-04,1.657211467598830330e-03,7.480657047327892330e-06,-7.582072743223228461e-06,-8.562868175167701601e-01,-9.470564604974691658e-01,9.076964298069901960e-02,1.252975274216237259e-04,2.284778786973973297e-04
8.320000000000000284e+00,9.999828090465697761e-01,-4.867047801201043332e-04,5.032592479921601603e-04,1.588812586998113955e-03,7.957102834892623144e-06,-7.555814071546969458e-06,-8.563523260023624406e-01,-9.528580336746033108e-01,9.650570767224088409e-02,1.253667920007434360e-04,2.285809991833254173e-04
8.330000000000000071e+00,9.999878013621941175e-01,-5.565995107397639190e-04,4.890884875590703097e-04,1.518449674210554197e-03,8.432365546886636077e-06,-7.517469684058634327e-06,-8.564176293755018099e-01,-9.577587370772179254e-01,1.013411077017160739e-01,1.254363551726851906e-04,2.286884311049064422e-04
8.339999999999999858e+00,9.999928688416355183e-01,-6.182729986225925017e-04,4.680705520770989982e-04,1.446469310483808075e-03,8.906645173799521020e-06,-7.462402865193101094e-06,-8.564826866847081721e-01,-9.616509215503143970e-01,1.051682348656062804e-01,1.255056642531546902e-04,2.287996443921525014e-04
8.349999999999999645e+00,9.999979855819888241e-01,-6.709839216015744566e-04,4.405106689415059975e-04,1.373228585105223162e-03,9.379637423303863609e-06,-7.385402809059985996e-06,-8.565474720865389191e-01,-9.644504038433601156e-01,1.079029317568212243e-01,1.255742808725867862e-04,2.289140143909573766e-04
8.359999999999999432e+00,1.000003127263949798e+00,-7.141721481746253529e-04,4.067820793850191840e-04,1.299093951952139375e-03,9.850417172347334955e-06,-7.280850963565386158e-06,-8.566119768589022243e-01,-9.660983334777129006e-01,1.094863566188106485e-01,1.256419004970014952e-04,2.290308249586203715e-04
8.370000000000000995e+00,1.000008268880917317e+00,-7.474706421435982481e-04,3.673288809877800595e-04,1.224440005041683684e-03,1.031735786180679721e-05,-7.142904421757456341e-06,-8.566762095816504718e-01,-9.665623655491758504e-01,1.098861559675254340e-01,1.257083555905339433e-04,2.291492747330536872e-04
8.380000000000000782e+00,1.000013382617332081e+00,-7.707123427220764159e-04,3.226674786142766350e-04,1.149648157139197564e-03,1.077809078628070038e-05,-6.965690732586900568e-06,-8.567401944555483873e-01,-9.658371360806725647e-01,1.090969416251242191e-01,1.257736020342021437e-04,2.292684871367800525e-04
8.390000000000000568e+00,1.000018436196812299e+00,-7.839317174754479494e-04,2.733857494653203833e-04,1.075105202966464410e-03,1.122950602250388619e-05,-6.743508292605160899e-06,-8.568039679509548145e-01,-9.639440581135978459e-01,1.071400901626430591e-01,1.258376904546213283e-04,2.293875244658849510e-04
8.400000000000000355e+00,1.000023391969185660e+00,-7.873608818606463253e-04,2.201391819835569412e-04,1.001201747418351560e-03,1.166779443590285893e-05,-6.471026466253486933e-06,-8.568675741789014699e-01,-9.609304746387011820e-01,1.040629004597997120e-01,1.259007260116836032e-04,2.295054061387524769e-04
8.410000000000000142e+00,1.000028206918457396e+00,-7.814203805818516332e-04,1.636434764877554935e-04,9.283304798377784491e-04,1.208852794767219456e-05,-6.143479743096999274e-06,-8.569310595335721814e-01,-9.568682185005146223e-01,9.993715896694241319e-02,1.259628216900803141e-04,2.296211308707718501e-04
8.419999999999999929e+00,1.000032833661407938e+00,-7.667049211828521086e-04,1.046633774582325546e-04,8.568842780737141512e-04,1.248677317598544176e-05,-5.756850550042683128e-06,-8.569944672462380675e-01,-9.518516397210768920e-01,9.485717247483882453e-02,1.260240510337757821e-04,2.297337022167944554e-04
8.429999999999999716e+00,1.000037222382607283e+00,-7.439645290472364199e-04,4.399781961629795990e-05,7.872541308557996472e-04,1.285723181639076395e-05,-5.308035768771038829e-06,-8.570578325032508493e-01,-9.459951678081433002e-01,8.893733530489243699e-02,1.260844064227373100e-04,2.298421566131469973e-04
8.439999999999999503e+00,1.000041323531579929e+00,-7.140817469473558377e-04,-1.753821297073608889e-05,7.198268738855799096e-04,1.319439981076935006e-05,-4.794992538122027457e-06,-8.571211787128568682e-01,-9.394304813468234983e-01,8.230930263396658841e-02,1.261437683877066540e-04,2.299455927963212076e-04
8.449999999999999289e+00,1.000045091006797060e+00,-6.780456255826020550e-04,-7.913441854642270428e-05,6.549827437103767280e-04,1.349273655637201989e-05,-4.216859525593609000e-06,-8.571845153659614081e-01,-9.323033604297463750e-01,7.511884506378498083e-02,1.262018901568077414e-04,2.300432012689590522e-04
8.460000000000000853e+00,1.000048485482051719e+00,-6.369233409473085399e-04,-1.400075499353287914e-04,5.930927634844803146e-04,1.374683517627601241e-05,-3.574050512646485466e-06,-8.572478377424475049e-01,-9.247703000453909583e-01,6.752246230294345342e-02,1.262583997921173766e-04,2.301342923760607562e-04
8.470000000000000639e+00,1.000051477502187147e+00,-5.918303291574323255e-04,-1.994242858196099166e-04,5.345159855626684239e-04,1.395158521993424201e-05,-2.868317840250074246e-06,-8.573111284923867759e-01,-9.169949648739921244e-01,5.968383638160537630e-02,1.263128201450603512e-04,2.302183215285857898e-04
8.480000000000000426e+00,1.000054049990837246e+00,-5.438998508903538677e-04,-2.567233451687228022e-04,4.795966268383863667e-04,1.410232005508742150e-05,-2.102783992629602517e-06,-8.573743608982279385e-01,-9.091445680306052823e-01,5.177020713237730914e-02,1.263646046941523744e-04,2.302949101511408969e-04
8.490000000000000213e+00,1.000056199870507090e+00,-4.942528885795113326e-04,-3.113355610763854256e-04,4.286611431033753895e-04,1.419494257695005809e-05,-1.281940349659113075e-06,-8.574375034274627216e-01,-9.013862576633793200e-01,4.394875423591655672e-02,1.264131854198363562e-04,2.303638610874347847e-04
8.500000000000000000e+00,1.000057938588012618e+00,-4.439692433253517880e-04,-3.628006917123533935e-04,3.820152977374570110e-04,1.422602458793807393e-05,-4.116129043473057600e-07,-8.575005250386288358e-01,-8.938835951107377831e-01,3.638307007210894034e-02,1.264580274252851614e-04,2.304251673836965608e-04
8.509999999999999787e+00,1.000059291454453714e+00,-3.940606385193809284e-04,-4.107798935625651461e-04,3.399412870632291073e-04,1.419287715402967158e-05,5.011044862002200875e-07,-8.575634006216876770e-01,-8.867932055346325892e-01,2.922980491294496774e-02,1.264986842144546868e-04,2.304790136740120232e-04
8.519999999999999574e+00,1.000060295834815927e+00,-3.454465564362222524e-04,-4.550630061922329413e-04,3.026949891556648736e-04,1.409359126796677103e-05,1.447947979283388233e-06,-8.576261159444933391e-01,-8.802616756754797489e-01,2.263555973098637514e-02,1.265348474472069234e-04,2.305257697272633521e-04
8.529999999999999361e+00,1.000060998343548668e+00,-2.989334350780520149e-04,-4.955700835911778981e-04,2.705034043688309630e-04,1.392705008714041935e-05,2.419610664440564096e-06,-8.576886715373190917e-01,-8.744227630859873202e-01,1.673409154866819376e-02,1.265663856033465292e-04,2.305659761339118319e-04
8.540000000000000924e+00,1.000061451305702231e+00,-2.551977376545551445e-04,-5.323469355777769819e-04,2.435623541031489941e-04,1.369291571625398755e-05,3.405895707415207996e-06,-8.577510850686992372e-01,-8.693949669437902594e-01,1.164388187509107081e-02,1.265933671967914861e-04,2.306003225791553035e-04
8.550000000000000711e+00,1.000061708817716832e+00,-2.147732787198163224e-04,-5.655547916527590936e-04,2.220344993612753345e-04,1.339159484760768883e-05,4.395892234800184523e-06,-8.578133919280803710e-01,-8.652794930598509682e-01,7.466101131770559902e-03,1.266160658370613296e-04,2.306296196301627077e-04
8.560000000000000497e+00,1.000061822780639265e+00,-1.780430521868561983e-04,-5.954545456564132094e-04,2.060477326074010686e-04,1.302418846765325335e-05,5.378169879281727526e-06,-8.578756439230448283e-01,-8.621586264248959353e-01,4.282982501851153798e-03,1.266349463403658058e-04,2.306547654360446842e-04
8.570000000000000284e+00,1.000061839278299392e+00,-1.452356612679677524e-04,-6.223863595765314737e-04,1.956939857227920309e-04,1.259243122984001148e-05,6.340987399628046627e-06,-8.579379061927794314e-01,-8.600945055664123151e-01,2.156599373632839007e-03,1.266506330391833175e-04,2.306767091440065087e-04
8.580000000000000071e+00,1.000061795634926032e+00,-1.164263039141254734e-04,-6.467456778457347311e-04,1.910284839762555712e-04,1.209862599035498571e-05,7.272510414016334306e-06,-8.580002526211246705e-01,-8.591282764360330670e-01,1.128023814908348616e-03,1.266638632392946926e-04,2.306964131308930632e-04
8.589999999999999858e+00,1.000061718415232503e+00,-9.154212550008471551e-05,-6.689569118747999091e-04,1.920694615659005247e-04,1.154557844059670483e-05,8.161033049740978716e-06,-8.580627601851792408e-01,-8.592795918018222290e-01,1.216831616642952228e-03,1.266754302562260492e-04,2.307148162561389881e-04
8.599999999999999645e+00,1.000061622533019889e+00,-7.037161970418153280e-05,-6.894461854309304021e-04,1.987983391882432237e-04,1.093653583393433842e-05,8.995198236726875216e-06,-8.581255027855194673e-01,-8.605464170572220128e-01,2.420914271702533874e-03,1.266861215021774731e-04,2.307328002957298452e-04
8.609999999999999432e+00,1.000061511521352919e+00,-5.257764486325277768e-05,-7.086145772057981206e-04,2.111603490403166192e-04,1.027513260794392029e-05,9.764211464008865595e-06,-8.581885451629894801e-01,-8.629051060479563384e-01,4.716560884966857457e-03,1.266966576085416850e-04,2.307511614489943241e-04
8.620000000000000995e+00,1.000061378899383735e+00,-3.771353163698132815e-05,-7.268132557258867371e-04,2.290655784377224470e-04,9.565344378981954676e-06,1.045804307563202734e-05,-8.582519375096716585e-01,-8.663107209042628654e-01,8.058783394591208585e-03,1.267076385152879163e-04,2.307705883890509568e-04
8.630000000000000782e+00,1.000061210459293637e+00,-2.524169202634241366e-05,-7.443217775960659244e-04,2.523903905585944858e-04,8.811450470414274017e-06,1.106761459297516629e-05,-8.583157113271805416e-01,-8.706975865913546553e-01,1.238187526417409805e-02,1.267195018485361611e-04,2.307916478005989092e-04
8.640000000000000568e+00,1.000060987202201934e+00,-1.455410100639341437e-05,-7.613306222502843430e-04,2.809791703257109407e-04,8.018003956666049629e-06,1.158496509182744080e-05,-8.583798769771679993e-01,-8.759800913294411018e-01,1.760021435227310596e-02,1.267324977885985686e-04,2.308147777385638477e-04
8.650000000000000355e+00,1.000060688583619850e+00,-4.994009405889450751e-06,-7.779287788217000531e-04,3.146463356114369389e-04,7.189807268721953148e-06,1.200339430364976100e-05,-8.584444232148376042e-01,-8.820537645646701064e-01,2.360934134983255078e-02,1.267466830924947687e-04,2.308402886019855771e-04
8.660000000000000142e+00,1.000060295694237711e+00,4.121742621376020146e-06,-7.940969008987913257e-04,3.531785491310988272e-04,6.331890788069342705e-06,1.231757981451312268e-05,-8.585093188085644034e-01,-8.887966806824451060e-01,3.028736187388074083e-02,1.267619351158069468e-04,2.308683709959513664e-04
8.669999999999999929e+00,1.000059794004624525e+00,1.348041239099600908e-05,-8.097062225515743806e-04,3.963370647449606645e-04,5.449491593860081044e-06,1.252366646319761622e-05,-8.585745161433496753e-01,-8.960712452113012150e-01,3.749672906795156052e-02,1.267779847245008166e-04,2.308991094097656571e-04
8.679999999999999716e+00,1.000059175343740225e+00,2.375159868762638738e-05,-8.245231047507652110e-04,4.438601434019730447e-04,4.548029622235202839e-06,1.261932675453123777e-05,-8.586399565018140168e-01,-9.037264178291619654e-01,4.508646132734790701e-02,1.267944650823459322e-04,2.309325003841955493e-04
8.689999999999999503e+00,1.000058438858044019e+00,3.556654675495149909e-05,-8.382187753442598820e-04,4.954654784378827908e-04,3.633078910518465414e-06,1.260379177297358871e-05,-8.587055765341540248e-01,-9.116004115271751918e-01,5.289483499302112535e-02,1.268109716330480946e-04,2.309684737566986001e-04
8.700000000000001066e+00,1.000057590804213969e+00,4.949895979144452231e-05,-8.503835565020833676e-04,5.508525770309175180e-04,2.710332271640526715e-06,1.247785268637120721e-05,-8.587713152883458267e-01,-9.195238801787803951e-01,6.075256489043454056e-02,1.268271273215587701e-04,2.310069155664340457e-04
8.710000000000000853e+00,1.000056643154207947e+00,6.604770194980431257e-05,-8.605446565232332179e-04,6.097050538230696900e-04,1.785558572216932513e-06,1.224383344549412733e-05,-8.588371210852092652e-01,-9.273235698261064197e-01,6.848644874089711287e-02,1.268426463841222825e-04,2.310476912790182524e-04
8.720000000000000639e+00,1.000055611124963217e+00,8.562171652533652640e-05,-8.681864499094544847e-04,6.716928034309586903e-04,8.645526962533685004e-07,1.190553573033761505e-05,-8.589029575153264151e-01,-9.348263662060019019e-01,7.592340869067550069e-02,1.268573899533014426e-04,2.310906680900171040e-04
8.730000000000000426e+00,1.000054509872613018e+00,1.085274212635860394e-04,-8.727720880884805863e-04,7.364740301209661425e-04,-4.692085137247211348e-08,1.146815756422716107e-05,-8.589688078925383774e-01,-9.418636274266922737e-01,8.289481953415391013e-02,1.268714073351923219e-04,2.311357351520992864e-04
8.740000000000000213e+00,1.000053350699534382e+00,1.349587800314710193e-04,-8.737652760021647879e-04,8.036971246067405343e-04,-9.431889943993888667e-07,1.093818733434964647e-05,-8.590346776357161707e-01,-9.482756515907538875e-01,8.924097395503770291e-02,1.268849580703864397e-04,2.311828206562616117e-04
8.750000000000000000e+00,1.000052137199483715e+00,1.649901859921770405e-04,-8.706511151763876967e-04,8.730023890585867806e-04,-1.818733514434376147e-06,1.032327524672536440e-05,-8.591005942479609248e-01,-9.539160993599395955e-01,9.481550511197871234e-02,1.268985117026871301e-04,2.312319047130806382e-04
8.759999999999999787e+00,1.000050861801770496e+00,1.985722259808451703e-04,-8.629550456404758759e-04,9.440236213692804624e-04,-2.668254255191562123e-06,9.632084527027362506e-06,-8.591666048020685231e-01,-9.586561746496106151e-01,9.948956984754205035e-02,1.269127243906366072e-04,2.312830270447818748e-04
8.769999999999999574e+00,1.000049503164284870e+00,2.355303301384584712e-04,-8.502591068764852201e-04,1.016389577975981666e-03,-3.486729417587835245e-06,8.874124975938152461e-06,-8.592327711023572956e-01,-9.623883649615847524e-01,1.031555938592274846e-01,1.269283938728234913e-04,2.313362885584258066e-04
8.779999999999999361e+00,1.000048024805740399e+00,2.755662474055370131e-04,-8.322149680283596855e-04,1.089725340700509410e-03,-4.269470425475471914e-06,8.059571810790981290e-06,-8.592991629475070781e-01,-9.650295567980977651e-01,1.057303938505906316e-01,1.269463966290722376e-04,2.313918460439268188e-04
8.790000000000000924e+00,1.000046375263489606e+00,3.182622296128956286e-04,-8.085534332120118857e-04,1.163653616901242716e-03,-5.012169216088980159e-06,7.199073076051217102e-06,-8.593658501376938430e-01,-9.665233701123009391e-01,1.071575199746071100e-01,1.269676130860261935e-04,2.314498995499292278e-04
8.800000000000000711e+00,1.000044489923501478e+00,3.630877584841880022e-04,-7.790903902684287625e-04,1.237796003654520471e-03,-5.710936342383274510e-06,6.303549274182611510e-06,-8.594328940274587048e-01,-9.668415965821088864e-01,1.074087025546501817e-01,1.269928481888712773e-04,2.315106724775084501e-04
8.810000000000000497e+00,1.000042294505963048e+00,4.094086143244128400e-04,-7.437294210706330531e-04,1.311774245788894372e-03,-6.362328903029805793e-06,5.383989235026477882e-06,-8.595003395039108041e-01,-9.659846764990888124e-01,1.064843369951779806e-01,1.270227554147233058e-04,2.315743850960227945e-04
8.820000000000000284e+00,1.000039710019957395e+00,4.564980646055170682e-04,-7.024615092020984912e-04,1.385211514618656624e-03,-6.963367972369997092e-06,4.451246576257995455e-06,-8.595682082553296466e-01,-9.639812045108020477e-01,1.044129962554723595e-01,1.270577722197849973e-04,2.316412230076725365e-04
8.830000000000000071e+00,1.000036658840702808e+00,5.035499450292062022e-04,-6.553624488634937281e-04,1.457733729525313108e-03,-7.511545822866161053e-06,3.515841374141064255e-06,-8.596364940868446158e-01,-9.608865112444929801e-01,1.012500171576484198e-01,1.270980739717359311e-04,2.317113029572936966e-04
8.839999999999999858e+00,1.000033071430647791e+00,5.496934123221296426e-04,-6.025886628924693620e-04,1.528970938571889418e-03,-8.004823761909552561e-06,2.587771825170395705e-06,-8.597051608446204529e-01,-9.567804216597226574e-01,9.707526081510226001e-02,1.271435516833347291e-04,2.317846392048128479e-04
8.849999999999999645e+00,1.000028893136171604e+00,5.940091618629858485e-04,-5.443721682408215546e-04,1.598558767615202445e-03,-8.441621803306976801e-06,1.676340700158945930e-06,-8.597741432468836154e-01,-9.517643374580364579e-01,9.199019421115288420e-02,1.271938164877887837e-04,2.318611142413384840e-04
8.859999999999999432e+00,1.000024090456098413e+00,6.355469172378959506e-04,-4.810153806974527845e-04,1.666139940429850388e-03,-8.820801638739029165e-06,7.900012442843905902e-07,-8.598433506157269202e-01,-9.459578258304291998e-01,8.611447521470225186e-02,1.272482310261907439e-04,2.319404578667860761e-04
8.870000000000000995e+00,1.000018656202564138e+00,6.733440051957722888e-04,-4.128863306516522753e-04,1.731365865673796002e-03,-9.141644461529490554e-06,-6.377315921341584631e-08,-8.599126731907331678e-01,-9.394949166123476303e-01,7.958224342161449028e-02,1.273059650392211438e-04,2.320222383416226108e-04
8.880000000000000782e+00,1.000012613058403943e+00,7.064448211315254873e-04,-3.404146791624401377e-04,1.793898280546882750e-03,-9.403825136449258848e-06,-8.785917741864918371e-07,-8.599819904195377118e-01,-9.325203119650543604e-01,7.253832154551667633e-02,1.273660697986427905e-04,2.321058685019750101e-04
8.890000000000000568e+00,1.000006015171143625e+00,7.339209622110559432e-04,-2.640886963019592297e-04,1.853410936066933381e-03,-9.607384031062558364e-06,-1.649218675924191407e-06,-8.600511803944045353e-01,-9.251856960549715847e-01,6.513451566056700781e-02,1.274275638894650949e-04,2.321906283750951872e-04
8.900000000000000355e+00,9.999989475985048282e-01,7.548917559876856939e-04,-1.844531150160566059e-04,1.909591305247757822e-03,-9.752697561790252696e-06,-2.371612110624608418e-06,-8.601201294679059473e-01,-9.176462980026939276e-01,5.752616853478803582e-02,1.274895215218446428e-04,2.322757041017808888e-04
8.910000000000000142e+00,9.999915236159914178e-01,7.685448443437673405e-04,-1.021075304529802096e-04,1.962142293220961019e-03,-9.840448201668655948e-06,-3.042929887318124199e-06,-8.601887410503161746e-01,-9.100578130958776324e-01,4.986907204556140921e-02,1.275511541984512072e-04,2.323602410589931111e-04
8.919999999999999929e+00,9.999838800927797200e-01,7.741564024361239412e-04,-1.770480458240413147e-05,2.010783927487301732e-03,-9.871594386868367407e-06,-3.661500754933893628e-06,-8.602569426752280091e-01,-9.025737305604599747e-01,4.231678788523200035e-02,1.276118772443806206e-04,2.324434072638048576e-04
8.929999999999999716e+00,9.999761713161636756e-01,7.711104900718706526e-04,6.805121539617007350e-05,2.055255006887659469e-03,-9.847340481231620660e-06,-4.226762877306019278e-06,-8.603246906086693402e-01,-8.953430583000870913e-01,3.501836769141778577e-02,1.276713543734456994e-04,2.325244616585564472e-04
8.939999999999999503e+00,9.999685617783706792e-01,7.589169607575854638e-04,1.544094282388444963e-04,2.095314689329560044e-03,-9.769106740648769301e-06,-4.739171670295430078e-06,-8.603919715501840981e-01,-8.885083837698271036e-01,2.811641221964298817e-02,1.277295159149455673e-04,2.326028209929109636e-04
8.950000000000001066e+00,9.999612185180832835e-01,7.372273041292763630e-04,2.405774021500873302e-04,2.130744000504103657e-03,-9.638499080705173743e-06,-5.200080353232213842e-06,-8.604588012992125945e-01,-8.822041727301644931e-01,2.174537143095192637e-02,1.277865492883933202e-04,2.326781188390913968e-04
8.960000000000000853e+00,9.999543036245458483e-01,7.058477817483500881e-04,3.257301162704378714e-04,2.161347248454634131e-03,-9.457278400042425827e-06,-5.611597538888182601e-06,-8.605252205982959479e-01,-8.765551893475758138e-01,1.602996874927990409e-02,1.278428634146670741e-04,2.327502508687739891e-04
8.970000000000000639e+00,9.999479674644913274e-01,6.647492424492987707e-04,4.090219387780378636e-04,2.186953331581439550e-03,-9.227329246945133913e-06,-5.976426994453235845e-06,-8.605912886737800971e-01,-8.716749244628057003e-01,1.108363578902558065e-02,1.278990316235246300e-04,2.328194017806595184e-04
8.980000000000000426e+00,9.999423430886372755e-01,6.140730754037850231e-04,4.896019792612554085e-04,2.207416930180545675e-03,-8.950627727969966867e-06,-6.297695310419903030e-06,-8.606570752384005152e-01,-8.676639430406016817e-01,7.006867802201121459e-03,1.279557199078142332e-04,2.328860510543151463e-04
8.990000000000000213e+00,9.999375421288440036e-01,5.541328758411492124e-04,5.666326227849598522e-04,2.222619573665926291e-03,-8.629208728926913879e-06,-6.578773584859333889e-06,-8.607226518691908357e-01,-8.646081028856474893e-01,3.885451016456608481e-03,1.280136088095333677e-04,2.329509567682297444e-04
9.000000000000000000e+00,9.999336523282033040e-01,4.854115541947417924e-04,6.393107043578759828e-04,2.232470577033092603e-03,-8.265132730106343085e-06,-6.823099349224411234e-06,-8.607880837125096996e-01,-8.625766482374148669e-01,1.788564524905202503e-03,1.280733176498848080e-04,2.330151187937001822e-04
9.009999999999999787e+00,9.999307366746997827e-01,4.085538045059234442e-04,7.068904492743576830e-04,2.236907840794627282e-03,-7.860452727494742308e-06,-7.034004823831323173e-06,-8.608534223939697805e-01,-8.616202360758808965e-01,7.668136819111501376e-04,1.281353392042290824e-04,2.330797245215787683e-04
9.019999999999999574e+00,9.999288339551645199e-01,3.243540494459747721e-04,7.687070208151393098e-04,2.235898508551459676e-03,-7.417181998244181841e-06,-7.214557205871313157e-06,-8.609187008378560435e-01,-8.617690020595426548e-01,8.503012216866375015e-04,1.281999913850044007e-04,2.331460817082131598e-04
9.029999999999999361e+00,9.999279604268707100e-01,2.337401829777302660e-04,8.241993122189801221e-04,2.229439475643346050e-03,-6.937263651955996978e-06,-7.367416083306694507e-06,-8.609839304526613057e-01,-8.630308102918602398e-01,2.046879839198950928e-03,1.282673902489159701e-04,2.332155438840022299e-04
9.040000000000000924e+00,9.999281122311278747e-01,1.377536230051631993e-04,8.729305182005157610e-04,2.217557741109718941e-03,-6.422543072204975505e-06,-7.494712270024641291e-06,-8.610491008504087551e-01,-8.653898518934419748e-01,4.340751043033225752e-03,1.283374459993378181e-04,2.332894340377755782e-04
9.050000000000000711e+00,9.999292681518681114e-01,3.752635205200327854e-05,9.146050370494571190e-04,2.200310593711252496e-03,-5.874744461207566355e-06,-7.597951417327408076e-06,-8.611141819740990577e-01,-8.688057593922043909e-01,7.691577418105282823e-03,1.284098809400217595e-04,2.333689719937748208e-04
9.060000000000000497e+00,9.999313923509977053e-01,-6.574424699439435126e-05,9.490803913860274693e-04,2.177785621276040386e-03,-5.295452743964510221e-06,-7.677944727644209151e-06,-8.611791282449428042e-01,-8.732133873699152726e-01,1.203425912497244760e-02,1.284842658911977567e-04,2.334552101095344057e-04
9.070000000000000284e+00,9.999344367834421821e-01,-1.708218687951788481e-04,9.763731068023322754e-04,2.150100531422438014e-03,-4.686102059357856880e-06,-7.734768035053323504e-06,-8.612438841383820431e-01,-8.785233767565610030e-01,1.727949261817898416e-02,1.285600696753987809e-04,2.335489808247270815e-04
9.080000000000000071e+00,9.999383430960339103e-01,-2.764581509405053625e-04,9.966578352850687279e-04,2.117402771047978936e-03,-4.047971960468073761e-06,-7.767749479761459531e-06,-8.613083904750649111e-01,-8.846235741947603426e-01,2.331518371969538289e-02,1.286367151095635852e-04,2.336508582725382865e-04
9.089999999999999858e+00,9.999430439304777263e-01,-3.814190159513951815e-04,1.010259428069065117e-03,2.079868932105384538e-03,-3.382192264085680652e-06,-7.775485040847490635e-06,-8.613725906779459152e-01,-8.913813233722455154e-01,3.000873269429956205e-02,1.287136345989968857e-04,2.337611348557366853e-04
9.099999999999999645e+00,9.999484636657645087e-01,-4.845096419719260774e-04,1.017638117620316661e-03,2.037703932309405542e-03,-2.689757232453857125e-06,-7.755880344997645987e-06,-8.614364362984419099e-01,-8.986465868411799285e-01,3.721015054273801859e-02,1.287903188953262073e-04,2.338798124608132412e-04
9.109999999999999432e+00,9.999545187352457676e-01,-5.845973187490558637e-04,1.019368424635871484e-03,1.991139961661991635e-03,-1.971549444643569589e-06,-7.706216468359017489e-06,-8.614998912395216424e-01,-9.062557993229557463e-01,4.475590808343412469e-02,1.288663537508984429e-04,2.340066069799195958e-04
9.120000000000000995e+00,9.999611177267130335e-01,-6.806315829026136650e-04,1.016112827018460880e-03,1.940435189098915466e-03,-1.228373330063182295e-06,-7.623236909864094811e-06,-8.615629342837838323e-01,-9.140363013852591534e-01,5.247336710147528643e-02,1.289414409007535805e-04,2.341409640735925279e-04
9.130000000000000782e+00,9.999681615129663026e-01,-7.716611859726872115e-04,1.008591580551922379e-03,1.885872228111113358e-03,-4.609979056166778730e-07,-7.503252539320942170e-06,-8.616255597456158322e-01,-9.218111599303231429e-01,6.018560018470731771e-02,1.290154017989187730e-04,2.342820836995773703e-04
9.140000000000000568e+00,9.999755436626952543e-01,-8.568476183067993057e-04,9.975503381629711921e-04,1.827756365749728723e-03,3.297922024087221805e-07,-7.342261101098276382e-06,-8.616877762845959188e-01,-9.294041529352914388e-01,6.771637665069549228e-02,1.290881646029962127e-04,2.344289508031671687e-04
9.150000000000000355e+00,9.999831513485898382e-01,-9.354750793145266913e-04,9.837273569586748537e-04,1.766413565767236109e-03,1.143138840548077941e-06,-7.136077762939802292e-06,-8.617496041186012423e-01,-9.366446833627738444e-01,7.489507924417260210e-02,1.291597368082385007e-04,2.345803697374471142e-04
9.160000000000000142e+00,9.999908669069449418e-01,-1.006956938578910379e-03,9.678220998967784761e-04,1.702188263479933279e-03,1.978047360109247146e-06,-6.880473210925901495e-06,-8.618110710408152242e-01,-9.433723929719353141e-01,8.156132193112013151e-02,1.292301674943075482e-04,2.347350003595316537e-04
9.169999999999999929e+00,9.999985701186611120e-01,-1.070838863150311814e-03,9.504669322163981134e-04,1.635440976895200307e-03,2.833320863968839696e-06,-6.571315874661463981e-06,-8.618722077601119747e-01,-9.494412711586075471e-01,8.756906339849554466e-02,1.292995042188490565e-04,2.348913942769037533e-04
9.179999999999999716e+00,1.000006141185842523e+00,-1.126798887025958363e-03,9.322033915869931296e-04,1.566545765321365226e-03,3.707494290453400549e-06,-6.204714991505615914e-06,-8.619330431402757453e-01,-9.547230952280894023e-01,9.279005208781365699e-02,1.293677500883430240e-04,2.350480303439095309e-04
9.189999999999999503e+00,1.000013464281882092e+00,-1.174644765469875281e-03,9.134641939255473946e-04,1.495887572640441357e-03,4.598771227161944060e-06,-5.777161360038088479e-06,-8.619935999076735467e-01,-9.591100928750249111e-01,9.711649296735141990e-02,1.294348264268678245e-04,2.352033491044291935e-04
9.200000000000001066e+00,1.000020431466587478e+00,-1.214308989023260305e-03,8.945617494967734442e-04,1.423859497256399443e-03,5.504966509514155116e-06,-5.285662773738496280e-06,-8.620538913318176455e-01,-9.625167794908775498e-01,1.004628881590598766e-01,1.295005457815680283e-04,2.353557863989941268e-04
9.210000000000000853e+00,1.000026946691078278e+00,-1.245841832721107699e-03,8.756835364437570756e-04,1.350860034057260869e-03,6.423457693416404941e-06,-4.727871258024467189e-06,-8.621139192671345430e-01,-9.648809853942655890e-01,1.027670661271310459e-01,1.295645988257626937e-04,2.355038067025638782e-04
9.220000000000000639e+00,1.000032929577090890e+00,-1.269402791017702715e-03,8.568942436449394819e-04,1.277290335243243908e-03,7.351148384886828229e-06,-4.102199358940551188e-06,-8.621736737896059655e-01,-9.661641440305087647e-01,1.039904702409027853e-01,1.296265571778924017e-04,2.356459368901830942e-04
9.230000000000000426e+00,1.000038318646867763e+00,-1.285250706253719503e-03,8.381441836285547214e-04,1.203551536369349946e-03,8.284446154049945473e-06,-3.407922859958491082e-06,-8.622331344846776435e-01,-9.663509552307113504e-01,1.041178207460337346e-01,1.296858924000517663e-04,2.357808009767481394e-04
9.240000000000000213e+00,1.000043073704591334e+00,-1.293732847372037684e-03,8.192831180724820988e-04,1.130042191342794195e-03,9.219257355969669312e-06,-2.645267450937269257e-06,-8.622922732606361773e-01,-9.654485631569755810e-01,1.031562898963393898e-01,1.297420096570312432e-04,2.359071559763226134e-04
9.250000000000000000e+00,1.000047177126763609e+00,-1.295273145264450856e-03,8.000783568510375088e-04,1.057155855450630849e-03,1.015100063365755163e-05,-1.815477060071769344e-06,-8.623510583934902440e-01,-9.634853945148081911e-01,1.011343361213179609e-01,1.297942928814261134e-04,2.360239283789589138e-04
9.259999999999999787e+00,1.000050633902289432e+00,-1.290359749796247480e-03,7.802358034197262550e-04,9.852788489535999322e-04,1.107464020495928129e-05,-9.208618053885063634e-07,-8.624094593713143020e-01,-9.605097897486112313e-01,9.810033037729697092e-02,1.298421569754917089e-04,2.361302499629402973e-04
9.269999999999999574e+00,1.000053470365763530e+00,-1.279532047354724200e-03,7.594225333133389601e-04,9.147882256813633919e-04,1.198473925901725153e-05,3.517615651069831271e-08,-8.624674520134539835e-01,-9.565885316642581682e-01,9.412107965080421246e-02,1.298851017215184366e-04,2.362254908605532222e-04
9.279999999999999361e+00,1.000055731679717841e+00,-1.263367270095396401e-03,7.372895090508567190e-04,8.460499618262153293e-04,1.287553294171746123e-05,1.048140199969057144e-06,-8.625250233018285639e-01,-9.518053376648889508e-01,8.928031436306038682e-02,1.299227617652968722e-04,2.363092871191518896e-04
9.290000000000000924e+00,1.000057478232498909e+00,-1.242466839221079361e-03,7.134931461335005309e-04,7.794173702675342118e-04,1.374101953194748855e-05,2.112461039154269173e-06,-8.625821753829435723e-01,-9.462593400148239242e-01,8.367716463188031029e-02,1.299549473193551991e-04,2.363815596357898841e-04
9.300000000000000711e+00,1.000058781216777826e+00,-1.217442611911912853e-03,6.877146364048520710e-04,7.152297358304909999e-04,1.457506754578637259e-05,3.221543022742907171e-06,-8.626389282786048884e-01,-9.400635397138986660e-01,7.742461143529376366e-02,1.299816710830797189e-04,2.364425213685628080e-04
9.310000000000000497e+00,1.000059717729235631e+00,-1.188903239672958181e-03,6.596761866677149132e-04,6.538111574680045834e-04,1.537153570090301550e-05,4.367834522588893306e-06,-8.626953209726595517e-01,-9.333431891246746215e-01,7.064786815201504200e-02,1.300031582201486885e-04,2.364926702846936735e-04
9.320000000000000284e+00,1.000060365776611837e+00,-1.157440887880756145e-03,6.291536184731682125e-04,5.954695750080607518e-04,1.612440197542048262e-05,5.542921347375058931e-06,-8.627514107080840322e-01,-9.262340401940313273e-01,6.348262948594723953e-02,1.300198379242617313e-04,2.365327665270200441e-04
9.330000000000000071e+00,1.000060799581788062e+00,-1.123618604464494790e-03,5.959850744268972017e-04,5.404959513216542593e-04,1.682789744790830563e-05,6.737641426785438204e-06,-8.628072705159424149e-01,-9.188803906411746603e-01,5.607312012523221062e-02,1.300323169825685075e-04,2.365637937242759392e-04
9.339999999999999858e+00,1.000061085554522444e+00,-1.087958652574613468e-03,5.600758630426151772e-04,4.891635759368887079e-04,1.747664024491639602e-05,7.942218351804899971e-06,-8.628629851855059707e-01,-9.114328695159630289e-01,4.856988433045709985e-02,1.300413376056971525e-04,2.365869060472203245e-04
9.349999999999999645e+00,1.000061279226953426e+00,-1.050932131745635533e-03,5.213997267764431450e-04,4.417274535285148677e-04,1.806576477651519172e-05,9.146410756241581266e-06,-8.629186460528884828e-01,-9.040459240504993277e-01,4.112727799761089348e-02,1.300477234408588104e-04,2.366033642917653168e-04
9.359999999999999432e+00,1.000061423360296908e+00,-1.012950200551707277e-03,4.799970195175913383e-04,3.984237404865326767e-04,1.859104152306613922e-05,1.033967401454058346e-05,-8.629743451158403689e-01,-8.968749985642845424e-01,3.390065344844416656e-02,1.300523189389409526e-04,2.366144657146573849e-04
9.370000000000000995e+00,1.000061547315602484e+00,-9.743571797741004681e-04,4.359704192180733837e-04,3.594691949028539575e-04,1.904898294794845343e-05,1.151133033707629188e-05,-8.630301690596224873e-01,-8.900734295987030587e-01,2.704326053908059566e-02,1.300559279676214331e-04,2.366214732989480041e-04
9.380000000000000782e+00,1.000061667659311704e+00,-9.354257600228997951e-04,3.894788734496267132e-04,3.250606096559975687e-04,1.943693163699030622e-05,1.265074308526006810e-05,-8.630861937933946848e-01,-8.837891156637931456e-01,2.070292187039845730e-02,1.300592576688616394e-04,2.366255504642200691e-04
9.390000000000000568e+00,1.000061789856523831e+00,-8.963544653891065148e-04,3.407304816128267394e-04,2.953742045318490800e-04,1.975312746916239087e-05,1.374749100955660566e-05,-8.631424800480621551e-01,-8.781610515370144032e-01,1.501857148895220997e-02,1.300628730289306041e-04,2.366277068535094230e-04
9.400000000000000355e+00,1.000061910803422549e+00,-8.572674406909075841e-04,2.899749640695008517e-04,2.705649610899359819e-04,1.999675148360025498e-05,1.479153815195841500e-05,-8.631990704727809938e-01,-8.733158430966975194e-01,1.011677262391647708e-02,1.300671665210126229e-04,2.366287597710403645e-04
9.410000000000000142e+00,1.000062021875848473e+00,-8.182165409108958006e-04,2.374962670080080337e-04,2.507658927798164534e-04,2.016794504258984683e-05,1.577339532008808254e-05,-8.632559885170232317e-01,-8.693643370199770626e-01,6.108348502953805763e-03,1.300723456088850817e-04,2.366293142843645114e-04
9.419999999999999929e+00,1.000062112131153702e+00,-7.791856144735192146e-04,1.836057169223981713e-04,2.360872520852916106e-04,2.026780386731287523e-05,1.668426934081822179e-05,-8.633132391904316805e-01,-8.663985088371669585e-01,3.085269646735244644e-03,1.300784390410553257e-04,2.366297631095637399e-04
9.429999999999999716e+00,1.000062171299066716e+00,-7.400967932983261010e-04,1.286359863703147625e-04,2.266156856601517005e-04,2.029834747801972038e-05,1.751619671362266868e-05,-8.633708115976954645e-01,-8.644887520011966808e-01,1.117940403501264078e-03,1.300853209225022217e-04,2.366303054592844290e-04
9.439999999999999503e+00,1.000062192233915237e+00,-7.008185370521839447e-04,7.293597931696849416e-05,2.224133569685100083e-04,2.026246544852467973e-05,1.826215878693841725e-05,-8.634286829602243474e-01,-8.636816996605010122e-01,2.530167002766474382e-04,1.300927497413503027e-04,2.366309823023104997e-04
9.450000000000001066e+00,1.000062172570500341e+00,-6.611751298910994610e-04,1.686660454688728965e-05,2.235170633558215196e-04,2.016384264516654062e-05,1.891617615545643582e-05,-8.634868236849887468e-01,-8.639986902606278107e-01,5.118665756391067292e-04,1.301004180513674132e-04,2.366317241240256664e-04
9.460000000000000853e+00,1.000062115420995434e+00,-6.209572964775264461e-04,-3.920270866175642148e-05,2.299373803343531680e-04,2.000686623064905714e-05,1.947338060081607952e-05,-8.635452029396928353e-01,-8.654349591998866664e-01,1.889756260193845450e-03,1.301080075265253642e-04,2.366324064644320657e-04
9.470000000000000639e+00,1.000062029059458624e+00,-5.799335896125862181e-04,-9.489697864243920253e-05,2.416578698552776180e-04,1.979651765612292798e-05,1.993006355184091441e-05,-8.636037941527359152e-01,-8.679596034988765751e-01,4.355809346140670363e-03,1.301152437046891163e-04,2.366329082386098293e-04
9.480000000000000426e+00,1.000061925651839045e+00,-5.378622023963773894e-04,-1.498383908714358422e-04,2.586343912679327033e-04,1.953825313784480729e-05,2.028370070306691813e-05,-8.636625798792105790e-01,-8.715163274367703217e-01,7.853747557559746101e-03,1.301219449599721383e-04,2.366331681025179989e-04
9.490000000000000213e+00,1.000061819190524393e+00,-4.945028704189682010e-04,-2.036490389389070859e-04,2.807945534766178447e-04,1.923787622870698518e-05,2.053295308241920213e-05,-8.637215555556105873e-01,-8.760249374725268545e-01,1.230338191691631236e-02,1.301280610287199448e-04,2.366332347436550521e-04
9.500000000000000000e+00,1.000061722873483827e+00,-4.496285506838049650e-04,-2.559539231982310313e-04,3.080373445709887041e-04,1.890140607190911082e-05,2.067764548159865086e-05,-8.637807317944145025e-01,-8.813835178356711486e-01,1.760278604125660451e-02,1.301336976559191148e-04,2.366333078578364280e-04
9.509999999999999787e+00,1.000061646221009459e+00,-4.030365904944691394e-04,-3.063843796509596357e-04,3.402329711265453813e-04,1.853494479352975341e-05,2.071872373780297831e-05,-8.638401350285603852e-01,-8.874711871149864040e-01,2.363105208642603261e-02,1.301391254627088344e-04,2.366337675183682876e-04
9.519999999999999574e+00,1.000061592244193109e+00,-3.545591286627890865e-04,-3.545820266751864070e-04,3.772229337531892725e-04,1.814454728541116757e-05,2.065819286535118971e-05,-8.638998064853621317e-01,-8.941513136065114553e-01,3.025150712114932014e-02,1.301447727718606142e-04,2.366351905254138188e-04
9.529999999999999361e+00,1.000061554968319832e+00,-3.040725012017013560e-04,-4.002032211453103601e-04,4.188203587021502631e-04,1.773609638069713893e-05,2.049903846422347306e-05,-8.639597996302204042e-01,-9.012750547737440332e-01,3.731525514352367068e-02,1.301512036769988045e-04,2.366383530845173055e-04
9.540000000000000924e+00,1.000061517574679648e+00,-2.515054531399904948e-04,-4.429239190554096445e-04,4.648105978682016319e-04,1.731518615968626453e-05,2.024513416645165744e-05,-8.640201763579968830e-01,-9.086850843774446629e-01,4.466490801944776601e-02,1.301590839427112331e-04,2.366442197263562974e-04
9.550000000000000711e+00,1.000061451362112441e+00,-1.968459870448580279e-04,-4.824447492974170862e-04,5.149521018088986041e-04,1.688701586351509419e-05,1.990113811105351956e-05,-8.640810023041026744e-01,-9.162193788004570072e-01,5.213837649635431198e-02,1.301691382572470342e-04,2.366539188527472248e-04
9.560000000000000497e+00,1.000061315652840399e+00,-1.401467077970722100e-04,-5.184960418397246279e-04,5.689775628966106408e-04,1.645629662976174504e-05,1.947238154672709381e-05,-8.641423417041561583e-01,-9.237149497931230746e-01,5.957260808896692322e-02,1.301821028620031844e-04,2.366687056438721015e-04
9.570000000000000284e+00,1.000061058684384774e+00,-8.152855296043934189e-05,-5.508425101918290601e-04,6.265953188261074152e-04,1.602717303346997915e-05,1.896475267067697471e-05,-8.642042522403245997e-01,-9.310114314149282588e-01,6.680717917460368693e-02,1.301986776585450445e-04,2.366899134877975541e-04
9.580000000000000071e+00,1.000060619448603694e+00,-2.118282967192637074e-05,-5.792872770639392269e-04,6.874910007517135054e-04,1.560316116815402417e-05,1.838457870072186641e-05,-8.642667802809723687e-01,-9.379544511037107846e-01,7.368767082273841584e-02,1.302194815836200904e-04,2.367188955609833556e-04
9.589999999999999858e+00,1.000059930366878014e+00,4.062848687330070687e-05,-6.036749528580102756e-04,7.513294055573303560e-04,1.518710474331627171e-05,1.773850897240320337e-05,-8.643299568598151739e-01,-9.443987355061197464e-01,8.006877864630455865e-02,1.302450144412313027e-04,2.367569588284101911e-04
9.599999999999999645e+00,1.000058920631819559e+00,1.035742012927465039e-04,-6.238935272921453156e-04,8.177565682951726343e-04,1.478115038070009309e-05,1.703340156474187847e-05,-8.643937946580408926e-01,-9.502109185870142305e-01,8.581712392897337949e-02,1.302756275869403242e-04,2.368052934567099754e-04
9.609999999999999432e+00,1.000057520003479361e+00,1.672570607375922574e-04,-6.398749104638236027e-04,8.864020086765101412e-04,1.438674294256185047e-05,1.627621560856489473e-05,-8.644582861612926106e-01,-9.552720312845738304e-01,9.081374512328120596e-02,1.303115049798220162e-04,2.368649014374835104e-04
9.620000000000000995e+00,1.000055662822627367e+00,2.312185600725707535e-04,-6.515940540797139288e-04,9.568811245636424162e-04,1.400464130711619825e-05,1.547391104388589283e-05,-8.645234030699906480e-01,-9.594796584601381628e-01,9.495625539014751482e-02,1.303526552395552153e-04,2.369365289087710380e-04
9.630000000000000782e+00,1.000053291994869697e+00,2.949452765252402763e-04,-6.590666879145917539e-04,1.028797705507661754e-03,1.363495451156417789e-05,1.463335719284436403e-05,-8.645890969532645798e-01,-9.627497510466933583e-01,9.816065409342883408e-02,1.303989145403246491e-04,2.370206071542479975e-04
9.640000000000000568e+00,1.000050362705729334e+00,3.578765827217783558e-04,-6.623458115673768343e-04,1.101746540242415275e-03,1.327719761391076650e-05,1.376125112657836830e-05,-8.646553010571443876e-01,-9.650180808118468123e-01,1.003627797547023831e-01,1.304499594708070421e-04,2.371172073281080372e-04
9.650000000000000355e+00,1.000046845646666016e+00,4.194135538928003772e-04,-6.615171781527595012e-04,1.175316093381252851e-03,1.293036599409850739e-05,1.286404644972614465e-05,-8.647219331095685746e-01,-9.662413239880992544e-01,1.015193908785306520e-01,1.305053284136920184e-04,2.372260135117265634e-04
9.660000000000000142e+00,1.000042729563359600e+00,4.789288592061932736e-04,-6.566940865163391075e-04,1.249091228060199331e-03,1.259302614648995450e-05,1.194789282216165200e-05,-8.647888989081807809e-01,-9.663977599531460294e-01,1.016088610449652624e-01,1.305644495509097685e-04,2.373463176681411824e-04
9.669999999999999929e+00,1.000038022978690266e+00,5.357774105268054516e-04,-6.480118552503424294e-04,1.322655952641966018e-03,1.226342034249308972e-05,1.101858629533028165e-05,-8.648560964335899603e-01,-9.654875733415189121e-01,1.006314769079289656e-01,1.306266732846286848e-04,2.374770384550028979e-04
9.679999999999999716e+00,1.000032754991674988e+00,5.893075354443346641e-04,-6.356223805423547556e-04,1.395596170604882684e-03,1.193958190403243332e-05,1.008153036480638086e-05,-8.649234202017572759e-01,-9.635327528073390768e-01,9.860933260558182867e-02,1.306913066776995650e-04,2.376167637805348676e-04
9.689999999999999503e+00,1.000026975107981331e+00,6.388724450874892899e-04,-6.196891782162104343e-04,1.467502413229278789e-03,1.161945726905457961e-05,9.141707529151607637e-06,-8.649907655571620335e-01,-9.605765867110782619e-01,9.558582115391617284e-02,1.307576474747901816e-04,2.377638147399441237e-04
9.700000000000001066e+00,1.000020752114712197e+00,6.838417797895238875e-04,-6.003832779345160200e-04,1.537972534592612879e-03,1.130103059243433806e-05,8.203661089142898376e-06,-8.650580326164334366e-01,-9.566827642612140137e-01,9.162473164478063259e-02,1.308250153780498215e-04,2.379163263281913743e-04
9.710000000000000853e+00,1.000014172068711904e+00,7.236130346948706866e-04,-5.778802762370780421e-04,1.606614347722907024e-03,1.098244634827847825e-05,7.271486906752688199e-06,-8.651251296018959147e-01,-9.519340988555765604e-01,8.680896925368065953e-02,1.308927785304078858e-04,2.380723385269067904e-04
9.720000000000000639e+00,1.000007335519723650e+00,7.576226896456601367e-04,-5.523587685993515623e-04,1.673048179661256688e-03,1.066212531356270916e-05,6.348834851761655833e-06,-8.651919753573297234e-01,-9.464308974278756725e-01,8.123892207054590753e-02,1.309603736071639571e-04,2.382298902185997491e-04
9.730000000000000426e+00,1.000000354133387503e+00,7.853568894830285398e-04,-5.240002743783104882e-04,1.736909321854113479e-03,1.033886943808042124e-05,5.438919675267018706e-06,-8.652585009114208692e-01,-9.402890048492272834e-01,7.503050393780642813e-02,1.310273185107569988e-04,2.383871081308441831e-04
9.740000000000000213e+00,9.999933469103623462e-01,8.063615386877693181e-04,-4.929906491218390792e-04,1.797850351001476941e-03,1.001195144848055830e-05,4.544541043200818998e-06,-8.653246500430246124e-01,-9.336375557994550656e-01,6.831290575643043927e-02,1.310932173718914963e-04,2.385422837238859728e-04
9.750000000000000000e+00,9.999864362140283847e-01,8.202516852144420756e-04,-4.595228540857616102e-04,1.855543294529511103e-03,9.681185587173239489e-06,3.668112420919166940e-06,-8.653903788975711997e-01,-9.266164685138048585e-01,6.122608961623369345e-02,1.311577583033152596e-04,2.386939325209613827e-04
9.759999999999999787e+00,9.999797438184711007e-01,8.267200708048272513e-04,-4.238008314952072700e-04,1.909681614540655872e-03,9.346976628349648386e-06,2.811698407434545216e-06,-8.654556547954008749e-01,-9.193737163048930627e-01,5.391806150949219473e-02,1.312207050638162847e-04,2.388408326157165362e-04
9.769999999999999574e+00,9.999733871711763422e-01,8.255447189448126416e-04,-3.860441249689115133e-04,1.959981984699397505e-03,9.010345208706647011e-06,1.977059966085699332e-06,-8.655204544489165652e-01,-9.120624147132578852e-01,4.654196026434130606e-02,1.312818843694556702e-04,2.389820416259791358e-04
9.779999999999999361e+00,9.999674760330261591e-01,8.165954186215595469e-04,-3.464927962368848590e-04,2.006185836259150208e-03,8.672928514367624471e-06,1.165706785366860410e-06,-8.655847618554117773e-01,-9.048377652881757216e-01,3.925300343276390963e-02,1.313411709640777895e-04,2.391168938096210894e-04
9.790000000000000924e+00,9.999621096157406130e-01,7.998389454288575787e-04,-3.054121296272963330e-04,2.048060652466256789e-03,8.336956424997972817e-06,3.789557347745054699e-07,-8.656485661501621687e-01,-8.978539016423342511e-01,3.220533549217203390e-02,1.313984726716569871e-04,2.392449810337815563e-04
9.800000000000000711e+00,9.999573742889307226e-01,7.753428458846143515e-04,-2.630965910744868710e-04,2.085400994932297414e-03,8.005204274061186346e-06,-3.820059309144935864e-07,-8.657118596857963366e-01,-8.912606893460925939e-01,2.554882966029624683e-02,1.314537174792965591e-04,2.393661225410514959e-04
9.810000000000000497e+00,9.999533418811559216e-01,7.432776012573961717e-04,-2.198725227445772509e-04,2.118029251178813865e-03,7.680924383035156583e-06,-1.116054299375140009e-06,-8.657746365523947274e-01,-8.852005377804158526e-01,1.942590122802109395e-02,1.315068442609218448e-04,2.394803288117142159e-04
9.820000000000000284e+00,9.999500685572666470e-01,7.039169888825185829e-04,-1.760991092061268168e-04,2.145796099251640488e-03,7.367759413059464302e-06,-1.822061471258839915e-06,-8.658368916747709587e-01,-8.798052883598460605e-01,1.396839668507512261e-02,1.315577981047440779e-04,2.395877643484034536e-04
9.830000000000000071e+00,9.999475942220815705e-01,6.576364762002928112e-04,-1.321672447158774553e-04,2.168580692796143183e-03,7.069641302523057396e-06,-2.498829481307493937e-06,-8.658986205308771833e-01,-8.751932486690071622e-01,9.294628138130003187e-03,1.316065304456390868e-04,2.396887130780012143e-04
9.839999999999999858e+00,9.999459423811756231e-01,6.049095183745112217e-04,-8.849605876278913714e-05,2.186290577914102879e-03,6.790680086117668994e-06,-3.145028010329268097e-06,-8.659598194409128258e-01,-8.714664453226260710e-01,5.506625881713249522e-03,1.316530034355745192e-04,2.397835485423716051e-04
9.849999999999999645e+00,9.999451203834306412e-01,5.463016851137515511e-04,-4.552701062451601000e-05,2.198861361060240171e-03,6.535047194432932087e-06,-3.759138566227952305e-06,-8.660204862942311177e-01,-8.687081693487753720e-01,2.687683054544302407e-03,1.316971973228785869e-04,2.398727095009878241e-04
9.859999999999999432e+00,9.999451199760296394e-01,4.824626146648333712e-04,-3.715632942350422094e-06,2.206256154719132227e-03,6.306857901499734389e-06,-4.339407829842313105e-06,-8.660806215217495829e-01,-8.669808864676263882e-01,9.002649458767555133e-04,1.317391191441937448e-04,2.399566802619990113e-04
9.870000000000000995e+00,9.999459181174114031e-01,4.141158790096062612e-04,3.647882290375091779e-05,2.208464834167580323e-03,6.110057423135219899e-06,-4.883812739459908700e-06,-8.661402290932863623e-01,-8.663245807972894674e-01,1.843517040031114737e-04,1.317788108372187493e-04,2.400359742331659163e-04
9.880000000000000782e+00,9.999474780130037654e-01,3.420469382034330044e-04,7.460542338317963833e-05,2.205503143840458358e-03,5.948314787570051306e-06,-5.390039616561942607e-06,-8.661993173243093258e-01,-8.667555942440396954e-01,5.562769197303581419e-04,1.318163549698878067e-04,2.401111189354043773e-04
9.890000000000000568e+00,9.999497503577461366e-01,2.670894562543010267e-04,1.102347134796114397e-04,2.197411695308575715e-03,5.824928030146939201e-06,-5.855479215378637046e-06,-8.662578993140779282e-01,-8.682660149493689472e-01,2.008115635291042415e-03,1.318518766458168061e-04,2.401826410052265715e-04
9.900000000000000355e+00,9.999526747838008989e-01,1.901103380125245261e-04,1.429723347550066999e-04,2.184254900365432007e-03,5.742743544706320098e-06,-6.277239022276935839e-06,-8.663159928994987879e-01,-8.708236563070251846e-01,4.507663407526437370e-03,1.318855407224758705e-04,2.402510504067034702e-04
9.910000000000000142e+00,9.999561815184820901e-01,1.119939185016847815e-04,1.724723668668323078e-04,2.166119882038667569e-03,5.704091601950156320e-06,-6.652173461171191073e-06,-8.663736200871571258e-01,-8.743726527862464293e-01,7.999032699089345111e-03,1.319175441865263847e-04,2.403168239659692063e-04
9.919999999999999929e+00,9.999601932542129257e-01,3.362578633703186272e-05,1.984496384063039599e-04,2.143115403452793433e-03,5.710739170356082291e-06,-6.976931911196511952e-06,-8.664308060075982532e-01,-8.788346798045832964e-01,1.240387379698507098e-02,1.319481042586235760e-04,2.403803891799505266e-04
9.929999999999999716e+00,9.999646272196172081e-01,-4.412325345796770540e-05,2.206902818319568635e-04,2.115370849469640994e-03,5.763860299700975744e-06,-7.248023653491625583e-06,-8.664875775097046207e-01,-8.841107823141503008e-01,1.762320480444570445e-02,1.319774434505593410e-04,2.404421098824993663e-04
9.939999999999999503e+00,9.999693974204036939e-01,-1.204125772516978428e-04,2.390598836270376316e-04,2.083035289151238551e-03,5.864023500265242656e-06,-7.461898080458677127e-06,-8.665439615680265995e-01,-8.900837713990621403e-01,2.353980983103553387e-02,1.320057732727782280e-04,2.405022755804786527e-04
9.950000000000001066e+00,9.999744169938810101e-01,-1.944460353545064875e-04,2.535086995218263682e-04,2.046276638679339101e-03,6.011194816313679146e-06,-7.615037769640851616e-06,-8.665999837055785582e-01,-8.966211216163796349e-01,3.002113791080104552e-02,1.320332785267454376e-04,2.405610961169202255e-04
9.960000000000000853e+00,9.999796005960497336e-01,-2.654847335602552585e-04,2.640735576595416227e-04,2.005280934880305892e-03,6.204754686674389450e-06,-7.704061389215042266e-06,-8.666556666346620919e-01,-9.035782763434284659e-01,3.692260970876642956e-02,1.320601040853055391e-04,2.406187027601536244e-04
9.970000000000000639e+00,9.999848667196638008e-01,-3.328579789116628725e-04,2.708762496931197772e-04,1.960251719473465708e-03,6.443526234937841965e-06,-7.725832900818533803e-06,-8.667110292899983248e-01,-9.108022467422116630e-01,4.409121745221334515e-02,1.320863457681794781e-04,2.406751560140030222e-04
9.980000000000000426e+00,9.999901398294858135e-01,-3.959721599389511579e-04,2.741183993653468435e-04,1.911409524156792387e-03,6.725812353215709081e-06,-7.677573187064423016e-06,-8.667660863764911072e-01,-9.181353748205600684e-01,5.136928844406900285e-02,1.321120464122832352e-04,2.407304595248849211e-04
9.990000000000000213e+00,9.999953521999496164e-01,-4.543174327732164407e-04,2.740729880837756483e-04,1.858991437243536458e-03,7.049438842036777198e-06,-7.556970073788627476e-06,-8.668208484860633334e-01,-9.254191246400591542e-01,5.859827615399586243e-02,1.321371975819668183e-04,2.407845786120965670e-04
1.000000000000000000e+01,1.000000445352023926e+00,-5.074721837099206712e-04,2.710728957151787547e-04,1.803250724313197910e-03,7.411800939930357313e-06,-7.362282747204513563e-06,-8.668753227642582715e-01,-9.324977691939105862e-01,6.562244642965228691e-02,1.321617466628461322e-04,2.408374612949959470e-04


==> data/energylaw/nrk1em4.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,-7.421689918965296284e-01,-7.421689918965296284e-01,0.000000000000000000e+00,1.631873372351133209e-17,0.000000000000000000e+00
1.000000000000000021e-02,9.999999999517593663e-01,-2.519424580163093952e-07,1.200109490200449573e-07,2.092849505665428667e-06,5.089760326733294635e-09,-3.657712689968579013e-08,-7.422474286771568730e-01,-7.488127557237806986e-01,6.565327046623843817e-03,1.722070067424597146e-12,2.278777166964118805e-11
2.000000000000000042e-02,9.999999979670207706e-01,-1.708164037470874401e-06,7.101308666717948916e-07,8.346612984820005329e-06,2.442172288954831613e-08,-1.280917549498772400e-07,-7.423254610825769095e-01,-7.598559526017132359e-01,1.753049151913632642e-02,3.456781783590187169e-11,3.987661312265800007e-10
3.000000000000000236e-02,9.999999860028815357e-01,-4.523969902573539236e-06,1.512735131486257685e-06,1.886066911162468423e-05,6.361727089955820795e-08,-2.329230960098236546e-07,-7.424031566231209522e-01,-7.699079671907764766e-01,2.750481056765556598e-02,1.618927614602555263e-10,1.790626313891152677e-09
4.000000000000000083e-02,9.999999473817043905e-01,-8.276797609028288579e-06,2.192591078287774799e-06,3.388418433191193340e-05,1.169953158222290177e-07,-3.139789002368855650e-07,-7.424806329395435833e-01,-7.813496718115015005e-01,3.886903887195796575e-02,4.961094792669216416e-10,4.632575434371233314e-09
5.000000000000000278e-02,9.999998467883062236e-01,-1.333606977862120925e-05,3.234173225006465039e-06,5.376750657657800334e-05,1.638462298555129982e-07,-3.673127146086359178e-07,-7.425580707789068979e-01,-7.941373305883508982e-01,5.157925980944400024e-02,1.212643986884793613e-09,8.320351740920273187e-09
6.000000000000000472e-02,9.999996316450995293e-01,-2.124684842525183329e-05,5.568409605445131829e-06,7.879618596759746399e-05,1.809280272271271294e-07,-4.192847672670921602e-07,-7.426356156303010048e-01,-8.087056396240095424e-01,6.607002399370857926e-02,2.453626261061740725e-09,1.199060539747165421e-08
7.000000000000000666e-02,9.999992410016000921e-01,-3.323350898346382723e-05,9.573929822574776981e-06,1.090684041252446820e-04,1.607353198709334464e-07,-4.903169378411753097e-07,-7.427133975271337230e-01,-8.236302172925045184e-01,8.091681976537076770e-02,4.343199121377134810e-09,1.518528502941762781e-08
8.000000000000000167e-02,9.999986106616811643e-01,-4.809798138066101849e-05,1.506870197917784888e-05,1.445695881323250586e-04,1.174864169074480727e-07,-5.684716854108262578e-07,-7.427915009053756012e-01,-8.363387529144633570e-01,9.354725200908775573e-02,6.960059855994883136e-09,1.980682862168237079e-08
9.000000000000001055e-02,9.999976827422621950e-01,-6.215079434388158508e-05,2.243152169792414822e-05,1.854082679525420965e-04,7.378290797126893703e-08,-6.258306811810950304e-07,-7.428699802126051965e-01,-8.478713819540690810e-01,1.050014017414638567e-01,1.035511656748982648e-08,2.421384137640814060e-08
1.000000000000000056e-01,9.999964048285484575e-01,-7.225082503209476063e-05,3.322008454209815232e-05,2.320021563602095622e-04,3.750659062870928655e-08,-6.519839355864481572e-07,-7.429488942848391231e-01,-8.593153882305133440e-01,1.163664939456742625e-01,1.458578582928863272e-08,2.972236190501575948e-08
1.100000000000000006e-01,9.999947382763351156e-01,-7.891016394781237260e-05,4.876669120102593351e-05,2.850251612671798971e-04,-1.096091401028453878e-08,-6.578450965027276891e-07,-7.430281882529933268e-01,-8.696369472860936423e-01,1.266087590331003432e-01,1.959968228027214584e-08,3.658115388383009758e-08
1.200000000000000094e-01,9.999926861584771398e-01,-8.518064421324818400e-05,6.765271863583876611e-05,3.451196364810878462e-04,-1.023812856078231239e-07,-6.494665707460432770e-07,-7.431076860106946569e-01,-8.790889734878526429e-01,1.359812874771579305e-01,2.522206170535476754e-08,4.447853085842723431e-08
1.300000000000000044e-01,9.999903114000717741e-01,-9.217786728709089438e-05,8.517288717533925914e-05,4.125623913759792036e-04,-2.384637967773663782e-07,-6.133303291730814709e-07,-7.431871659811086772e-01,-8.882492316786013697e-01,1.450620656974926648e-01,3.122797977499584907e-08,6.019292775327755862e-08
1.400000000000000133e-01,9.999877398308981702e-01,-9.703046798574760465e-05,9.646482028164027756e-05,4.870979368571773686e-04,-3.692796305346493302e-07,-5.336844675338525235e-07,-7.432663399235397428e-01,-8.962783069364611555e-01,1.530119670129213572e-01,3.733166837453530428e-08,7.617478670063349000e-08
1.499999999999999944e-01,9.999851462104287769e-01,-9.596723137893926729e-05,1.005345244871272284e-04,5.680163265024196825e-04,-4.265710795322821585e-07,-4.180414366816655115e-07,-7.433449633575924809e-01,-9.036407247559034017e-01,1.602957613983109209e-01,4.329465788660373723e-08,8.998038492080695505e-08
1.600000000000000033e-01,9.999827093754947160e-01,-8.828495205766441868e-05,1.007351492363205842e-04,6.543813934939619100e-04,-3.884076958141108131e-07,-3.014985691469144669e-07,-7.434230113022504138e-01,-9.104678529712858515e-01,1.670448416690354099e-01,4.909162004329496919e-08,1.018128810148510865e-07
1.700000000000000122e-01,9.999805768984892929e-01,-7.625547987550412800e-05,1.013148485041180815e-04,7.452473154403176266e-04,-3.024441975842491064e-07,-2.282410333907921227e-07,-7.435005980434037376e-01,-9.157835016937078132e-01,1.722829036503040478e-01,5.483467528603453607e-08,1.134150495740726683e-07
1.800000000000000211e-01,9.999788677700038875e-01,-6.189457353743058868e-05,1.040328359198881283e-04,8.397666350362710010e-04,-2.390904866505461536e-07,-2.266075458211740411e-07,-7.435779040608412327e-01,-9.195445871494313250e-01,1.759666830885900923e-01,6.070408289025276879e-08,1.232632773628949963e-07
1.900000000000000022e-01,9.999776633882907495e-01,-4.504112877525188693e-05,1.080428212675806819e-04,9.371961752397340228e-04,-2.322597407768731286e-07,-2.945709498387619598e-07,-7.436552327583659805e-01,-9.223376733901716973e-01,1.786824406318057168e-01,6.700155877628285746e-08,1.325509328964358247e-07
2.000000000000000111e-01,9.999769644335326779e-01,-2.454145482346618631e-05,1.119416280768608426e-04,1.036851896700704883e-03,-2.755335226909251959e-07,-4.088186722314976821e-07,-7.437329885933221529e-01,-9.251222183229983465e-01,1.813892297296762490e-01,7.412558862059022882e-08,1.582097797214743196e-07
2.100000000000000200e-01,9.999766538736953869e-01,-5.775979212954739569e-07,1.149389869308903138e-04,1.138053574304041370e-03,-3.644884512276790641e-07,-5.544246448595299346e-07,-7.438114984350884251e-01,-9.278596713509466021e-01,1.840481729158581492e-01,8.239047883478245408e-08,1.949142762747158031e-07
2.200000000000000011e-01,9.999765364513062416e-01,2.423457873206430119e-05,1.162341267092799487e-04,1.240088752524731632e-03,-5.206630888327094976e-07,-7.434906179296208936e-07,-7.438906769411577358e-01,-9.305756523842720895e-01,1.866849754431143260e-01,9.169281114385233521e-08,2.327489034836816018e-07
2.300000000000000100e-01,9.999764294682559340e-01,4.562970221374144589e-05,1.142829162681610904e-04,1.342218503421444996e-03,-7.653675539659273039e-07,-9.928487026080228048e-07,-7.439701881942476502e-01,-9.331445251487743286e-01,1.891743369545267062e-01,1.016771535233438364e-07,2.727853758432985387e-07
2.400000000000000189e-01,9.999761727519089760e-01,5.954961263445360622e-05,1.076242843377895583e-04,1.443720642289407106e-03,-1.077259723850740781e-06,-1.282472369156730569e-06,-7.440499288926950561e-01,-9.346348175208338827e-01,1.905848886281388543e-01,1.122304705219257581e-07,3.160557708881128747e-07
2.500000000000000000e-01,9.999755902147374753e-01,6.364531674367269044e-05,9.670423501746077506e-05,1.543936125435782297e-03,-1.386599938543580405e-06,-1.551453690120588300e-06,-7.441298864583860695e-01,-9.350473932212652883e-01,1.909175067628791911e-01,1.233561390961389915e-07,3.604226541664701244e-07
2.600000000000000089e-01,9.999745271470903418e-01,5.750182570367624689e-05,8.415765161705909912e-05,1.642288267989212630e-03,-1.620769350121983754e-06,-1.743765398458834980e-06,-7.442097127512108390e-01,-9.333283030696016835e-01,1.891185903183908168e-01,1.347571056011348926e-07,4.009278571359686794e-07
2.700000000000000178e-01,9.999729417851221935e-01,4.186672723450472115e-05,7.209047129194391624e-05,1.738271163822193658e-03,-1.762718064846009483e-06,-1.848034817382159576e-06,-7.442887991956349536e-01,-9.282951970814611320e-01,1.840063978858261784e-01,1.458906957671615499e-07,4.329707505856816852e-07
2.800000000000000266e-01,9.999709094074628046e-01,1.791600125287804278e-05,5.896442540637339668e-05,1.831414401325693339e-03,-1.864368554281640950e-06,-1.886761089616082501e-06,-7.443670184978894433e-01,-9.201535190822286436e-01,1.757865005843391448e-01,1.566576478352880568e-07,4.554539119183687035e-07
2.900000000000000355e-01,9.999684891696655198e-01,-1.262554090125506417e-05,4.030442306606265028e-05,1.921228533666105315e-03,-1.995295967604707900e-06,-1.882726989019616179e-06,-7.444450463725656997e-01,-9.091783654170186857e-01,1.647333190444529583e-01,1.677106164189181654e-07,4.723046116428264440e-07
2.999999999999999889e-01,9.999656095751643381e-01,-4.667594151061224707e-05,1.335244045954273696e-05,2.007151227274931934e-03,-2.174211315816146676e-06,-1.851714837413416161e-06,-7.445237706444722825e-01,-8.955619199319266865e-01,1.510381492874544596e-01,1.798985825103976299e-07,4.901506960308665839e-07
3.099999999999999978e-01,9.999620737509604673e-01,-7.942799770323267638e-05,-1.907824277848908413e-05,2.088538203515797123e-03,-2.351651467108710848e-06,-1.817941794378139418e-06,-7.446037215077190297e-01,-8.794832296061826371e-01,1.348795080984636074e-01,1.937253216052713698e-07,5.115074857009460629e-07
3.200000000000000067e-01,9.999576472528506343e-01,-1.054801284857974678e-04,-4.960254487036534245e-05,2.164729752484194532e-03,-2.453596105721988286e-06,-1.814602336085020257e-06,-7.446849353364725088e-01,-8.626594738608299728e-01,1.179745385243574640e-01,2.092197796941591794e-07,5.315665385641210605e-07
3.300000000000000155e-01,9.999521434007375698e-01,-1.209567600800992142e-04,-7.097147184304018004e-05,2.235164914104631820e-03,-2.427770531698725321e-06,-1.862239033578036847e-06,-7.447673239266078271e-01,-8.458540410400868792e-01,1.010867171134790243e-01,2.262867977093856975e-07,5.443943809080309393e-07
3.400000000000000244e-01,9.999454471857708304e-01,-1.246608011318503821e-04,-8.010942560558547126e-05,2.299464730630570997e-03,-2.245408759429011850e-06,-1.950955402929748088e-06,-7.448508843881818109e-01,-8.295148936619898272e-01,8.466400927380796082e-02,2.449237235994406154e-07,5.810046352916486967e-07
3.500000000000000333e-01,9.999375367199831999e-01,-1.175361688029753624e-04,-7.841876531885174262e-05,2.357415164671485940e-03,-1.880390467030469752e-06,-2.043157079293644755e-06,-7.449354528889423621e-01,-8.145060424927995646e-01,6.957058960385724411e-02,2.650001876971942952e-07,6.124623341818846711e-07
3.600000000000000422e-01,9.999284982810002775e-01,-1.022385997180858398e-04,-6.870866712478897111e-05,2.408846257778885121e-03,-1.314716042655254787e-06,-2.093844481968508129e-06,-7.450208351033023035e-01,-8.013416131156596567e-01,5.632077801235740172e-02,2.863609411305703440e-07,6.265725220888640479e-07
3.699999999999999956e-01,9.999184831333167711e-01,-8.407844095611804536e-05,-5.183201466908070955e-05,2.453480947199374994e-03,-5.721879048856989001e-07,-2.080372913506719586e-06,-7.451070040853924326e-01,-7.904646766246666845e-01,4.535767253927420334e-02,3.089819524825535499e-07,6.443125375454883397e-07
3.800000000000000044e-01,9.999076731582058342e-01,-7.135434001310521747e-05,-2.609281164235057842e-05,2.490861576611504667e-03,2.646564356613805577e-07,-2.024110243774788467e-06,-7.451939074413475028e-01,-7.820380179111228180e-01,3.684411046977536380e-02,3.327893490235547935e-07,6.687220319712139371e-07
3.900000000000000133e-01,9.998962933935365838e-01,-7.242068234116994993e-05,1.037964089109912901e-05,2.520420127403665521e-03,1.083474934635358148e-06,-1.979230904855239339e-06,-7.452813747371395126e-01,-7.756648529943023229e-01,3.038347825716281730e-02,3.575800497083320124e-07,6.811794892591649386e-07
4.000000000000000222e-01,9.998846279233909451e-01,-9.069572643564237791e-05,5.692890088085167589e-05,2.541655168961170011e-03,1.797489013728193170e-06,-1.991832435367497269e-06,-7.453692175438398904e-01,-7.709847582027729018e-01,2.561554065893296636e-02,3.831158146604409207e-07,7.134828197141729333e-07
4.100000000000000311e-01,9.998729984510611457e-01,-1.220377510459947073e-04,1.099581980672526151e-04,2.554294098563852315e-03,2.385604157344236961e-06,-2.070701468583462722e-06,-7.454574166760850051e-01,-7.678096059535904905e-01,2.235218927750545065e-02,4.092919677126591335e-07,7.917329181150734030e-07
4.200000000000000400e-01,9.998616988345881973e-01,-1.571535257755691238e-04,1.650920899554433061e-04,2.558335626399592475e-03,2.889880216012908653e-06,-2.196310018057062244e-06,-7.455461808712915417e-01,-7.667029173323116620e-01,2.115673646102010988e-02,4.361814839463421192e-07,8.687224084535927204e-07
4.299999999999999933e-01,9.998509405588900112e-01,-1.871343865720535707e-04,2.199180604910907783e-04,2.553972387708993222e-03,3.372147554332635131e-06,-2.341657235764016884e-06,-7.456356950198960165e-01,-7.681357929373637816e-01,2.250009791746781368e-02,4.638278778900441353e-07,9.483527314557704813e-07
4.400000000000000022e-01,9.998408536950447179e-01,-2.076693211068375241e-04,2.749068457666031828e-04,2.541481462158124652e-03,3.860281864452776783e-06,-2.470654065589964840e-06,-7.457258527017104344e-01,-7.721090630230946772e-01,2.638321032138421507e-02,4.920461019865344628e-07,1.041127235534844431e-06
4.500000000000000111e-01,9.998315164475506389e-01,-2.195143810742674370e-04,3.317113350657872320e-04,2.521163498532456512e-03,4.324395479649541136e-06,-2.528995417704698006e-06,-7.458163254613119353e-01,-7.774437368163060746e-01,3.162741135499410466e-02,5.205085668257025199e-07,1.156992078810148428e-06
4.600000000000000200e-01,9.998229499878296123e-01,-2.267913623784688706e-04,3.903017130261295835e-04,2.493341726155107879e-03,4.696534064176451952e-06,-2.465182316232723930e-06,-7.459069333948855629e-01,-7.834250574174068671e-01,3.751812402252129031e-02,5.490822837209926055e-07,1.293705488070173715e-06
4.700000000000000289e-01,9.998150934818751390e-01,-2.357101876391920849e-04,4.475620280657609056e-04,2.458382980457759527e-03,4.907849927586472269e-06,-2.275450150013316918e-06,-7.459977075543658964e-01,-7.905673706099706211e-01,4.456966305560473157e-02,5.778672891162562630e-07,1.432310870574937667e-06
4.800000000000000377e-01,9.998078577178634019e-01,-2.538800691243679069e-04,4.985642142491761861e-04,2.416706132985695608e-03,4.913375380226304642e-06,-2.023446762679228505e-06,-7.460884791726698495e-01,-7.989287679808586562e-01,5.284028880818875812e-02,6.067974285356532015e-07,1.548870440792882164e-06
4.900000000000000466e-01,9.998012481519458206e-01,-2.886152641812107485e-04,5.390910073812383132e-04,2.368772890770373153e-03,4.704773566392775398e-06,-1.806845721689628337e-06,-7.461787376856333642e-01,-8.086217368648991322e-01,6.244299917926571936e-02,6.354831686659551180e-07,1.629923603863048243e-06
5.000000000000000000e-01,9.997954098833575776e-01,-3.439403990974017637e-04,5.674582155206933740e-04,2.315079393707165228e-03,4.322056325435251639e-06,-1.696020999709673201e-06,-7.462680570896415011e-01,-8.190426620382020850e-01,7.277460494856057005e-02,6.635815747222399627e-07,1.677563157498340729e-06
5.100000000000000089e-01,9.997905474307740015e-01,-4.182596520108472580e-04,5.855018758209695577e-04,2.256167206126145561e-03,3.852370657134496470e-06,-1.690066430497271774e-06,-7.463563584830987807e-01,-8.294053871825153301e-01,8.304902869941654941e-02,6.910467097151451103e-07,1.703563564214860548e-06
5.200000000000000178e-01,9.997868356743734308e-01,-5.046287199703010633e-04,5.993846992371309849e-04,2.192647245219947472e-03,3.398314293369757201e-06,-1.715895190055112703e-06,-7.464438508296172836e-01,-8.395922466763762193e-01,9.314839584675892181e-02,7.180865568868587363e-07,1.720215236034050577e-06
5.300000000000000266e-01,9.997843888012775126e-01,-5.934805231973066218e-04,6.194504205079614731e-04,2.125203875455759089e-03,3.032416183366473373e-06,-1.668472018728972144e-06,-7.465310036537236016e-01,-8.498844948688777379e-01,1.033534912151540808e-01,7.451455800400203274e-07,1.737862307393811534e-06
5.400000000000000355e-01,9.997832760994227463e-01,-6.762198496813470218e-04,6.574915112303906595e-04,2.054553667333151607e-03,2.777777637226849810e-06,-1.468674149525877385e-06,-7.466184121806075380e-01,-8.607033203705670710e-01,1.140849081899595746e-01,7.727945123880380047e-07,1.769364165182807369e-06
5.500000000000000444e-01,9.997835546053991385e-01,-7.479600857020596944e-04,7.215356001533744078e-04,1.981372506029217134e-03,2.627892321649746967e-06,-1.103168861028389681e-06,-7.467066155233096358e-01,-8.716930455982423442e-01,1.249864300749326945e-01,8.015662956720414499e-07,1.831219387904425844e-06
5.600000000000000533e-01,9.997852790729492289e-01,-8.081461357550738869e-04,8.111538349927165754e-04,1.906232827175107598e-03,2.577696016525823503e-06,-6.221542154600675197e-07,-7.467960279869094720e-01,-8.820735243004610426e-01,1.352774963135516262e-01,8.318765867208623195e-07,1.934582678719820592e-06
5.700000000000000622e-01,9.997884630036855125e-01,-8.591617446178010081e-04,9.170410931455540452e-04,1.829581798503430090e-03,2.634778579285052070e-06,-1.044194793730130811e-07,-7.468871697745090854e-01,-8.919926120369300326e-01,1.451054422624209472e-01,8.642373857693031741e-07,2.076215618318499878e-06
5.800000000000000711e-01,9.997929674852886750e-01,-9.045836620335404379e-04,1.025642565566423992e-03,1.751758632890006856e-03,2.808598227772830019e-06,3.796962816726338936e-07,-7.469810741927562781e-01,-9.019197357017100236e-01,1.549386615089537178e-01,8.996617155041847926e-07,2.246351857415618269e-06
5.900000000000000799e-01,9.997983807353635344e-01,-9.482530465446283160e-04,1.125387704176645642e-03,1.673023897418711870e-03,3.097101582057456343e-06,7.901175587666168233e-07,-7.470791577720298227e-01,-9.119124943242387094e-01,1.648333365522088589e-01,9.395399062118583827e-07,2.444761521225302658e-06
5.999999999999999778e-01,9.998040172255039382e-01,-9.934272192723687771e-04,1.210053885457756375e-03,1.593567923444191500e-03,3.487728972452771443e-06,1.126670868198602057e-06,-7.471825598233986510e-01,-9.216247152213643545e-01,1.744421553979657313e-01,9.849908687867506776e-07,2.679799042670794051e-06
6.099999999999999867e-01,9.998090633246662362e-01,-1.041392561440955501e-03,1.277963438684442954e-03,1.513484421971061011e-03,3.972779874488518572e-06,1.426526059648106625e-06,-7.472916057381802091e-01,-9.299045443371196651e-01,1.826129385989394838e-01,1.036333252894032113e-06,2.949477840630265746e-06
6.199999999999999956e-01,9.998127901776805437e-01,-1.090714534859168463e-03,1.329198879358055524e-03,1.432734755010829208e-03,4.562445160057389930e-06,1.741302650944588736e-06,-7.474056866005356348e-01,-9.361569609400289815e-01,1.887512743394934023e-01,1.092961821840770676e-06,3.228657333265161355e-06
6.300000000000000044e-01,9.998147213148377288e-01,-1.138324464199115798e-03,1.363330521946419082e-03,1.351154974017352260e-03,5.277967511736875151e-06,2.102439305840438946e-06,-7.475236119111867694e-01,-9.406787748324495491e-01,1.931551629212627519e-01,1.153694905472505373e-06,3.479928444960478373e-06
6.400000000000000133e-01,9.998146718493718943e-01,-1.181682628390945053e-03,1.378477979934499128e-03,1.268534222827664721e-03,6.127390156501187973e-06,2.504205858875052332e-06,-7.476441823272946818e-01,-9.431125985376042076e-01,1.954684162103095535e-01,1.217351344286940971e-06,3.675270391578777662e-06
6.500000000000000222e-01,9.998126772825267627e-01,-1.220252509102818508e-03,1.371529286391977645e-03,1.184732556841737190e-03,7.086745158403697562e-06,2.918181230588469110e-06,-7.477665754123206110e-01,-9.432142766679192381e-01,1.954477012555985715e-01,1.283133245255870490e-06,3.806507199222153304e-06
6.600000000000000311e-01,9.998088996671667950e-01,-1.255339047994394113e-03,1.338995046517643412e-03,1.099769955115738242e-03,8.104572961676116037e-06,3.316771903461632521e-06,-7.478903500108159408e-01,-9.411730425570197234e-01,1.932826925462037826e-01,1.350614121302193313e-06,3.882678792033189552e-06
6.700000000000000400e-01,9.998035924304176092e-01,-1.288423753437830700e-03,1.277767208250371773e-03,1.013844441092524341e-03,9.123196595685652621e-06,3.680128494211089030e-06,-7.480150480260804313e-01,-9.372897664397461526e-01,1.892747184136657490e-01,1.419341415465876274e-06,3.922159465652441668e-06
6.800000000000000488e-01,9.997971551551394498e-01,-1.318952261971804898e-03,1.185708822278040741e-03,9.272956055742393724e-04,1.009683789512328604e-05,3.993887147627620138e-06,-7.481397642357612288e-01,-9.316941069447965962e-01,1.835543427090353674e-01,1.488411898169286497e-06,3.944409676659432762e-06
6.900000000000000577e-01,9.997902168918266774e-01,-1.343167122464601756e-03,1.062764791424665499e-03,8.405604282744318307e-04,1.099728779838162787e-05,4.260085666728240362e-06,-7.482632270303869459e-01,-9.244788951761819806e-01,1.762156681457950069e-01,1.556544220281733477e-06,3.964386462440572245e-06
7.000000000000000666e-01,9.997836397383144114e-01,-1.355219341663457897e-03,9.124288064002822286e-04,7.541492481776754242e-04,1.181371088080838510e-05,4.516808281261248224e-06,-7.483842776781683970e-01,-9.161472305404501082e-01,1.677629528622817112e-01,1.622563759179543531e-06,3.990128431441419821e-06
7.100000000000000755e-01,9.997784076302766998e-01,-1.350210025478658371e-03,7.419759869252716194e-04,6.686341177372886503e-04,1.255367801329096296e-05,4.837033751788667034e-06,-7.485022838912687160e-01,-9.072669876691206170e-01,1.587647037778518455e-01,1.685832794761858675e-06,4.022769668265979703e-06
7.200000000000000844e-01,9.997754472018053340e-01,-1.327170463964894411e-03,5.605847030876675522e-04,5.846317969965944333e-04,1.324138905670887264e-05,5.293526416542917960e-06,-7.486173440197686491e-01,-8.974165271148495382e-01,1.487991830950808614e-01,1.746452488216951340e-06,4.059093083652598466e-06
7.299999999999999822e-01,9.997754691306014463e-01,-1.289774350831771662e-03,3.767262638149321643e-04,5.027811163677275161e-04,1.390568881804414439e-05,5.913387670480497603e-06,-7.487301974710256491e-01,-8.863521408935365331e-01,1.376219434225109395e-01,1.805160323353380299e-06,4.095216338928509003e-06
7.399999999999999911e-01,9.997789080990381327e-01,-1.244223860639673924e-03,1.968865137202119168e-04,4.237268392273930658e-04,1.456229975787490305e-05,6.658935544858673799e-06,-7.488419998254671750e-01,-8.743384977790524815e-01,1.254964979535853620e-01,1.863108667100033526e-06,4.129095411142813532e-06
7.500000000000000000e-01,9.997859249071735510e-01,-1.196012559977989529e-03,2.636056215196976474e-05,3.481120452937154779e-04,1.520541536133638586e-05,7.450919551973772347e-06,-7.489542819668962848e-01,-8.616424641727524758e-01,1.126881822058561772e-01,1.921833033088625734e-06,4.160962420174385556e-06
7.600000000000000089e-01,9.997963681816727233e-01,-1.147962979012455940e-03,-1.285436103663729554e-04,2.765679932662650506e-04,1.581558991112422857e-05,8.217575422311930780e-06,-7.490689195965137825e-01,-8.484965899963370362e-01,9.942767039982328137e-02,1.983206703445021992e-06,4.191302021894216523e-06
7.700000000000000178e-01,9.998096859927020352e-01,-1.100343232072303152e-03,-2.585738232326737136e-04,2.096966787148861250e-04,1.637308220365883823e-05,8.932532762299420716e-06,-7.491878223200234554e-01,-8.346989767692181150e-01,8.551115444919467345e-02,2.049114912862735973e-06,4.219232346391876831e-06
7.800000000000000266e-01,9.998248963330516048e-01,-1.051937175513046122e-03,-3.521824306870059533e-04,1.480578549629402564e-04,1.686406749300363436e-05,9.612210094105800808e-06,-7.493123944947879256e-01,-8.205736074294002202e-01,7.126121293461223916e-02,2.120934428510660331e-06,4.246709714994523210e-06
7.900000000000000355e-01,9.998407184863152830e-01,-1.000835162610383107e-03,-3.997480401148850010e-04,9.217466902852054680e-05,1.728304778246223886e-05,1.027976259271745476e-05,-7.494431126392755438e-01,-8.073741927231066207e-01,5.793108008383104912e-02,2.199131376217076903e-06,4.284039366808656268e-06
8.000000000000000444e-01,9.998558250488830401e-01,-9.450484496902253600e-04,-3.990909608706468860e-04,4.255462050722701406e-05,1.764170589800065562e-05,1.093755033203313417e-05,-7.495794757075020520e-01,-7.957302105110599655e-01,4.615073480355795510e-02,2.283207640774789703e-06,4.344286842039579710e-06
8.100000000000000533e-01,9.998690740407432109e-01,-8.835474839957867428e-04,-3.581100324617578624e-04,-2.976407439480001272e-07,1.798043325971741688e-05,1.158112815888654347e-05,-7.497202456028007056e-01,-7.858539459464047860e-01,3.613370034360411515e-02,2.371928595842883515e-06,4.431752399725041869e-06
8.200000000000000622e-01,9.998796092120598722e-01,-8.172932620133062029e-04,-2.923902034550682877e-04,-3.590167529984246062e-05,1.836610249060583919e-05,1.223691162580246612e-05,-7.498639114881300305e-01,-7.783856382686922259e-01,2.852172678056223362e-02,2.463766065957786381e-06,4.539879366882715317e-06
8.300000000000000711e-01,9.998868412281946005e-01,-7.492408105486471652e-04,-2.194662732488313062e-04,-6.385998211896543107e-05,1.886874934345104528e-05,1.297213667012362202e-05,-7.500089038226304128e-01,-7.731029953266144172e-01,2.309409150398396629e-02,2.557105924950941804e-06,4.655766052685805789e-06
8.400000000000000799e-01,9.998904579315232022e-01,-6.832883603158264318e-04,-1.532185163443781928e-04,-8.392366920209495904e-05,1.952962656274866761e-05,1.385465502207435953e-05,-7.501532818382147250e-01,-7.699562899106173752e-01,1.980300807240264679e-02,2.649963219493614085e-06,4.764936635703875822e-06
8.500000000000000888e-01,9.998905126971492363e-01,-6.232954549087918981e-04,-1.006397111814243622e-04,-9.602141341256579870e-05,2.034174277541513619e-05,1.489801750852752270e-05,-7.502947199386101884e-01,-7.690348881695694416e-01,1.874016823095928097e-02,2.739989804980445179e-06,4.857648913558776371e-06
8.599999999999999867e-01,9.998874679458034098e-01,-5.729218464780400045e-04,-6.108523430760787751e-05,-1.002321821358085767e-04,2.125632248140147732e-05,1.604340515788278066e-05,-7.504310501512246878e-01,-7.698736182677361484e-01,1.944256811651141545e-02,2.825023843061772252e-06,4.933763998682394458e-06
8.699999999999999956e-01,9.998821368917578667e-01,-5.357779478330776260e-04,-2.744744877146642630e-05,-9.672113786753868574e-05,2.221177853449338816e-05,1.718990651519436565e-05,-7.505607590228712267e-01,-7.726617718421868730e-01,2.210101281931565326e-02,2.903582013154723598e-06,5.002017402278013947e-06
8.800000000000000044e-01,9.998755848752164388e-01,-5.150565598037955056e-04,1.056301426639937031e-05,-8.567447791646668907e-05,2.316516731344872592e-05,1.824205836752925718e-05,-7.506830485792349572e-01,-7.773025512748391597e-01,2.661950269560419899e-02,2.974904205277999175e-06,5.071563748293428375e-06
8.900000000000000133e-01,9.998690338743018158e-01,-5.124221531209897451e-04,6.087635285898288889e-05,-6.725660500993914164e-05,2.410314659977307156e-05,1.914098196646501961e-05,-7.507976471363839721e-01,-7.832508076422234344e-01,3.245316050583951090e-02,3.038755016429827617e-06,5.141971898048325329e-06
9.000000000000000222e-01,9.998637194131074768e-01,-5.264906609182132876e-04,1.232804566994912389e-04,-4.159670854909901792e-05,2.502722842951278905e-05,1.986863888773489844e-05,-7.509048854549227325e-01,-7.907996280454729909e-01,3.989474259055020983e-02,3.095500994044582577e-06,5.205650111639315014e-06
9.100000000000000311e-01,9.998606702022199144e-01,-5.517180211667841241e-04,1.873414961252890657e-04,-8.805145726861294278e-06,2.593000004103745618e-05,2.043346933061871313e-05,-7.510059100970419843e-01,-8.002841700048155538e-01,4.927825990777361109e-02,3.146319975660302404e-06,5.257884863496542494e-06
9.200000000000000400e-01,9.998605206356712127e-01,-5.789149344439567090e-04,2.362357270855618466e-04,3.098739220804568354e-05,2.678089566245791134e-05,2.085377554015201100e-05,-7.511025432399852653e-01,-8.112486686307258665e-01,6.014612539074058739e-02,3.193040499465561727e-06,5.297983506791226205e-06
9.300000000000000488e-01,9.998634647907822526e-01,-5.979700947176819084e-04,2.542720852268933536e-04,7.758729912081226750e-05,2.752560857547761458e-05,2.115355185380058753e-05,-7.511969088849588250e-01,-8.229580263972439136e-01,7.176111751228503310e-02,3.237757741379865968e-06,5.326004881123225232e-06
9.400000000000000577e-01,9.998693010557091476e-01,-6.015783044509974723e-04,2.332963233128988300e-04,1.307139815129229870e-04,2.809640908884318401e-05,2.136873025381003753e-05,-7.512911935769207572e-01,-8.347101061361270613e-01,8.341891255920630410e-02,3.282608452882621335e-06,5.343712875971462495e-06
9.500000000000000666e-01,9.998774823291523006e-01,-5.875877112601169761e-04,1.747776362017401718e-04,1.900017339942390040e-04,2.843426459877681088e-05,2.154334501293665355e-05,-7.513873516113970252e-01,-8.460357552988734264e-01,9.464840368747644284e-02,3.329500938832706513e-06,5.381479797117449948e-06
9.600000000000000755e-01,9.998871865414085125e-01,-5.584920357577346150e-04,8.781493972757969740e-05,2.550194537757565459e-04,2.851742223322041787e-05,2.170397553271347346e-05,-7.514867188074821902e-01,-8.569917398665192199e-01,1.055050210590370713e-01,3.379742232232571429e-06,5.444866792325697702e-06
9.700000000000000844e-01,9.998974212079358992e-01,-5.188965493162294666e-04,-1.494911049099964233e-05,3.252989467034669369e-04,2.837535046563055126e-05,2.183229410682121005e-05,-7.515899169421368375e-01,-8.672490416411920977e-01,1.156591246990552463e-01,3.433929485059473124e-06,5.500461392582423059e-06
9.800000000000000933e-01,9.999071393901972638e-01,-4.730822523505458363e-04,-1.218155431030304691e-04,4.003686207724371023e-04,2.807028670069752912e-05,2.186579991423046352e-05,-7.516969676920329801e-01,-8.763350814541106537e-01,1.246381137620777152e-01,3.492060069008044572e-06,5.565838378629450744e-06
9.900000000000001021e-01,9.999153638408989631e-01,-4.238908135521477502e-04,-2.257027755769096494e-04,4.797873692534602931e-04,2.765830054694053017e-05,2.172889832852751126e-05,-7.518073710778201413e-01,-8.844736656554567089e-01,1.326662945776365954e-01,3.553629024546760606e-06,5.656375072993213848e-06
1.000000000000000000e+00,9.999213111026676870e-01,-3.725731248296803503e-04,-3.256904129159899275e-04,5.631645639220006798e-04,2.716238536829101473e-05,2.136854021300796605e-05,-7.519201335488296944e-01,-8.920733218745846571e-01,1.401531883257549627e-01,3.617671697439506586e-06,5.780822670553575904e-06
1.010000000000000009e+00,9.999244863300901232e-01,-3.189730526536989569e-04,-4.254823616956680756e-04,6.501501179573261451e-04,2.657459701417624133e-05,2.077304084261998886e-05,-7.520338497120535592e-01,-8.997191449152960319e-01,1.476852952032424449e-01,3.682833926517169682e-06,5.939224086981553796e-06
1.020000000000000018e+00,9.999247314754747817e-01,-2.622020206464382346e-04,-5.294778113218679642e-04,7.403899986992013970e-04,2.587539352454241900e-05,1.997161279575587978e-05,-7.521468667497164251e-01,-9.080477950426608658e-01,1.559009282929444962e-01,3.747510614367930653e-06,6.123049512307687792e-06
1.030000000000000027e+00,9.999222435333596781e-01,-2.019708613717780693e-04,-6.389771810826465901e-04,8.334612735599986229e-04,2.505209583972285291e-05,1.901939633250980224e-05,-7.522574585779459033e-01,-9.168086899592321481e-01,1.645512313812862726e-01,3.810014015950071184e-06,6.316990603494332390e-06
1.040000000000000036e+00,9.999175707700636018e-01,-1.397692999858926360e-04,-7.510423082717290495e-04,9.288160999462157516e-04,2.411170839080342096e-05,1.797482948939736684e-05,-7.523640186370950111e-01,-9.251712799378344343e-01,1.728072613007393954e-01,3.868769859783264235e-06,6.525755294362056702e-06
1.050000000000000044e+00,9.999115655165734529e-01,-7.875644462629090693e-05,-8.601882996901306878e-04,1.025765113313455937e-03,2.308898394731455906e-05,1.688274824846961524e-05,-7.524652655374528543e-01,-9.330193732495389858e-01,1.805541077120861038e-01,3.922510283865858530e-06,6.718496735391710217e-06
1.060000000000000053e+00,9.999052647823711837e-01,-2.213013331574469774e-05,-9.607902523254582654e-04,1.123511696599566873e-03,2.204452142419038274e-05,1.577342795299802695e-05,-7.525605366935803620e-01,-9.403436258162481964e-01,1.877830891226678067e-01,3.970546227267946604e-06,6.858710737134288138e-06
1.070000000000000062e+00,9.998996979003573760e-01,2.912108597261431667e-05,-1.048343322955175598e-03,1.221220504067598500e-03,2.104786065679911132e-05,1.466989000997191483e-05,-7.526499811242288729e-01,-9.460111544085754165e-01,1.933611732843465436e-01,4.012966603707447456e-06,6.952710875696155313e-06
1.080000000000000071e+00,9.998957118158988688e-01,7.753070147030881212e-05,-1.119737539779489541e-03,1.318089610694161843e-03,2.015122722550324880e-05,1.358846333250899478e-05,-7.527342594676551535e-01,-9.492099176071264743e-01,1.964756581394713209e-01,4.050368216566638054e-06,7.010618551017699929e-06
1.090000000000000080e+00,9.998939166174029003e-01,1.282387073585996738e-04,-1.173781519394780483e-03,1.413404283706512542e-03,1.936750831542915967e-05,1.253379347678453188e-05,-7.528140646743639586e-01,-9.498014544850833518e-01,1.969873898107194488e-01,4.083388333165531070e-06,7.044626898489170230e-06
1.100000000000000089e+00,9.998947172062130351e-01,1.861490906136242253e-04,-1.212265698989901897e-03,1.506564435384695044e-03,1.866471711449337322e-05,1.150241642925862919e-05,-7.528900366262509802e-01,-9.478657938307042397e-01,1.949757572044532594e-01,4.112616374322227974e-06,7.064321923433425354e-06
1.110000000000000098e+00,9.998983183152317933e-01,2.533365752218417317e-04,-1.240404743720876623e-03,1.597082537922528021e-03,1.798194771000974533e-05,1.049649883282289526e-05,-7.529630346727870238e-01,-9.439811360349740221e-01,1.910181013621869983e-01,4.138867603512702045e-06,7.074334904988432982e-06
1.120000000000000107e+00,9.999046621300763382e-01,3.288075064594142539e-04,-1.265445375454236953e-03,1.684553967632597404e-03,1.725971637036087075e-05,9.532066924757993321e-06,-7.530343500287034475e-01,-9.377929975553626063e-01,1.847586475266591866e-01,4.163397703172015931e-06,7.078453544639984329e-06
1.130000000000000115e+00,9.999133653726673954e-01,4.104071951137389161e-04,-1.293695307828704021e-03,1.768618013481226565e-03,1.646576064493325236e-05,8.631224422488526589e-06,-7.531055305667545552e-01,-9.286412748952933560e-01,1.755357443285387731e-01,4.187742074414233518e-06,7.085866631673098937e-06
1.140000000000000124e+00,9.999237389691500999e-01,4.967164381352530324e-04,-1.327655130742666978e-03,1.848938962196997049e-03,1.560021931308935289e-05,7.805371428079279701e-06,-7.531779693789348862e-01,-9.170236154331364853e-01,1.638456460542016269e-01,4.213315764613216250e-06,7.110862229264824919e-06
1.150000000000000133e+00,9.999348856244106853e-01,5.873270287212306985e-04,-1.364942831543877440e-03,1.925221422437934857e-03,1.468331892923301033e-05,7.041867889682320783e-06,-7.532526762956560651e-01,-9.038072368288531111e-01,1.505545605331970460e-01,4.241167994336077992e-06,7.164622096489381420e-06
1.160000000000000142e+00,9.999458032312796840e-01,6.819199089709356443e-04,-1.399517763477732286e-03,1.997242713169171055e-03,1.374188541204166101e-05,6.301465396220433529e-06,-7.533303004440830009e-01,-8.894682865691327933e-01,1.361379861250497925e-01,4.271990619917293366e-06,7.247822010780780033e-06
1.170000000000000151e+00,9.999554532395992235e-01,7.796325624835084931e-04,-1.424435535509103578e-03,2.064869319563660249e-03,1.280312838552477865e-05,5.531630541904298561e-06,-7.534111709997368678e-01,-8.740426707816846275e-01,1.206314997819477458e-01,4.306178331301919618e-06,7.352063923660168143e-06
1.180000000000000160e+00,9.999628005240565054e-01,8.793382975519637703e-04,-1.434747546053374715e-03,2.128037252460235600e-03,1.189141431917191734e-05,4.695967527788852859e-06,-7.534953818942519144e-01,-8.574950416014555099e-01,1.039996597072036233e-01,4.343924650667350455e-06,7.468145167832673792e-06
1.189999999999999947e+00,9.999668348027768161e-01,9.799048631996217819e-04,-1.429233042812582278e-03,2.186703317119275194e-03,1.102508698960266715e-05,3.803720167680904051e-06,-7.535829390458917976e-01,-8.406684362727807613e-01,8.708549722688892214e-02,4.385348776387949644e-06,7.591580012622500817e-06
1.199999999999999956e+00,9.999666141685032983e-01,1.079312325598721402e-03,-1.410107403942758219e-03,2.240795606565212841e-03,1.021670767708369337e-05,2.913460133487785783e-06,-7.536736824549915559e-01,-8.249352764466069132e-01,7.126159399161532959e-02,4.430402054088713155e-06,7.719752999957307793e-06
1.209999999999999964e+00,9.999613785148226963e-01,1.173151837285165344e-03,-1.380723668068076053e-03,2.290193579517747855e-03,9.475846347000569698e-06,2.103309998707606134e-06,-7.537670686508740614e-01,-8.109988226987723259e-01,5.723175404789827836e-02,4.478647523337304091e-06,7.844785244737195740e-06
1.219999999999999973e+00,9.999506965422982896e-01,1.254399713250707636e-03,-1.342521387168539799e-03,2.334747072471550760e-03,8.807359545189682702e-06,1.431166607076280661e-06,-7.538621463720924787e-01,-7.990249627954493228e-01,4.516281642335684410e-02,4.529219606793358112e-06,7.951968776787055049e-06
1.229999999999999982e+00,9.999345648866546643e-01,1.315385000271018096e-03,-1.293162062724039331e-03,2.374313945347541425e-03,8.204829166522910618e-06,9.153860110792122204e-07,-7.539577172559954743e-01,-7.894955154079168480e-01,3.553779815192135982e-02,4.580962795253791070e-06,8.030025733907208974e-06
1.239999999999999991e+00,9.999134188524685385e-01,1.350541683958860926e-03,-1.227032796391111123e-03,2.408785120476138707e-03,7.649542164212080368e-06,5.430369603494721964e-07,-7.540525846305693447e-01,-7.830728517955123369e-01,2.902026716494297831e-02,4.632674169454930729e-06,8.081497955059191440e-06
1.250000000000000000e+00,9.998880633059640255e-01,1.357778658926701203e-03,-1.137701112447407148e-03,2.438083030708175329e-03,7.121736564123612608e-06,2.897753074056922677e-07,-7.541458132984985019e-01,-7.799661604874333909e-01,2.582034718893490288e-02,4.683367846952530434e-06,8.115965032029492932e-06
1.260000000000000009e+00,9.998595648163237648e-01,1.337827710667849638e-03,-1.020958640194424795e-03,2.462141825923942241e-03,6.616455028330306439e-06,1.342426130004464844e-07,-7.542368583261737092e-01,-7.794020679704460886e-01,2.516520964427242102e-02,4.732414661685261013e-06,8.137730192148140418e-06
1.270000000000000018e+00,9.998291418518472362e-01,1.292579180483724834e-03,-8.772942844761738796e-04,2.480880341300690378e-03,6.150196652778294668e-06,6.097642018036332235e-08,-7.543256061376262256e-01,-7.804143191287751247e-01,2.608871299114894071e-02,4.779603875139531444e-06,8.151332240524666872e-06
1.280000000000000027e+00,9.997980596475035675e-01,1.223595923278457441e-03,-7.131538508806750621e-04,2.494168782136613454e-03,5.752502861587079895e-06,5.436901997372942709e-08,-7.544124162037072479e-01,-7.825004437093036058e-01,2.808802750559637879e-02,4.825198979642915567e-06,8.167533451342023909e-06
1.290000000000000036e+00,9.997675562595892407e-01,1.131512997891379870e-03,-5.404502653128546302e-04,2.501791583844499393e-03,5.448063753599748981e-06,9.143686235590233577e-08,-7.544979849750148571e-01,-7.851272587943606274e-01,3.062927381934580848e-02,4.869804838906562765e-06,8.176545383653532895e-06
1.300000000000000044e+00,9.997388424419013653e-01,1.016743995199525727e-03,-3.739522088121702325e-04,2.503425141783195956e-03,5.240343388508350940e-06,1.425318422929874305e-07,-7.545831110814692488e-01,-7.882881250091038350e-01,3.370501392763460696e-02,4.914141403691368240e-06,8.185376939362498661e-06
1.310000000000000053e+00,9.997131268548038463e-01,8.811560069948382121e-04,-2.270787529419785106e-04,2.498656756317541722e-03,5.105659169471659811e-06,1.807057695629198718e-07,-7.546687948015394776e-01,-7.919353842335017379e-01,3.726658943196227425e-02,4.959145332509074631e-06,8.203824090724509688e-06
1.320000000000000062e+00,9.996915521097617940e-01,7.292825341279550152e-04,-1.078973710789634831e-04,2.487052183286914738e-03,4.999699183343425131e-06,1.884683131501117226e-07,-7.547565732644264669e-01,-7.956510119494946132e-01,4.089443868506811158e-02,5.006283522882198344e-06,8.240557925143221496e-06
1.330000000000000071e+00,9.996750116386881047e-01,5.678889889231415180e-04,-1.754721390606694837e-05,2.468245393900628682e-03,4.871728397587008097e-06,1.527124845951305170e-07,-7.548485862397047441e-01,-7.998913420493036774e-01,4.504275580959894026e-02,5.057584357959764964e-06,8.295456696005842900e-06
1.340000000000000080e+00,9.996639316588811219e-01,4.044476352630853528e-04,4.808556717941545153e-05,2.442006021298366754e-03,4.680181008283322596e-06,5.480241505906030522e-08,-7.549472163965771365e-01,-8.051011571884614249e-01,5.015394079188430221e-02,5.115278605860323071e-06,8.359294182636034520e-06
1.350000000000000089e+00,9.996581389938823392e-01,2.461043649297758786e-04,9.502794150545714412e-05,2.408255296077494324e-03,4.405463446725404274e-06,-1.295428000283221875e-07,-7.550544894305452059e-01,-8.110603782057215216e-01,5.600588877517634345e-02,5.181261688009292577e-06,8.421514367862314998e-06
1.360000000000000098e+00,9.996568972978736589e-01,9.964887930682461020e-05,1.287373715812297858e-04,2.367037293224185171e-03,4.055810067448336634e-06,-4.186049331050859817e-07,-7.551715528784157527e-01,-8.179338805648388444e-01,6.276232768642309168e-02,5.256631922328046714e-06,8.476008969360293577e-06
1.370000000000000107e+00,9.996590919590434554e-01,-2.865583280711983508e-05,1.533827306749057555e-04,2.318478884250661527e-03,3.660523380076729793e-06,-8.144429794096501596e-07,-7.552985556120113131e-01,-8.259613201809544725e-01,7.066276456894311775e-02,5.341569285011601062e-06,8.521573438891039132e-06
1.380000000000000115e+00,9.996634557230514861e-01,-1.344256810458078577e-04,1.718144715534319683e-04,2.262770370479442149e-03,3.249434140381494253e-06,-1.305185626390180187e-06,-7.554348480266418475e-01,-8.349701030556720971e-01,7.953525502903027733e-02,5.435506621712221801e-06,8.560615567976270768e-06
1.390000000000000124e+00,9.996687581578554971e-01,-2.168773727511930343e-04,1.851649614708177885e-04,2.200176392570341120e-03,2.829020762207513829e-06,-1.877227545358584910e-06,-7.555791086540895041e-01,-8.450710002930161835e-01,8.949189163892670718e-02,5.537240763621324778e-06,8.598433802298188766e-06
1.400000000000000133e+00,9.996739587912644165e-01,-2.790300746785008947e-04,1.924182247889037723e-04,2.131063961859721093e-03,2.372528074358026141e-06,-2.526553157893985564e-06,-7.557293458531865182e-01,-8.562400038623861898e-01,1.005106580091996715e-01,5.644922244649964545e-06,8.642570985095687774e-06
1.410000000000000142e+00,9.996783471260632936e-01,-3.259127434768534660e-04,1.909918549961269862e-04,2.055925686717522370e-03,1.832443281629719028e-06,-3.260106977246910243e-06,-7.558829160288452753e-01,-8.680663008412274895e-01,1.121833848123821864e-01,5.756051846508356837e-06,8.700916843906725262e-06
1.420000000000000151e+00,9.996816734224710510e-01,-3.624916088796108975e-04,1.786965461462031298e-04,1.975381772912534768e-03,1.165204472089654627e-06,-4.084329004668735668e-06,-7.560367149736407777e-01,-8.804726962064488571e-01,1.244359812328081072e-01,5.867644502285060697e-06,8.848116294979391228e-06
1.430000000000000160e+00,9.996842149799197719e-01,-3.930368348342306445e-04,1.562035139215761073e-04,1.890155909391278343e-03,3.497190916185358792e-07,-4.986969296213110387e-06,-7.561876830563059038e-01,-8.932515979218782487e-01,1.370639148655722894e-01,5.976714725990284683e-06,9.065642895711434335e-06
1.440000000000000169e+00,9.996867144164837127e-01,-4.215945352742353253e-04,1.283302735272538384e-04,1.801030354057600634e-03,-6.078635362887757734e-07,-5.927181677706804210e-06,-7.563333742002924520e-01,-9.060732848627340852e-01,1.497399106624416609e-01,6.080848185277956469e-06,9.285313969042974236e-06
1.450000000000000178e+00,9.996902137401177946e-01,-4.520383263170571269e-04,1.028158007739516213e-04,1.708792699241834783e-03,-1.675523690288133983e-06,-6.846688840906615985e-06,-7.564722971096851101e-01,-9.187485801525643314e-01,1.622762830428791658e-01,6.178554760981528884e-06,9.504770965618192236e-06
1.459999999999999964e+00,9.996958606114599855e-01,-4.870898683712821193e-04,8.695499918567807952e-05,1.614191158068625743e-03,-2.795514059981182667e-06,-7.696861288519524398e-06,-7.566040669281591802e-01,-9.307316412766881708e-01,1.741275743485289629e-01,6.269427428145380955e-06,9.711079359320251569e-06
1.469999999999999973e+00,9.997047202004003541e-01,-5.270805013608948321e-04,8.426718784198362422e-05,1.517913438535071179e-03,-3.888192255838708160e-06,-8.459134802080723795e-06,-7.567294551962185922e-01,-9.411321513812709316e-01,1.844026961850523116e-01,6.354203192202093393e-06,9.890777966425901013e-06
1.479999999999999982e+00,9.997175723622159227e-01,-5.695837669111699026e-04,9.359923016139301945e-05,1.420593169305415984e-03,-4.867320057623286004e-06,-9.140315055723870598e-06,-7.568502484572732225e-01,-9.492806334836989546e-01,1.924303850264257321e-01,6.434641969102931730e-06,1.003979042191183169e-05
1.489999999999999991e+00,9.997346953169059525e-01,-6.105024448205806148e-04,1.113059206305449486e-04,1.322832984170823527e-03,-5.661336189556865078e-06,-9.747152070944234661e-06,-7.569688299719246061e-01,-9.547939523236333992e-01,1.978251223517087376e-01,6.513117482831395074e-06,1.016478062521031234e-05
1.500000000000000000e+00,9.997557096569464896e-01,-6.462247404342896578e-04,1.347309490027383781e-04,1.225226149553775880e-03,-6.224934208003001780e-06,-1.026170846874180621e-05,-7.570875911155289240e-01,-9.572854862408243237e-01,2.001978951252953720e-01,6.592016307226442950e-06,1.027845291901030578e-05
1.510000000000000009e+00,9.997795880752068376e-01,-6.754089375993312452e-04,1.641925279839283227e-04,1.128362903278769648e-03,-6.534320639401894546e-06,-1.063544083022263408e-05,-7.572083830019276096e-01,-9.565357785582968564e-01,1.993273955563693023e-01,6.673177826531204582e-06,1.039314470419050451e-05
1.520000000000000018e+00,9.998048661677739757e-01,-6.987888438482489726e-04,2.020442338925395513e-04,1.032816902424275483e-03,-6.576445157410881764e-06,-1.080436283091435799e-05,-7.573322110572133781e-01,-9.527312510230578901e-01,1.953990399658445121e-01,6.757592642553843178e-06,1.051543542662791708e-05
1.530000000000000027e+00,9.998299633877527626e-01,-7.168794971610086691e-04,2.499769510657464007e-04,9.391159172831172169e-04,-6.345571038105370942e-06,-1.071496727200721056e-05,-7.574592526960898242e-01,-9.460875622521152106e-01,1.886283095560253587e-01,6.845425974909350982e-06,1.064464260291941855e-05
1.540000000000000036e+00,9.998534568670894851e-01,-7.274072763147731557e-04,3.071510352202454219e-04,8.477098948521657670e-04,-5.847966049807892126e-06,-1.034525131647007775e-05,-7.575891111685555401e-01,-9.370699786473568604e-01,1.794808674788012648e-01,6.936265517014832542e-06,1.077550635786295175e-05
1.550000000000000044e+00,9.998742051249727147e-01,-7.245771325088416932e-04,3.706245909628940794e-04,7.589564622128867552e-04,-5.104560995324190293e-06,-9.707885262495587916e-06,-7.577210956264662789e-01,-9.263788623179057824e-01,1.686577666914395035e-01,7.029388596770268592e-06,1.090211796728191018e-05
1.560000000000000053e+00,9.998913476939939038e-01,-7.006426607850986402e-04,4.370912317264195944e-04,6.731398653422182446e-04,-4.144128590497207922e-06,-8.835455601334902141e-06,-7.578543132616291089e-01,-9.145132300701944716e-01,1.566589168085653905e-01,7.123854446538522183e-06,1.102021636412153782e-05
1.570000000000000062e+00,9.999042853691629817e-01,-6.485523701221570375e-04,5.038376761831471614e-04,5.905207819235733929e-04,-2.991040351417073283e-06,-7.763279557689118184e-06,-7.579875878081610008e-01,-9.019711485040921017e-01,1.439835606959311010e-01,7.218443739396143493e-06,1.112719733753486651e-05
1.580000000000000071e+00,9.999127048787600502e-01,-5.643222394575182896e-04,5.681480297418320261e-04,5.113927546886963549e-04,-1.659606998808949431e-06,-6.525993809094438833e-06,-7.581194163096570682e-01,-8.892173125572427894e-01,1.310978962475856935e-01,7.311634057908006395e-06,1.122091491811971764e-05
1.590000000000000080e+00,9.999166255823067617e-01,-4.486767762279782277e-04,6.263006318139285314e-04,4.361130780805295808e-04,-1.631061609982459601e-07,-5.166596382544164048e-06,-7.582481140286768673e-01,-8.766742958718310996e-01,1.184261818431541907e-01,7.401737510667571776e-06,1.129915508735201968e-05
1.600000000000000089e+00,9.999164141429082164e-01,-3.078626583696641799e-04,6.736160445748131699e-04,3.650888949739441959e-04,1.468492347536372265e-06,-3.742053186248329669e-06,-7.583720766185267914e-01,-8.647546412957274331e-01,1.063825646772006278e-01,7.487145965824941950e-06,1.136096572973421814e-05
1.610000000000000098e+00,9.999127486208285731e-01,-1.531602254487939691e-04,7.057175649206641954e-04,2.987259755815553294e-04,3.179384003897584821e-06,-2.315615557458327736e-06,-7.584899857175255722e-01,-8.536114572718822568e-01,9.512147155435668466e-02,7.566538276510958051e-06,1.145089145682121057e-05
1.620000000000000107e+00,9.999065477140645086e-01,1.346728039192377405e-06,7.198591698871984867e-04,2.373722903773603846e-04,4.898739858304752877e-06,-9.419617332893008593e-07,-7.586009376113151959e-01,-8.431085651170708850e-01,8.450762750575571691e-02,7.639017631301535415e-06,1.165037713191097168e-05
1.630000000000000115e+00,9.998988842546238098e-01,1.421395122738355497e-04,7.151305246434733242e-04,1.812937484516242048e-04,6.562739603075420294e-06,3.433837681500832848e-07,-7.587044880362086019e-01,-8.331115142326639411e-01,7.440702619645533922e-02,7.704156832593167826e-06,1.183654567138425762e-05
1.640000000000000124e+00,9.998909039890288009e-01,2.590679675797580468e-04,6.914986240010764220e-04,1.306977336090210911e-04,8.127212367471497030e-06,1.525511103313011692e-06,-7.588006122835387890e-01,-8.238483568258055945e-01,6.504774454226683322e-02,7.761953864376500115e-06,1.200972192849647513e-05
1.650000000000000133e+00,9.998837461129543858e-01,3.460993200835245668e-04,6.487522983604132511e-04,8.578469705761004188e-05,9.561801674820730472e-06,2.604288727926631674e-06,-7.588897851392880645e-01,-8.155520024435781723e-01,5.666221730429013559e-02,7.812897893932083592e-06,1.216872519149703180e-05
1.660000000000000142e+00,9.998784291336965113e-01,4.001664987469150006e-04,5.863206170385615052e-04,4.678774153176897644e-05,1.083766572736680284e-05,3.585987081208736967e-06,-7.589731539743442834e-01,-8.079710008054241666e-01,4.899784683107986233e-02,7.858136902808613670e-06,1.231273178592395823e-05
1.670000000000000151e+00,9.998757029308393829e-01,4.198335097583196928e-04,5.039585456658096175e-04,1.397236465605636745e-05,1.192561332301781559e-05,4.478196151657173767e-06,-7.590524671544232049e-01,-8.009681426659697179e-01,4.191567551154654764e-02,7.899422069384943895e-06,1.244231645203264236e-05
1.680000000000000160e+00,9.998759254166830202e-01,4.053764892821366058e-04,4.027515024982901231e-04,-1.239964344870723344e-05,1.280646374204008847e-05,5.289800074327838812e-06,-7.591297180320004667e-01,-7.948875591394050089e-01,3.575784110740450744e-02,7.938760041617425517e-06,1.255902904806482923e-05
1.690000000000000169e+00,9.998790233206731326e-01,3.601293750164228031e-04,2.861864091061307679e-04,-3.211598229119239664e-05,1.348083949766223088e-05,6.029682431411673638e-06,-7.592066985855929762e-01,-7.899343775274962898e-01,3.072767894190330321e-02,7.977958270100140605e-06,1.266447717429564079e-05
1.700000000000000178e+00,9.998845626189623026e-01,2.912474464554209302e-04,1.612219196177504330e-04,-4.504510176441717148e-05,1.396736716477187337e-05,6.698508500939831578e-06,-7.592846242174732252e-01,-7.860016048690579016e-01,2.671698065158471108e-02,8.018240921449191152e-06,1.276003137462566883e-05
1.710000000000000187e+00,9.998918935684731890e-01,2.081653272712130154e-04,3.873972912346275373e-05,-5.114501724504228695e-05,1.429096842916874991e-05,7.281118883613529301e-06,-7.593640424250858167e-01,-7.830345503010136543e-01,2.367050787592779940e-02,8.060148216365972988e-06,1.284713784288626925e-05
1.719999999999999973e+00,9.999002929651185090e-01,1.191255854125798847e-04,-6.773277721949431084e-05,-5.045581409146622661e-05,1.447246999361429352e-05,7.753517532048488436e-06,-7.594449950535144822e-01,-7.812654563146026465e-01,2.182046126108817125e-02,8.103699081533120385e-06,1.292755015702695687e-05
1.729999999999999982e+00,9.999090671245355333e-01,2.833678295161345259e-05,-1.454498506012069517e-04,-4.308656248614771384e-05,1.452957055054750927e-05,8.103204239247921889e-06,-7.595271584316242164e-01,-7.812407287743737827e-01,2.171357034274956285e-02,8.148552364562652433e-06,1.300323361608235473e-05
1.739999999999999991e+00,9.999176276415503439e-01,-6.384508260900510887e-05,-1.867558545734971547e-04,-2.920391085435570367e-05,1.448815920515248179e-05,8.342389771597424417e-06,-7.596099430840838052e-01,-7.831784760344487895e-01,2.356853295036496002e-02,8.194119461495391672e-06,1.307615053613986333e-05
1.750000000000000000e+00,9.999255378204155997e-01,-1.580337444637969202e-04,-1.918900478460820573e-04,-9.023415607371032879e-06,1.439065424364075867e-05,8.498282620160939300e-06,-7.596926786690350042e-01,-7.867441881759043021e-01,2.705150950686935341e-02,8.239734387348430792e-06,1.314799632279317620e-05
1.760000000000000009e+00,9.999325087520640754e-01,-2.529950156159401268e-04,-1.686051750019571015e-04,1.719778516931375349e-05,1.428788840870649357e-05,8.589336895951931814e-06,-7.597748499169623138e-01,-7.916804412161676519e-01,3.190559129920536585e-02,8.284868706209464322e-06,1.321992426750462357e-05
1.770000000000000018e+00,9.999383473641330067e-01,-3.451549002880379357e-04,-1.289010140655595400e-04,4.916602057506790459e-05,1.421706539399802667e-05,8.610501883670198015e-06,-7.598562087622813266e-01,-7.980661674467104394e-01,3.820995868442916138e-02,8.329243583741670557e-06,1.329236912051001696e-05
1.780000000000000027e+00,9.999429077474776273e-01,-4.300529216077859582e-04,-8.477398968921963851e-05,8.655396701951507813e-05,1.418443355920146802e-05,8.539156923676558285e-06,-7.599366146517272380e-01,-8.061327086384189045e-01,4.619609398669165951e-02,8.372695392509038549e-06,1.336486215031129632e-05
1.790000000000000036e+00,9.999460994139701686e-01,-5.036822426919328275e-04,-4.505228673134550985e-05,1.290106216989400363e-04,1.416842676330859818e-05,8.352761341467887599e-06,-7.600157761128482070e-01,-8.159532578307129302e-01,5.593748171786468160e-02,8.414937183010264758e-06,1.343587653868105747e-05
1.800000000000000044e+00,9.999479389114808159e-01,-5.624923713089661527e-04,-1.440119894105859492e-05,1.761929511623886347e-04,1.414033813638629214e-05,8.040730391673751783e-06,-7.600931666153499799e-01,-8.273236230930508528e-01,6.723045647770091449e-02,8.455464334107553898e-06,1.350322575555118476e-05
1.810000000000000053e+00,9.999485899849583914e-01,-6.027946026458902515e-04,5.742875241083420013e-06,2.278197387437476613e-04,1.408593624982816676e-05,7.600847963415371147e-06,-7.601681086686122857e-01,-8.400049004107423833e-01,7.983679174213008378e-02,8.493619752153571260e-06,1.356510629424434455e-05
1.820000000000000062e+00,9.999483633058190435e-01,-6.210233146359633947e-04,1.553010172354845402e-05,2.837218207361816703e-04,1.401371000762119253e-05,7.025652620092429926e-06,-7.602399081527173585e-01,-8.537153438702466124e-01,9.347543571752919833e-02,8.528722973727910871e-06,1.362082812517151353e-05
1.830000000000000071e+00,9.999476843484161881e-01,-6.150769593190626551e-04,1.555084152052040698e-05,3.438522226643277993e-04,1.394640769463499451e-05,6.294612832632191310e-06,-7.603079822530194321e-01,-8.680612403896466045e-01,1.077532581366272141e-01,8.560200677119111920e-06,1.367040002575592439e-05
1.840000000000000080e+00,9.999470486359707255e-01,-5.854360553798828052e-04,6.323658930680584201e-06,4.082409869664468103e-04,1.390281782959994358e-05,5.383317805287308372e-06,-7.603719638792159063e-01,-8.824394634180675601e-01,1.220674995388516676e-01,8.587692891081205582e-06,1.371350046541763845e-05
1.850000000000000089e+00,9.999469687133299978e-01,-5.348660368324957646e-04,-1.233743673424308351e-05,4.769172245265704464e-04,1.388270659859695545e-05,4.282667460847496067e-06,-7.604318120432449479e-01,-8.962054978854985254e-01,1.357736858422535220e-01,8.611164487744272876e-06,1.374922727004346257e-05
1.860000000000000098e+00,9.999479015763369505e-01,-4.670431992479701132e-04,-4.235841272872317009e-05,5.498437832359923940e-04,1.386559957416674543e-05,3.007902107876782175e-06,-7.604879354520714951e-01,-9.089851995054473166e-01,1.484972640533758492e-01,8.631024781428017642e-06,1.377718957606965944e-05
1.870000000000000107e+00,9.999501636068811594e-01,-3.854193700072823720e-04,-8.791269549272492934e-05,6.268997111469290940e-04,1.382225605920995040e-05,1.587122132148998010e-06,-7.605411903380693284e-01,-9.203826309819730378e-01,1.598414406439037094e-01,8.648119278235078000e-06,1.379860977324121052e-05
1.880000000000000115e+00,9.999538728681106603e-01,-2.930204894262661264e-04,-1.542521718923906882e-04,7.079103952487307344e-04,1.372630929400602772e-05,4.265768681015027702e-08,-7.605926922684675962e-01,-9.299458518497150106e-01,1.693531595812473867e-01,8.663543107617167609e-06,1.381579938053434375e-05
1.890000000000000124e+00,9.999589416303595879e-01,-1.926957741121958917e-04,-2.450428295850696960e-04,7.926916148408826241e-04,1.355569370792524184e-05,-1.612401665012853318e-06,-7.606436196627485158e-01,-9.377166339030154063e-01,1.770730142402668628e-01,8.678454234124113837e-06,1.383070265803532095e-05
1.900000000000000133e+00,9.999650990707321663e-01,-8.706249407254282107e-05,-3.598618364116418808e-04,8.810670316102245554e-04,1.328654200851573263e-05,-3.357393828708747075e-06,-7.606951140865989558e-01,-9.438235496568310179e-01,1.831284355702320066e-01,8.693983207379830610e-06,1.384445564478475887e-05
1.910000000000000142e+00,9.999719204735102451e-01,2.195891882523136275e-05,-4.934924867792887500e-04,9.728418112181187261e-04,1.289019958133327858e-05,-5.144473461173469611e-06,-7.607482075089310181e-01,-9.480371608613161749e-01,1.872889533523851291e-01,8.711162388127743645e-06,1.385808977416580490e-05
1.920000000000000151e+00,9.999788585640526639e-01,1.334937674048139477e-04,-6.371864325914320575e-04,1.067746368003269193e-03,1.233890607512220128e-05,-6.896777761998528904e-06,-7.608037371650024916e-01,-9.503616230352449623e-01,1.895578858702425262e-01,8.730834188945243288e-06,1.387316083811818146e-05
1.930000000000000160e+00,9.999852793425004771e-01,2.473092788078036942e-04,-7.806790275909686241e-04,1.165379320655766720e-03,1.161577855410525374e-05,-8.528354031788457399e-06,-7.608622785394274501e-01,-9.509851350280947857e-01,1.901228564886673633e-01,8.753575958986640666e-06,1.389181527411409434e-05
1.940000000000000169e+00,9.999905047074983955e-01,3.624793599246371018e-04,-9.137575914851922727e-04,1.265173337556518623e-03,1.072091408118502913e-05,-9.971996478774434303e-06,-7.609241143801326324e-01,-9.499743665948439109e-01,1.890502522147112785e-01,8.779665270759735610e-06,1.391652441018464970e-05
1.950000000000000178e+00,9.999938638100350774e-01,4.758467907591626151e-04,-1.027337517359176678e-03,1.366394318354694761e-03,9.669507979036808407e-06,-1.119610596651314620e-05,-7.609892436023169004e-01,-9.474505057541227071e-01,1.864612621518058344e-01,8.809096491736089575e-06,1.394980771984855039e-05
1.960000000000000187e+00,9.999947465102623223e-01,5.816452884155291899e-04,-1.114701822437240116e-03,1.468173492541927300e-03,8.484882913115887685e-06,-1.220085024783014818e-05,-7.610574357919249744e-01,-9.433520716402844508e-01,1.822946358483595042e-01,8.841656401056268515e-06,1.399414065117454697e-05
1.970000000000000195e+00,9.999926490913335630e-01,6.730731514672664076e-04,-1.172884245402773746e-03,1.569563434790299198e-03,7.193433488654504006e-06,-1.299999493571549211e-05,-7.611282790808922005e-01,-9.374215696977156176e-01,1.762932906168234726e-01,8.876988502312423756e-06,1.405180627567226281e-05
1.980000000000000204e+00,9.999872144838395371e-01,7.450821346829269130e-04,-1.203154208085284579e-03,1.669601270166550964e-03,5.825974838679266415e-06,-1.360511736041515611e-05,-7.612011768793222055e-01,-9.295107015915973214e-01,1.683095247122750882e-01,8.914586683792052283e-06,1.412425885605195219e-05
1.989999999999999991e+00,9.999782706624611439e-01,7.966115894856595249e-04,-1.209728201821892290e-03,1.767359421606021826e-03,4.422542985228182183e-06,-1.402345787340641026e-05,-7.612753654686434945e-01,-9.195829378608931792e-01,1.583075723922497124e-01,8.953792402828409134e-06,1.421118166522461479e-05
2.000000000000000000e+00,9.999658595352137747e-01,8.309411398313853742e-04,-1.197226162389872619e-03,1.861970415978646612e-03,3.033100087002275362e-06,-1.426501668917950797e-05,-7.613500062697315940e-01,-9.080322669826580428e-01,1.466822607129264211e-01,8.993860366473133963e-06,1.431009841135200134e-05
2.010000000000000231e+00,9.999502484959468251e-01,8.541950807441822582e-04,-1.168564395112259291e-03,1.952625377904403233e-03,1.710670967369665314e-06,-1.434691625102400279e-05,-7.614243050262424761e-01,-8.955269153494491707e-01,1.341026103232066669e-01,9.034057826956112732e-06,1.441707684946003099e-05
2.020000000000000018e+00,9.999319205834003021e-01,8.730261976293838318e-04,-1.124666308631257130e-03,2.038558634215331938e-03,5.016505850042326236e-07,-1.429129272826531757e-05,-7.614976186528529256e-01,-8.825246082448625629e-01,1.210269895920095956e-01,9.073761797811187853e-06,1.452813914681883034e-05
2.030000000000000249e+00,9.999115415092323378e-01,8.925263410589376421e-04,-1.065887264531183588e-03,2.119036906621888164e-03,-5.598123797560492560e-07,-1.412340097651381305e-05,-7.615695231665349230e-01,-8.695672384135465505e-01,1.079977152470115720e-01,9.112520601596488308e-06,1.464058668254608619e-05
2.040000000000000036e+00,9.998899131085651204e-01,9.148561342633516544e-04,-9.938322555680199205e-04,2.193368479564777006e-03,-1.452809086407632717e-06,-1.387431771188360938e-05,-7.616398241045436723e-01,-8.571536714477726582e-01,9.551384734322902748e-02,9.150064427295476104e-06,1.475356040558928328e-05
2.050000000000000266e+00,9.998679236928302849e-01,9.386711693625173630e-04,-9.122497974093190902e-04,2.260936481524304653e-03,-2.171502894380521927e-06,-1.358288557605831588e-05,-7.617085588459636680e-01,-8.454168242780772946e-01,8.370826543211361270e-02,9.186328819307931279e-06,1.486748846013519199e-05
2.060000000000000053e+00,9.998464895202797686e-01,9.593724689434446253e-04,-8.266040409572447461e-04,2.321244965818901503e-03,-2.730477894161673615e-06,-1.329005548965265904e-05,-7.617760172487128001e-01,-8.345182676592417526e-01,7.274225041052898022e-02,9.221509685026821313e-06,1.498276017630750800e-05
2.070000000000000284e+00,9.998264807380295993e-01,9.701808698443871231e-04,-7.427921302085246664e-04,2.373954492219926878e-03,-3.168181098413848278e-06,-1.302776452632903194e-05,-7.618427103228466724e-01,-8.246400611155189075e-01,6.279735079267220743e-02,9.256050863329956963e-06,1.509857651926793665e-05
2.080000000000000071e+00,9.998086461343324016e-01,9.637531777245675118e-04,-6.656874028282993476e-04,2.418884631326620807e-03,-3.540644377977846990e-06,-1.281128443944622589e-05,-7.619092484540774812e-01,-8.157117618005361726e-01,5.380251334645864969e-02,9.290509411321145523e-06,1.521292456163614304e-05
2.090000000000000302e+00,9.997935575477676640e-01,9.337737285859189652e-04,-5.980018439930281579e-04,2.455977879346005546e-03,-3.905157674136101985e-06,-1.264063567420142715e-05,-7.619762350084923197e-01,-8.075895483146492415e-01,4.561331330615694263e-02,9.325423504153273398e-06,1.532386132718777105e-05
2.100000000000000089e+00,9.997815704563302042e-01,8.760178395662358538e-04,-5.398596861877082804e-04,2.485244521550573731e-03,-4.302925272970813372e-06,-1.250893644497501482e-05,-7.620442925255204170e-01,-8.002651762607024821e-01,3.822088373518200966e-02,9.361326809859016559e-06,1.543098580847335199e-05
2.110000000000000320e+00,9.997727864064204217e-01,7.886848885042412093e-04,-4.893813271311428081e-04,2.506723341406039054e-03,-4.751044124091143593e-06,-1.241187237665212672e-05,-7.621141156061123079e-01,-7.939783205667547694e-01,3.186420496064248237e-02,9.398809124793211809e-06,1.553559098943502192e-05
2.120000000000000107e+00,9.997670350388970784e-01,6.720731484957440495e-04,-4.441217819938775421e-04,2.520484252385995702e-03,-5.246972906736901392e-06,-1.235357924024954253e-05,-7.621863324664402972e-01,-7.890042426192869218e-01,2.681791015284658644e-02,9.438403311401553721e-06,1.563937952697713740e-05
2.129999999999999893e+00,9.997639214412161746e-01,5.278718892791955985e-04,-4.025482588809641059e-04,2.526668146174048269e-03,-5.780585530725594681e-06,-1.234663056097759670e-05,-7.622611661273422934e-01,-7.853373476092952998e-01,2.307618148195303420e-02,9.480280981262207557e-06,1.574311979024578534e-05
2.140000000000000124e+00,9.997629557481546581e-01,3.584487201686990159e-04,-3.645923801788845302e-04,2.525528038184839813e-03,-6.345888210288620436e-06,-1.240633212102687050e-05,-7.623381790128307411e-01,-7.831182755083995195e-01,2.078009649556883040e-02,9.524016125033748061e-06,1.584656455522193141e-05
2.149999999999999911e+00,9.997637090790131298e-01,1.664441897634523146e-04,-3.309852753061773810e-04,2.517430226440985075e-03,-6.946596811470684441e-06,-1.254238106997067796e-05,-7.624164037292554541e-01,-7.826957915831805890e-01,2.027938785392514182e-02,9.568703241258517603e-06,1.594963805517934929e-05
2.160000000000000142e+00,9.997659106424204856e-01,-4.517684962821294075e-05,-3.019379865917396258e-04,2.502802057334448972e-03,-7.594258646134156878e-06,-1.275273452610938413e-05,-7.624947396944945499e-01,-7.840716826240832216e-01,2.157694292958863697e-02,9.613324356717755157e-06,1.605364254819718894e-05
2.169999999999999929e+00,9.997694637539411566e-01,-2.726452125093633129e-04,-2.759925483172233004e-04,2.482052157352705301e-03,-8.301720178728038156e-06,-1.302366177461198804e-05,-7.625722381041848408e-01,-7.870222340511369152e-01,2.444999594695208486e-02,9.657008740587871335e-06,1.616118709435454548e-05
2.180000000000000160e+00,9.997744129426984205e-01,-5.107588642174646721e-04,-2.495376727546356707e-04,2.455506802796114836e-03,-9.076168172831811529e-06,-1.333665209641035825e-05,-7.626482304951698321e-01,-7.913296000633681659e-01,2.868136956819828873e-02,9.699149482162492842e-06,1.627474557874819538e-05
2.189999999999999947e+00,9.997808781710264547e-01,-7.526210331291567288e-04,-2.171012681194447579e-04,2.423390175674907873e-03,-9.914149764938305165e-06,-1.367803641124303938e-05,-7.627224193188755219e-01,-7.967019026003969717e-01,3.397948328152144287e-02,9.739495672375615977e-06,1.639516322926581893e-05
2.200000000000000178e+00,9.997889715844434644e-01,-9.901003282794113014e-04,-1.724012716564103165e-04,2.385845284415398938e-03,-1.079841494477815204e-05,-1.404291034598145071e-05,-7.627948244453894855e-01,-8.030730910283079282e-01,4.027826658291841500e-02,9.778102764347375726e-06,1.652163756071800549e-05
2.209999999999999964e+00,9.997987412314800482e-01,-1.214781586917856177e-03,-1.099733234978384606e-04,2.342973753160616270e-03,-1.169618621152836728e-05,-1.442659585168960886e-05,-7.628655521416508600e-01,-8.105995222447058834e-01,4.773397010305503035e-02,9.815100016573406055e-06,1.665334560385645091e-05
2.220000000000000195e+00,9.998101643769111702e-01,-1.418819186855351053e-03,-2.675391999451201880e-05,2.294875128271751333e-03,-1.256029236501251829e-05,-1.480803054926582445e-05,-7.629346318911035540e-01,-8.192232404653010391e-01,5.628860857419744346e-02,9.850526457876754177e-06,1.679123822584394077e-05
2.229999999999999982e+00,9.998231585555711343e-01,-1.595471303743041568e-03,7.724640339062594147e-05,2.241677484257336567e-03,-1.333539538297633064e-05,-1.514167593060611470e-05,-7.630020703991470254e-01,-8.289008317646678892e-01,6.589876136552089148e-02,9.884389120250356781e-06,1.693805424363148404e-05
2.240000000000000213e+00,9.998375779689681053e-01,-1.739702162048998874e-03,1.995064749051675835e-04,2.183557339940749627e-03,-1.396929384049025750e-05,-1.537138620204760880e-05,-7.630679468036474233e-01,-8.399264514448939734e-01,7.685850464124653614e-02,9.916767943580652033e-06,1.709591321996661861e-05
2.250000000000000000e+00,9.998532024570401244e-01,-1.849181241911719261e-03,3.361456286485113814e-04,2.120747398065719793e-03,-1.442520156344211841e-05,-1.545884628629434871e-05,-7.631324096058919038e-01,-8.525122156955056152e-01,8.937980608961373918e-02,9.947824019968991990e-06,1.726304982896387230e-05
2.260000000000000231e+00,9.998697261240089285e-01,-1.925200656906324000e-03,4.825896883854634972e-04,2.053532305769177613e-03,-1.468833996694259348e-05,-1.540209073044513903e-05,-7.631956850256621516e-01,-8.664000906757977072e-01,1.032044056501355972e-01,9.977813995715012322e-06,1.743255230080009710e-05
2.270000000000000018e+00,9.998867348913986763e-01,-1.972469685183209347e-03,6.332222973255977527e-04,1.982238203775498527e-03,-1.476254387661117242e-05,-1.522748517756523124e-05,-7.632581137275615824e-01,-8.810076423872474916e-01,1.177495286596859370e-01,1.000712617016683938e-05,1.759485539576388646e-05
2.280000000000000249e+00,9.999036898505991866e-01,-1.997306794997812714e-03,7.804631973870534371e-04,1.907226483564917639e-03,-1.465990700932790884e-05,-1.496383131530282103e-05,-7.633200635194009598e-01,-8.957027591967459124e-01,1.323826956773449248e-01,1.003618140936309883e-05,1.774210784200036528e-05
2.290000000000000036e+00,9.999199641953592232e-01,-2.005074672474644899e-03,9.143221468991064504e-04,1.828899577187199010e-03,-1.439257814943621212e-05,-1.462191133588318163e-05,-7.633816953423568918e-01,-9.100208275548251624e-01,1.466391322124682706e-01,1.006517830446510480e-05,1.787025608535053323e-05
2.300000000000000266e+00,9.999349495818310452e-01,-1.998506178758710245e-03,1.023339711032739911e-03,1.747715888762448998e-03,-1.397263453062316167e-05,-1.419317162335420460e-05,-7.634427892339030741e-01,-9.234975847812774141e-01,1.600547955473743678e-01,1.009390401929225718e-05,1.797774942735586023e-05
2.310000000000000053e+00,9.999481758560960776e-01,-1.977990830991794690e-03,1.097021339577940310e-03,1.664199030221042569e-03,-1.341498735171671339e-05,-1.366176915278329554e-05,-7.635028468227863518e-01,-9.353555512597508947e-01,1.718527044369645429e-01,1.012183345701045063e-05,1.806398960280120036e-05
2.320000000000000284e+00,9.999593685044538827e-01,-1.943414826627380557e-03,1.128850034348054818e-03,1.578923899041425379e-03,-1.273299668947624772e-05,-1.301579522044822018e-05,-7.635613676952208717e-01,-9.448131284793814810e-01,1.812517607841606093e-01,1.014841154384644950e-05,1.812973814585561172e-05
2.330000000000000071e+00,9.999684354800588704e-01,-1.896061706559569850e-03,1.118429926212544589e-03,1.492473893530796899e-03,-1.192618783188420399e-05,-1.225041304181464308e-05,-7.636179935303191169e-01,-9.515323915558455692e-01,1.879143980255264246e-01,1.017321467694168353e-05,1.817814891902358454e-05
2.340000000000000302e+00,9.999754333486887692e-01,-1.839188534665645806e-03,1.071668462021988823e-03,1.405382654502633022e-03,-1.097355269620136492e-05,-1.136659043632726576e-05,-7.636724744282089583e-01,-9.555661432405440081e-01,1.918936688123350498e-01,1.019594401478617857e-05,1.821449110273043459e-05
2.350000000000000089e+00,9.999805398032561854e-01,-1.776974222568724693e-03,9.988761594896936914e-04,1.318085791907804612e-03,-9.844700738246267081e-06,-1.037211747566539027e-05,-7.637246580883981784e-01,-9.570363295544452864e-01,1.933116714660471358e-01,1.021643265055862902e-05,1.824449719101117751e-05
2.360000000000000320e+00,9.999840196813666315e-01,-1.712765769360483732e-03,9.116655110507882560e-04,1.230904432040189327e-03,-8.523005104357860679e-06,-9.284594391129715995e-06,-7.637745494062574414e-01,-9.559019958314513010e-01,1.921274464251938596e-01,1.023470090439476767e-05,1.827244871943634053e-05
2.370000000000000107e+00,9.999861792003738037e-01,-1.648029184980225655e-03,8.200905849964787659e-04,1.144066825469686102e-03,-7.021208936943447341e-06,-8.128295961097987973e-06,-7.638223185282031480e-01,-9.522798791980849886e-01,1.884575606698818406e-01,1.025094568256216463e-05,1.830010764858336358e-05
2.379999999999999893e+00,9.999873237207432819e-01,-1.582711452764311386e-03,7.312934120231941474e-04,1.057756904301247790e-03,-5.377723705640658560e-06,-6.920197296823247176e-06,-7.638682319765611739e-01,-9.467620149135566043e-01,1.828937829369954304e-01,1.026545242931488569e-05,1.832704168602816708e-05
2.390000000000000124e+00,9.999877302540589596e-01,-1.516397432083009403e-03,6.499902147275394898e-04,9.721677520767422640e-04,-3.641533023041163080e-06,-5.654385108453747291e-06,-7.639125754060652751e-01,-9.398791955980124735e-01,1.759666201919471984e-01,1.027850885801552239e-05,1.835186892540363601e-05
2.399999999999999911e+00,9.999876364254336458e-01,-1.449012120265613613e-03,5.799589953002173446e-04,8.875374393293661637e-04,-1.862077931343447529e-06,-4.301746516080826006e-06,-7.639555990359992999e-01,-9.316838871784850484e-01,1.677282881424857763e-01,1.029035400749722221e-05,1.837344848976130152e-05
2.410000000000000142e+00,9.999872451315650057e-01,-1.380597293122111120e-03,5.251471206550752373e-04,8.041546945681120762e-04,-8.975118564027269802e-08,-2.829862894912684008e-06,-7.639975001375287622e-01,-9.222077778586286190e-01,1.582102777210998013e-01,1.030116909708045603e-05,1.839166632722211148e-05
2.419999999999999929e+00,9.999867360987970688e-01,-1.310975654797335525e-03,4.894877555159086622e-04,7.223372191394947239e-04,1.622825054328272686e-06,-1.227106245860709319e-06,-7.640384674503217788e-01,-9.118480936121843294e-01,1.478096261618626062e-01,1.031112642114614481e-05,1.840776256512022258e-05
2.430000000000000160e+00,9.999862670998307390e-01,-1.240299490453864416e-03,4.755584930324763390e-04,6.423973874665141236e-04,3.230440166037452231e-06,4.905543126096614731e-07,-7.640787616566535601e-01,-9.011873372173184737e-01,1.371085755606649415e-01,1.032046983422017876e-05,1.842387948358670258e-05
2.439999999999999947e+00,9.999859591084830912e-01,-1.170298543592262737e-03,4.830774578572023976e-04,5.646131976840697937e-04,4.713680575262497861e-06,2.294392108504531962e-06,-7.641187386079154598e-01,-8.905960827304741922e-01,1.264773441225587325e-01,1.032954025363028840e-05,1.844205176171342941e-05
2.450000000000000178e+00,9.999858807938774019e-01,-1.104946980455064022e-03,5.083506403899313740e-04,4.892179145513634751e-04,6.089814984136232387e-06,4.163306261239722359e-06,-7.641587909424311098e-01,-8.801739472244799467e-01,1.160151562820488091e-01,1.033872469516049253e-05,1.846352638579240590e-05
2.459999999999999964e+00,9.999860443734841509e-01,-1.049580079049840502e-03,5.451072207122845733e-04,4.164136244236317508e-04,7.402790531884685405e-06,6.091081399251560293e-06,-7.641992962501448217e-01,-8.700690464999647489e-01,1.058697502498198856e-01,1.034840999956217688e-05,1.848885329658322974e-05
2.470000000000000195e+00,9.999864096750258335e-01,-1.008857566562423218e-03,5.862460353895684569e-04,3.464045188006300863e-04,8.698122337777676854e-06,8.076559299573511343e-06,-7.642405803960549138e-01,-8.604395792483072736e-01,9.619899885225237368e-02,1.035894359457846124e-05,1.851837308386450331e-05
2.479999999999999982e+00,9.999868970261218681e-01,-9.849519981487725884e-04,6.255654650124312490e-04,2.794381576651936349e-04,1.000364532179661564e-05,1.010773832537194722e-05,-7.642828471646426758e-01,-8.512745041889886455e-01,8.699165702434598357e-02,1.037055313868019659e-05,1.855248334448056369e-05
2.490000000000000213e+00,9.999874088289953944e-01,-9.770595154399818860e-04,6.587329223315839186e-04,2.158407656754696082e-04,1.133051168249899050e-05,1.215346436788761662e-05,-7.643261483469782069e-01,-8.425129093845432626e-01,7.818676103756501405e-02,1.038330191924682799e-05,1.859149012628513731e-05
2.500000000000000000e+00,9.999878469953780158e-01,-9.822252532732721284e-04,6.832198399193309098e-04,1.560360249626946666e-04,1.268762756679796573e-05,1.416773161116815754e-05,-7.643704285517236574e-01,-8.339931155072687341e-01,6.962268695554507669e-02,1.039712296489243288e-05,1.863535404700300546e-05
2.510000000000000231e+00,9.999881227142173312e-01,-9.966191249538135927e-04,6.974079868373367136e-04,1.005426066181249817e-04,1.409116864193726052e-05,1.610100354083063715e-05,-7.644155387761090159e-01,-8.254935657964532769e-01,6.107802702034427489e-02,1.041183652617364740e-05,1.868351802891687896e-05
2.520000000000000018e+00,9.999881700259656281e-01,-1.016440504802691150e-03,6.995163733305024330e-04,4.995188039752251365e-05,1.556001288756195548e-05,1.790947989336402768e-05,-7.644612117220090930e-01,-8.169818268053823385e-01,5.252061508337323159e-02,1.042714258435643991e-05,1.873471086621947279e-05
2.530000000000000249e+00,9.999879626986863945e-01,-1.038320255189754005e-03,6.871865606464909329e-04,4.893873537082467862e-06,1.710373136246582352e-05,1.955883276106897345e-05,-7.645071151170211854e-01,-8.085770399116489759e-01,4.406992479462781137e-02,1.044269100932398405e-05,1.878678335920369591e-05
2.540000000000000036e+00,9.999875182766769788e-01,-1.059611992368882831e-03,6.581707269922066911e-04,-3.399615911530969801e-05,1.871370962573786284e-05,2.102595770809275461e-05,-7.645529971399530611e-01,-8.004556212744123878e-01,3.590262413445930584e-02,1.045822919448212936e-05,1.883686789305727416e-05
2.550000000000000266e+00,9.999868839203576165e-01,-1.078828042925306964e-03,6.117105221955583972e-04,-6.610133712363847676e-05,2.036003610419614190e-05,2.230141795848654480e-05,-7.645987792769028957e-01,-7.929205046291928349e-01,2.832172535228996008e-02,1.047368342936692124e-05,1.888201990074556136e-05
2.560000000000000053e+00,9.999861210174474380e-01,-1.095978331525486807e-03,5.495477489407549557e-04,-9.083786496637745141e-05,2.199072156418125666e-05,2.338832051999042183e-05,-7.646444938979618522e-01,-7.863995750691736841e-01,2.175508117121183194e-02,1.048908680196240980e-05,1.892001675352084078e-05
2.570000000000000284e+00,9.999853019915659891e-01,-1.112338056855632874e-03,4.756749949976823771e-04,-1.076703565112844602e-04,2.353276084762975987e-05,2.429228094615142454e-05,-7.646901775603501816e-01,-7.812811295025557934e-01,1.659095194220562564e-02,1.050447410691265583e-05,1.894973170890601466e-05
2.580000000000000071e+00,9.999845050067986962e-01,-1.129493962357674963e-03,3.948142936156824991e-04,-1.161361695284819108e-04,2.489997781651457297e-05,2.500667613249523818e-05,-7.647358888487161277e-01,-7.778372642712847451e-01,1.310137542256865906e-02,1.051990513299348266e-05,1.897106548431892747e-05
2.590000000000000302e+00,9.999837863878926481e-01,-1.148130382676863749e-03,3.105231213168583009e-04,-1.158774787761789152e-04,2.601118900641434588e-05,2.550621731724508377e-05,-7.647818182505896623e-01,-7.764045325492682226e-01,1.162271429867856379e-02,1.053557514161140946e-05,1.898496805607940985e-05
2.600000000000000089e+00,9.999831420347995437e-01,-1.167313364261970748e-03,2.240996679184845825e-04,-1.066701171066429391e-04,2.681354741575365239e-05,2.575729326124585796e-05,-7.648283017743475742e-01,-7.774474914380407053e-01,1.261918966369315886e-02,1.055182574064989462e-05,1.899353723278096595e-05
2.610000000000000320e+00,9.999824945948929678e-01,-1.184692647618138363e-03,1.348716968879757694e-04,-8.843640486862181481e-05,2.729847497059689911e-05,2.573919009523984431e-05,-7.648756656764791328e-01,-7.812730742704083742e-01,1.639740859392922398e-02,1.056898430751948857e-05,1.899949511852128126e-05
2.620000000000000107e+00,9.999817254371722308e-01,-1.197403839164493198e-03,4.145716598567045945e-05,-6.123729884285398334e-05,2.749970182497479278e-05,2.546123402791200814e-05,-7.649240286114451504e-01,-7.878318765591387773e-01,2.290784794769364086e-02,1.058716150847437039e-05,1.900492441997414517e-05
2.630000000000000338e+00,9.999807331550516487e-01,-1.203079351479387172e-03,-5.698968157785842174e-05,-2.525235431608911096e-05,2.747415107670347301e-05,2.496468797358150879e-05,-7.649732124362056407e-01,-7.968575978840541918e-01,3.188438544784857887e-02,1.060616710497573906e-05,1.901030318118834828e-05
2.640000000000000124e+00,9.999794861878206209e-01,-1.200427854787871349e-03,-1.602557455465376899e-04,1.923555947257791327e-05,2.727748417374218574e-05,2.430898005594060284e-05,-7.650228067438745727e-01,-8.080957746651985518e-01,4.307296792132393748e-02,1.062558902302912020e-05,1.901488967126496732e-05
2.649999999999999911e+00,9.999780471937257387e-01,-1.189122600070882663e-03,-2.672020612509518685e-04,7.183846900843617229e-05,2.694804493306737512e-05,2.355057591318298756e-05,-7.650723470299160001e-01,-8.213052856674325497e-01,5.623293863751656352e-02,1.064498119015521910e-05,1.901807858839532628e-05
2.660000000000000142e+00,9.999765602773265094e-01,-1.169084031755216217e-03,-3.759895817654824350e-04,1.320483352051782103e-04,2.650552087796861011e-05,2.272567456987391812e-05,-7.651215125600553391e-01,-8.360497353720330871e-01,7.092822281197774803e-02,1.066405205220055223e-05,1.902016013577423337e-05
2.669999999999999929e+00,9.999752074673669000e-01,-1.139553740561636067e-03,-4.840861916700245782e-04,1.992278786711604169e-04,2.596114858675647601e-05,2.184485318679282799e-05,-7.651702169545296917e-01,-8.516085330434888245e-01,8.643831608895916063e-02,1.068273356777369145e-05,1.902173156609343607e-05
2.680000000000000160e+00,9.999741574014567869e-01,-1.098473426075973966e-03,-5.883720130975994859e-04,2.726262680967179368e-04,2.533112657106642809e-05,2.090061456909487707e-05,-7.652185482318897281e-01,-8.672287971997671985e-01,1.020102489678774704e-01,1.070110892674222734e-05,1.902285318244878454e-05
2.689999999999999947e+00,9.999735280590713593e-01,-1.042506656006060572e-03,-6.858382357819574641e-04,3.514226877044378814e-04,2.464515388668778119e-05,1.988189967186912308e-05,-7.652666708183710753e-01,-8.823808899428297048e-01,1.171142191244586434e-01,1.071932181929326702e-05,1.902326607461368724e-05
2.700000000000000178e+00,9.999733651157960423e-01,-9.677107253311625261e-04,-7.747841661606304350e-04,4.347819874157325356e-04,2.394593380537935414e-05,1.878753889763182228e-05,-7.653148032056701355e-01,-8.966598973512006632e-01,1.313450941455305554e-01,1.073757229763560431e-05,1.902359908934059263e-05
2.709999999999999964e+00,9.999736257282545449e-01,-8.706143628749482121e-04,-8.556885305399039576e-04,5.219006214517706325e-04,2.328106176720846717e-05,1.763335762257252844e-05,-7.653632423892742231e-01,-9.095641332272240698e-01,1.442008908379498189e-01,1.075615475372258953e-05,1.902658783548005772e-05
2.720000000000000195e+00,9.999741674892940191e-01,-7.493734275543407911e-04,-9.309415750779149925e-04,6.120309738485991535e-04,2.269291682109793475e-05,1.645154327865936647e-05,-7.654123301566069237e-01,-9.205248024069692114e-01,1.551124722503622877e-01,1.077542426198248031e-05,1.903731799957064652e-05
2.729999999999999982e+00,9.999747588522271968e-01,-6.046779550016647417e-04,-1.003472007568019606e-03,7.044867794316697499e-04,2.221158555094929562e-05,1.528362914668179645e-05,-7.654623168392425958e-01,-9.292326143743635525e-01,1.637702975351209567e-01,1.079564879619034864e-05,1.906174387222847599e-05
2.740000000000000213e+00,9.999751253203541523e-01,-4.400652788498171067e-04,-1.075223376473865037e-03,7.986385830692088609e-04,2.185098293422907224e-05,1.417028856049323712e-05,-7.655132078154853748e-01,-9.358344663678096476e-01,1.703212585523243283e-01,1.081684402065674652e-05,1.910370201496647269e-05
2.750000000000000000e+00,9.999750176754775843e-01,-2.613246344402204730e-04,-1.146602385849020741e-03,8.939041178039481813e-04,2.160495542277275928e-05,1.314183636323280869e-05,-7.655647363878763656e-01,-9.406863530365825454e-01,1.751216166487061798e-01,1.083874531189799704e-05,1.916238982424545156e-05
2.760000000000000231e+00,9.999742619813848377e-01,-7.500013057783870985e-05,-1.217268521735966362e-03,9.897336862640978682e-04,2.144286847052932985e-05,1.221210481477107890e-05,-7.656165226805951018e-01,-9.439636111722776723e-01,1.783470884916826260e-01,1.086097369201484482e-05,1.923267963110930623e-05
2.770000000000000018e+00,9.999727598038465892e-01,1.133776249818598393e-04,-1.287584657076536231e-03,1.085593791605333081e-03,2.130969340877217227e-05,1.137649438430115431e-05,-7.656683068753937782e-01,-9.456196590601484431e-01,1.799513521847546371e-01,1.088327160860616979e-05,1.930827982143945576e-05
2.780000000000000249e+00,9.999704510950474523e-01,3.002882692051864720e-04,-1.359587116688234587e-03,1.180959927294154962e-03,2.113594158978656531e-05,1.061468164207131964e-05,-7.657200489285334033e-01,-9.456902039707278940e-01,1.799701550421945462e-01,1.090560000439372531e-05,1.938513011001674613e-05
2.790000000000000036e+00,9.999672822902672120e-01,4.837769622006658212e-04,-1.436782551622357981e-03,1.275329206532561845e-03,2.085567992607384379e-05,9.898642992057434415e-06,-7.657718486644392586e-01,-9.444335301674108285e-01,1.786616815029715977e-01,1.092805885043420947e-05,1.946259478202705395e-05
2.800000000000000266e+00,9.999632008019606610e-01,6.619152132789939743e-04,-1.522926863477676264e-03,1.368249567645573542e-03,2.042344036198725943e-05,9.204202669275867777e-06,-7.658238357921143269e-01,-9.421457547512156472e-01,1.763219189591013203e-01,1.095078348593881782e-05,1.954224033595686194e-05
2.810000000000000053e+00,9.999581638937838912e-01,8.313193761513118811e-04,-1.620441918308638575e-03,1.459345365388114643e-03,1.982117725957331070e-05,8.520270210703823091e-06,-7.658761243303675581e-01,-9.389516327073811341e-01,1.730755083770135760e-01,1.097390540590291689e-05,1.962565961255435809e-05
2.820000000000000284e+00,9.999521483453616133e-01,9.868066000997184097e-04,-1.729049373019929045e-03,1.548317097968894942e-03,1.905391338152456068e-05,7.850004421908998554e-06,-7.659288046062768807e-01,-9.348415930435434174e-01,1.689127884372665367e-01,1.099754376784606500e-05,1.971288208091337424e-05
2.830000000000000071e+00,9.999451606856187835e-01,1.122460839228972811e-03,-1.844921169056660615e-03,1.634910681050256824e-03,1.813949193670222345e-05,7.204407073156333205e-06,-7.659819312584025264e-01,-9.298754942308402605e-01,1.638935629724377341e-01,1.102178587079790913e-05,1.980200894813322066e-05
2.840000000000000302e+00,9.999372499583699669e-01,1.233483841309071950e-03,-1.960559276434927639e-03,1.718873833486214611e-03,1.709843678067413369e-05,6.594917729109537874e-06,-7.660355131794027717e-01,-9.241683700413270142e-01,1.581328568619241870e-01,1.104666559678900587e-05,1.988993251189619116e-05
2.850000000000000089e+00,9.999285145946847919e-01,1.317754242460255840e-03,-2.065630752746490731e-03,1.799924041658548194e-03,1.594638734484465464e-05,6.030298631872692437e-06,-7.660895402076227656e-01,-9.176694374914503571e-01,1.515798972838276193e-01,1.107217988064297712e-05,1.997364706340931662e-05
2.860000000000000320e+00,9.999190922872466247e-01,1.376207501402991994e-03,-2.148757457950609129e-03,1.877740480181492363e-03,1.468926935960346231e-05,5.516617115598176552e-06,-7.661440251838352866e-01,-9.101901971163359750e-01,1.440461719325006607e-01,1.109833015915164847e-05,2.005139352889706572e-05
2.870000000000000107e+00,9.999091370787668298e-01,1.411859043557491065e-03,-2.199783956049780435e-03,1.951975356775465398e-03,1.332216461475651718e-05,5.056168509127953627e-06,-7.661990145064337954e-01,-9.016499638826389607e-01,1.354509493762051653e-01,1.112514280365362817e-05,2.012294750652898756e-05
2.880000000000000338e+00,9.998987983146996328e-01,1.428066723194046502e-03,-2.211690723662212716e-03,2.022273304554420090e-03,1.183386706055534598e-05,4.645044143109873867e-06,-7.662545782731644550e-01,-8.921171603878377265e-01,1.258625821146732160e-01,1.115266902187641581e-05,2.018902837641611825e-05
2.890000000000000124e+00,9.998882091133250993e-01,1.426922159224921615e-03,-2.181438955574711326e-03,2.088291468390089667e-03,1.021694160170657031e-05,4.273653017785003436e-06,-7.663108041538848614e-01,-8.816738123505450941e-01,1.153630081966602189e-01,1.118097921224632031e-05,2.025042992537251507e-05
2.900000000000000355e+00,9.998774818767822703e-01,1.408376375111967341e-03,-2.109644538215342882e-03,2.149717923650880814e-03,8.478279607825844449e-06,3.933176222360621973e-06,-7.663677866631252167e-01,-8.703526350314884086e-01,1.039848483683632197e-01,1.121014485356911763e-05,2.030745007441936423e-05
2.910000000000000142e+00,9.998667075804494875e-01,1.370273992645488787e-03,-1.999653097549229652e-03,2.206285550874163663e-03,6.642503075406046174e-06,3.624734964359436301e-06,-7.664255876661554279e-01,-8.582153237114624744e-01,9.178973604530708819e-02,1.124019469469087141e-05,2.035977668768396143e-05
2.919999999999999929e+00,9.998559608442555424e-01,1.309261780041007196e-03,-1.856747251188613701e-03,2.257776071961059908e-03,4.744588165038062713e-06,3.363590961344168125e-06,-7.664841819535298528e-01,-8.454854904058753950e-01,7.900130845234552834e-02,1.127106556265933868e-05,2.040669200709110953e-05
2.930000000000000160e+00,9.998453126501956056e-01,1.222414913758953928e-03,-1.687714871843395970e-03,2.304011422612216396e-03,2.817006740833241746e-06,3.172742806776419815e-06,-7.665434320029783644e-01,-8.325488059133152596e-01,6.600537391033685364e-02,1.130258747326280021e-05,2.044747078189246281e-05
2.939999999999999947e+00,9.998348520218401925e-01,1.109087740354613690e-03,-1.500358260870132167e-03,2.344837276347488085e-03,8.822720709071826790e-07,3.067925086789627022e-06,-7.666030801470592460e-01,-8.198215442171377099e-01,5.321846407007842228e-02,1.133448465100138403e-05,2.048193407322429493e-05
2.950000000000000178e+00,9.998247198400863622e-01,9.721151637431199328e-04,-1.302450103442946618e-03,2.380109565184424045e-03,-1.042626999560784918e-06,3.043504278474761771e-06,-7.666627504796335035e-01,-8.077525269355245729e-01,4.108977645589111105e-02,1.136637733682365153e-05,2.051099604361006357e-05
2.959999999999999964e+00,9.998151442686716850e-01,8.176259062507952114e-04,-1.100323837968814186e-03,2.409693283824938890e-03,-2.934360660068174119e-06,3.069442564315774331e-06,-7.667220306983282274e-01,-7.969235218173407187e-01,3.020149111901250863e-02,1.139785574042492819e-05,2.053682069491635787e-05
2.970000000000000195e+00,9.998064465840948989e-01,6.535293924074026027e-04,-8.980577478020432269e-04,2.433474787482050195e-03,-4.754914077711924547e-06,3.101840423553535488e-06,-7.667806580337914735e-01,-7.879878920016927246e-01,2.120723396790122339e-02,1.142866063631592919e-05,2.056230831182226382e-05
2.979999999999999982e+00,9.997989941362699362e-01,4.875548674887547813e-04,-6.981386144249545483e-04,2.451380441503842999e-03,-6.453580989275389784e-06,3.099943555621542065e-06,-7.668387010550656857e-01,-7.814405727008115754e-01,1.460187164574589837e-02,1.145886462505510669e-05,2.059013524813302354e-05
2.990000000000000213e+00,9.997931142345173328e-01,3.258082269882734685e-04,-5.033925683890264589e-04,2.463390825270514017e-03,-7.976876048903458214e-06,3.039212789902976688e-06,-7.668966066859128627e-01,-7.774494649429823934e-01,1.055285825706956011e-02,1.148892074115536276e-05,2.062194540419781674e-05
3.000000000000000000e+00,9.997890098422115290e-01,1.722152107924447551e-04,-3.187645187655469849e-04,2.469541303346437389e-03,-9.279390238692165674e-06,2.914477678264269121e-06,-7.669550920893964951e-01,-7.758959770364414199e-01,8.940884947044916084e-03,1.151956171305901038e-05,2.065809080531444408e-05
3.010000000000000231e+00,9.997867106162516837e-01,2.863069137422964122e-05,-1.514139474924272718e-04,2.469905289693972907e-03,-1.033123746233112807e-05,2.733760238935669392e-06,-7.670149679972251278e-01,-7.765419410724201388e-01,9.526973075195047450e-03,1.155163359462872817e-05,2.069785304614768506e-05
3.020000000000000018e+00,9.997860658801051015e-01,-1.047263675077088894e-04,-8.839252307740558484e-06,2.464565041607632862e-03,-1.112197301691140315e-05,2.507520158839476765e-06,-7.670769947386423260e-01,-7.792386995504109182e-01,1.216170481176858699e-02,1.158594892025390226e-05,2.073990657858182374e-05
3.030000000000000249e+00,9.997867672335849498e-01,-2.286792138041142755e-04,1.037260939351235034e-04,2.453583527619397457e-03,-1.166171094075382879e-05,2.239682965745421456e-06,-7.671418086373553713e-01,-7.840302016927150897e-01,1.688839305535969060e-02,1.162319285993748631e-05,2.078291564577838813e-05
3.040000000000000036e+00,9.997883901514083016e-01,-3.444226404203041799e-04,1.849462813754286950e-04,2.436992902194170738e-03,-1.197855575951815133e-05,1.925876720310311682e-06,-7.672098720223599067e-01,-7.909726218705045442e-01,2.376274984814465835e-02,1.166385560795275689e-05,2.082622569998804352e-05
3.050000000000000266e+00,9.997904556268919496e-01,-4.529033122644338712e-04,2.372222614378781413e-04,2.414805043611348810e-03,-1.211123522771211009e-05,1.559576720918661130e-06,-7.672813857385250014e-01,-7.998210180205107545e-01,3.253963228198571145e-02,1.170814603553278456e-05,2.087049157561970958e-05
3.060000000000000053e+00,9.997925119617492307e-01,-5.543672816677950449e-04,2.651864422382528997e-04,2.387032979558023973e-03,-1.209854061708172230e-05,1.140578132552904793e-06,-7.673561883491087920e-01,-8.099803877965278120e-01,4.262419944741902694e-02,1.175590239437378417e-05,2.091795753211833642e-05
3.070000000000000284e+00,9.997942196831605122e-01,-6.481210180396945048e-04,2.739376238411217490e-04,2.353703710858759835e-03,-1.197051738043008091e-05,6.785497080764724084e-07,-7.674337253568910278e-01,-8.209293287320472698e-01,5.349560337515628372e-02,1.180656738213445485e-05,2.097211103269103205e-05
3.080000000000000071e+00,9.997954152859006571e-01,-7.325483223323893704e-04,2.678784504955243335e-04,2.314852039563430712e-03,-1.174629609028854907e-05,1.896169021472948060e-07,-7.675131112411874845e-01,-8.325272512559850346e-01,6.501414001479757787e-02,1.185924716295964902e-05,2.103655457941222551e-05
3.090000000000000302e+00,9.997961461506214009e-01,-8.054512538450254002e-04,2.504303055606192869e-04,2.270503407243956544e-03,-1.143868848850184925e-05,-3.098422578181235095e-07,-7.675932252947270662e-01,-8.446510487793394972e-01,7.705782348461247266e-02,1.191280272731400268e-05,2.111323180864488336e-05
3.100000000000000089e+00,9.997966870070533751e-01,-8.647140050721260299e-04,2.244441521915042123e-04,2.220663953085313252e-03,-1.106029419603393079e-05,-8.072149956987011205e-07,-7.676727964342938693e-01,-8.569083481822241666e-01,8.923555174793032507e-02,1.196593304847835730e-05,2.120072402256312216e-05
3.110000000000000320e+00,9.997975414949731299e-01,-9.091026095747830769e-04,1.929007029743174827e-04,2.165329477926043050e-03,-1.062572653708271254e-05,-1.294101941325656191e-06,-7.677505267987955184e-01,-8.689482882618929649e-01,1.011977614630974465e-01,1.201729862285974394e-05,2.129384833526870580e-05
3.120000000000000107e+00,9.997994072459758241e-01,-9.388162518667204914e-04,1.594178536055876577e-04,2.104509649747938246e-03,-1.014975087694652279e-05,-1.764221890641599484e-06,-7.678253427105529161e-01,-8.806929610037065315e-01,1.128676182931536154e-01,1.206577495495942845e-05,2.138535520046502825e-05
3.130000000000000338e+00,9.998030754842237577e-01,-9.553772404520714323e-04,1.281853500938971030e-04,2.038254015922312274e-03,-9.645030287483306251e-06,-2.209371196302769056e-06,-7.678967425685018222e-01,-8.921035364812204271e-01,1.242067939127185633e-01,1.211080785036442962e-05,2.146897637822497984e-05
3.140000000000000124e+00,9.998092670264434600e-01,-9.607259114362507466e-04,1.032977814920432757e-04,1.966669083906428563e-03,-9.121222087296499846e-06,-2.613843535741736082e-06,-7.679650479373447691e-01,-9.028967913280414592e-01,1.349317433906967179e-01,1.215267726162027642e-05,2.154184786262725027e-05
3.150000000000000355e+00,9.998184532743427111e-01,-9.558898514424130164e-04,8.791198471059098697e-05,1.889925960121767012e-03,-8.583168166368909292e-06,-2.949503491927512035e-06,-7.680313489824204254e-01,-9.127182773455503328e-01,1.446869283631299075e-01,1.219245704027413773e-05,2.160488037028507335e-05
3.160000000000000142e+00,9.998307327941650113e-01,-9.399755941574858102e-04,8.385103149318310950e-05,1.808265571174635889e-03,-8.026323611695101407e-06,-3.175341231234467689e-06,-7.680971294303822194e-01,-9.215002950648435442e-01,1.534031656344612693e-01,1.223164566910690857e-05,2.166136745995750346e-05
3.170000000000000373e+00,9.998458083607605351e-01,-9.101321165372488380e-04,9.197102753764839467e-05,1.722007423131594224e-03,-7.432119561889117439e-06,-3.244198357510838445e-06,-7.681637912657535150e-01,-9.293247175401089244e-01,1.611609262743554094e-01,1.227168315473060006e-05,2.171515219751007919e-05
3.180000000000000160e+00,9.998630565268606940e-01,-8.625526380314865217e-04,1.129768428354105918e-04,1.631560991424265165e-03,-6.768353089820984828e-06,-3.115349620156378434e-06,-7.682323209562205157e-01,-9.361252708826754976e-01,1.678929499264549541e-01,1.231360434806213943e-05,2.176933924791235597e-05
3.189999999999999947e+00,9.998816442916277358e-01,-7.939416295946880638e-04,1.479575690643988406e-04,1.537433571747016644e-03,-5.996399135034248744e-06,-2.767034350965617374e-06,-7.683031898055557862e-01,-9.417346830300361571e-01,1.734314932244803709e-01,1.235792949091914077e-05,2.182573674880394776e-05
3.200000000000000178e+00,9.999006417083001752e-01,-7.027163132485948543e-04,1.981334784447399576e-04,1.440228857878879040e-03,-5.081466309234460458e-06,-2.201431642685053157e-06,-7.683764420429430864e-01,-9.459318548048690767e-01,1.775554127619259348e-01,1.240474522277048482e-05,2.188480887066468483e-05
3.209999999999999964e+00,9.999191028348267674e-01,-5.896543901007328609e-04,2.639821892495367852e-04,1.340634627469290338e-03,-3.999934947153279350e-06,-1.438635856988752914e-06,-7.684518238619121311e-01,-9.484946349224339102e-01,1.800428110605218068e-01,1.245382863371911158e-05,2.194591459181438609e-05
3.220000000000000195e+00,9.999361261825243652e-01,-4.582224017421860588e-04,3.444017267425133208e-04,1.239401949698456813e-03,-2.740770332959965346e-06,-5.039684841099373447e-07,-7.685288164778210085e-01,-9.493811613160123564e-01,1.808523448381913479e-01,1.250467924337125971e-05,2.200773170701886272e-05
3.229999999999999982e+00,9.999509238723942595e-01,-3.147921187622524644e-04,4.364600567298706981e-04,1.137321048089877948e-03,-1.302900149735041703e-06,5.822567398668304399e-07,-7.686065851834855689e-01,-9.486372555301473275e-01,1.800306703466617586e-01,1.255647097848058229e-05,2.206887904709908810e-05
3.240000000000000213e+00,9.999629079557532663e-01,-1.684360734388536292e-04,5.357891878591280500e-04,1.035200372859880133e-03,3.073071787182594786e-07,1.806375842680812907e-06,-7.686839729521310893e-01,-9.462308356886744987e-01,1.775468627365433816e-01,1.260804873785705113e-05,2.212862890060840471e-05
3.250000000000000000e+00,9.999717679797456293e-01,-2.973774762463685768e-05,6.373173840802451307e-04,9.338541844679093930e-04,2.076327694176186464e-06,3.155808177680639934e-06,-7.687596399279914561e-01,-9.421291933431338306e-01,1.733695534151424300e-01,1.265806657296632002e-05,2.218722141078544041e-05
3.260000000000000231e+00,9.999775022636894217e-01,9.142960038876346692e-05,7.360258557125061310e-04,8.340989578720215238e-04,3.982770507902585670e-06,4.612274845162554086e-06,-7.688323169446991123e-01,-9.363746646302658627e-01,1.675423476855667781e-01,1.270523653942615288e-05,2.224526695293604917e-05
3.270000000000000018e+00,9.999803890176374166e-01,1.883043874445080137e-04,8.275770410507906098e-04,7.367527374992443147e-04,5.997660064933706607e-06,6.148540983267325071e-06,-7.689010332576843298e-01,-9.291819578129539847e-01,1.602809245552696549e-01,1.274855346840956540e-05,2.230249095536152026e-05
3.280000000000000249e+00,9.999809154706984504e-01,2.585644688905148212e-04,9.087310358890280477e-04,6.426290236116177909e-04,8.085625046540151790e-06,7.729653508764267869e-06,-7.689652278900818150e-01,-9.209024057034148614e-01,1.519371778133330742e-01,1.278740960149061520e-05,2.235686447726870085e-05
3.290000000000000036e+00,9.999796912976622876e-01,3.038411982732775775e-04,9.774412261317980827e-04,5.525198211332545042e-04,1.020562652241622058e-05,9.317095513709433549e-06,-7.690247608110603039e-01,-9.116959251484841875e-01,1.426711643374239391e-01,1.282161589856624243e-05,2.240489801330625141e-05
3.300000000000000266e+00,9.999773638894282612e-01,3.277375252249146499e-04,1.032577927367230334e-03,4.671682561846645298e-04,1.231148056786431762e-05,1.087345236523735648e-05,-7.690798567744587810e-01,-9.014894891446467717e-01,1.324096323701879352e-01,1.285135885614295813e-05,2.244288866681820593e-05
3.310000000000000053e+00,9.999745472409711233e-01,3.335091976677194404e-04,1.073434080610287606e-03,3.872355776558455086e-04,1.435446282241528711e-05,1.236554766535531595e-05,-7.691310010384720952e-01,-8.902801234211368264e-01,1.211491223826647728e-01,1.287710550944909718e-05,2.246844024100802528e-05
3.320000000000000284e+00,9.999717734985876794e-01,3.226465217716883017e-04,1.099337241745982317e-03,3.132693099622397659e-04,1.628943874458090133e-05,1.376555248928164258e-05,-7.691788177943534865e-01,-8.782902631593531018e-01,1.091114453649995597e-01,1.289948295427012697e-05,2.248174659258417307e-05
3.330000000000000071e+00,9.999694696558280027e-01,2.949367537971611750e-04,1.109600758060052530e-03,2.456802681170139075e-04,1.808297584146583450e-05,1.505120421322609758e-05,-7.692239759018338896e-01,-8.659369459587733520e-01,9.671297005693943460e-02,1.291917801695091454e-05,2.248604912868934491e-05
3.340000000000000302e+00,9.999679508603548372e-01,2.497312908947734366e-04,1.103740770120013740e-03,1.847363871584245022e-04,1.972010517616670669e-05,1.620602182919742625e-05,-7.692671573728908641e-01,-8.536566434970938033e-01,8.438948612420296702e-02,1.293689651745406952e-05,2.248654841841002394e-05
3.350000000000000089e+00,9.999674160356324393e-01,1.876523314416198213e-04,1.081687676394795872e-03,1.305784425764658005e-04,2.120690073681978337e-05,1.721861221163011217e-05,-7.693090717547667046e-01,-8.416956823109780217e-01,7.238661055621127549e-02,1.295336963920610770e-05,2.248799371518117596e-05
3.360000000000000320e+00,9.999679379958421599e-01,1.119688218889980852e-04,1.043846655769987324e-03,8.325483899630281082e-05,2.256714622878019260e-05,1.807977492552126120e-05,-7.693504651998941402e-01,-8.301509402698530327e-01,6.080047506995883699e-02,1.296935899615715827e-05,2.249262853992739508e-05
3.370000000000000107e+00,9.999694507308737323e-01,2.908624491621290953e-05,9.911258355552411345e-04,4.276276586571899638e-05,2.383245641193147075e-05,1.877843660741821403e-05,-7.693920914636911412e-01,-8.191449665492245291e-01,4.975287508553339483e-02,1.298562496896300337e-05,2.250005742743255155e-05
3.380000000000000338e+00,9.999717444274153211e-01,-5.215539567601201981e-05,9.250933728271064143e-04,9.078784857677798121e-06,2.502787291103926104e-05,1.929980066868035269e-05,-7.694346319549780766e-01,-8.089042194849732637e-01,3.946958752999518011e-02,1.300284257072877052e-05,2.250874661635648977e-05
3.390000000000000124e+00,9.999744820014140334e-01,-1.223159061758116446e-04,8.481715204098959435e-04,-1.783122796455739327e-05,2.615901697104325502e-05,1.962821202923589685e-05,-7.694785848503821191e-01,-7.997958840009279369e-01,3.031729915054578658e-02,1.302148831276902770e-05,2.251755847915148934e-05
3.400000000000000355e+00,9.999772449406424402e-01,-1.737508521729803424e-04,7.635252588996842759e-04,-3.801856845385664626e-05,2.720837084104845265e-05,1.975340817332386426e-05,-7.695241723101629017e-01,-7.922228540054012669e-01,2.269868169523832704e-02,1.304175221449006520e-05,2.252625982857026088e-05
3.410000000000000142e+00,9.999796059575756235e-01,-2.026168273567722849e-04,6.743867620321574450e-04,-5.156003169860334470e-05,2.814367872508414278e-05,1.967547002218434466e-05,-7.695712872139701677e-01,-7.864017644580738597e-01,1.683047724410368512e-02,1.306349809786176765e-05,2.253518949113519909e-05
3.420000000000000373e+00,9.999812157349752262e-01,-2.096297562177474878e-04,5.829787679480614255e-04,-5.855578198214875024e-05,2.893331321447264724e-05,1.940393766643948886e-05,-7.696195011097295424e-01,-7.823268977171493610e-01,1.270739660741976480e-02,1.308628757713906132e-05,2.254478345564692177e-05
3.430000000000000160e+00,9.999818762327885580e-01,-1.993051878029646843e-04,4.896034457237526333e-04,-5.911650912569849694e-05,2.955889107369428340e-05,1.895055846154469837e-05,-7.696681865569141578e-01,-7.799588877277341403e-01,1.029070117081998942e-02,1.310950864861339293e-05,2.255536562612014961e-05
3.439999999999999947e+00,9.999815657354579335e-01,-1.780975165868478691e-04,3.924541867247464846e-04,-5.334959389000182664e-05,3.001871110454696040e-05,1.832039559727309357e-05,-7.697167435406576663e-01,-7.794335937153107352e-01,9.716850174653041128e-03,1.313259167422375257e-05,2.256717545945363668e-05
3.450000000000000178e+00,9.999804000297153328e-01,-1.522159106002019641e-04,2.882407946968801250e-04,-4.135336735337043543e-05,3.032331798857867627e-05,1.750830096847525564e-05,-7.697648124553786442e-01,-7.810361527510558677e-01,1.127134029567726341e-02,1.315520324368925852e-05,2.258043426661693331e-05
3.459999999999999964e+00,9.999785508766240172e-01,-1.258382789225510141e-04,1.731814577261411772e-04,-2.322018812599003080e-05,3.048923624152248793e-05,1.650431651284590075e-05,-7.698123451967678887e-01,-7.849760465316075742e-01,1.516370133483963857e-02,1.317730590571668279e-05,2.259534987714140186e-05
3.470000000000000195e+00,9.999761682579301203e-01,-1.001963937570853286e-04,4.377830446085219336e-05,9.572234608446982025e-07,3.053508358911052569e-05,1.530456025971540563e-05,-7.698595073661851362e-01,-7.912628110803737735e-01,2.140330371418868935e-02,1.319906458198833554e-05,2.261212263721112947e-05
3.479999999999999982e+00,9.999733462823516827e-01,-7.373684371510246264e-05,-1.028520565124532970e-04,3.108039863561470537e-05,3.047941647061221568e-05,1.391969968388045487e-05,-7.699064968492338457e-01,-7.997115681646178587e-01,2.980507131538398177e-02,1.322067613959782257e-05,2.263104468824828075e-05
3.490000000000000213e+00,9.999701436591361681e-01,-4.322724301276277672e-05,-2.688306254367843528e-04,6.703950953635438653e-05,3.033784297663824899e-05,1.237534462252603647e-05,-7.699533733576966466e-01,-8.100054276278110255e-01,4.005205427011437891e-02,1.324220426855543408e-05,2.265263637291070609e-05
3.500000000000000000e+00,9.999666423817717975e-01,-5.275252887166376761e-06,-4.551048192722600711e-04,1.087042634820589059e-04,3.011970305029335426e-05,1.070517987653039834e-05,-7.699999614852692797e-01,-8.217584371958598366e-01,5.175847571059050134e-02,1.326348111514417723e-05,2.267761350127628361e-05
3.510000000000000231e+00,9.999630110318818987e-01,4.248900384958928674e-05,-6.606216168843966627e-04,1.559117525587153553e-04,2.982758039323094354e-05,8.942240883394360628e-06,-7.700458819317999026e-01,-8.344817806660694837e-01,6.443589873426955328e-02,1.328413652443923522e-05,2.270652554847707449e-05
3.520000000000000018e+00,9.999595369067834083e-01,1.010958449878014703e-04,-8.814551029122327276e-04,2.084568839208249193e-04,2.946145336351567559e-05,7.113284853380657608e-06,-7.700907039375164409e-01,-8.476165823701762303e-01,7.752587843265977552e-02,1.330375049258520319e-05,2.273913645511882464e-05
3.530000000000000249e+00,9.999566081566397813e-01,1.707418740369312342e-04,-1.110519267720552240e-03,2.660915947832538284e-04,2.902447750825215222e-05,5.237892970536855392e-06,-7.701341408610931083e-01,-8.607271345251389372e-01,9.059299366404584275e-02,1.332204810024845180e-05,2.277388682792036434e-05
3.540000000000000036e+00,9.999546493530983016e-01,2.515436279050209064e-04,-1.338234861117100797e-03,3.285336633701536695e-04,2.852491534652583363e-05,3.331274237697566164e-06,-7.701762206196955951e-01,-8.735309406809480537e-01,1.033547200612524725e-01,1.333906607812868197e-05,2.280787678632378856e-05
3.550000000000000266e+00,9.999540289781596591e-01,3.438509274644226273e-04,-1.553968684736925336e-03,3.954791033219831435e-04,2.797204070349874736e-05,1.408808754051324856e-06,-7.702173900599758039e-01,-8.857369340109330080e-01,1.155195439509571625e-01,1.335525067950711204e-05,2.283759602361712382e-05
3.560000000000000053e+00,9.999549656886143056e-01,4.478350416696254299e-04,-1.747666388115218282e-03,4.666098622530181084e-04,2.736979027836838879e-05,-5.095997415984715232e-07,-7.702585211597700043e-01,-8.970710680959640415e-01,1.268125469361940372e-01,1.337145899315074096e-05,2.286025463460461538e-05
3.570000000000000284e+00,9.999574587109927304e-01,5.626907714196908430e-04,-1.911082679868060432e-03,5.415927536785988339e-04,2.671423371629303516e-05,-2.396848065586631561e-06,-7.703008131356895438e-01,-9.073948383161943854e-01,1.370940251805048415e-01,1.338886422100895775e-05,2.287520576893520285e-05
3.580000000000000071e+00,9.999612557637033161e-01,6.861356076897803758e-04,-2.038308168984549404e-03,6.200726038935487150e-04,2.599725900922679472e-05,-4.218438780142014168e-06,-7.703456168591094055e-01,-9.166379243786907383e-01,1.462923075195813050e-01,1.340878926824183202e-05,2.288458593824316267e-05
3.590000000000000302e+00,9.999658593137921159e-01,8.146612531596047688e-04,-2.125694343732083616e-03,7.016667938568015711e-04,2.521312373979131923e-05,-5.934958344059005601e-06,-7.703942245947710266e-01,-9.247043401078787195e-01,1.543101155131076652e-01,1.343250464753350302e-05,2.289238800012860509e-05
3.600000000000000089e+00,9.999705655151290840e-01,9.443880528128050173e-04,-2.171573550678316308e-03,7.859667737201484188e-04,2.436217617047256988e-05,-7.506880389693384538e-06,-7.704476731705723891e-01,-9.315064529343941579e-01,1.610587797638217689e-01,1.346103508832781082e-05,2.290230967405548768e-05
3.610000000000000320e+00,9.999745298583172515e-01,1.071920957020930029e-03,-2.176209754117859434e-03,8.725464111981884319e-04,2.344868626322981644e-05,-8.900592299087783189e-06,-7.705065916524685976e-01,-9.370644036994753012e-01,1.665578120470066759e-01,1.349500812738251067e-05,2.291604591264650992e-05
3.620000000000000107e+00,9.999768536870342617e-01,1.194690555071984675e-03,-2.142165493863746033e-03,9.609716181606823898e-04,2.247462560421989235e-05,-1.009397985870674633e-05,-7.705711163118897922e-01,-9.414541865395781306e-01,1.708830702276883384e-01,1.353457019591851614e-05,2.293346748571956084e-05
3.630000000000000338e+00,9.999766801806968530e-01,1.310754805276652130e-03,-2.074847730223630584e-03,1.050804505917646119e-03,2.143471583849588274e-05,-1.108030975036137097e-05,-7.706408965545665790e-01,-9.446092037743014647e-01,1.739683072197348856e-01,1.357939408627003907e-05,2.300948556555049151e-05
3.640000000000000124e+00,9.999732823235490953e-01,1.418422292498573017e-03,-1.982661687108654841e-03,1.141599568862303486e-03,2.031788888841033519e-05,-1.186999338373940734e-05,-7.707151994496013181e-01,-9.463725539489437066e-01,1.756573544993423885e-01,1.362878242529987417e-05,2.313053652347463185e-05
3.650000000000000355e+00,9.999661277794874570e-01,1.515989815823352805e-03,-1.876229414103739238e-03,1.232896710769322991e-03,1.911614769688320807e-05,-1.248967853186110490e-05,-7.707930827949579511e-01,-9.467585926500249327e-01,1.759655098550669816e-01,1.368183406641009157e-05,2.324755443949833023e-05
3.660000000000000142e+00,9.999549201695921985e-01,1.601563813646320967e-03,-1.766576107512473921e-03,1.324220956969605423e-03,1.783578443938983629e-05,-1.297740641528844491e-05,-7.708735397484951513e-01,-9.459472643238053813e-01,1.750737245753101745e-01,1.373758102285429240e-05,2.335416199317208452e-05
3.670000000000000373e+00,9.999396350861757821e-01,1.672818598578458896e-03,-1.662818267948502297e-03,1.415096369578567204e-03,1.650245233864863970e-05,-1.337360835122485132e-05,-7.709555154692124823e-01,-9.440357512463090073e-01,1.730802357770965250e-01,1.379500500128399140e-05,2.344715897506510771e-05
3.680000000000000160e+00,9.999205667426036559e-01,1.726775696765283762e-03,-1.570322986226388180e-03,1.505072034726939300e-03,1.515446732921831161e-05,-1.371081344173325697e-05,-7.710378474639207891e-01,-9.409791188264093886e-01,1.699412713624885718e-01,1.385298331011637808e-05,2.352653466286547257e-05
3.690000000000000391e+00,9.998983671252484884e-01,1.759935189809029837e-03,-1.490233314112902017e-03,1.593747661129329193e-03,1.382679235165364707e-05,-1.400673354490255744e-05,-7.711193122253868770e-01,-9.367491245560266577e-01,1.656298123306397529e-01,1.391033583892037438e-05,2.359487047809416538e-05
3.700000000000000178e+00,9.998740296842706377e-01,1.768978319179682077e-03,-1.420619452835707652e-03,1.680783518124569003e-03,1.253522237352481951e-05,-1.426322203154507847e-05,-7.711988693310292131e-01,-9.313587360260275894e-01,1.601598666949984040e-01,1.396606055007172107e-05,2.365619302846511118e-05
3.709999999999999964e+00,9.998487840987413389e-01,1.751831741134184323e-03,-1.358636994173437239e-03,1.765886594332683043e-03,1.127034893541550827e-05,-1.446978083881605535e-05,-7.712759942705855742e-01,-9.246963336920233090e-01,1.534203394214377347e-01,1.401965395134801464e-05,2.371468127049247698e-05
3.720000000000000195e+00,9.998239188103643649e-01,1.708528074724944721e-03,-1.302506939233369181e-03,1.848776836936432810e-03,1.000371345525617308e-05,-1.460924177760724984e-05,-7.713509036324045498e-01,-9.164992523029359406e-01,1.451483486705314185e-01,1.407132531815042543e-05,2.377411195864098659e-05
3.729999999999999982e+00,9.998005908606593106e-01,1.641331760839113280e-03,-1.252299400723302968e-03,1.929146503499513422e-03,8.700089157784290979e-06,-1.466528134788743240e-05,-7.714245437248411497e-01,-9.065769501746914205e-01,1.351524064498502986e-01,1.412198111984086514e-05,2.383828868235404741e-05
3.740000000000000213e+00,9.997796853702584086e-01,1.554014142267492321e-03,-1.209320810328009610e-03,2.006627742297530277e-03,7.327121223998402100e-06,-1.463232743183102461e-05,-7.714983577569073381e-01,-8.949925480439755443e-01,1.234941902870681923e-01,1.417300189579333473e-05,2.391142438762372535e-05
3.750000000000000000e+00,9.997617520673347524e-01,1.450665012603235366e-03,-1.174771315863555599e-03,2.080778981742538968e-03,5.858513712339437952e-06,-1.452552199776841236e-05,-7.715739613385430573e-01,-8.820467013804842438e-01,1.104727400419412003e-01,1.422593987956561637e-05,2.399700161381801422e-05
3.760000000000000231e+00,9.997470065012710183e-01,1.334641952980135902e-03,-1.148616649584294864e-03,2.151092723708354377e-03,4.274221616804574726e-06,-1.438467380725298763e-05,-7.716528604606657238e-01,-8.681589950583049609e-01,9.650613459763925095e-02,1.428225591566626415e-05,2.409515157952846209e-05
3.770000000000000018e+00,9.997353701696620742e-01,1.208030376416461714e-03,-1.129202738351074231e-03,2.217019581731527727e-03,2.563048613848078096e-06,-1.426690667644610919e-05,-7.717362520445799623e-01,-8.537731540998464430e-01,8.203690205526650847e-02,1.434312106274681911e-05,2.422079078767680471e-05
3.780000000000000249e+00,9.997265362991909488e-01,1.071584819385723976e-03,-1.113516824750944998e-03,2.277998796437802256e-03,7.279752140448092481e-07,-1.422937209331310654e-05,-7.718248686216218069e-01,-8.393863229013733829e-01,6.756145427975154827e-02,1.440924608256058770e-05,2.435335090900103694e-05
3.790000000000000036e+00,9.997200581305956124e-01,9.249569624336366914e-04,-1.097714148905292461e-03,2.333485360775694635e-03,-1.211058063853280829e-06,-1.431109503455251246e-05,-7.719188617570044153e-01,-8.255778358371658188e-01,5.365897408016138959e-02,1.448074687191482734e-05,2.449141024518652898e-05
3.800000000000000266e+00,9.997154475453626787e-01,7.671499927773830444e-04,-1.077669308823215981e-03,2.382967839183667592e-03,-3.221190293854434332e-06,-1.452467065157896945e-05,-7.720177712030511508e-01,-8.129436062500962068e-01,4.092583504704507685e-02,1.455710651291338595e-05,2.463520346807079875e-05
3.810000000000000053e+00,9.997122643862673685e-01,5.972673336737664186e-04,-1.049533658687116632e-03,2.425976907890216392e-03,-5.265145541012019952e-06,-1.486163101979183955e-05,-7.721205752096061969e-01,-8.020176226891813087e-01,2.989704747957510136e-02,1.463723543907088367e-05,2.478287328155914793e-05
3.820000000000000284e+00,9.997101901430019977e-01,4.155126647733023123e-04,-1.010291550618233050e-03,2.462089506700183318e-03,-7.307384825134376719e-06,-1.530530826022247291e-05,-7.722257624237210960e-01,-7.931531686906162504e-01,2.092740626689513009e-02,1.471956265540722995e-05,2.493138534975791742e-05
3.830000000000000071e+00,9.997090927603022870e-01,2.241366911243294479e-04,-9.581745717144268901e-04,2.490934596683560837e-03,-9.313851837175005031e-06,-1.584087434952250947e-05,-7.723314275779109561e-01,-7.864754430018248144e-01,1.414401542391388947e-02,1.480214531575715711e-05,2.507826495623532992e-05
3.840000000000000302e+00,9.997090767433203240e-01,2.787284010404450055e-05,-8.927695429392894103e-04,2.512203555533894673e-03,-1.124785011327793872e-05,-1.645729096270688203e-05,-7.724354681211609286e-01,-7.820456666213910779e-01,9.610198500230126770e-03,1.488286731122834055e-05,2.522270441795981810e-05
3.850000000000000089e+00,9.997104910838153780e-01,-1.664770532600917566e-04,-8.148326066469184980e-04,2.525663792456393948e-03,-1.306776723476203912e-05,-1.714414412319267963e-05,-7.725359052574602980e-01,-7.799671715094643742e-01,7.431266252004124773e-03,1.495975652688652963e-05,2.536510726391938420e-05
3.860000000000000320e+00,9.997138734097121837e-01,-3.513013691257688403e-04,-7.260116029804614991e-04,2.531171493464344936e-03,-1.472935339176078633e-05,-1.788923342554302201e-05,-7.726312157382200230e-01,-7.802433842130256370e-01,7.612168474805580155e-03,1.503131501876259354e-05,2.550548710966715760e-05
3.870000000000000107e+00,9.997198439994005037e-01,-5.198906471506178819e-04,-6.286507167517123643e-04,2.528679730891458290e-03,-1.619008997854694111e-05,-1.867889385656852148e-05,-7.727205207618392802e-01,-7.826891778166171765e-01,9.968657054777847748e-03,1.509670793795397013e-05,2.564211988675957343e-05
3.880000000000000338e+00,9.997289867354192117e-01,-6.679783744121784057e-04,-5.256288815880444170e-04,2.518240330688597747e-03,-1.741165903089285946e-05,-1.949849507528312223e-05,-7.728036099959163518e-01,-7.870888130557223139e-01,1.428520305980595338e-02,1.515578160244550014e-05,2.577161813333006535e-05
3.890000000000000124e+00,9.997417404599213686e-01,-7.945264251897448922e-04,-4.200505886781017535e-04,2.500000059355428610e-03,-1.836000605289978268e-05,-2.033064419792243998e-05,-7.728809004223035073e-01,-7.933146742470726931e-01,2.043377382476923437e-02,1.520900626267993245e-05,2.589038503564289329e-05
3.900000000000000355e+00,9.997583024339127267e-01,-9.014773391600290836e-04,-3.147711608925240069e-04,2.474192650400922414e-03,-1.900658853912855873e-05,-2.115191287535732857e-05,-7.729533846554883514e-01,-8.012032208255177590e-01,2.824983617002936598e-02,1.525740584442224025e-05,2.599635637068331562e-05
3.910000000000000142e+00,9.997785478460885500e-01,-9.926005659868018631e-04,-2.120378890258164408e-04,2.441127684405459790e-03,-1.933378835269681967e-05,-2.193079567770594483e-05,-7.730225227078415529e-01,-8.103964466578730264e-01,3.737392395003148737e-02,1.530244392639677195e-05,2.608987894814340791e-05
3.920000000000000373e+00,9.998019856250746074e-01,-1.071851561749027036e-03,-1.135815077904335306e-04,2.401176425617674876e-03,-1.934209040802722089e-05,-2.262847071127591041e-05,-7.730900132252906953e-01,-8.203952160429083262e-01,4.730520281761758927e-02,1.534581039721171844e-05,2.617335703569700911e-05
3.930000000000000160e+00,9.998277744854996429e-01,-1.141771437096727494e-03,-2.113857683296114370e-05,2.354755349863765172e-03,-1.905247570454686318e-05,-2.320196198076491362e-05,-7.731574602109163585e-01,-8.307739140175849357e-01,5.761645380666858413e-02,1.538911463930862664e-05,2.625020309476866487e-05
3.940000000000000391e+00,9.998548030493437100e-01,-1.202451892601544108e-03,6.308368513906254156e-05,2.302310783602340687e-03,-1.850005648108050637e-05,-2.360871124319640325e-05,-7.732260594848838764e-01,-8.412760232361531365e-01,6.804996375126924624e-02,1.543358819135320762e-05,2.632391261569999585e-05
3.950000000000000178e+00,9.998818107160357682e-01,-1.251492240085359245e-03,1.365799838928715077e-04,2.244309915225185456e-03,-1.772252567652560820e-05,-2.381215599274881024e-05,-7.732964241024483654e-01,-8.516913039125384444e-01,7.839487981009012063e-02,1.547990616345353725e-05,2.639763260581240445e-05
3.960000000000000409e+00,9.999075207345409222e-01,-1.285074626466841926e-03,1.974608431248271940e-04,2.181240368936250562e-03,-1.675174164217861143e-05,-2.378801069844695682e-05,-7.733685470124216366e-01,-8.618044271248643806e-01,8.843588011244273017e-02,1.552813464403384524e-05,2.647403123101632616e-05
3.970000000000000195e+00,9.999307714471261654e-01,-1.299764597345212484e-03,2.455388574836935402e-04,2.113612775394757039e-03,-1.561350727911285817e-05,-2.352961500917485779e-05,-7.734418521520752821e-01,-8.715421569333395846e-01,9.810030478126426090e-02,1.557776711439690364e-05,2.655512086469080657e-05
3.979999999999999982e+00,9.999506340610770927e-01,-1.294189845583968573e-03,2.827768203950529894e-04,2.041954965247086157e-03,-1.433260808781761381e-05,-2.304906745226986320e-05,-7.735153487471586597e-01,-8.810155238473940109e-01,1.075001751002353095e-01,1.562786760612458958e-05,2.664189141210471234e-05
3.990000000000000213e+00,9.999664918768798039e-01,-1.269754849073870349e-03,3.127418036888535927e-04,1.966790068854588208e-03,-1.293567959018146956e-05,-2.237143742035862149e-05,-7.735878930528234942e-01,-8.903890758436605601e-01,1.168011827908370104e-01,1.567732449445655916e-05,2.673390383889362454e-05
4.000000000000000000e+00,9.999780597100375035e-01,-1.230084540551293392e-03,3.394722880672670397e-04,1.888603761528199207e-03,-1.144784045343936446e-05,-2.152327854705817468e-05,-7.736584490053930452e-01,-8.997888346974395324e-01,1.261303856920464594e-01,1.572510739950715066e-05,2.682914799123636840e-05
4.009999999999999787e+00,9.999853519646517697e-01,-1.179584009891273145e-03,3.665691216341196261e-04,1.807818124837743323e-03,-9.886394022018835928e-06,-2.052137076599538175e-05,-7.737262189720627292e-01,-9.092471137364299683e-01,1.355208947643672668e-01,1.577039823523647410e-05,2.692435530060599547e-05
4.020000000000000462e+00,9.999886292114743558e-01,-1.121890795261732505e-03,3.970391123173756332e-04,1.724789277692992959e-03,-8.258538958117882288e-06,-1.936858147457492941e-05,-7.737906444470326051e-01,-9.186771525604006117e-01,1.448865081133680621e-01,1.581259574915548280e-05,2.701568413998600704e-05
4.030000000000000249e+00,9.999883430544553864e-01,-1.058915198199449591e-03,4.337265093448802386e-04,1.639830975365650983e-03,-6.566333631185706731e-06,-1.805937129805304471e-05,-7.738513829375717190e-01,-9.278792974295534401e-01,1.540279144919817211e-01,1.585130101807177784e-05,2.709953549739907430e-05
4.040000000000000036e+00,9.999850778892810377e-01,-9.907861569152930526e-04,4.796668460913200644e-04,1.553248059546482023e-03,-4.815078864604625938e-06,-1.659120068269918187e-05,-7.739083236156557577e-01,-9.365082337623853448e-01,1.625999101467296148e-01,1.588634593890810088e-05,2.717326192680502572e-05
4.049999999999999822e+00,9.999794869846525547e-01,-9.166225982327041175e-04,5.378006958566590315e-04,1.465357554980398257e-03,-3.018030032511710646e-06,-1.497482531293978103e-05,-7.739615917046799298e-01,-9.441233490543327056e-01,1.701617573496527480e-01,1.591780888948327448e-05,2.723555317296622036e-05
4.060000000000000497e+00,9.999722371388947151e-01,-8.357851027854596359e-04,6.100611915876381821e-04,1.376486956119476242e-03,-1.193959082817387996e-06,-1.323787679839019656e-05,-7.740114749446290743e-01,-9.503211664933242098e-01,1.763096915486951077e-01,1.594594521853429271e-05,2.728635882598418050e-05
4.070000000000000284e+00,9.999639809571734261e-01,-7.491389665565200383e-04,6.963628133483194252e-04,1.286958652367173458e-03,6.394542744966483630e-07,-1.142016433067300869e-05,-7.740583055359245845e-01,-9.547708125477664121e-01,1.807125070118418553e-01,1.597106728897342487e-05,2.732644897784908267e-05
4.080000000000000071e+00,9.999553551587594402e-01,-6.598611163775903749e-04,7.940535104272957757e-04,1.197079680691768774e-03,2.470596294230406101e-06,-9.563051546801960804e-06,-7.741024051527319871e-01,-9.572243826696088531e-01,1.831219775168768660e-01,1.599348571258150093e-05,2.735693645439241095e-05
4.089999999999999858e+00,9.999469792917955457e-01,-5.734591752940841657e-04,8.980333998174017465e-04,1.107149250154002094e-03,4.294330707958172369e-06,-7.697685462232508002e-06,-7.741441494852879801e-01,-9.575441909081874314e-01,1.834000414228994513e-01,1.601356889170011614e-05,2.737904717031724999e-05
4.100000000000000533e+00,9.999394289618899201e-01,-4.969211562044835873e-04,1.001406505650154818e-03,1.017480523269330504e-03,6.109580446473928833e-06,-5.837410422558432001e-06,-7.741840890593549851e-01,-9.556362514741222336e-01,1.814521624147671930e-01,1.603185875649410362e-05,2.739417069252958470e-05
4.110000000000000320e+00,9.999331821155251765e-01,-4.372072124511951490e-04,1.096470387057993292e-03,9.284226091245480379e-04,7.917293332640968831e-06,-3.978241807521738431e-06,-7.742230002648303744e-01,-9.514294877435841569e-01,1.772064874787538102e-01,1.604912106156589113e-05,2.740398722655967845e-05
4.120000000000000107e+00,9.999285617976738649e-01,-3.995601365811512584e-04,1.175925421711816266e-03,8.403709340156454311e-04,9.719659325707216636e-06,-2.108026416129112471e-06,-7.742618093819330083e-01,-9.449855535968088027e-01,1.707237442148758222e-01,1.606627392337339264e-05,2.741044156118199737e-05
4.129999999999999893e+00,9.999257003843413649e-01,-3.862708101191624269e-04,1.234124302854065465e-03,7.537639939208330741e-04,1.151882121017248408e-05,-2.208406023593334761e-07,-7.743014585675848105e-01,-9.365237274583321225e-01,1.622222688907473398e-01,1.608425863240907220e-05,2.741551188756297108e-05
4.140000000000000568e+00,9.999245327163177599e-01,-3.964453977058542957e-04,1.267955773950393871e-03,6.690719512689103548e-04,1.331363828426796169e-05,1.670049448559399311e-06,-7.743428121949087473e-01,-9.263290210029327953e-01,1.519862088080240203e-01,1.610394614092055897e-05,2.742090797158702742e-05
4.150000000000000355e+00,9.999248125107857987e-01,-4.268878193317342208e-04,1.276866101223562283e-03,5.867830408630051548e-04,1.509583097139795235e-05,3.527665670111150944e-06,-7.743866207384559885e-01,-9.146758835361120665e-01,1.402892627976561057e-01,1.612609635965692878e-05,2.742787152265613315e-05
4.160000000000000142e+00,9.999261468642649531e-01,-4.736143069332375295e-04,1.261859360489883328e-03,5.073905569116506174e-04,1.684879068847768639e-05,5.298355996634452241e-06,-7.744334953630277463e-01,-9.018074397132401776e-01,1.273739443502124313e-01,1.615132763029631448e-05,2.743715828534831758e-05
4.169999999999999929e+00,9.999280456656219895e-01,-5.331735635986575026e-04,1.223967235465032955e-03,4.313814704742454406e-04,1.855101399070287901e-05,6.926800875056047540e-06,-7.744838672406936242e-01,-8.880182876136492043e-01,1.135344203729555385e-01,1.618007445935268598e-05,2.744915747232568037e-05
4.180000000000000604e+00,9.999299777224562868e-01,-6.031307771242080907e-04,1.163131210970812408e-03,3.592284081411888791e-04,2.018233171929401218e-05,8.370322504310982677e-06,-7.745379523341011652e-01,-8.737597986075218426e-01,9.922184627342073293e-02,1.621255347047357060e-05,2.746405363263093591e-05
4.190000000000000391e+00,9.999314213874710422e-01,-6.816387239887615555e-04,1.078258815461535444e-03,2.913866507667191362e-04,2.172830029161086521e-05,9.604722751351293966e-06,-7.745957388917362740e-01,-8.595954473093789794e-01,8.499970841764269147e-02,1.624875210898148639e-05,2.748198976409987893e-05
4.200000000000000178e+00,9.999319037655522990e-01,-7.665476924100156266e-04,9.684772717337852442e-04,2.282947067939431493e-04,2.317922505527056167e-05,1.062035726337417646e-05,-7.746569848885040965e-01,-8.460580649957050170e-01,7.140108010720092047e-02,1.628842672890163878e-05,2.750323916256292023e-05
4.209999999999999964e+00,9.999310334473342499e-01,-8.546810546619196692e-04,8.348476054893097303e-04,1.703729617561644961e-04,2.452475004274811226e-05,1.141378512693418198e-05,-7.747212137262996512e-01,-8.335560660977459069e-01,5.883485237144627650e-02,1.633109822548662639e-05,2.752834906671886017e-05
4.220000000000000639e+00,9.999285357596084944e-01,-9.417013026400597973e-04,6.815321620202537600e-04,1.180144972135874806e-04,2.574888743315192861e-05,1.198178496358418674e-05,-7.747877176515799436e-01,-8.223890852846351684e-01,4.760136763305523183e-02,1.637605447125732895e-05,2.755816453370307784e-05
4.230000000000000426e+00,9.999242941068711144e-01,-1.022610424430072220e-03,5.157193991710849528e-04,7.156750697036419549e-05,2.683007620934537555e-05,1.232067845741498149e-05,-7.748555872698382752e-01,-8.128148103159260618e-01,3.795922304608780051e-02,1.642237921486489250e-05,2.759367459659323174e-05
4.240000000000000213e+00,9.999183914525530126e-01,-1.092610379316104070e-03,3.462230733787652445e-04,3.131657492850071828e-05,2.774657743493346473e-05,1.242919353636633815e-05,-7.749237721926471867e-01,-8.049926846708265193e-01,3.006891247817938470e-02,1.646901478936956594e-05,2.763571447794710423e-05
4.250000000000000000e+00,9.999111399765879815e-01,-1.147939850591260134e-03,1.812600624085482280e-04,-2.525913220977841435e-06,2.848331089156730657e-05,1.231151029760324010e-05,-7.749911578526463840e-01,-7.988793636430286949e-01,2.388820579038231431e-02,1.651484454155983917e-05,2.768462284619133129e-05
4.259999999999999787e+00,9.999030859346982325e-01,-1.186399912570737817e-03,2.627201516643821625e-05,-2.981084289806794355e-05,2.903591173644508904e-05,1.197873856117894142e-05,-7.750566676832038038e-01,-7.943428420479212715e-01,1.928617436471748506e-02,1.655880089603394023e-05,2.773995734228762444e-05
4.270000000000000462e+00,9.998949747820273792e-01,-1.207470640761678293e-03,-1.173144642443433075e-04,-5.042845844845303399e-05,2.941100679721753004e-05,1.144916695731634637e-05,-7.751194427578365076e-01,-7.913461471561593630e-01,1.622670439832284844e-02,1.660004558788827898e-05,2.780036061156287985e-05
4.280000000000000249e+00,9.998876636315013888e-01,-1.212076053703149865e-03,-2.518382871862161567e-04,-6.428125613444896742e-05,2.962471707232241163e-05,1.074803191303829212e-05,-7.751790899922296196e-01,-7.898851801699551256e-01,1.470609017772553199e-02,1.663821162149429361e-05,2.786367788942811785e-05
4.290000000000000036e+00,9.998819887873747758e-01,-1.202117432659329530e-03,-3.817509340567202441e-04,-7.126759109465151767e-05,2.970130639932453786e-05,9.906565920066367768e-06,-7.752358564116631490e-01,-7.898377983181671391e-01,1.460194190650398148e-02,1.667356831076450774e-05,2.792737932466593520e-05
4.299999999999999822e+00,9.998786269852665276e-01,-1.179885476594943290e-03,-5.113186723491995080e-04,-7.128335997852648133e-05,2.967162033722583613e-05,8.959597841196154886e-06,-7.752905811396054725e-01,-7.910348729266194479e-01,1.574429178701397883e-02,1.670696660816009969e-05,2.798919132551702660e-05
4.310000000000000497e+00,9.998779983703899310e-01,-1.147439285977880580e-03,-6.427781380831284726e-04,-6.423837711348632997e-05,2.956963147749230690e-05,7.942080345055743990e-06,-7.753444428777712671e-01,-7.934547205532950231e-01,1.811027767552373866e-02,1.673958592598715536e-05,2.804773011932937266e-05
4.320000000000000284e+00,9.998802338929486666e-01,-1.106056565452532029e-03,-7.757912790716853160e-04,-5.007633386967066567e-05,2.942666665736022141e-05,6.886389717630077009e-06,-7.753986748180387023e-01,-7.972239255387429946e-01,2.182525072070428881e-02,1.677265216399441303e-05,2.810296754041097245e-05
4.330000000000000071e+00,9.998851923100373629e-01,-1.055910488496803953e-03,-9.083032326018970065e-04,-2.878737484979387190e-05,2.926527757306830204e-05,5.821909458284144306e-06,-7.754544033614235721e-01,-8.024138441664223631e-01,2.695944080499883266e-02,1.680727741213698366e-05,2.815645263898325368e-05
4.339999999999999858e+00,9.998924947385510187e-01,-9.961352996653721498e-04,-1.038134528579232919e-03,-4.094771649675546387e-07,2.909555432140909864e-05,4.776110830719720934e-06,-7.755126179972003930e-01,-8.089394445821804780e-01,3.342682658498009191e-02,1.684442705880581604e-05,2.821124807694808112e-05
4.350000000000000533e+00,9.999015581188054336e-01,-9.253198664452420190e-04,-1.164326829463010896e-03,3.497672305601229960e-05,2.891505806774476893e-05,3.774645443175717860e-06,-7.755741607559782924e-01,-8.166699082206200222e-01,4.109574746464177142e-02,1.688490740334183007e-05,2.827149146411578329e-05
4.360000000000000320e+00,9.999116342975334915e-01,-8.422384529944371362e-04,-1.287562523229723345e-03,7.725123457994854741e-05,2.871123681963064431e-05,2.839136992307380201e-06,-7.756396452931697549e-01,-8.255393057145467006e-01,4.989966042137689711e-02,1.692928872403890256e-05,2.834148656782886633e-05
4.370000000000000107e+00,9.999218713767542566e-01,-7.464510991631125893e-04,-1.409616005091073000e-03,1.262504196365461394e-04,2.846459704977831397e-05,1.984317895481928300e-06,-7.757093289814636083e-01,-8.355183015862795992e-01,5.980897260481599781e-02,1.697778749972612150e-05,2.842453208740103321e-05
4.379999999999999893e+00,9.999314001008121622e-01,-6.384654251671280194e-04,-1.532292899627253537e-03,1.817555634409374313e-04,2.815222883044577330e-05,1.217563875739898453e-06,-7.757830329263285529e-01,-8.464908341858490282e-01,7.070780125952046136e-02,1.703019819139423276e-05,2.852213120552171688e-05
4.390000000000000568e+00,9.999394275744661886e-01,-5.194614876369389993e-04,-1.656387557813389496e-03,2.434798881977219727e-04,2.775223880427633578e-05,5.420856971013974277e-07,-7.758601658954198399e-01,-8.581612418302623224e-01,8.230107593484251027e-02,1.708592337946166468e-05,2.863409469888722469e-05
4.400000000000000355e+00,9.999453161687572589e-01,-3.908999199185937733e-04,-1.780964933466990235e-03,3.110610361581238673e-04,2.724848732116300740e-05,-3.816485869796949419e-08,-7.759398165938775627e-01,-8.701360992631589353e-01,9.419628266928134486e-02,1.714406144361845676e-05,2.875931605750281506e-05
4.410000000000000142e+00,9.999486391749862202e-01,-2.543562869489653100e-04,-1.903089424978553603e-03,3.840638997889651504e-04,2.663315648265474262e-05,-5.154090320272033267e-07,-7.760208465003699541e-01,-8.821145480321843646e-01,1.060937015318143689e-01,1.720348769344574839e-05,2.889657869897810372e-05
4.419999999999999929e+00,9.999492164912732184e-01,-1.116244498613059492e-04,-2.018115619291874305e-03,4.619944684613556669e-04,2.590506212315940682e-05,-8.790437598760369360e-07,-7.761019764918755115e-01,-8.939447890540294095e-01,1.178428125621538425e-01,1.726293321156138698e-05,2.904507448220350341e-05
4.430000000000000604e+00,9.999471281929408484e-01,3.516501061220625630e-05,-2.120630252355991223e-03,5.443207252488757586e-04,2.506473049790893741e-05,-1.120065683909878352e-06,-7.761819247601451366e-01,-9.054912719790513265e-01,1.293093472189061899e-01,1.732112594867084730e-05,2.920469598954866797e-05
4.440000000000000391e+00,9.999426924716812159e-01,1.836284682499645705e-04,-2.205882350725855631e-03,6.304929971171726504e-04,2.411001318678877630e-05,-1.235914476677617349e-06,-7.762596178132364910e-01,-9.164877075204873602e-01,1.402280897072508969e-01,1.737701146652589619e-05,2.937605901309758849e-05
4.450000000000000178e+00,9.999364005314437254e-01,3.313143538392156109e-04,-2.271170000076392324e-03,7.199550567449987696e-04,2.303540930939271361e-05,-1.232693521975065547e-06,-7.763343886955816897e-01,-9.265436425572295409e-01,1.502092538616478790e-01,1.742995800247567665e-05,2.955998923703795356e-05
4.459999999999999964e+00,9.999288247234198179e-01,4.756781176365318582e-04,-2.316524045935690508e-03,8.121402285009489972e-04,2.183494718487199670e-05,-1.123913527741023167e-06,-7.764060510205186283e-01,-9.353144028754357686e-01,1.589083518549171681e-01,1.747982862239728024e-05,2.975644189007198293e-05
4.470000000000000639e+00,9.999205301689148007e-01,6.137124588675921255e-04,-2.344345161551701986e-03,9.064540741453590202e-04,2.050581098579235673e-05,-9.274202837564790867e-07,-7.764748393456940567e-01,-9.426617899660639788e-01,1.661869506203699220e-01,1.752691095648970977e-05,2.996342121175388229e-05
4.480000000000000426e+00,9.999120106553472942e-01,7.415083237755807711e-04,-2.358212669769537730e-03,1.002254180484903881e-03,1.905012856675578845e-05,-6.629016754819105822e-07,-7.765412839726304473e-01,-9.485997605924807452e-01,1.720584766198503535e-01,1.757177752991250622e-05,3.017674675498405179e-05
4.490000000000000213e+00,9.999036543946926425e-01,8.542335965892071045e-04,-2.361473365195965266e-03,1.098842416983334411e-03,1.747459860945246878e-05,-3.510537217564579227e-07,-7.766060600588885476e-01,-9.530725146158425254e-01,1.764664545569540055e-01,1.761512461292919434e-05,3.039094375489881372e-05
4.500000000000000000e+00,9.998957380657487182e-01,9.467781045595472260e-04,-2.356192614699112800e-03,1.195480836432990428e-03,1.578944349083725223e-05,-1.372447867409818881e-08,-7.766698270508523017e-01,-9.558665984350144251e-01,1.791967713841620680e-01,1.765761098446988323e-05,3.060057103998481409e-05
4.509999999999999787e+00,9.998884404558834316e-01,1.014814862509693175e-03,-2.342734848970503669e-03,1.291429994915897035e-03,1.400803985041795898e-05,3.264049660171917770e-07,-7.767331075472414526e-01,-9.567694946076081841e-01,1.800363870603666760e-01,1.769974308380879092e-05,3.080109471498282403e-05
4.520000000000000462e+00,9.998818585354082300e-01,1.055710454943683489e-03,-2.319957233530843630e-03,1.385995392465752714e-03,1.214708687156328839e-05,6.477584748973627927e-07,-7.767962465192279620e-01,-9.557043557376589948e-01,1.789081092184309774e-01,1.774184053250331817e-05,3.098913056165386593e-05
4.530000000000000249e+00,9.998760131013341157e-01,1.068853005233411828e-03,-2.285906723350872131e-03,1.478562947108579169e-03,1.022603707257343180e-05,9.337105148586286954e-07,-7.768594185267596597e-01,-9.526649218459132262e-01,1.758055033191535665e-01,1.778404686198757853e-05,3.116241158296340075e-05
4.540000000000000036e+00,9.998708496554742364e-01,1.055406411176577647e-03,-2.238874128681731576e-03,1.568611219592891100e-03,8.264841425069113518e-06,1.177220329102207950e-06,-7.769226172057761559e-01,-9.476569089565478610e-01,1.707342917507717328e-01,1.782632341259960670e-05,3.131968788760985944e-05
4.549999999999999822e+00,9.998662534440705407e-01,1.017833258925431982e-03,-2.178516385433060601e-03,1.655701590331575381e-03,6.280434972902507101e-06,1.383568232968602437e-06,-7.769856155350051141e-01,-9.407834950485631786e-01,1.637978795135580645e-01,1.786841810879079328e-05,3.146055546965342842e-05
4.560000000000000497e+00,9.998620899572573384e-01,9.594876741319609444e-04,-2.106593206393214072e-03,1.739458611033443394e-03,4.283526140321836207e-06,1.568220199657960771e-06,-7.770479555009609518e-01,-9.322962814650065377e-01,1.552483259640455582e-01,1.790986208679061308e-05,3.158528672764226997e-05
4.570000000000000284e+00,9.998582605845937055e-01,8.842897287792406396e-04,-2.026914352078100501e-03,1.819554765127031964e-03,2.277323338717795994e-06,1.749028589802939538e-06,-7.771090195867855765e-01,-9.224903802579837997e-01,1.453813606711981676e-01,1.795003713749717829e-05,3.169475994901915783e-05
4.580000000000000071e+00,9.998547495858922662e-01,7.963132880728480099e-04,-1.944439963054881131e-03,1.895707093095852589e-03,2.589658355708223601e-07,1.935694667040906377e-06,-7.771681550893484447e-01,-9.115929438738826773e-01,1.344247887845342049e-01,1.798828658330930036e-05,3.179039813749895416e-05
4.589999999999999858e+00,9.998516448269969548e-01,6.992387285995977850e-04,-1.863915150156735196e-03,1.967683352555012980e-03,-1.776797104230019372e-06,2.121936958100959959e-06,-7.772247795988210806e-01,-8.998167540804035136e-01,1.225919744815824330e-01,1.802401002261713790e-05,3.187394359449591263e-05
4.600000000000000533e+00,9.998491281718572266e-01,5.958674963304654753e-04,-1.788641617790677658e-03,2.035309025134804297e-03,-3.833140807116451883e-06,2.284965041916583527e-06,-7.772784557161396268e-01,-8.874737176829753382e-01,1.101952619668356836e-01,1.805673867395238294e-05,3.194710689879975973e-05
4.610000000000000320e+00,9.998474367603772395e-01,4.879554750452891158e-04,-1.719847798148389870e-03,2.098466326443839628e-03,-5.907630828774795866e-06,2.392925391363244452e-06,-7.773289711615241071e-01,-8.749311194848067297e-01,9.760214832328263646e-02,1.808622733991002924e-05,3.201135008645827895e-05
4.620000000000000107e+00,9.998468015872060688e-01,3.764127320157693033e-04,-1.656744468055196956e-03,2.157080954032976772e-03,-7.990622000893067033e-06,2.416494285798845654e-06,-7.773763972518235033e-01,-8.624763448758961948e-01,8.509994762407273317e-02,1.811252834764422555e-05,3.206797038091124818e-05
4.629999999999999893e+00,9.998473846491524597e-01,2.616714821455776900e-04,-1.597034500631663075e-03,2.211098415383812299e-03,-1.006547765848026141e-05,2.338742163046116604e-06,-7.774210479554379827e-01,-8.502997029352223901e-01,7.287865497978435192e-02,1.813595844330210172e-05,3.211834958882775481e-05
4.640000000000000568e+00,9.998492426950648104e-01,1.440158197639986222e-04,-1.537586222097261229e-03,2.260456820176599477e-03,-1.210996167697567988e-05,2.159055523579786771e-06,-7.774633474958259072e-01,-8.385742865176504246e-01,6.111093902182451049e-02,1.815696191479237019e-05,3.216406587913667181e-05
4.650000000000000355e+00,9.998523281385690575e-01,2.387910750170106269e-05,-1.475123971974191730e-03,2.305065347250121691e-03,-1.409841448554216240e-05,1.890736043334848583e-06,-7.775037054925078017e-01,-8.274950186568996724e-01,4.999131316439190537e-02,1.817597657192875294e-05,3.220668661652048570e-05
4.660000000000000142e+00,9.998565150704143978e-01,-9.775039110718227570e-05,-1.406907523118674889e-03,2.344796052529698593e-03,-1.600452231042229047e-05,1.554880960958504706e-06,-7.775424562268560269e-01,-8.172840868721897856e-01,3.974163064533380724e-02,1.819336831688300813e-05,3.224732968365451313e-05
4.669999999999999929e+00,9.998616334647062454e-01,-2.188305286051328547e-04,-1.331323245672616073e-03,2.379491227890767960e-03,-1.780399975763137920e-05,1.173632686083924088e-06,-7.775798411094985152e-01,-8.082181566730360922e-01,3.063831556353752150e-02,1.820941192022734674e-05,3.228627265561279103e-05
4.680000000000000604e+00,9.998675011571376281e-01,-3.359801377853181403e-04,-1.248187006813601761e-03,2.408981347506133821e-03,-1.947597997067124009e-05,7.648401489376063053e-07,-7.776160116225064867e-01,-8.006424465763914977e-01,2.302643495388501105e-02,1.822428931871222061e-05,3.232292610344522643e-05
4.690000000000000391e+00,9.998739463418080398e-01,-4.447862645553318718e-04,-1.158568978351769618e-03,2.433103710939321998e-03,-2.100238428440189684e-05,3.393519588538075566e-07,-7.776510613641247627e-01,-7.949072023829661937e-01,1.725614101884147614e-02,1.823811575178374179e-05,3.235631241604863817e-05
4.700000000000000178e+00,9.998808123552492821e-01,-5.407751772542591885e-04,-1.064173360979576381e-03,2.451712408361193807e-03,-2.236584530191939341e-05,-9.826213072463069604e-08,-7.776851015293696490e-01,-7.912434463180819666e-01,1.355834478871230375e-02,1.825101454262483065e-05,3.238579676501096571e-05
4.709999999999999964e+00,9.998879394391240183e-01,-6.206551786571446469e-04,-9.665847336289089655e-04,2.464676103451685432e-03,-2.354756710331439181e-05,-5.458540969873888109e-07,-7.777183534090269523e-01,-7.896975057369363116e-01,1.197915232790930547e-02,1.826321514557382257e-05,3.241157052524812343e-05
4.720000000000000639e+00,9.998951321289553107e-01,-6.832031953655929093e-04,-8.667773436388664932e-04,2.471867778677778928e-03,-2.452609401001632294e-05,-9.988064633937918797e-07,-7.777511741032618886e-01,-7.901583753555058154e-01,1.240720125224391984e-02,1.827508563323589489e-05,3.243464581448307626e-05
4.730000000000000426e+00,9.999021373008752933e-01,-7.293437173643173895e-04,-7.650814148792743023e-04,2.473155308906045593e-03,-2.527711285085924422e-05,-1.447105031790691935e-06,-7.777839601737563946e-01,-7.923931702876165772e-01,1.460921011386021040e-02,1.828703979589467097e-05,3.245655372108302572e-05
4.740000000000000213e+00,9.999086548118060191e-01,-7.614030458437919934e-04,-6.614797237310562862e-04,2.468400811680337027e-03,-2.577431100013646205e-05,-1.875988046246800160e-06,-7.778169941690532552e-01,-7.960991276453741605e-01,1.828213347632090882e-02,1.829938229928493334e-05,3.247901035741129760e-05
4.750000000000000000e+00,9.999143784468459417e-01,-7.819025267918194855e-04,-5.559441757768271777e-04,2.457471142033964585e-03,-2.599190083651256524e-05,-2.268928038247947566e-06,-7.778503545361613591e-01,-8.010005217599271976e-01,2.315016722376579683e-02,1.831221264746929481e-05,3.250356990402991642e-05
4.759999999999999787e+00,9.999190459907497663e-01,-7.923951542295520813e-04,-4.486311082218185048e-04,2.440255443654669974e-03,-2.590942318172090273e-05,-2.609799973863110683e-06,-7.778839293950848832e-01,-8.069015472897821395e-01,2.901761789469730832e-02,1.832543085193610706e-05,3.253114476375884578e-05
4.770000000000000462e+00,9.999224801136378238e-01,-7.927737361179584526e-04,-3.399792644773528519e-04,2.416682209009234257e-03,-2.551798936910614526e-05,-2.881872212760100143e-06,-7.779174821206975565e-01,-8.136582784414505554e-01,3.574079632075304741e-02,1.833879753176167671e-05,3.256147370578332811e-05
4.780000000000000249e+00,9.999246136512962568e-01,-7.812883453520146635e-04,-2.308394795130885955e-04,2.386729326534851869e-03,-2.482509411711737618e-05,-3.064178693442830866e-06,-7.779507166647101624e-01,-8.211609364529004473e-01,4.321021978819024334e-02,1.835199945223256129e-05,3.259295277535656510e-05
4.790000000000000036e+00,9.999254976820673990e-01,-7.552676408209850391e-04,-1.226341823444449550e-04,2.350424756910201012e-03,-2.385459951977903474e-05,-3.128518351043327812e-06,-7.779833366951973694e-01,-8.293787836243893263e-01,5.139544692919192220e-02,1.836471287752179996e-05,3.262319107388833572e-05
4.799999999999999822e+00,9.999252904143893783e-01,-7.122814646020835232e-04,-1.737839553802523061e-05,2.307840087244218599e-03,-2.264065114092042848e-05,-3.040515591175161608e-06,-7.780151040425126174e-01,-8.383845955902102798e-01,6.036949154769766929e-02,1.837666733618605486e-05,3.265006631147926441e-05
4.810000000000000497e+00,9.999242283975764423e-01,-6.512967942061023523e-04,8.259278962190907568e-05,2.259082078830902240e-03,-2.121796599032864164e-05,-2.765589861724200679e-06,-7.780458804400054440e-01,-8.482618072756942240e-01,7.021592683568875226e-02,1.838769330876091512e-05,3.267256391281669892e-05
4.820000000000000284e+00,9.999225890966394470e-01,-5.733844940405958927e-04,1.751496978429309154e-04,2.204287672017404918e-03,-1.961336021653404052e-05,-2.277341922947285669e-06,-7.780756316443490084e-01,-8.589741346523114274e-01,8.089850300796237736e-02,1.839773241956596880e-05,3.269088799950914392e-05
4.830000000000000071e+00,9.999206574951905457e-01,-4.817614413831960898e-04,2.589205658330627990e-04,2.143626132382506037e-03,-1.784266472655943352e-05,-1.564373115481013489e-06,-7.781043992164510259e-01,-8.703573901374039856e-01,9.225299092095291809e-02,1.840681307712086609e-05,3.270594770388157713e-05
4.839999999999999858e+00,9.999187043309175627e-01,-3.812581631893734060e-04,3.336343743993895540e-04,2.077308981242322571e-03,-1.591396320706593777e-05,-6.328377481265460120e-07,-7.781322703380947337e-01,-8.821955631982173474e-01,1.040632928601226415e-01,1.841502030164502801e-05,3.271868694731949745e-05
4.850000000000000533e+00,9.999169743267908306e-01,-2.774732767748556701e-04,4.001645947634206420e-04,2.005604932286289208e-03,-1.383479793622073277e-05,4.952797223368367030e-07,-7.781593708033825996e-01,-8.942357561583746950e-01,1.160763853549920815e-01,1.842248504476953427e-05,3.272970234013961033e-05
4.860000000000000320e+00,9.999156777947078023e-01,-1.758452102701613031e-04,4.603401263789913111e-04,1.928854198487402758e-03,-1.161957255139675929e-05,1.786214053325287535e-06,-7.781858790001454640e-01,-9.061383075232364304e-01,1.279524285230909109e-01,1.842939204049499677e-05,3.273942025971976477e-05
4.870000000000000107e+00,9.999149812650360847e-01,-8.077597433956384932e-05,5.166310486552284269e-04,1.847475433684858974e-03,-9.294016911903932719e-06,3.198684676142127756e-06,-7.782120393371643186e-01,-9.174709338322157848e-01,1.392588944950514385e-01,1.843598754325198594e-05,3.274879344594694430e-05
4.879999999999999893e+00,9.999149979635589824e-01,5.055198897550247028e-06,5.717595684878086114e-04,1.761960339083764888e-03,-6.895267194857218599e-06,4.687438927921820527e-06,-7.782381599484411439e-01,-9.278307844225600620e-01,1.495926244741189459e-01,1.844257519039597460e-05,3.275999747964775111e-05
4.890000000000000568e+00,9.999157815872978805e-01,8.096066339776026612e-05,6.282475436710070488e-04,1.672855618780330362e-03,-4.467916906192870409e-06,6.206443454365747837e-06,-7.782645955845116648e-01,-9.370044547301353832e-01,1.587398591456236907e-01,1.844950165808022843e-05,3.277636931331429082e-05
4.900000000000000355e+00,9.999173268343982679e-01,1.478684747906044842e-04,6.879606950821616886e-04,1.580737668040637159e-03,-2.057843663449137217e-06,7.712490516762692357e-06,-7.782917128696359432e-01,-9.449552334050705937e-01,1.666635205354346783e-01,1.845712777264885880e-05,3.280128778504476372e-05
4.910000000000000142e+00,9.999195795798672126e-01,2.072971154557076614e-04,7.517801923774765404e-04,1.486188990467890696e-03,2.936656588200068068e-07,9.169172202711052801e-06,-7.783198325826063968e-01,-9.516351128997994069e-01,1.733152803171929546e-01,1.846577722334228215e-05,3.283658977770720355e-05
4.919999999999999929e+00,9.999224551987899723e-01,2.600337622234777575e-04,8.195126090535541146e-04,1.389784408591474051e-03,2.553386663919159061e-06,1.054993401209742120e-05,-7.783491786977807525e-01,-9.568501241013108727e-01,1.785009454035300924e-01,1.847568833328926759e-05,3.288164575110386068e-05
4.930000000000000604e+00,9.999258544492667378e-01,3.051106489351602578e-04,8.900338285497727715e-04,1.292089833011491554e-03,4.696617742989754021e-06,1.183864342710432536e-05,-7.783798849482271853e-01,-9.603023827681664848e-01,1.819224978199392995e-01,1.848701632910947269e-05,3.293384018876466257e-05
4.940000000000000391e+00,9.999296639199126702e-01,3.395997759391546707e-04,9.615604932149365326e-04,1.193669769756345103e-03,6.705760676160159000e-06,1.302741954856489830e-05,-7.784120561683876005e-01,-9.617083872642679943e-01,1.832963310958803660e-01,1.849988584625655126e-05,3.299012116264599115e-05
4.950000000000000178e+00,9.999337409553963330e-01,3.593769153044900342e-04,1.031935836505544837e-03,1.095096002235494389e-03,8.569010623729506838e-06,1.411330472342731999e-05,-7.784458131301852379e-01,-9.608527050711401785e-01,1.824068919409548850e-01,1.851442829744706121e-05,3.304842098117433125e-05
4.959999999999999964e+00,9.999379003178988645e-01,3.605634024583636698e-04,1.098870081904028970e-03,9.969513438851992232e-04,1.028057056214376693e-05,1.509593013547818092e-05,-7.784812562920273571e-01,-9.575649719259088366e-01,1.790837156338815350e-01,1.853074325804912568e-05,3.310796635624946305e-05
4.970000000000000639e+00,9.999419231474765413e-01,3.410806135229059888e-04,1.160109642571856932e-03,8.998277819500615209e-04,1.184223661218685391e-05,1.597706157173467946e-05,-7.785183602542984360e-01,-9.517335439906171590e-01,1.732151837363186953e-01,1.854879517690932676e-05,3.316855725388201392e-05
4.980000000000000426e+00,9.999455937120601545e-01,3.017413440233056212e-04,1.213508974342531865e-03,8.043234804312734488e-04,1.326475127100322591e-05,1.676106469507463955e-05,-7.785568794792285807e-01,-9.434156289510202686e-01,1.648587494717917434e-01,1.856832288102758453e-05,3.322967957375411174e-05
4.990000000000000213e+00,9.999487487855615031e-01,2.464896541157096947e-04,1.256987502412506555e-03,7.110437292834714644e-04,1.456706642711450882e-05,1.745460127112272722e-05,-7.785963464224761044e-01,-9.329296002861108272e-01,1.543332538636347784e-01,1.858884091363728586e-05,3.329017493580721521e-05
5.000000000000000000e+00,9.999513144465068670e-01,1.816744706911096465e-04,1.288395981418436007e-03,6.206062333578082294e-04,1.577288603184063027e-05,1.806474630701939660e-05,-7.786361790200925226e-01,-9.208131828228525162e-01,1.421770038027599659e-01,1.860974965256725712e-05,3.334853232073164975e-05
5.010000000000000675e+00,9.999533122181379907e-01,1.145375770894414781e-04,1.305372634444723710e-03,5.336448725000386912e-04,1.690572906531635628e-05,1.859623647026211295e-05,-7.786758379956112419e-01,-9.076952284264269144e-01,1.290193904308156725e-01,1.863049475591129850e-05,3.340343018076730175e-05
5.020000000000000462e+00,9.999548345110045311e-01,5.138118226390581958e-05,1.305307891757585001e-03,4.508037066631793619e-04,1.798482337309126116e-05,1.904934360483477392e-05,-7.787149451432757719e-01,-8.941907713042477335e-01,1.154758261609720033e-01,1.865068669254560231e-05,3.345418415756640229e-05
5.030000000000000249e+00,9.999560048250597522e-01,-3.929869709530923190e-06,1.285530059237754682e-03,3.727171244808955377e-04,1.902356079118666153e-05,1.941930047322570555e-05,-7.787533148167630204e-01,-8.808480475330224824e-01,1.020947327162594481e-01,1.867013164279210835e-05,3.350097559495779365e-05
5.040000000000000036e+00,9.999569414293612013e-01,-5.052922249154486513e-05,1.243749254024667343e-03,2.999800336958243809e-04,2.003053410238297678e-05,1.969694035561517229e-05,-7.787909180444809731e-01,-8.681094493617668162e-01,8.931853131728585693e-02,1.868879268807543194e-05,3.354486495132924517e-05
5.049999999999999822e+00,9.999577359460372072e-01,-8.994573632124110119e-05,1.178657656351798271e-03,2.331182597867081365e-04,2.101173181343210796e-05,1.986960814458627660e-05,-7.788278269035058266e-01,-8.562770375766869391e-01,7.744921067318112640e-02,1.870673097676967396e-05,3.358760778082725551e-05
5.060000000000000497e+00,9.999584485009088697e-01,-1.246602170169203736e-04,1.090443260637401386e-03,1.725697302014537939e-04,2.197229106836565385e-05,1.992214096927631494e-05,-7.788641709912875744e-01,-8.455175808861130626e-01,6.665340989482547440e-02,1.872406206039959375e-05,3.363128121214309374e-05
5.070000000000000284e+00,9.999591137552413800e-01,-1.565469831290551095e-04,9.809373916511280635e-04,1.186816758651377792e-04,2.291713168015755922e-05,1.983886831959500748e-05,-7.789001154901468160e-01,-8.358986287568067608e-01,5.699851326665998641e-02,1.874093745296114810e-05,3.367773232287873952e-05
5.080000000000000071e+00,9.999597490412388545e-01,-1.859058183455992010e-04,8.532530320873118633e-04,7.172152067454885913e-05,2.385078943324384944e-05,1.960746429382643550e-05,-7.789358517642805957e-01,-8.273895322254067874e-01,4.845368046112617788e-02,1.875753962916860366e-05,3.372792534084290139e-05
5.089999999999999858e+00,9.999603595112818155e-01,-2.113773857660422985e-04,7.110270415474731790e-04,3.189352181750470746e-05,2.477696468337165181e-05,1.922371248209676041e-05,-7.789715730547297490e-01,-8.198565119221064013e-01,4.088493886737661065e-02,1.877406066245432495e-05,3.378144672017135974e-05
5.100000000000000533e+00,9.999609434303809996e-01,-2.305272425566407717e-04,5.575858589815348631e-04,-6.480246783843013140e-07,2.569780908973613186e-05,1.869449066556730013e-05,-7.790074197460707950e-01,-8.131653428448741838e-01,3.415792309880333333e-02,1.879064848191737663e-05,3.383654621869069956e-05
5.110000000000000320e+00,9.999615027059919337e-01,-2.406021590005808744e-04,3.953679278211043812e-04,-2.579519327799188746e-05,2.661272100621776490e-05,1.803658067284938813e-05,-7.790434315912073693e-01,-8.073277219717975850e-01,2.828429038059021572e-02,1.880735769679930220e-05,3.389084079685744655e-05
5.120000000000000107e+00,9.999620545324094945e-01,-2.390330583637702646e-04,2.257665632243992140e-04,-4.349332388422053497e-05,2.751702324861473816e-05,1.727138596012407448e-05,-7.790795650682549311e-01,-8.025051822198923102e-01,2.342561715163741717e-02,1.882416260127365716e-05,3.394230685671573156e-05
5.129999999999999893e+00,9.999626324124022414e-01,-2.235664740226121175e-04,4.934301282173050564e-05,-5.375418988599787670e-05,2.840170047540550817e-05,1.641831737183823949e-05,-7.791157717691434836e-01,-7.988770908048736796e-01,1.976131903573017518e-02,1.884102879532457885e-05,3.398997693548899690e-05
5.140000000000000568e+00,9.999632717728044184e-01,-1.922017315171451694e-04,-1.337617374585279553e-04,-5.666836715989790344e-05,2.925505849007959785e-05,1.549034994776818071e-05,-7.791520655939123685e-01,-7.965279778298082203e-01,1.737591223589588299e-02,1.885797388401471830e-05,3.403405682766980078e-05
5.150000000000000355e+00,9.999639895807205248e-01,-1.431949541448866335e-04,-3.233795561473489259e-04,-5.240994924929261314e-05,3.006549454022613711e-05,1.449364793868305040e-05,-7.791885251363752651e-01,-7.954375814329734951e-01,1.624905629659818482e-02,1.887506796143542751e-05,3.407561503698808281e-05
5.160000000000000142e+00,9.999647718908643013e-01,-7.526076200863829834e-05,-5.189172059108955719e-04,-4.122964011976019798e-05,3.082306879392438686e-05,1.343063019847644360e-05,-7.792252528253665878e-01,-7.955582719286358184e-01,1.633301910326918210e-02,1.889239720897124163e-05,3.411616828064012452e-05
5.169999999999999929e+00,9.999655746593862915e-01,1.207724214090009547e-05,-7.190306015367552541e-04,-2.343647233624642011e-05,3.151802562423511371e-05,1.230429008971315010e-05,-7.792623418418734849e-01,-7.968950237704313100e-01,1.763268192855780778e-02,1.891003907678180556e-05,3.415738246204114148e-05
5.180000000000000604e+00,9.999663338098487841e-01,1.181202632523786371e-04,-9.213970353506976442e-04,6.276241336754128639e-07,3.213679159084433147e-05,1.112179149360611341e-05,-7.792998577057815845e-01,-7.995021552247878471e-01,2.020229751900625911e-02,1.892805169215410640e-05,3.420093008532631984e-05
5.190000000000000391e+00,9.999669801038787442e-01,2.407401419872950250e-04,-1.122663986135248853e-03,3.061359850470442810e-05,3.265827656075691207e-05,9.896567455032568029e-06,-7.793378064021275753e-01,-8.034252423851724334e-01,2.408743598304491015e-02,1.894644602185186904e-05,3.424842648325210348e-05
5.200000000000000178e+00,9.999674569819565484e-01,3.763545131837918705e-04,-1.318682081350106830e-03,6.618409812907416359e-05,3.305350625406833313e-05,8.648988756310904276e-06,-7.793760986094666610e-01,-8.086914632172967909e-01,2.931536460783016468e-02,1.896514826711570277e-05,3.430132521553552749e-05
5.209999999999999964e+00,9.999677362947874126e-01,5.202418127097563263e-04,-1.505061610667366096e-03,1.070200889036128399e-04,3.328953534023202965e-05,7.405660886296280140e-06,-7.794145641738803310e-01,-8.153709306499022924e-01,3.595636647602192676e-02,1.898400680460874602e-05,3.436068384132795472e-05
5.220000000000000639e+00,9.999678224623831380e-01,6.672283551272383418e-04,-1.677929943569479807e-03,1.528146905925449595e-04,3.333589676482240561e-05,6.197257958243698266e-06,-7.794530372884604930e-01,-8.235935765135236064e-01,4.414053922506309263e-02,1.900286775625747697e-05,3.442682804166707911e-05
5.230000000000000426e+00,9.999677397098291065e-01,8.126044043009436092e-04,-1.834604549095423089e-03,2.032595578130690236e-04,3.317051605601365258e-05,5.055221133640767514e-06,-7.794914593459222329e-01,-8.334316953898955882e-01,5.394023604397333443e-02,1.902167209609325656e-05,3.449908346708774332e-05
5.240000000000000213e+00,9.999675077341155793e-01,9.529521973647381251e-04,-1.973856270307716709e-03,2.580333488706701059e-04,3.278277925827101467e-05,4.008295818844145507e-06,-7.795299253648360072e-01,-8.447748368418039888e-01,6.524491147696794002e-02,1.904050427415443709e-05,3.457576593968170187e-05
5.250000000000000000e+00,9.999671186413072732e-01,1.086536577201888858e-03,-2.095588438046687256e-03,3.168012679473826703e-04,3.217336897202608081e-05,3.079900624174625667e-06,-7.795686456123430697e-01,-8.573628774823596199e-01,7.779423187001650863e-02,1.905956212462796805e-05,3.465447465411664041e-05
5.260000000000000675e+00,9.999665269168580561e-01,1.213069664659141306e-03,-2.200049508607332827e-03,3.792287375152328670e-04,3.135200500217713321e-05,2.286599241879056246e-06,-7.796078527715887274e-01,-8.708975789891613140e-01,9.128972621757255879e-02,1.907907218149697349e-05,3.473255261554619722e-05
5.270000000000000462e+00,9.999656559845409021e-01,1.332936067546172058e-03,-2.286966812037066581e-03,4.450039868003749966e-04,3.033453176669393946e-05,1.637256502110619063e-06,-7.796477141611964923e-01,-8.850480194667146305e-01,1.054003053055181521e-01,1.909920550719509434e-05,3.480751034201645666e-05
5.280000000000000249e+00,9.999644149095803236e-01,1.446208398771471398e-03,-2.355053953499901612e-03,5.138587305970109074e-04,2.914028371192027187e-05,1.132428567253521752e-06,-7.796882948112817679e-01,-8.993540080500882494e-01,1.196657132388065370e-01,1.912003925940197654e-05,3.487727247941663222e-05
5.290000000000000036e+00,9.999627151359358201e-01,1.551868753515900801e-03,-2.402137557437819364e-03,5.855767028444854982e-04,2.779010985358622236e-05,7.640021971749096973e-07,-7.797295658373126770e-01,-9.131927828534061042e-01,1.334632170160934828e-01,1.914156073834363144e-05,3.494023878558571994e-05
5.299999999999999822e+00,9.999604832818403954e-01,1.647538227078098770e-03,-2.425792850931800249e-03,6.599861303819798365e-04,2.630506840458802731e-05,5.155281365919581596e-07,-7.797714174122001296e-01,-9.258916795600564686e-01,1.461202621478563946e-01,1.916367610088002331e-05,3.499527010020209161e-05
5.310000000000000497e+00,9.999576726638449431e-01,1.729772560787237691e-03,-2.424110471997579629e-03,7.369401164113041549e-04,2.470542624079640338e-05,3.637711361509648019e-07,-7.798136656520896492e-01,-9.368953420654976272e-01,1.570816764134080057e-01,1.918621425036887271e-05,3.504172974766461834e-05
5.320000000000000284e+00,9.999542731629150749e-01,1.794751196528222110e-03,-2.396207781022075163e-03,8.162934699529524746e-04,2.300938938414241833e-05,2.816561048469714292e-07,-7.798560875677340576e-01,-9.458622611612194087e-01,1.660061735934852956e-01,1.920895925536802599e-05,3.507959673942906420e-05
5.330000000000000071e+00,9.999503124603416060e-01,1.839087738409364353e-03,-2.342314393101597135e-03,8.978835821679932109e-04,2.123146523072667148e-05,2.421012860388432207e-07,-7.798984963371602408e-01,-9.526466077359648787e-01,1.727481113988046380e-01,1.923172387344095828e-05,3.510952081842155792e-05
5.339999999999999858e+00,9.999458449138417526e-01,1.860529653194599410e-03,-2.263521774715604711e-03,9.815182519385440459e-04,1.938143950687803478e-05,2.215389691141051875e-07,-7.799408078574953107e-01,-9.572038469557921925e-01,1.772630390982968540e-01,1.925441707887585679e-05,3.513268030164162781e-05
5.350000000000000533e+00,9.999409356737993804e-01,1.858405317798116204e-03,-2.161431539167086094e-03,1.066968775647080805e-03,1.746555528009081855e-05,2.018091688606198104e-07,-7.799830435719435906e-01,-9.595194701059772679e-01,1.795364265340336496e-01,1.927705137004994958e-05,3.515045450774856306e-05
5.360000000000000320e+00,9.999356516413755447e-01,1.833736841487663060e-03,-2.037937893143979863e-03,1.153965024983229313e-03,1.549051000776358977e-05,1.698880751498217845e-07,-7.800252781660295121e-01,-9.596259618703575356e-01,1.796006837043280790e-01,1.929969663663714255e-05,3.516406364201252188e-05
5.370000000000000107e+00,9.999300618121815809e-01,1.788976272537081292e-03,-1.895293011897713001e-03,1.242190710837611217e-03,1.346863206760694872e-05,1.161760402494820340e-07,-7.800675866873525433e-01,-9.576551808022428780e-01,1.775875941148903903e-01,1.932243142130008113e-05,3.517433723221330411e-05
5.379999999999999893e+00,9.999242403795670642e-01,1.727402623192380790e-03,-1.736472170890562090e-03,1.331279470498219477e-03,1.142085521937425523e-05,3.287373606095468355e-08,-7.801100166813814685e-01,-9.538400361760556168e-01,1.737300194946740928e-01,1.934531417529659997e-05,3.518169699434636755e-05
5.390000000000000568e+00,9.999182683559539875e-01,1.652347408869705428e-03,-1.565692012508853800e-03,1.420813640578265716e-03,9.374679064715061482e-06,-8.641789440248260665e-08,-7.801525651041015808e-01,-9.484493481576827811e-01,1.682967830535811726e-01,1.936835508389896172e-05,3.518634873045378697e-05
5.400000000000000355e+00,9.999122362078914916e-01,1.566519044122894732e-03,-1.388788861798597070e-03,1.510326971571847700e-03,7.357272863078238083e-06,-2.461411024122451978e-07,-7.801951532779639598e-01,-9.417223444007938316e-01,1.615271911228298718e-01,1.939148529304686176e-05,3.518859298989873707e-05
5.410000000000000142e+00,9.999062479868747744e-01,1.471683571954766857e-03,-1.213132563943221344e-03,1.599311126301818792e-03,5.387300100277975896e-06,-4.487789324860148686e-07,-7.802376354952619275e-01,-9.338828725511221229e-01,1.536452370558601954e-01,1.941456196725346720e-05,3.518913532296608082e-05
5.419999999999999929e+00,9.999004193019275233e-01,1.368820545176201902e-03,-1.046903408568293633e-03,1.687225004029063854e-03,3.470362768115257351e-06,-6.967314094444774108e-07,-7.802798658396568054e-01,-9.251844314052043439e-01,1.449045655655475662e-01,1.943743481489618616e-05,3.518931945789560700e-05
5.430000000000000604e+00,9.998948613496635440e-01,1.258675487086292856e-03,-8.978533622423897275e-04,1.773506158169688282e-03,1.601054613748054194e-06,-9.956888581369581113e-07,-7.803217838462787048e-01,-9.158724031464017257e-01,1.355506193001229931e-01,1.946003500607478386e-05,3.519124305140231002e-05
5.440000000000000391e+00,9.998896550223047575e-01,1.142461471978478216e-03,-7.719590590132192377e-04,1.857583945696585819e-03,-2.293284592149590664e-07,-1.357349768496584309e-06,-7.803634454055845548e-01,-9.061085837945280774e-01,1.257451383889435226e-01,1.948241248097520213e-05,3.519768448079219070e-05
5.450000000000000178e+00,9.998848304436501744e-01,1.022391167066594381e-03,-6.724786554681861381e-04,1.938893497994703110e-03,-2.023715754916136405e-06,-1.799193176853481077e-06,-7.804049677565214616e-01,-8.959772570697185357e-01,1.155722893131970741e-01,1.950468839170054424e-05,3.521171577847148626e-05
5.459999999999999964e+00,9.998803657779282705e-01,9.017839097743365635e-04,-5.997618697872715912e-04,2.016888264138582201e-03,-3.773710895835648611e-06,-2.340678541795668731e-06,-7.804464290618746691e-01,-8.855590832413335889e-01,1.051126541794588781e-01,1.952695916651966984e-05,3.523593001997227248e-05
5.470000000000000639e+00,9.998762068069185771e-01,7.846730892246429195e-04,-5.518153406582228639e-04,2.091048139342445000e-03,-5.460017689471458041e-06,-2.997188069897626328e-06,-7.804877924713989890e-01,-8.749838075135403237e-01,9.449601504214136249e-02,1.954921812975833078e-05,3.527146734527697447e-05
5.480000000000000426e+00,9.998722969916264969e-01,6.750572381325110633e-04,-5.253068876830535973e-04,2.160881295843419120e-03,-7.057551459123100339e-06,-3.773791090507716051e-06,-7.805288969810810773e-01,-8.644190031554839226e-01,8.389010617440280371e-02,1.957133602843815740e-05,3.531733184036767170e-05
5.490000000000000213e+00,9.998686047134384136e-01,5.760891339721664834e-04,-5.165803445827415628e-04,2.225920484631905508e-03,-8.541397506754073760e-06,-4.660600256227032761e-06,-7.805695067636191364e-01,-8.540219574021756799e-01,7.345245063855650181e-02,1.959309593364510542e-05,3.537047787527392018e-05
5.500000000000000000e+00,9.998651397004336694e-01,4.895143203599026981e-04,-5.223519451692255466e-04,2.285717087320950427e-03,-9.890087067340327002e-06,-5.631149909853906471e-06,-7.806093770806186161e-01,-8.439104425572463430e-01,6.330106547662767147e-02,1.961424834480679825e-05,3.542669380962593095e-05
5.510000000000000675e+00,9.998619579237622013e-01,4.155563769852079468e-04,-5.399391766314319422e-04,2.339836993860879098e-03,-1.108539435494253363e-05,-6.645101937357879736e-06,-7.806482983987570456e-01,-8.341668006655613699e-01,5.351850226680427564e-02,1.963455546553646380e-05,3.548182452095538508e-05
5.520000000000000462e+00,9.998591580707572035e-01,3.532580432802505431e-04,-5.670252253492600583e-04,2.387861281441454146e-03,-1.211071310560619558e-05,-7.655723645067342864e-06,-7.806861072445100413e-01,-8.248761795102301786e-01,4.419007226572009561e-02,1.965381444616509421e-05,3.553277082701811196e-05
5.530000000000000249e+00,9.998568731176012969e-01,3.011067031765042069e-04,-6.010854830213366957e-04,2.429392742211918498e-03,-1.295069922912055058e-05,-8.620383264325189439e-06,-7.807226747848898807e-01,-8.161893610040520386e-01,3.546668621916213016e-02,1.967186381828337435e-05,3.557793434505462926e-05
5.540000000000000036e+00,9.998552599542340769e-01,2.576779943906522242e-04,-6.387320134110404356e-04,2.464067669608142712e-03,-1.359294478709419245e-05,-9.509933076790972407e-06,-7.807578921419933149e-01,-8.083315375265689440e-01,2.757364538457564990e-02,1.968858149981234077e-05,3.561706840238265670e-05
5.549999999999999822e+00,9.998544887201060716e-01,2.220614108788112944e-04,-6.753243970539690635e-04,2.491571202441666012e-03,-1.402999302757118538e-05,-1.031252512464352399e-05,-7.807916704171083966e-01,-8.015368312619216562e-01,2.074516084481329084e-02,1.970388463513394618e-05,3.565073734357326884e-05
5.560000000000000497e+00,9.998547307885333746e-01,1.939583093652375988e-04,-7.051363924124643724e-04,2.511653518844304735e-03,-1.425941885740169300e-05,-1.103016413907335677e-05,-7.808239667313028320e-01,-7.960122440704806568e-01,1.518827733917783168e-02,1.971774262370100218e-05,3.567973610296704123e-05
5.570000000000000284e+00,9.998561417596271150e-01,1.734890765031533457e-04,-7.221099121845104022e-04,2.524143145738937371e-03,-1.428142976766218352e-05,-1.167056933342827357e-05,-7.808548338348753060e-01,-7.919629645922735550e-01,1.110813075739828550e-02,1.973020903683349965e-05,3.570476557435142695e-05
5.580000000000000071e+00,9.998588369303786916e-01,1.608472315051378274e-04,-7.209000865997377020e-04,2.528953324449196259e-03,-1.409565256100511837e-05,-1.223953628671233353e-05,-7.808844705733395397e-01,-7.896066172814162343e-01,8.722146708076748342e-03,1.974146128583501933e-05,3.572640418059158662e-05
5.589999999999999858e+00,9.998628627688446180e-01,1.559748039813285551e-04,-6.977527621373791908e-04,2.526078740911192819e-03,-1.369934546816435027e-05,-1.273792005242538836e-05,-7.809132376732603742e-01,-7.891561459354514696e-01,8.242908262191086730e-03,1.975181974501098801e-05,3.574519290960864737e-05
5.600000000000000533e+00,9.998681742812171036e-01,1.584096988586140798e-04,-6.508889261163441691e-04,2.515583067497226179e-03,-1.308794412577993476e-05,-1.316354870372011227e-05,-7.809416176539100141e-01,-7.907983125595483553e-01,9.856694905638363827e-03,1.976172271745736493e-05,3.576164942242776590e-05
5.610000000000000320e+00,9.998746278597335779e-01,1.673718546301013687e-04,-5.803875980680086623e-04,2.497581289284601935e-03,-1.225719687851656309e-05,-1.351496950403565131e-05,-7.809701328638465334e-01,-7.946552497554603134e-01,1.368511689161374008e-02,1.977166173733648082e-05,3.577618530603565716e-05
5.620000000000000107e+00,9.998819915424054239e-01,1.820259106762296773e-04,-4.878030835310696259e-04,2.472222680579814775e-03,-1.120569167224341482e-05,-1.379345487239723890e-05,-7.809992582394279514e-01,-8.007144060190375390e-01,1.971514777960963610e-02,1.978210498871573413e-05,3.578902603429412466e-05
5.629999999999999893e+00,9.998899667227293397e-01,2.017471916993970025e-04,-3.757614980633446999e-04,2.439679474237712187e-03,-9.937220425620400170e-06,-1.400192915206704225e-05,-7.810293568535859876e-01,-8.087875144153054974e-01,2.775815756171949242e-02,1.979343401326558519e-05,3.580021777382924597e-05
5.640000000000000568e+00,9.998982140390521023e-01,2.262090306082466251e-04,-2.476174505115150810e-04,2.400143445433895045e-03,-8.462892262665170731e-06,-1.414205847011599269e-05,-7.810606407046694066e-01,-8.185619601016583813e-01,3.750131939698903016e-02,1.980589881364431192e-05,3.580970919814241427e-05
5.650000000000000355e+00,9.999063811388784195e-01,2.552219883751539933e-04,-1.071072979341235827e-04,2.353829670156480647e-03,-6.802473633364126813e-06,-1.421167012259572130e-05,-7.810931430990053492e-01,-8.296820244305163072e-01,4.858888133151096494e-02,1.981958237137459232e-05,3.581744530389840975e-05
5.660000000000000142e+00,9.999141342304818103e-01,2.884042980160623744e-04,4.206130738170648937e-05,2.300985087981014150e-03,-4.983824221527811767e-06,-1.420391087427943948e-05,-7.811267018630386749e-01,-8.417650483976196751e-01,6.063834653458104185e-02,1.983437661131409524e-05,3.582343199548532198e-05
5.669999999999999929e+00,9.999211921928754521e-01,3.248335208369732799e-04,1.966282503497820174e-04,2.241899320811568605e-03,-3.039730408242101147e-06,-1.410838723172250666e-05,-7.811609788640571095e-01,-8.543924671760774192e-01,7.323148831202035136e-02,1.984999483221850866e-05,3.582776092603268125e-05
5.680000000000000604e+00,9.999273547085292257e-01,3.627915290299824221e-04,3.540600696680605542e-04,2.176915568793272217e-03,-1.003015123273772571e-06,-1.391383631419069073e-05,-7.811955341431932043e-01,-8.671618325708148056e-01,8.596629842762155971e-02,1.986603776698034495e-05,3.583060158063311462e-05
5.690000000000000391e+00,9.999325150766724679e-01,3.996428095177847486e-04,5.125639745703708611e-04,2.106439468361913370e-03,1.097816072619559243e-06,-1.361152937605116405e-05,-7.812299270759059944e-01,-8.797709641261328706e-01,9.854103705022686233e-02,1.988208740665472601e-05,3.583220211167414959e-05
5.700000000000000178e+00,9.999366568023438928e-01,4.318678358150730809e-04,6.708234313612564722e-04,2.030943543369567554e-03,3.240323918069418021e-06,-1.319825540881738631e-05,-7.812637923401779538e-01,-8.920398458415907950e-01,1.107760535014128689e-01,1.989778049423809679e-05,3.583295848974543674e-05
5.709999999999999964e+00,9.999398405432414760e-01,4.553117832893964706e-04,8.275529812758775647e-04,1.950965037321985597e-03,5.406856835807187747e-06,-1.267757181724295881e-05,-7.812968713907545437e-01,-9.038454587274913354e-01,1.225485873367367501e-01,1.991284449093144696e-05,3.583353517822018830e-05
5.720000000000000639e+00,9.999421864452834319e-01,4.657172920207920284e-04,9.810251793005309723e-04,1.867096158467545456e-03,7.581463518154294010e-06,-1.205857372307297667e-05,-7.813290236995531490e-01,-9.150412949681939745e-01,1.337122712686407977e-01,1.992711726130173686e-05,3.583490329095440075e-05
5.730000000000000426e+00,9.999438522710528687e-01,4.595067019856631085e-04,1.128727753671653457e-03,1.779967951511354438e-03,9.746669965580367914e-06,-1.135275135902269902e-05,-7.813602354951501017e-01,-9.254312784821305815e-01,1.440710429869804521e-01,1.994056281571206040e-05,3.583818262375970676e-05
5.740000000000000213e+00,9.999450098316837732e-01,4.345912393713124446e-04,1.267283156432706323e-03,1.690231094421637765e-03,1.188127161656647490e-05,-1.057075855317119423e-05,-7.813906077369536796e-01,-9.347811186306733688e-01,1.533905108937196615e-01,1.995326236840973006e-05,3.584436157333392714e-05
5.750000000000000000e+00,9.999458278090236352e-01,3.908550413555102816e-04,1.392705415331045539e-03,1.598537710515862426e-03,1.395975996909264052e-05,-9.721058815136162431e-06,-7.814203109003348136e-01,-9.428264770802302630e-01,1.614061661798954217e-01,1.996536967370091117e-05,3.585410563000657191e-05
5.760000000000000675e+00,9.999464659537888878e-01,3.300393700813862878e-04,1.500974798989460719e-03,1.505527323263721124e-03,1.595383780619156387e-05,-8.811190858878639238e-06,-7.814495425813221541e-01,-9.492922867262509889e-01,1.678427441449288904e-01,1.997706839604006788e-05,3.586777874287072621e-05
5.770000000000000462e+00,9.999470735758206885e-01,2.550462439185511394e-04,1.588791937973455188e-03,1.411817944286938029e-03,1.783617397529700167e-05,-7.850698305446105314e-06,-7.814785347508581559e-01,-9.539416863087188947e-01,1.724631515578606833e-01,1.998857862148716908e-05,3.588560058953582654e-05
5.780000000000000249e+00,9.999477789503984360e-01,1.690125624180551487e-04,1.654270964741428457e-03,1.318001139994385076e-03,1.958567693775126235e-05,-6.853874468086386200e-06,-7.815076024431082402e-01,-9.566313766240506222e-01,1.751237741809423265e-01,2.000020474460922825e-05,3.590775833828274699e-05
5.790000000000000036e+00,9.999486646659687672e-01,7.463138423522699353e-05,1.697307045374976241e-03,1.224638759228853296e-03,2.119251939848614802e-05,-5.840851382839811447e-06,-7.815371755944288124e-01,-9.573453056980766318e-01,1.758081301036477917e-01,2.001236707650351919e-05,3.593434494897351783e-05
5.800000000000000711e+00,9.999497388202522874e-01,-2.598599807192507368e-05,1.719449755567606375e-03,1.132259139294449065e-03,2.266076102081152321e-05,-4.836579069541042910e-06,-7.815677656592040501e-01,-9.561908498242385201e-01,1.746230841650344978e-01,2.002556834304319635e-05,3.596513961845460017e-05
5.810000000000000497e+00,9.999509199617601096e-01,-1.309684256875899382e-04,1.723300724452763279e-03,1.041351697859065712e-03,2.400710533331627008e-05,-3.868059842239712109e-06,-7.815998665981807036e-01,-9.533520413776042091e-01,1.717521747794235609e-01,2.004029392423342003e-05,3.599938433995752973e-05
5.820000000000000284e+00,9.999520490168581910e-01,-2.381917503467995698e-04,1.711627886331543820e-03,9.523602486552965171e-04,2.525577851928907221e-05,-2.960680090847114125e-06,-7.816338329970398124e-01,-9.490202650498850145e-01,1.673864320528451743e-01,2.005688922338006174e-05,3.603573872390519739e-05
5.830000000000000071e+00,9.999529277066392385e-01,-3.449761826214547272e-04,1.686451502669515873e-03,8.656766370908712798e-04,2.643106316294132981e-05,-2.134921473450869237e-06,-7.816697912949169824e-01,-9.433462306314305268e-01,1.616764393365135444e-01,2.007547203303165699e-05,3.607247215375863902e-05
5.839999999999999858e+00,9.999533696515738868e-01,-4.481227679383814676e-04,1.648307719055591225e-03,7.816370225019197721e-04,2.755005273432690701e-05,-1.405006747687347660e-06,-7.817076187487047578e-01,-9.364484734936220356e-01,1.547408547449172778e-01,2.009591546570325062e-05,3.610777792206754100e-05
5.850000000000000533e+00,9.999532458932554047e-01,-5.442163469510478968e-04,1.595823685511301489e-03,7.005230050536652648e-04,2.861830571435013912e-05,-7.804896361774260585e-07,-7.817469902476623655e-01,-9.284567149571973932e-01,1.467097247095349721e-01,2.011789904879357675e-05,3.614002873453259213e-05
5.860000000000000320e+00,9.999525112512196445e-01,-6.300156848296804227e-04,1.525717021474039779e-03,6.225686133909208398e-04,2.963011238998009019e-05,-2.701938985916212441e-07,-7.817874713200206882e-01,-9.195155809686068604e-01,1.377281096485862000e-01,2.014100170742310174e-05,3.616789767102446262e-05
5.870000000000000107e+00,9.999512062067846818e-01,-7.027720514142355530e-04,1.433328144475871577e-03,5.479722916193343436e-04,3.057327821494144150e-05,1.138827526401170275e-07,-7.818286257663815686e-01,-9.097264380292930941e-01,1.278978122629114977e-01,2.016480362361510744e-05,3.619042761870971958e-05
5.879999999999999893e+00,9.999494372824047073e-01,-7.603932726444093777e-04,1.313705552468121245e-03,4.769114504765788925e-04,3.143639892482953256e-05,3.556217849946925650e-07,-7.818700990822148311e-01,-8.991198265171499449e-01,1.172497274349351554e-01,2.018896166989613114e-05,3.620716100516396807e-05
5.890000000000000568e+00,9.999473461708973110e-01,-8.014406616790579509e-04,1.163051488705391491e-03,4.095568066547033135e-04,3.221551840057170570e-05,4.382720409770972467e-07,-7.819116469008595693e-01,-8.877451262827011913e-01,1.058334793818416497e-01,2.021323281778350951e-05,3.621830413114146552e-05
5.900000000000000355e+00,9.999450810221176544e-01,-8.250010289383229948e-04,9.800968340857932337e-04,3.460845514500524261e-04,3.291743387341305104e-05,3.511392562029868474e-07,-7.819531119544442799e-01,-8.758079897722812479e-01,9.385487781783691252e-02,2.023745147465344160e-05,3.622476814735264838e-05
5.910000000000000142e+00,9.999427794608368725e-01,-8.305250075310417973e-04,7.668861309816196910e-04,2.866852914542068623e-04,3.355851473181172521e-05,9.600663186047704644e-08,-7.819943846748231842e-01,-8.636982629973359860e-01,8.170387832251274629e-02,2.026149450482962671e-05,3.622798089319978487e-05
5.919999999999999929e+00,9.999405652952284562e-01,-8.177558546685688608e-04,5.286267161459059540e-04,2.315687850595588406e-04,3.415979348919241865e-05,-3.103736410946270452e-07,-7.820353779172228847e-01,-8.518711650118273582e-01,6.983578709460451506e-02,2.028526137795138356e-05,3.622955730198107460e-05
5.930000000000000604e+00,9.999385554515923813e-01,-7.868524940672621398e-04,2.726331351395574662e-04,1.809631313998667584e-04,3.474035069418871170e-05,-8.392626601993436189e-07,-7.820760189118607375e-01,-8.407072462857312356e-01,5.863122737387045647e-02,2.030867036504530696e-05,3.623102068139871790e-05
5.940000000000000391e+00,9.999368717050535205e-01,-7.387087533281167136e-04,6.781061390158519768e-06,1.351076119784180071e-04,3.531134459835790656e-05,-1.456827330641824610e-06,-7.821162493087154832e-01,-8.304708992070406470e-01,4.835464989832517768e-02,2.033166093803380429e-05,3.623365942795331307e-05
5.950000000000000178e+00,9.999356503459798651e-01,-6.753208135501899759e-04,-2.619324154337034278e-04,9.424064295785224827e-05,3.587263021081245486e-05,-2.131266265605457618e-06,-7.821560351981203807e-01,-8.213470792782543439e-01,3.919104408013395630e-02,2.035420397902440134e-05,3.623843538491655636e-05
5.959999999999999964e+00,9.999350414398255893e-01,-5.999577760424746687e-04,-5.282222852894709331e-04,5.858728422094221206e-05,3.641298476149235850e-05,-2.836644095501295327e-06,-7.821953969113980554e-01,-8.134533066688793834e-01,3.125790975748136274e-02,2.037632890804740704e-05,3.624585311201578008e-05
5.970000000000000639e+00,9.999351916039327381e-01,-5.169406741701626420e-04,-7.885428403158542673e-04,2.835215223947909905e-05,3.691363565404082788e-05,-3.552088494626989698e-06,-7.822344524141933153e-01,-8.068015498431331256e-01,2.456709742893978254e-02,2.039816171364903320e-05,3.625585376010320715e-05
5.980000000000000426e+00,9.999362127334072703e-01,-4.310271878069282716e-04,-1.040454726417992717e-03,3.721653108252854186e-06,3.735346358250751856e-05,-4.257779297895225619e-06,-7.822734439091019176e-01,-8.013062712696892298e-01,1.903282736058732952e-02,2.041994582267500768e-05,3.626789410771102951e-05
5.990000000000000213e+00,9.999381491433114721e-01,-3.466120443556406825e-04,-1.281722889672543865e-03,-1.512528300354807618e-05,3.771364876746751945e-05,-4.930882014951371166e-06,-7.823127184851086380e-01,-7.969004841915445780e-01,1.458776570643591751e-02,2.044202029957169065e-05,3.628125672383575306e-05
6.000000000000000000e+00,9.999409579628605327e-01,-2.670436091381318735e-04,-1.509588833113355505e-03,-2.800362564851798154e-05,3.798011243034303601e-05,-5.544320825222578295e-06,-7.823526683439623319e-01,-7.936627487500020894e-01,1.131008040603972975e-02,2.046476266384026336e-05,3.629543041183680430e-05
6.010000000000000675e+00,9.999445087498648466e-01,-1.942753002160477877e-04,-1.720513821151688216e-03,-3.471347967956411320e-05,3.814351430713412288e-05,-6.069328601840782215e-06,-7.823936693051593005e-01,-7.918181804018543657e-01,9.424511096695028720e-03,2.048853280998421704e-05,3.631034051831960596e-05
6.020000000000000462e+00,9.999485958564287014e-01,-1.288912257790847827e-04,-1.910434000449694018e-03,-3.504183947055255929e-05,3.819781428830153501e-05,-6.480366258841716999e-06,-7.824360497479072585e-01,-7.916219510441622198e-01,9.185901296254912751e-03,2.051364582568006591e-05,3.632634695494019184e-05
6.030000000000000249e+00,9.999529524882903031e-01,-7.039603225819293783e-05,-2.075347776598115198e-03,-2.877602227937185286e-05,3.813874095152087573e-05,-6.759749524797579270e-06,-7.824800848298324452e-01,-7.932600411892112291e-01,1.077995635937878394e-02,2.054036589000993022e-05,3.634409725727927309e-05
6.040000000000000036e+00,9.999572614774480117e-01,-1.761401876686205840e-05,-2.211975831558695305e-03,-1.572537450090108770e-05,3.796300151354981971e-05,-6.899769714301391717e-06,-7.825259858793583989e-01,-7.968437477527079427e-01,1.431776187334956110e-02,2.056889241521427713e-05,3.636438094734018023e-05
6.050000000000000711e+00,9.999611671388405343e-01,3.091792660877670297e-05,-2.318294328952009552e-03,4.254630999123433240e-06,3.766836244302748058e-05,-6.901671808641070679e-06,-7.825738633062480076e-01,-8.024296483206621033e-01,1.985578501441411306e-02,2.059932028153845678e-05,3.638808313866093158e-05
6.060000000000000497e+00,9.999642971811584236e-01,7.662326680834379824e-05,-2.393854463476987205e-03,3.124147341170166686e-05,3.725433029176516969e-05,-6.772454762049018611e-06,-7.826236651305573666e-01,-8.099873965170786283e-01,2.736373138652129638e-02,2.063157862350970803e-05,3.641623728056764264e-05
6.070000000000000284e+00,9.999663012326317491e-01,1.206548428976399103e-04,-2.439878114098899091e-03,6.523099524980487552e-05,3.672301799113642006e-05,-6.521324941486514002e-06,-7.826751136572596135e-01,-8.193582148619541483e-01,3.668310120469449320e-02,2.066537056506055292e-05,3.645007670893818386e-05
6.080000000000000071e+00,9.999669042183925161e-01,1.637780751073690847e-04,-2.459140062636425410e-03,1.061293730902153245e-04,3.607957428994610819e-05,-6.157597166139830123e-06,-7.827276790426471731e-01,-8.302665551368837438e-01,4.753887609423656374e-02,2.070015127645110804e-05,3.649093841451289677e-05
6.089999999999999858e+00,9.999659614707767652e-01,2.063640783917645744e-04,-2.455653236945807508e-03,1.537501263395109254e-04,3.533129601599362943e-05,-5.691040541938181966e-06,-7.827806295348306298e-01,-8.423502446444124381e-01,5.956961510958180828e-02,2.073518261479117869e-05,3.653993283148082583e-05
6.100000000000000533e+00,9.999634953107637836e-01,2.484524689839943522e-04,-2.434204897696721787e-03,2.078149724269271891e-04,3.448473519243629832e-05,-5.134381694131500388e-06,-7.828331622933522027e-01,-8.551744891207586630e-01,7.234132682740650189e-02,2.076966725690740202e-05,3.659745898754174220e-05
6.110000000000000320e+00,9.999596977461123748e-01,2.898216665202713233e-04,-2.399841049911631899e-03,2.679591537411569178e-04,3.354115464991294833e-05,-4.506412346299356966e-06,-7.828845644093469502e-01,-8.682773293889315402e-01,8.539276497958460388e-02,2.080291119883537405e-05,3.666281819603156578e-05
6.120000000000000107e+00,9.999548989353285178e-01,3.300217289743382536e-04,-2.357419453119351423e-03,3.337433543249604916e-04,3.249215165719473015e-05,-3.833590456746908701e-06,-7.829343372105057597e-01,-8.812676093056505122e-01,9.833327209514478029e-02,2.083444688273809728e-05,3.673419989080883852e-05
6.129999999999999893e+00,9.999495138776214320e-01,3.683693867100362902e-04,-2.311316298798656282e-03,4.046737596598937799e-04,3.131799254158911796e-05,-3.148621768143051154e-06,-7.829822564151314168e-01,-8.938967965944686345e-01,1.109145401793371621e-01,2.086408828440469468e-05,3.680911690362442812e-05
6.140000000000000568e+00,9.999439816561269678e-01,4.039368748717643651e-04,-2.265291215913662389e-03,4.802289199219191549e-04,2.999028567641457430e-05,-2.486040967620468633e-06,-7.830283833639311020e-01,-9.060243164796362159e-01,1.229959331157051000e-01,2.089193370982761559e-05,3.688510570620806561e-05
6.150000000000000355e+00,9.999387066388826240e-01,4.355622011328172307e-04,-2.222438417139800757e-03,5.598883347621695129e-04,2.847840884865485966e-05,-1.876428250334134307e-06,-7.830730429725677455e-01,-9.174998766691419005e-01,1.344268336965741550e-01,2.091833523027809553e-05,3.696038829814618509e-05
6.160000000000000142e+00,9.999340080283363186e-01,4.618863492724199077e-04,-2.185127383855366579e-03,6.431552796253757693e-04,2.675706864796252959e-05,-1.341641449602371825e-06,-7.831167652745933960e-01,-9.280682703313468673e-01,1.449515050567534713e-01,2.094383545183431313e-05,3.703426016454791636e-05
6.169999999999999929e+00,9.999300842959524260e-01,4.814139810028163951e-04,-2.154883648144072499e-03,7.295668410505301788e-04,2.481193277828280957e-05,-8.928836087772287478e-07,-7.831601901973338498e-01,-9.373769520235001318e-01,1.542167618261663098e-01,2.096907313725996286e-05,3.710712054227904844e-05
6.180000000000000604e+00,9.999269982311266292e-01,4.926046285176570840e-04,-2.132252461471145430e-03,8.186875528260755160e-04,2.264167199548228928e-05,-5.319526364150786245e-07,-7.832039526667815554e-01,-9.450701217262996723e-01,1.618661690595181168e-01,2.099467368446245941e-05,3.718018723830596173e-05
6.190000000000000391e+00,9.999246851300023220e-01,4.940108759693374527e-04,-2.116757181729196722e-03,9.100884040285809684e-04,2.025686670358123909e-05,-2.545835321334234071e-07,-7.832485719425628101e-01,-9.508856547844368734e-01,1.676370828418740633e-01,2.102114553594978472e-05,3.725498726048215303e-05
6.200000000000000178e+00,9.999229816621606481e-01,4.844703383880401108e-04,-2.107042130397793200e-03,1.003318589366416786e-03,1.767755977388302214e-05,-5.421762308227040279e-08,-7.832943700589043434e-01,-9.546870548377459631e-01,1.713926847788415642e-01,2.104880434420755404e-05,3.733271952843786323e-05
6.209999999999999964e+00,9.999216666824563005e-01,4.633305838917317013e-04,-2.101175492441449428e-03,1.097881011579489308e-03,1.493104493533047235e-05,7.506506830849117221e-08,-7.833414429777889598e-01,-9.564423766114251713e-01,1.731009336336362392e-01,2.107774643174308696e-05,3.741363318421342399e-05
6.220000000000000639e+00,9.999205013599880010e-01,4.306547322101542032e-04,-2.096969891330127504e-03,1.193222125717325948e-03,1.205030585073159877e-05,1.369014626164003790e-07,-7.833896868996740315e-01,-9.562175508288021097e-01,1.728278639291280783e-01,2.110787443511755935e-05,3.749665664609658222e-05
6.230000000000000426e+00,9.999192595248961313e-01,3.873367947644330909e-04,-2.092166052032101188e-03,1.288741447962703105e-03,9.072579063191184797e-06,1.321971064674283192e-07,-7.834388479351198642e-01,-9.541945241974847391e-01,1.707556762623648750e-01,2.113894565953408465e-05,3.757949364868728992e-05
6.240000000000000213e+00,9.999177486726501529e-01,3.350668518984063846e-04,-2.084443249154866937e-03,1.383817704386632215e-03,6.037587208903274861e-06,5.973269675534041836e-08,-7.834885523498835713e-01,-9.506475132544667250e-01,1.671589609045832092e-01,2.117060180685713741e-05,3.765915725462143371e-05
6.250000000000000000e+00,9.999158293440527645e-01,2.761384580776038889e-04,-2.071374233916362367e-03,1.477841241289616246e-03,2.985781506400177648e-06,-8.219908331522564435e-08,-7.835383027411051415e-01,-9.458653983381208885e-01,1.623270955970156915e-01,2.120236419368430234e-05,3.773262452821946056e-05
6.260000000000000675e+00,9.999134391651375298e-01,2.131690503767666466e-04,-2.050500746736720441e-03,1.570240038004608882e-03,-4.254680014967154187e-08,-2.933565420166849383e-07,-7.835874666048070480e-01,-9.400946786335538929e-01,1.565072120287468171e-01,2.123361845756601432e-05,3.779729953978794299e-05
6.270000000000000462e+00,9.999106194136270220e-01,1.488562678746546675e-04,-2.019623481350156253e-03,1.660490696369374417e-03,-3.006848389069512435e-06,-5.691787246219045027e-07,-7.836352988539061482e-01,-9.335344064024750921e-01,1.498991075485688884e-01,2.126363030915656615e-05,3.785127392053055928e-05
6.280000000000000249e+00,9.999075341426381103e-01,8.586640110151579194e-05,-1.977252600214347497e-03,1.748113566164377890e-03,-5.865218491761025677e-06,-8.998988747781474599e-07,-7.836810181170004164e-01,-9.263329503311819035e-01,1.426519322141814594e-01,2.129161615854624980e-05,3.789356623662420986e-05
6.290000000000000036e+00,9.999044703925852318e-01,2.685211314799903332e-05,-1.923063020550084016e-03,1.832658177407350776e-03,-8.574008271489246680e-06,-1.272239218761767260e-06,-7.837239244725339171e-01,-9.185557274034883424e-01,1.348318029309543975e-01,2.131686091310771715e-05,3.792436123184472763e-05
6.300000000000000711e+00,9.999018122387020036e-01,-2.550183677197364322e-05,-1.858190636276556848e-03,1.913687983384804213e-03,-1.108930508589124932e-05,-1.673374791910507555e-06,-7.837635318058608913e-01,-9.101683224227546942e-01,1.264047906168938029e-01,2.133885640760428505e-05,3.794503553944394980e-05
6.310000000000000497e+00,9.998999876340385340e-01,-6.852715457725555321e-05,-1.785261796705881832e-03,1.990771616885600882e-03,-1.337037806049207570e-05,-2.095209205180779390e-06,-7.837996882338771343e-01,-9.010867842821820295e-01,1.172870960483048675e-01,2.135742919300577018e-05,3.795780947135618533e-05
6.320000000000000284e+00,9.998993938246202307e-01,-9.976716052580856988e-05,-1.708120394606709759e-03,2.063483426483049901e-03,-1.538404250839408297e-05,-2.536508229115684664e-06,-7.838326548159526563e-01,-8.912617418073858211e-01,1.074290869914331925e-01,2.137282296649230088e-05,3.796514161269470833e-05
6.330000000000000071e+00,9.999003150730679801e-01,-1.172661149410940081e-04,-1.631284310154293080e-03,2.131411639473743645e-03,-1.710836173613683613e-05,-3.001683486842130336e-06,-7.838631064856983466e-01,-8.807185783962485637e-01,9.685547191055017546e-02,2.138569944117127436e-05,3.796915886500329407e-05
6.340000000000000746e+00,9.999028534828287018e-01,-1.198373193922023134e-04,-1.559226495073868981e-03,2.194169928228400113e-03,-1.853436061493855783e-05,-3.497084475544399568e-06,-7.838920300929623775e-01,-8.695548900078887700e-01,8.566285991492640639e-02,2.139703652570512074e-05,3.797134823013692539e-05
6.350000000000000533e+00,9.999068942197193444e-01,-1.072100777958115528e-04,-1.495630676151947763e-03,2.251408027398932397e-03,-1.966522078929522160e-05,-4.026880786424181298e-06,-7.839205341701163121e-01,-8.579554352775928816e-01,7.403490110747658337e-02,2.140794083555304015e-05,3.797255120008280471e-05
6.360000000000000320e+00,9.999121162051128886e-01,-8.002263484322776510e-05,-1.442797292290542684e-03,2.302818898730869118e-03,-2.051338455191165769e-05,-4.590181922985217872e-06,-7.839496337752188682e-01,-8.462202104623663956e-01,6.227057668714750666e-02,2.141943536703511664e-05,3.797316010833995392e-05
6.370000000000000107e+00,9.999180417080755223e-01,-3.968723555523958794e-05,-1.401348318791799993e-03,2.348142547835519248e-03,-2.109678352149857970e-05,-5.179696397101031648e-06,-7.839800919616883856e-01,-8.347377481932561905e-01,5.075765623156776318e-02,2.143229985848063010e-05,3.797337309152659657e-05
6.379999999999999893e+00,9.999241037191880510e-01,1.182891585441640358e-05,-1.370292377522075401e-03,2.387168399961833894e-03,-2.143572580674027147e-05,-5.781396034900578182e-06,-7.840123652810591093e-01,-8.238889463321017459e-01,3.987658105104265743e-02,2.144701115175805142e-05,3.797339311417680108e-05
6.390000000000000568e+00,9.999297084484506382e-01,7.226649295532158452e-05,-1.347385107172845240e-03,2.419737991657954900e-03,-2.155156213985485151e-05,-6.374930080497370549e-06,-7.840466364562450607e-01,-8.139677706260155521e-01,2.992113416977048440e-02,2.146377072794620740e-05,3.797351519496672267e-05
6.400000000000000355e+00,9.999342821631230782e-01,1.393262497898589637e-04,-1.329604739459397866e-03,2.445747747620692202e-03,-2.146713298442085854e-05,-6.935198526995136714e-06,-7.840828737039838847e-01,-8.052033354262858600e-01,2.112046172230198915e-02,2.148256284974723655e-05,3.797410366801479142e-05
6.410000000000000142e+00,9.999373064870792360e-01,2.108256581736186758e-04,-1.313522884065865346e-03,2.465149348163549886e-03,-2.120774019884424342e-05,-7.435409805400477906e-06,-7.841208677768487512e-01,-7.978466650432738394e-01,1.372579726642503793e-02,2.150319499773661349e-05,3.797549751971551757e-05
6.419999999999999929e+00,9.999383517970196200e-01,2.846776946376171737e-04,-1.295425178923217176e-03,2.477944691140210754e-03,-2.080090556950972024e-05,-7.850900841924233711e-06,-7.841602484728220634e-01,-7.922116150980290650e-01,8.051366625206947750e-03,2.152531939279694748e-05,3.797789284232244711e-05
6.430000000000000604e+00,9.999371116442165031e-01,3.586837522527648483e-04,-1.271201401496907784e-03,2.484174634913040997e-03,-2.027401228962514779e-05,-8.162012222703722201e-06,-7.842005171698394062e-01,-7.886238493567852004e-01,4.423332186945847129e-03,2.154846771418641248e-05,3.798125031329036005e-05
6.440000000000000391e+00,9.999334315125798511e-01,4.302471034066202645e-04,-1.236190637814605676e-03,2.483904456983853423e-03,-1.965058113304510409e-05,-8.354591963616285274e-06,-7.842411155832622605e-01,-7.873233417877202323e-01,3.082226204457977001e-03,2.157211670385396742e-05,3.798527117404582043e-05
6.450000000000000178e+00,9.999273234754890716e-01,4.961839958970209671e-04,-1.185232417633244216e-03,2.477211754131918367e-03,-1.894711329099800552e-05,-8.418280342349416750e-06,-7.842815098741801050e-01,-7.883938629251996399e-01,4.112353051019534099e-03,2.159576557055142037e-05,3.798946741784270387e-05
6.459999999999999964e+00,9.999189646786502683e-01,5.527791939914986335e-04,-1.113093023412066451e-03,2.464182197288301238e-03,-1.817213128571946632e-05,-8.344292776450197100e-06,-7.843212568705386634e-01,-7.917703003043122800e-01,7.449043433773668704e-03,2.161899607984174226e-05,3.799331014153750630e-05
6.470000000000000639e+00,9.999086832923342882e-01,5.961235250700572556e-04,-1.015246860093716981e-03,2.444914903291746378e-03,-1.732751577674661143e-05,-8.124590884809996079e-06,-7.843600447900742623e-01,-7.973091436745192162e-01,1.294909888444497302e-02,2.164150993721842287e-05,3.799639096602192012e-05
6.480000000000000426e+00,9.998969349659695416e-01,6.226553407332292367e-04,-8.887956845413563832e-04,2.419534074223256108e-03,-1.641079508963219484e-05,-7.753065159400205990e-06,-7.843977241195070338e-01,-8.048455939723455632e-01,2.044786985283855718e-02,2.166315803527652818e-05,3.799851847308133301e-05
6.490000000000000213e+00,9.998842693447280716e-01,6.297610651275910949e-04,-7.332075636842777912e-04,2.388199832527078664e-03,-1.541688995562295189e-05,-7.227906594819533878e-06,-7.844343367362640596e-01,-8.141842674281553061e-01,2.974993069189124650e-02,2.168396763776411060e-05,3.799972096252268727e-05
6.500000000000000000e+00,9.998712862251223354e-01,6.162782064772641573e-04,-5.506082202790818243e-04,2.351111017481210836e-03,-1.433891937639807841e-05,-6.553914334763051066e-06,-7.844701299663503491e-01,-8.250515174852179889e-01,4.058138751886759821e-02,2.170415421525754218e-05,3.800019750821448383e-05
6.510000000000000675e+00,9.998585854391504046e-01,5.827680403666174935e-04,-3.455391084737312042e-04,2.308496383899593263e-03,-1.316886773879334620e-05,-5.744046680314744216e-06,-7.845055374690935723e-01,-8.370733929303124654e-01,5.256785546121890695e-02,2.172410272392334544e-05,3.800027140488104749e-05
6.520000000000000462e+00,9.998467190868580712e-01,5.314745155011449049e-04,-1.243172125503857486e-04,2.260596359388637473e-03,-1.189906393528412732e-05,-4.820110677790764020e-06,-7.845411252465627205e-01,-8.498035925410462044e-01,6.526246729448351158e-02,2.174431974798549157e-05,3.800034063305979259e-05
6.530000000000000249e+00,9.998361550429784028e-01,4.659612893519160504e-04,1.057282858629936647e-04,2.207642342607346250e-03,-1.052451676723768775e-05,-3.812428366947552784e-06,-7.845775201126464760e-01,-8.627754990154935522e-01,7.819797890284710395e-02,2.176537300665507297e-05,3.800077550653035985e-05
6.540000000000000036e+00,9.998272562527434904e-01,3.905102521512694280e-04,3.368847351129636877e-04,2.149842000005148558e-03,-9.045205693174944943e-06,-2.757947400026323125e-06,-7.846153451963117087e-01,-8.755524956688748306e-01,9.093715047256314965e-02,2.178783719394959226e-05,3.800176314583403325e-05
6.550000000000000711e+00,9.998202735141429320e-01,3.094445685641721705e-04,5.614475596550362558e-04,2.087376500160858205e-03,-7.467355148581429038e-06,-1.696413469309604960e-06,-7.846551820053255799e-01,-8.877710283875264174e-01,1.031158463822008375e-01,2.181226017238358002e-05,3.800319889091241521e-05
6.560000000000000497e+00,9.998153438519218339e-01,2.265723987242938961e-04,7.719566442150961648e-04,2.020410582496191300e-03,-5.803411002835607412e-06,-6.651866074059104866e-07,-7.846975628433536798e-01,-8.991662392240454826e-01,1.144686763806917473e-01,2.183915346493259070e-05,3.800474483961480132e-05
6.570000000000000284e+00,9.998124867266802163e-01,1.449064010039675108e-04,9.614520530158992976e-04,1.949111451242310777e-03,-4.071050281783376127e-06,3.056068699796564620e-07,-7.847429719976608542e-01,-9.095653094317388554e-01,1.248223374340779873e-01,2.186899070221119042e-05,3.800606217430058109e-05
6.580000000000000071e+00,9.998115982988881045e-01,6.669705580394034159e-05,1.123874875815139129e-03,1.873670037417490353e-03,-2.291604666053093287e-06,1.195663748184433210e-06,-7.847918175854780021e-01,-9.188553743794994899e-01,1.340635567940215434e-01,2.190218000960492714e-05,3.800708974743827184e-05
6.590000000000000746e+00,9.998124540671681215e-01,-6.330643411348891210e-06,1.254597278934487794e-03,1.794318944795942911e-03,-4.881275055943383157e-07,1.993922904461329033e-06,-7.848443578968546941e-01,-9.269620078598960200e-01,1.421176499630413259e-01,2.193899274840620554e-05,3.800822393329461590e-05
6.600000000000000533e+00,9.998147314709252553e-01,-7.274597299514296120e-05,1.350927343880634068e-03,1.711344356472375115e-03,1.316469384685836355e-06,2.695470208317280115e-06,-7.849006182569536749e-01,-9.338665183557872673e-01,1.489659000988336202e-01,2.197947996179072373e-05,3.801034773531775102e-05
6.610000000000000320e+00,9.998180530671557653e-01,-1.313774159877224173e-04,1.412376525117830638e-03,1.625092295549638872e-03,3.100390504548573966e-06,3.297605562501303368e-06,-7.849603590483056337e-01,-9.396304269280276733e-01,1.546700678797220674e-01,2.202343506188098366e-05,3.801475593045999801e-05
6.620000000000000107e+00,9.998220377858573205e-01,-1.815310613301635435e-04,1.440529230726533220e-03,1.535971168520842587e-03,4.842373891256478032e-06,3.796695651177405972e-06,-7.850231187156622159e-01,-9.443667798742577668e-01,1.593436611585955232e-01,2.207042957615375955e-05,3.802305812561357357e-05
6.629999999999999893e+00,9.998263445788341253e-01,-2.233455135401533648e-04,1.438498681061557921e-03,1.444451992866534673e-03,6.519888909534406994e-06,4.186706066604453574e-06,-7.850882998448860395e-01,-9.481614441216813516e-01,1.630731442767953399e-01,2.211989464853399311e-05,3.803711036787227329e-05
6.640000000000000568e+00,9.998306999730280920e-01,-2.580544460274069771e-04,1.410134789711112212e-03,1.351065995183067716e-03,8.107595866310713845e-06,4.459625693092557373e-06,-7.851552515018889178e-01,-9.510097147413776320e-01,1.658544632394887419e-01,2.217120249745331643e-05,3.805896627850913205e-05
6.650000000000000355e+00,9.998349101659961269e-01,-2.879485674569718214e-04,1.359277357831807686e-03,1.256397880313173078e-03,9.577690697097125281e-06,4.607654802857531178e-06,-7.852233258370771019e-01,-9.528102855718004749e-01,1.675869597347234008e-01,2.222372310681061571e-05,3.809079948791094239e-05
6.660000000000000142e+00,9.998388633226172884e-01,-3.159735348067170785e-04,1.289331997957971583e-03,1.161073193928387768e-03,1.090257116404435109e-05,4.626763982400048055e-06,-7.852919101841440153e-01,-9.534008666329432113e-01,1.681089564487991683e-01,2.227685527893785678e-05,3.813474876634970201e-05
6.669999999999999929e+00,9.998425283032817967e-01,-3.450820327343300312e-04,1.203271523495763997e-03,1.065740001277634599e-03,1.205868632268937004e-05,4.520743434576806974e-06,-7.853604419741603282e-01,-9.525995617902441870e-01,1.672391198160838588e-01,2.233004019034927654e-05,3.819265555904394205e-05
6.680000000000000604e+00,9.998459532065883115e-01,-3.775660959199019276e-04,1.103931991807902352e-03,9.710476984341376207e-04,1.302982144661665887e-05,4.304283563290048864e-06,-7.854284162784215262e-01,-9.502362748899508826e-01,1.648078586115293565e-01,2.238276926135884679e-05,3.826569118126066371e-05
6.690000000000000391e+00,9.998492621597521168e-01,-4.145733940828200906e-04,9.943360631695522325e-04,8.776277386392237513e-04,1.380887596597130538e-05,4.003476666248873244e-06,-7.854953977655600994e-01,-9.461793198588976939e-01,1.606839220933375389e-01,2.243459873992893603e-05,3.835393333218028999e-05
6.700000000000000178e+00,9.998526454696881061e-01,-4.558942115328312185e-04,8.778211768506054323e-04,7.860811965955592740e-04,1.439853335619410497e-05,3.652858205155521715e-06,-7.855610403092665450e-01,-9.403683732912880844e-01,1.548073329820215394e-01,2.248517308636279721e-05,3.845605378183236667e-05
6.709999999999999964e+00,9.998563400057073336e-01,-4.999854191421381974e-04,7.579166195483822950e-04,6.969760299999007598e-04,1.481178937326145249e-05,3.289634470584289804e-06,-7.856251061696098992e-01,-9.328546000103096203e-01,1.472294938406997211e-01,2.253424714158020568e-05,3.856934035018078077e-05
6.720000000000000639e+00,9.998606014307470646e-01,-5.441461924969486288e-04,6.380585218837472048e-04,6.108532764634295835e-04,1.507264829883405893e-05,2.947321550191587592e-06,-7.856874805296240050e-01,-9.238174623353023751e-01,1.381299818056783424e-01,2.258170096661841160e-05,3.869018031510407241e-05
6.730000000000000426e+00,9.998656720802968634e-01,-5.847846344551067008e-04,5.212600122805961973e-04,5.282377052124671759e-04,1.521619426871235647e-05,2.651593246727017707e-06,-7.857481892389455158e-01,-9.135262026868457008e-01,1.277780134479001850e-01,2.262755478597741735e-05,3.881488336676675033e-05
6.740000000000000213e+00,9.998717462066153416e-01,-6.177665305074859841e-04,4.097916946746356392e-04,4.496463452195910296e-04,1.528683895721996819e-05,2.420086785964212066e-06,-7.858074257008766939e-01,-9.022712204652278967e-01,1.164637947643512583e-01,2.267199198446539937e-05,3.894050708752594403e-05
6.750000000000000000e+00,9.998789320636397582e-01,-6.388592975428923192e-04,3.048764808085545775e-04,3.755890171603435790e-04,1.533422178817013453e-05,2.265677720654584346e-06,-7.858655733748148853e-01,-8.903213373406814179e-01,1.044557639658665743e-01,2.271537957865456467e-05,3.906536047759701091e-05
6.760000000000000675e+00,9.998872128808329318e-01,-6.442525152602368186e-04,2.064278389500785640e-04,3.065584155278641937e-04,1.540737766502073012e-05,2.200680076219195710e-06,-7.859231917403364243e-01,-8.779230779971558540e-01,9.199988625681941590e-02,2.275825508155875150e-05,3.918907714672847931e-05
6.770000000000000462e+00,9.998964160262895362e-01,-6.310756215088844353e-04,1.129287911283714048e-04,2.430118907656987593e-04,1.554850952916305429e-05,2.238958500552677448e-06,-7.859809382243228004e-01,-8.653197689668379322e-01,7.933883074251509016e-02,2.280125078884144286e-05,3.931236124410375510e-05
6.780000000000000249e+00,9.999062050741105434e-01,-5.977911985390255752e-04,2.157250059527928568e-05,1.853506325976538450e-04,1.578768598995324701e-05,2.394435196481257952e-06,-7.860394309687716019e-01,-8.527717543764813390e-01,6.673232340770972326e-02,2.284495832703109706e-05,3.943656968297126753e-05
6.790000000000000036e+00,9.999161063538340999e-01,-5.443526154491739460e-04,-7.128397610951538838e-05,1.339028007080857250e-04,1.613936412230153705e-05,2.676931122064896882e-06,-7.860990931986031605e-01,-8.405707403887472395e-01,5.447164719014408601e-02,2.288977380551168874e-05,3.956324203424621544e-05
6.800000000000000711e+00,9.999255700769442701e-01,-4.720779006647548540e-04,-1.694254296450836282e-04,8.891517924593150455e-05,1.660126446610906252e-05,3.087995596837764742e-06,-7.861600324305304532e-01,-8.290375351372796242e-01,4.287750270674921954e-02,2.293577788595217514e-05,3.969363754219301654e-05
6.810000000000000497e+00,9.999340529647923193e-01,-3.832812513020537296e-04,-2.760139170876783963e-04,5.055450346330983086e-05,1.715586180114097610e-05,3.619208961535643952e-06,-7.862219931465437295e-01,-8.184978374198091933e-01,3.227584427326542910e-02,2.298269024392754053e-05,3.982833424909237863e-05
6.820000000000000284e+00,9.999411019121173805e-01,-2.807855053243987829e-04,-3.929440224607204553e-04,1.891651986881678427e-05,1.777432755323091020e-05,4.253667167625723189e-06,-7.862843914397248390e-01,-8.092631425768328501e-01,2.297875113710800069e-02,2.302990698762346662e-05,3.996695356245361097e-05
6.830000000000000071e+00,9.999464199061306457e-01,-1.674841307464075947e-04,-5.204610766280763374e-04,-5.960777463203527457e-06,1.842203187056198324e-05,4.969406675172544830e-06,-7.863464134828321850e-01,-8.016439075649670620e-01,1.529749408213493256e-02,2.307660145172131348e-05,4.010804867138340057e-05
6.840000000000000746e+00,9.999499031717961062e-01,-4.610853593739326655e-05,-6.571127419502918472e-04,-2.408336737324716232e-05,1.906402617692649058e-05,5.742787674188404971e-06,-7.864071491954512938e-01,-7.959586972470993338e-01,9.551548051648001830e-03,2.312185890138115081e-05,4.024914706501903083e-05
6.850000000000000533e+00,9.999516465693937262e-01,8.072254292946476383e-05,-8.000320871247593385e-04,-3.548957023654216787e-05,1.966888623268034944e-05,6.550575303614986047e-06,-7.864657343236801657e-01,-7.924771929309687435e-01,6.011458607288626410e-03,2.316481847985073567e-05,4.038692929819731603e-05
6.860000000000000320e+00,9.999519202427411546e-01,2.102216360803477277e-04,-9.454765361161882259e-04,-4.024180578567779573e-05,2.021016186526531963e-05,7.370745320874546774e-06,-7.865214735397570989e-01,-7.913129493136181747e-01,4.791475773861043723e-03,2.320479583933943659e-05,4.051758381740100390e-05
6.870000000000000107e+00,9.999511249677438540e-01,3.390912401645365562e-04,-1.089469438136450325e-03,-3.842139839408674652e-05,2.066596839407554721e-05,8.182809340999017158e-06,-7.865739210022579808e-01,-7.923642914439915641e-01,5.790370441733626652e-03,2.324136317722060686e-05,4.063740714799202181e-05
6.879999999999999893e+00,9.999497355569685331e-01,4.633451779517052272e-04,-1.228339167022791814e-03,-3.012492992920261009e-05,2.101803503030771986e-05,8.968356491565530238e-06,-7.866229158656740106e-01,-7.953668235620449112e-01,8.743907696370947433e-03,2.327438290135684906e-05,4.074359459038667808e-05
6.890000000000000568e+00,9.999482397917286436e-01,5.784549768503206325e-04,-1.358978234840859051e-03,-1.546066790266796074e-05,2.125123129282933116e-05,9.711980951181514474e-06,-7.866685913057465118e-01,-8.000040117474491730e-01,1.333542044170261606e-02,2.330401206026039583e-05,4.083493961881679013e-05
6.900000000000000355e+00,9.999470774416490126e-01,6.798350362083951676e-04,-1.478773256886002987e-03,5.454897272695235663e-06,2.135358831897169181e-05,1.040238558956147173e-05,-7.867113691608703663e-01,-8.059811566472190325e-01,1.926978748634871480e-02,2.333069066719344899e-05,4.091208072143359686e-05
6.910000000000000142e+00,9.999465844783700375e-01,7.635198056495152465e-04,-1.585328323438591012e-03,3.249831557842371019e-05,2.131611454710381095e-05,1.103338455175315340e-05,-7.867519249142369553e-01,-8.130461966768963711e-01,2.629427176265945396e-02,2.335510215164664113e-05,4.097716177331456322e-05
6.919999999999999929e+00,9.999469517187079548e-01,8.267974200222669590e-04,-1.676210621926852058e-03,6.553542665867619164e-05,2.113195222033446130e-05,1.160454814402196417e-05,-7.867910950473772091e-01,-8.210022190504493445e-01,3.421112400307212142e-02,2.337808143719775355e-05,4.103313038528177970e-05
6.930000000000000604e+00,9.999482095059633036e-01,8.685863769165777775e-04,-1.748915002818905891e-03,1.044117145397139646e-04,2.079530634578342354e-05,1.212113412262695492e-05,-7.868297248235865959e-01,-8.297263305047288817e-01,4.289660568114230660e-02,2.340046886462688523e-05,4.108305411687496189e-05
6.940000000000000391e+00,9.999502449218611311e-01,8.894521814842290064e-04,-1.801099923274727737e-03,1.489397307615831134e-04,2.030108445276133041e-05,1.259283002935581856e-05,-7.868685028259272407e-01,-8.391676818687019423e-01,5.229917904277475021e-02,2.342295270980972147e-05,4.112968003133765649e-05
6.950000000000000178e+00,9.999528456077771965e-01,8.912994848306697712e-04,-1.830994139307117559e-03,1.988895855852574755e-04,1.964566153357892236e-05,1.303100727288591299e-05,-7.869078544621069815e-01,-8.493095337819311919e-01,6.240167931982416871e-02,2.344596700150699550e-05,4.117520359225856907e-05
6.959999999999999964e+00,9.999557524817748178e-01,8.768818310761937939e-04,-1.837804727315705882e-03,2.539880613560104635e-04,1.882807384355114684e-05,1.344482799610560544e-05,-7.869479374572750929e-01,-8.601149096657654258e-01,7.316697220849036065e-02,2.346968473206930851e-05,4.122109296100795461e-05
6.970000000000000639e+00,9.999587019520634890e-01,8.493068889434322952e-04,-1.821986272817141973e-03,3.139276493352464656e-04,1.785039305750476719e-05,1.383738159203000783e-05,-7.869887175343484031e-01,-8.714803671554364195e-01,8.449164962108797472e-02,2.349408723361322542e-05,4.126787824887401257e-05
6.980000000000000426e+00,9.999614487170243038e-01,8.116725319088559810e-04,-1.785304070447548113e-03,3.783813182323095986e-04,1.671670889998838047e-05,1.420344556127628757e-05,-7.870300561247879356e-01,-8.832052961611440711e-01,9.617524003635612162e-02,2.351904689218513843e-05,4.131495087000836008e-05
6.990000000000000213e+00,9.999637752037898730e-01,7.668786598151861294e-04,-1.730687388647524820e-03,4.470157328078421736e-04,1.543149760031384027e-05,1.452998248684936483e-05,-7.870717497306568555e-01,-8.949868149729127698e-01,1.079150652422559420e-01,2.354436545553018756e-05,4.136052772052423165e-05
7.000000000000000000e+00,9.999655015100447075e-01,7.175790124911423252e-04,-1.661915080405468878e-03,5.194969645483936719e-04,1.399888788386250412e-05,1.479922347999612245e-05,-7.871135134984316162e-01,-9.064553469757379300e-01,1.193418334773063277e-01,2.356975910126159324e-05,4.140197052282523771e-05
7.010000000000000675e+00,9.999665042155316819e-01,6.662134800384976940e-04,-1.583220607931608249e-03,5.954874369678717300e-04,1.242370880192224545e-05,1.499289285828674033e-05,-7.871549547398938307e-01,-9.172381953477567462e-01,1.300832406078629433e-01,2.359483357682972516e-05,4.143654881683112023e-05
7.020000000000000462e+00,9.999667393417800421e-01,6.150903861332661978e-04,-1.498934388493126501e-03,6.746377562810865420e-04,1.071375129560578765e-05,1.509564752161357865e-05,-7.871955875554221826e-01,-9.270182277749720035e-01,1.398226402195498763e-01,2.361910017638463888e-05,4.146247029690464103e-05
7.030000000000000249e+00,9.999662568648302052e-01,5.665173521996709005e-04,-1.413255107921991202e-03,7.565792509100030148e-04,8.881676970882660126e-06,1.509644494149931689e-05,-7.872348982712571441e-01,-9.355724070957838201e-01,1.483375088245267037e-01,2.364204273338997892e-05,4.147972456114423778e-05
7.040000000000000036e+00,9.999651977661389024e-01,5.229606092135416408e-04,-1.330140929004051909e-03,8.409216700875814590e-04,6.945256167684894901e-06,1.498784155021323721e-05,-7.872724320118240637e-01,-9.427880606613773251e-01,1.555156286495532059e-01,2.366320520351057304e-05,4.149026489774776394e-05
7.050000000000000711e+00,9.999637736486193251e-01,4.871535273045961355e-04,-1.253191791323545390e-03,9.272570423030164662e-04,4.925771811336609034e-06,1.476426807927616087e-05,-7.873078680235346960e-01,-9.486459866902071658e-01,1.613381186666724421e-01,2.368226634016014313e-05,4.149738883785225596e-05
7.060000000000000497e+00,9.999622345505645438e-01,4.620345222790001060e-04,-1.185356973794316924e-03,1.015167512386566315e-03,2.845501901323554009e-06,1.442051229521204587e-05,-7.873410697784372081e-01,-9.531624557755368210e-01,1.658213859970995852e-01,2.369908799655227638e-05,4.150463948837668227e-05
7.070000000000000284e+00,9.999608311872610900e-01,4.504282946130258743e-04,-1.128409533431412462e-03,1.104233625243892939e-03,7.255362836078684169e-07,1.395107513916985875e-05,-7.873721050774861174e-01,-9.563160948190514432e-01,1.689439897415653535e-01,2.371373416591866632e-05,4.151477247349433242e-05
7.080000000000000071e+00,9.999597775844409897e-01,4.544942933823536784e-04,-1.082333680239604004e-03,1.194040089123546162e-03,-1.415115142166165724e-06,1.335042150398256995e-05,-7.874012296011364542e-01,-9.580189784133998909e-01,1.706177488122634089e-01,2.372645526118778380e-05,4.152917882405127159e-05
7.090000000000000746e+00,9.999592207779999242e-01,4.750953850646022513e-04,-1.044931899256984660e-03,1.284177614365015737e-03,-3.558667253666154167e-06,1.261397202335627106e-05,-7.874288332710436267e-01,-9.581584416525459336e-01,1.707296083815022791e-01,2.373763658971472895e-05,4.154781710097310565e-05
7.100000000000000533e+00,9.999592233399940966e-01,5.113127417555222249e-04,-1.011943379955632235e-03,1.374241018340049752e-03,-5.686009859473890942e-06,1.173987701168202391e-05,-7.874553667963122283e-01,-9.566523588934882083e-01,1.691969920971760355e-01,2.374772700276146312e-05,4.156948368194690602e-05
7.110000000000000320e+00,9.999597602832994703e-01,5.603067343495322450e-04,-9.777586620133324035e-04,1.463824964700312760e-03,-7.773145839167321306e-06,1.073159717442165555e-05,-7.874812754787177127e-01,-9.534524869820674153e-01,1.659712115033497581e-01,2.375717414932933263e-05,4.159224006139439211e-05
7.120000000000000107e+00,9.999607269524419806e-01,6.176118372390660598e-04,-9.365374012214860294e-04,1.552519407143632645e-03,-9.788049048766786075e-06,9.600747486138948904e-06,-7.875069587505933999e-01,-9.485206180768072093e-01,1.610136593262138094e-01,2.376638486493715994e-05,4.161389677803661868e-05
7.130000000000000782e+00,9.999619520509267501e-01,6.778126993359513122e-04,-8.833533054603399893e-04,1.639906935181737607e-03,-1.168979870787512982e-05,8.368931844960830483e-06,-7.875327592456614623e-01,-9.418451326249565048e-01,1.543123733792950147e-01,2.377571463603080087e-05,4.163249359367959812e-05
7.140000000000000568e+00,9.999632105616348410e-01,7.354372529321831454e-04,-8.150004289986947188e-04,1.725563506557930204e-03,-1.343134605840340161e-05,7.067215214905224315e-06,-7.875589740661502747e-01,-9.335021823684565012e-01,1.459432083023062265e-01,2.378547927692332113e-05,4.164671455098023500e-05
7.150000000000000355e+00,9.999642342590921995e-01,7.858489932821277873e-04,-7.302761411746124453e-04,1.809062451784118532e-03,-1.496574612558045818e-05,5.732840157737519491e-06,-7.875858718865120789e-01,-9.237012644852513610e-01,1.361153925987392543e-01,2.379597294519340399e-05,4.165617773277396907e-05
7.160000000000000142e+00,9.999647216161859919e-01,8.259240073081593018e-04,-6.297969786950342614e-04,1.889979771632156573e-03,-1.625388503288965506e-05,4.404276438887696238e-06,-7.876136970587710451e-01,-9.127665868861838394e-01,1.251528898274127388e-01,2.380747306232899884e-05,4.166153891405066645e-05
7.169999999999999929e+00,9.999643515968262841e-01,8.543544129601121639e-04,-5.155760643604208673e-04,1.967897774885868714e-03,-1.727078453564967703e-05,3.116623296913564589e-06,-7.876426525985622540e-01,-9.010656932435220368e-01,1.134230406449597550e-01,2.382022229228906036e-05,4.166435274699509250e-05
7.180000000000000604e+00,9.999628049053858048e-01,8.715260908850901069e-04,-3.906180445273542629e-04,2.042404893431546894e-03,-1.800810894553256874e-05,1.899041745238280394e-06,-7.876728691181229536e-01,-8.889380818758831904e-01,1.012652127577602784e-01,2.383439374159769194e-05,4.166669866179084636e-05
7.190000000000000391e+00,9.999597926265315628e-01,8.790529053032481235e-04,-2.586780189337020783e-04,2.113091804804117981e-03,-1.847218439016100599e-05,7.745381173035115434e-07,-7.877043735631606980e-01,-8.766617406343965024e-01,8.895736707123584608e-02,2.385005440313556807e-05,4.167070435490138891e-05
7.200000000000000178e+00,9.999550885879280315e-01,8.791587074211964928e-04,-1.241645123434886107e-04,2.179546364686313353e-03,-1.867866059536430197e-05,-2.389156570301644247e-07,-7.877370699659402842e-01,-8.644578114713765693e-01,7.672074150543631288e-02,2.386714092601414477e-05,4.167817517175542719e-05
7.209999999999999964e+00,9.999485599083868248e-01,8.741275832522086165e-04,7.955423699194176149e-06,2.241350679892020747e-03,-1.864601863312856267e-05,-1.127314080165011366e-06,-7.877707400339077903e-01,-8.525184496243832788e-01,6.474770959047554397e-02,2.388545638381650007e-05,4.169045730439968622e-05
7.220000000000000639e+00,9.999401901106818036e-01,8.659818735682714734e-04,1.324015618320626797e-04,2.298082351137907715e-03,-1.839018041300675394e-05,-1.880321159605822965e-06,-7.878050666727738349e-01,-8.410393521979043774e-01,5.323428552513059797e-02,2.390469103368044951e-05,4.170848301088270205e-05
7.230000000000000426e+00,9.999300903266816754e-01,8.564381168058499876e-04,2.440315935418351965e-04,2.349319440370109622e-03,-1.792174508472243899e-05,-2.491502031475894501e-06,-7.878396791287753942e-01,-8.302358560251713593e-01,4.239617689639595816e-02,2.392446570811743850e-05,4.173283596187182809e-05
7.240000000000000213e+00,9.999184961891087742e-01,8.470860992045868608e-04,3.384181167487390379e-04,2.394646896485465130e-03,-1.724626607033845436e-05,-2.958433257383225404e-06,-7.878742134485841042e-01,-8.203387889044678749e-01,3.246457545588378457e-02,2.394439199708859405e-05,4.176372316977428056e-05
7.250000000000000000e+00,9.999057509827831147e-01,8.396616152288704626e-04,4.123900455313770090e-04,2.433662353953285149e-03,-1.636687323682508956e-05,-3.282388798028681310e-06,-7.879083750970856670e-01,-8.115870169993567584e-01,2.367864190227105328e-02,2.396413689927864244e-05,4.180087739058535590e-05
7.260000000000000675e+00,9.998922790804831706e-01,8.362435620812775413e-04,4.643996728857041839e-04,2.465981256240705206e-03,-1.528780730922410429e-05,-3.467898986297668764e-06,-7.879419851684669185e-01,-8.042275921134524053e-01,1.628560694498546249e-02,2.398347386912983911e-05,4.192604823494150423e-05
7.270000000000000462e+00,9.998785562007643790e-01,8.392105034128414251e-04,4.946791899293322831e-04,2.491243585973643496e-03,-1.401736996140240632e-05,-3.522700493593264576e-06,-7.879749946554930329e-01,-7.985129066162724998e-01,1.053791196077944435e-02,2.400230382303444093e-05,4.204737871638108970e-05
7.280000000000000249e+00,9.998650828045436700e-01,8.508604250462456454e-04,5.052513390051470519e-04,2.509125220007726517e-03,-1.256943113060621422e-05,-3.458248400056558091e-06,-7.880074651560106114e-01,-7.946752536540715450e-01,6.667788498060935390e-03,2.402064198427466385e-05,4.216094816267279555e-05
7.290000000000000036e+00,9.998523633169869029e-01,8.727309217206923389e-04,4.998791459403943748e-04,2.519355187462674322e-03,-1.096358584466112472e-05,-3.290394191618487445e-06,-7.880395318200115184e-01,-7.928800590016834571e-01,4.840527181671897862e-03,2.403858357126564089e-05,4.226957768893591094e-05
7.300000000000000711e+00,9.998408883878299180e-01,9.048109281367601887e-04,4.839639185439481659e-04,2.521736661073579241e-03,-9.224686475289063675e-06,-3.039560751979306578e-06,-7.880713731567560165e-01,-7.931892438865000283e-01,5.117870729744065580e-03,2.405627201833956651e-05,4.237624240710502477e-05
7.310000000000000497e+00,9.998311134641136855e-01,9.449311858480566534e-04,4.642936339799115996e-04,2.516166348830135586e-03,-7.382376112574972310e-06,-2.730004835920623570e-06,-7.881032053155705430e-01,-7.955583974850741757e-01,7.455192169503620583e-03,2.407388953810157616e-05,4.248305879617220171e-05
7.320000000000000284e+00,9.998234279500940458e-01,9.885968214496058254e-04,4.485065578512328096e-04,2.502646086036955635e-03,-5.470570505525809918e-06,-2.388333966943162120e-06,-7.881352978096869411e-01,-7.998575736888888787e-01,1.172227587920189086e-02,2.409167094488836618e-05,4.259071426782057301e-05
7.330000000000000071e+00,9.998181160213623908e-01,1.029382014940752321e-03,4.442280814345257517e-04,2.481282650840424975e-03,-3.526213441090036383e-06,-2.041866118658482572e-06,-7.881679868838015190e-01,-8.058952462255783988e-01,1.772725934177683468e-02,2.410991952241615878e-05,4.269851058991136483e-05
7.340000000000000746e+00,9.998153189394671791e-01,1.059809353714795182e-03,4.580257344053599100e-04,2.452276178089759714e-03,-1.586661615141598898e-06,-1.717354662689407454e-06,-7.882016598436185628e-01,-8.134357739633710782e-01,2.523411411975249805e-02,2.412899768105692324e-05,4.280495683084417635e-05
7.350000000000000533e+00,9.998150129687963794e-01,1.072475678963730542e-03,4.944853204504371475e-04,2.415901826290870608e-03,3.141930632425688253e-07,-1.440126685728594565e-06,-7.882367018088117794e-01,-8.222127771548040087e-01,3.397607534599225015e-02,2.414928070559855833e-05,4.290856558397670995e-05
7.360000000000000320e+00,9.998170134029014111e-01,1.061127062684933666e-03,5.557164197510376831e-04,2.372491393105139595e-03,2.149998192442585688e-06,-1.233207051379802757e-06,-7.882734168597286262e-01,-8.319496884447663554e-01,4.367627158503769452e-02,2.417108332938961536e-05,4.300843143645316502e-05
7.370000000000000107e+00,9.998210063474725073e-01,1.021438368711333113e-03,6.414233926861175787e-04,2.322420476210972952e-03,3.904686465880411546e-06,-1.115912866608446489e-06,-7.883119483760684387e-01,-8.423871998097607339e-01,5.407525143369225351e-02,2.419458198669702348e-05,4.310438336907473911e-05
7.380000000000000782e+00,9.998266006165242858e-01,9.513775425187660176e-04,7.494289641130703113e-04,2.266103307188695268e-03,5.572783831407229443e-06,-1.101776308341114155e-06,-7.883522280164934060e-01,-8.532943937636033871e-01,6.494216574710996726e-02,2.421976062501816332e-05,4.319678390518610911e-05
7.390000000000000568e+00,9.998333858630220616e-01,8.511697023135602084e-04,8.763621719193694700e-04,2.203993391605122906e-03,7.157282287130597950e-06,-1.196227541822663107e-06,-7.883939765207738093e-01,-8.644516768438060828e-01,7.605770032303227346e-02,2.424640327960147661e-05,4.328615778814715043e-05
7.400000000000000355e+00,9.998409824319119954e-01,7.229715248687361342e-04,1.018212767129074567e-03,2.136585419387229678e-03,8.666237790638995939e-06,-1.394864427697942022e-06,-7.884367572679749081e-01,-8.756349941901042655e-01,8.719823692212934352e-02,2.427413530863460216e-05,4.337278660893062465e-05
7.410000000000000142e+00,9.998490744049052248e-01,5.704035223509396632e-04,1.170590269802662198e-03,2.064413587218948999e-03,1.010974458375556567e-05,-1.683105914970126200e-06,-7.884800515886167815e-01,-8.866341198244099830e-01,9.815406823579322926e-02,2.430248835809446466e-05,4.345636668245944634e-05
7.419999999999999929e+00,9.998574261704489263e-01,3.980759356283448871e-04,1.328708855094738999e-03,1.988043429090611668e-03,1.149843909034262146e-05,-2.037590805323553647e-06,-7.885233231630602857e-01,-8.972845167802286914e-01,1.087611936171683918e-01,2.433095946152325108e-05,4.353584469396487577e-05
7.430000000000000604e+00,9.998658875819245173e-01,2.112037649165298054e-04,1.487247881786109976e-03,1.908057508789966867e-03,1.284353203483780864e-05,-2.429087620879658695e-06,-7.885660642654843677e-01,-9.074660856670612175e-01,1.189000214015768359e-01,2.435905686568017928e-05,4.360952911253157538e-05
7.440000000000000391e+00,9.998743906777833867e-01,1.535451823033596246e-05,1.640268211023791171e-03,1.825038396412195785e-03,1.415734933508634219e-05,-2.826222453292935085e-06,-7.886078376589548133e-01,-9.170721743069127907e-01,1.284643366479579496e-01,2.438634393850783831e-05,4.367547320405229527e-05
7.450000000000000178e+00,9.998829368890791436e-01,-1.836824621249852861e-04,1.781316032391474504e-03,1.739553745982305678e-03,1.545316923424246711e-05,-3.199185783575799019e-06,-7.886483203033074485e-01,-9.259936006943356723e-01,1.373452803910281961e-01,2.441248571776813629e-05,4.373200169482949207e-05
7.459999999999999964e+00,9.998915734970688085e-01,-3.799659612230108126e-04,1.903765316535947815e-03,1.652147203289169430e-03,1.674383327415080309e-05,-3.522744737972245734e-06,-7.886873363175544993e-01,-9.341258938435854642e-01,1.454385575260309926e-01,2.443728544444577982e-05,4.377819592948917204e-05
7.470000000000000639e+00,9.999003619346140681e-01,-5.675036385727391924e-04,2.001371291576015989e-03,1.563335760631243436e-03,1.803958413964961604e-05,-3.778250146829951781e-06,-7.887248629697212188e-01,-9.413646633995937929e-01,1.526398004298725186e-01,2.446069496583798633e-05,4.381418292265237824e-05
7.480000000000000426e+00,9.999093444332812775e-01,-7.404674679845446410e-04,2.068939756325826728e-03,1.473610793249970465e-03,1.934610170434468437e-05,-3.954730524712934706e-06,-7.887610049792604938e-01,-9.475807040808688075e-01,1.588196991016082860e-01,2.448279381731163141e-05,4.390600293313617897e-05
7.490000000000000213e+00,9.999185168269543178e-01,-8.935522735076887593e-04,2.102961160817132594e-03,1.383438526168407961e-03,2.066348592416721849e-05,-4.049422325274351559e-06,-7.887959450552065599e-01,-9.526109430413796098e-01,1.638149979861730776e-01,2.450374373523264994e-05,4.399841406943494349e-05
7.500000000000000000e+00,9.999278139097745877e-01,-1.022420499070273402e-03,2.102028870359590965e-03,1.293257207752780821e-03,2.198631117273665202e-05,-4.068029501708270344e-06,-7.888298857391238261e-01,-9.562835802940505836e-01,1.674536945549267852e-01,2.452373216674549777e-05,4.407929275962452209e-05
7.510000000000000675e+00,9.999371103779063352e-01,-1.124107694674529329e-03,2.066889111952555438e-03,1.203471886163020796e-03,2.330442674261234281e-05,-4.024619916878011704e-06,-7.888629990927737978e-01,-9.584494009118171842e-01,1.695864018190433586e-01,2.454292055294864737e-05,4.414866430413333376e-05
7.520000000000000462e+00,9.999462359967213887e-01,-1.197256268142986822e-03,2.000075314514270994e-03,1.114450864357817645e-03,2.460417512239930236e-05,-3.940597346279352653e-06,-7.888953963337792530e-01,-9.589926316604847623e-01,1.700972353267055648e-01,2.456141052693492307e-05,4.420676038319193424e-05
7.530000000000000249e+00,9.999549996287773190e-01,-1.242106219315759546e-03,1.905234283233966236e-03,1.026528260068999398e-03,2.586993624001063748e-05,-3.842046699517237188e-06,-7.889271207480355041e-01,-9.578275738986936627e-01,1.689004531506581031e-01,2.457923381129474037e-05,4.425408265884556158e-05
7.540000000000000036e+00,9.999632148372149532e-01,-1.260261125990976049e-03,1.786379784447493990e-03,9.400141800347357928e-04,2.708599964696039236e-05,-3.755214842231427939e-06,-7.889581580161539875e-01,-9.548954687295879706e-01,1.659373107134339831e-01,2.459636209112737884e-05,4.429148740991983857e-05
7.550000000000000711e+00,9.999707209850708933e-01,-1.254312591856345666e-03,1.647332353435154240e-03,8.552097304845570703e-04,2.823857882692822464e-05,-3.700835777632398476e-06,-7.889884525821493355e-01,-9.501651177316405850e-01,1.611766651494911939e-01,2.461272596190905386e-05,4.432021262656959948e-05
7.560000000000000497e+00,9.999773972606480488e-01,-1.227422277531069672e-03,1.491500230265896615e-03,7.724212715480684513e-04,2.931751859559441966e-05,-3.688912159633767957e-06,-7.890179206419231095e-01,-9.436396927953776270e-01,1.546217721534545453e-01,2.462823212055168060e-05,4.434180601520232301e-05
7.570000000000000284e+00,9.999831702641023279e-01,-1.182942657950126217e-03,1.321979220541009319e-03,6.919687095548374654e-04,3.031719754129312539e-05,-3.715810633449060862e-06,-7.890464597089169585e-01,-9.353763220777515652e-01,1.463298623688345790e-01,2.464277604778316647e-05,4.435795556889665647e-05
7.580000000000000071e+00,9.999880164410304140e-01,-1.124133165404424132e-03,1.141796048747471381e-03,6.141857178663629813e-04,3.123637414506244260e-05,-3.764832214590172014e-06,-7.890739636288051084e-01,-9.255128792178189956e-01,1.364389155890138872e-01,2.465625658163911991e-05,4.437026414882971892e-05
7.590000000000000746e+00,9.999919591685567655e-01,-1.054005136757297980e-03,9.540720876163366398e-04,5.394134840860121414e-04,3.207711063049309994e-05,-3.810060198301540754e-06,-7.891003499276602051e-01,-9.142737450267277577e-01,1.251733950990675803e-01,2.466859895903122899e-05,4.438004106943616023e-05
7.600000000000000533e+00,9.999950595794500074e-01,-9.752959351706760784e-04,7.619634038817675982e-04,4.679918266137337462e-04,3.284321924148953664e-05,-3.821970368991145521e-06,-7.891255918266540936e-01,-9.019389133009698689e-01,1.128133214743157337e-01,2.467978119412415447e-05,4.438818589536097647e-05
7.610000000000000320e+00,9.999974024427582542e-01,-8.905283958494891695e-04,5.683900898530142411e-04,4.002515382909026427e-04,3.353879063886439961e-05,-3.772706362420935455e-06,-7.891497339466483352e-01,-8.888127587267242724e-01,9.966302478007589560e-02,2.468984649614087303e-05,4.439519957144533180e-05
7.620000000000000107e+00,9.999990819912053519e-01,-8.020797774485483858e-04,3.757114713264114747e-04,3.365102082501540887e-04,3.416725992927106625e-05,-3.639342640667702226e-06,-7.891728767629857533e-01,-8.752382592263875383e-01,8.606538246340179887e-02,2.469888859556169824e-05,4.440129857674612879e-05
7.630000000000000782e+00,1.000000193347297950e+00,-7.121923049717562371e-04,1.855510176281764787e-04,2.770716945387012814e-04,3.473117610981866674e-05,-3.404593928588165256e-06,-7.891951386544699965e-01,-8.616367217705994674e-01,7.244158311612952650e-02,2.470701739411870334e-05,4.440656873128112636e-05
7.640000000000000568e+00,1.000000831472682483e+00,-6.229054861386194722e-04,-1.100772722710124104e-06,2.222277430422225843e-04,3.523246896534755051e-05,-3.055663174852252635e-06,-7.892166223367101940e-01,-8.485049023443737015e-01,5.928828000766346584e-02,2.471432880225666616e-05,4.441109451880365100e-05
7.650000000000000355e+00,1.000001094336725016e+00,-5.359463956857228291e-04,-1.835305602740453651e-04,1.722593685391136877e-04,3.567273824757790366e-05,-2.582651920256207070e-06,-7.892374076186161602e-01,-8.363437152012160869e-01,4.710630758259997525e-02,2.472089886936746148e-05,4.441502627638982403e-05
7.660000000000000142e+00,1.000001084460353296e+00,-4.526393741777841491e-04,-3.608618116737338398e-04,1.274356824184154119e-04,3.605310279980857778e-05,-1.977890761793590666e-06,-7.892575725070355430e-01,-8.255684942083945099e-01,3.631092170135891833e-02,2.472680422969073349e-05,4.441858029680112452e-05
7.669999999999999929e+00,1.000000904518405731e+00,-3.738778716095107475e-04,-5.317528360169918814e-04,8.800890387417493067e-05,3.637347183260466321e-05,-1.236790932072760863e-06,-7.892772269740373492e-01,-8.164631797445310868e-01,2.718595277049378617e-02,2.473215414806174302e-05,4.442199167065119525e-05
7.680000000000000604e+00,1.000000646772887913e+00,-3.001596488825495636e-04,-6.943943238006438290e-04,5.420607087658497190e-05,3.663155792332752818e-05,-3.598038501777828144e-07,-7.892965366154328644e-01,-8.091857036821470395e-01,1.988916706671421328e-02,2.473711236321664893e-05,4.442545258509511541e-05
7.690000000000000391e+00,1.000000380387370935e+00,-2.316560021767978105e-04,-8.468239660557315245e-04,2.621976640495612802e-05,3.682225409923168072e-05,6.456571467658055541e-07,-7.893157173976154128e-01,-8.037907144127306447e-01,1.447499701511523532e-02,2.474189080115158184e-05,4.442906920076872268e-05
7.700000000000000178e+00,1.000000142812828674e+00,-1.682819975590071568e-04,-9.874241683020990208e-04,4.201076211522250547e-06,3.693793095624127741e-05,1.764552112885569922e-06,-7.893349985551108006e-01,-8.002488974765040730e-01,1.091389892139327071e-02,2.474671263647013235e-05,4.443285751265513284e-05
7.709999999999999964e+00,9.999999397078158658e-01,-1.097480741775104274e-04,-1.115380833287888578e-03,-1.174255177598113277e-05,3.696976664507540340e-05,2.975406969378562003e-06,-7.893545722777297602e-01,-7.984655973730439005e-01,9.111025095314114267e-03,2.475176310131146397e-05,4.443677798948719726e-05
7.720000000000000639e+00,9.999997530474207252e-01,-5.558703139936623585e-05,-1.230892668152913346e-03,-2.154361797933615431e-05,3.690962124153056458e-05,4.252974050322395430e-06,-7.893745578904108884e-01,-7.983032658174162854e-01,8.928707927005416142e-03,2.475715522962476474e-05,4.444079057019933998e-05
7.730000000000000426e+00,9.999995530817782363e-01,-5.159941463175354124e-06,-1.335021905254660766e-03,-2.516614197891416617e-05,3.675155525754452064e-05,5.571140038951049952e-06,-7.893949937776159054e-01,-7.996091317325119130e-01,1.021413795489605793e-02,2.476292349819158531e-05,4.444490269572831664e-05
7.740000000000000213e+00,9.999993098142274661e-01,4.234288986895893788e-05,-1.429222962723700847e-03,-2.259491183702152896e-05,3.649216314370338295e-05,6.904672726803108038e-06,-7.894158484006275067e-01,-8.022465101573227342e-01,1.283066175669526909e-02,2.476903640867239199e-05,4.444918495027927463e-05
7.750000000000000000e+00,9.999990022765213871e-01,8.787025373216341036e-05,-1.514712971587107732e-03,-1.382505224283032371e-05,3.612948656574594520e-05,8.229033429373259825e-06,-7.894370366034001441e-01,-8.061171453678005472e-01,1.668010876440038232e-02,2.477541346499268759e-05,4.445374360573239869e-05
7.760000000000000675e+00,9.999986252543060505e-01,1.323960734689097593e-04,-1.591904611679636735e-03,1.146060109999257002e-06,3.566109069476091525e-05,9.518651766800690682e-06,-7.894584389229549748e-01,-8.111574048849954366e-01,2.169896596204050690e-02,2.478194342909667414e-05,4.445866665681030838e-05
7.770000000000000462e+00,9.999981922518941246e-01,1.766806939923528654e-04,-1.660090341486843710e-03,2.232335329786104870e-05,3.508243267186358162e-05,1.074509525571712529e-05,-7.894799292555669812e-01,-8.173087954224810270e-01,2.782886616691399376e-02,2.478850904366665538e-05,4.446398283608488100e-05
7.780000000000000249e+00,9.999977329653394476e-01,2.209138755191196229e-04,-1.717473637588833252e-03,4.971455098671953912e-05,3.438655256134956684e-05,1.187679207904956763e-05,-7.895014090206362578e-01,-8.244887840058294781e-01,3.498737498519326194e-02,2.479501735680540768e-05,4.446966359417103831e-05
7.790000000000000036e+00,9.999972854397563005e-01,2.643234905547930317e-04,-1.761534423140585000e-03,8.332642867143296697e-05,3.356540987129971628e-05,1.288115564269745142e-05,-7.895228343440732210e-01,-8.325891120456268002e-01,4.306627770155361384e-02,2.480142409001970217e-05,4.447565352316829035e-05
7.800000000000000711e+00,9.999968861277287457e-01,3.049009116839636042e-04,-1.789628081252379963e-03,1.231569452849130874e-04,3.261231619399315382e-05,1.372854866437303189e-05,-7.895442223693639461e-01,-8.414969107629378664e-01,5.195268839357393420e-02,2.480773991972794705e-05,4.448188008576714481e-05
7.810000000000000497e+00,9.999965621882582756e-01,3.394046956881014918e-04,-1.799660737621667757e-03,1.691837392243211019e-04,3.152440894312378119e-05,1.439637803394791136e-05,-7.895656358115380469e-01,-8.511068498888733069e-01,6.154121407733525312e-02,2.481401805652715624e-05,4.448821609392972221e-05
7.820000000000000284e+00,9.999963282084035621e-01,3.637365060891974882e-04,-1.790659316559796606e-03,2.213500277915696776e-04,3.030421354770808441e-05,1.487147238726697349e-05,-7.895871595084040795e-01,-8.613090267273249001e-01,7.172186721892076511e-02,2.482033521540619690e-05,4.449442886689247700e-05
7.830000000000000071e+00,9.999961857727402981e-01,3.736563926729984347e-04,-1.763076374234755737e-03,2.795496165970756740e-04,2.895987578767649203e-05,1.514986794210732031e-05,-7.896088860889713956e-01,-8.719735236634045261e-01,8.236463757443313050e-02,2.482678076757519493e-05,4.450017704260567086e-05
7.840000000000000746e+00,9.999961219986419625e-01,3.656723100894360536e-04,-1.718753291973199471e-03,3.436133448832885315e-04,2.750422450212032036e-05,1.523457850218430585e-05,-7.896309183475667126e-01,-8.829545333726268597e-01,9.332361502506016093e-02,2.483346008205411032e-05,4.450508060149793721e-05
7.850000000000000533e+00,9.999961041297947828e-01,3.378635674027215285e-04,-1.660596774581780954e-03,4.132995714869573678e-04,2.595315742501511869e-05,1.513289707218657251e-05,-7.896533813771887678e-01,-8.941061417826201563e-01,1.044527604054313469e-01,2.484050490120169496e-05,4.450883769946401003e-05
7.860000000000000320e+00,9.999960710927291441e-01,2.904172722581565115e-04,-1.592141777978355608e-03,4.882908797461580318e-04,2.432387727488365155e-05,1.485466880615667142e-05,-7.896764265250422188e-01,-9.052860775273804395e-01,1.156096510023382484e-01,2.484807404384222447e-05,4.451134086580488258e-05
7.870000000000000107e+00,9.999959274312610891e-01,2.257602210936734597e-04,-1.517204768385170457e-03,5.681978176165189713e-04,2.263335198649819101e-05,1.441196409719997339e-05,-7.897002084690702972e-01,-9.163365554345310748e-01,1.266363469654607221e-01,2.485632793291836967e-05,4.451275155070710809e-05
7.880000000000000782e+00,9.999955471515373784e-01,1.483025235644836013e-04,-1.439746367935122034e-03,6.525683803937556288e-04,2.089717143857139440e-05,1.381945316291853409e-05,-7.897248317687388663e-01,-9.270486975656972994e-01,1.373238657969583776e-01,2.486537516397702263e-05,4.451350613332571982e-05
7.890000000000000568e+00,9.999947919294061016e-01,6.391010696820740677e-05,-1.363909363280638599e-03,7.408998436380410946e-04,1.912882705685682848e-05,1.309432860462826650e-05,-7.897502897883204032e-01,-9.371303466760193546e-01,1.473800568876989792e-01,2.487521415424805759e-05,4.451424698381778455e-05
7.900000000000000355e+00,9.999935401337824992e-01,-2.074373688233899601e-05,-1.294070898539027067e-03,8.326485792600239137e-04,1.733940400533063886e-05,1.225507792705504937e-05,-7.897764358296884835e-01,-9.462048017980485559e-01,1.564283659683600725e-01,2.488570794481446499e-05,4.451570024555095983e-05
7.910000000000000142e+00,9.999917152336509352e-01,-9.882309008573960751e-05,-1.234723339172084803e-03,9.272345159988767439e-04,1.553772829029750533e-05,1.131936380249451242e-05,-7.898030130717987873e-01,-9.538544042377021803e-01,1.640513911659033375e-01,2.489661633555877182e-05,4.451854410669753292e-05
7.920000000000000817e+00,9.999893008040942055e-01,-1.638930999042299602e-04,-1.190087628146570178e-03,1.024039861892799127e-03,1.373105201215643059e-05,1.030202872616848165e-05,-7.898297326051326728e-01,-9.596917459526121963e-01,1.698620133474795235e-01,2.490767319880930690e-05,4.453607391896596823e-05
7.930000000000000604e+00,9.999863362376936182e-01,-2.103633466031318343e-04,-1.163510963682981916e-03,1.122405266124566758e-03,1.192627597992069333e-05,9.214314499438277077e-06,-7.898563584003696070e-01,-9.634232712804350340e-01,1.735669128800654271e-01,2.491866810094188695e-05,4.456925796536559403e-05
7.940000000000000391e+00,9.999828973260495024e-01,-2.337949942338713978e-04,-1.156827689700125816e-03,1.221628738388946117e-03,1.013148969911725002e-05,8.064780350934509781e-06,-7.898827593895856314e-01,-9.648819479878054661e-01,1.749991885982198903e-01,2.492949384488133443e-05,4.459966048275809669e-05
7.950000000000000178e+00,9.999790718358355646e-01,-2.310768716172651610e-04,-1.169909578671664415e-03,1.320971905334539969e-03,8.357391877394068408e-06,6.861537168311686539e-06,-7.899089156585834548e-01,-9.640303292523206835e-01,1.741214135937372565e-01,2.494014874754565459e-05,4.462726250054060984e-05
7.959999999999999964e+00,9.999749392113587154e-01,-2.005003030564848768e-04,-1.200582462110209858e-03,1.419674806327119766e-03,6.618126320669271200e-06,5.614794269716973872e-06,-7.899348902547047580e-01,-9.609445648136187845e-01,1.710096745589139711e-01,2.495070668865605280e-05,4.465290598409943357e-05
7.970000000000000639e+00,9.999705588328744454e-01,-1.417785433595247291e-04,-1.244963174980302355e-03,1.516976408011106630e-03,4.931289669479557250e-06,4.338606829200695512e-06,-7.899607830626409477e-01,-9.557862530904811527e-01,1.658254700278401494e-01,2.496127214267826602e-05,4.467781764927458710e-05
7.980000000000000426e+00,9.999659673988877673e-01,-5.604732083036557765e-05,-1.298123023254177432e-03,1.612135817742889462e-03,3.317191681942751882e-06,3.051059549702560477e-06,-7.899866790381072645e-01,-9.487738909481239213e-01,1.587872119100166290e-01,2.497193189254791237e-05,4.470304740578079361e-05
7.990000000000000213e+00,9.999611839150200909e-01,5.415097570804407873e-05,-1.354869131062886537e-03,1.704449996321775757e-03,1.797632211584388370e-06,1.772697607592816006e-06,-7.900126061092640484e-01,-9.401675347856189857e-01,1.501549286763549651e-01,2.498271646967957710e-05,4.472905780605884729e-05
8.000000000000000000e+00,9.999562189535039503e-01,1.849334270608301667e-04,-1.410399140609807332e-03,1.793266681226428957e-03,3.943897217049029564e-07,5.236157277334810180e-07,-7.900385217175557306e-01,-9.302625020104677844e-01,1.402239802929120260e-01,2.499358766980000222e-05,4.475562344996575348e-05
8.009999999999999787e+00,9.999510835737166481e-01,3.312403869178657005e-04,-1.460644506157530043e-03,1.877993945955904864e-03,-8.725622012367057026e-07,-6.798864933701991037e-07,-7.900643342852460282e-01,-9.193751643428484943e-01,1.293108300576024661e-01,2.500445775693399498e-05,4.478203512880973847e-05
8.019999999999999574e+00,9.999457944631811035e-01,4.871251198366946945e-04,-1.502251345723479596e-03,1.958108484222951737e-03,-1.987108690126544575e-06,-1.827906308514621553e-06,-7.900899424436444995e-01,-9.078163549397112453e-01,1.177264124960667596e-01,2.501522530880032047e-05,4.480745527812857176e-05
8.030000000000001137e+00,9.999403750399264990e-01,6.461569430993108296e-04,-1.532299855132906747e-03,2.033163243491292391e-03,-2.939042237774700093e-06,-2.917742093296297361e-06,-7.901152661658179532e-01,-8.958673478013401414e-01,1.057520816355221605e-01,2.502580479459771937e-05,4.483122426557351048e-05
8.040000000000000924e+00,9.999348542555160924e-01,8.018857173043735702e-04,-1.547965778341952193e-03,2.102792983700542927e-03,-3.725446761186640799e-06,-3.952446009687909318e-06,-7.901402593513011663e-01,-8.837766888604058346e-01,9.363642950910472385e-02,2.503614015878663789e-05,4.485298543221993839e-05
8.050000000000000711e+00,9.999292639670379623e-01,9.482951816723560190e-04,-1.546334604025468651e-03,2.166715455929620060e-03,-4.350621312866073955e-06,-4.937587351223113902e-06,-7.901649115246536237e-01,-8.717794508613255777e-01,8.161453933667198180e-02,2.504620916099602201e-05,4.487262614505382885e-05
8.060000000000000497e+00,9.999236341489957658e-01,1.080179148064498284e-03,-1.524493907286367808e-03,2.224726768169517366e-03,-4.824097647415100083e-06,-5.877481480524077708e-06,-7.901892488713243567e-01,-8.601201852832721650e-01,6.993093641194784993e-02,2.505602683420946451e-05,4.489013800768049123e-05
8.070000000000000284e+00,9.999179857946726147e-01,1.193403016326844606e-03,-1.479899859728261036e-03,2.276691327083412396e-03,-5.157055634083438603e-06,-6.772330360515953560e-06,-7.902133340727686139e-01,-8.490573938459078374e-01,5.884405977313927200e-02,2.506564679400423803e-05,4.490552000024905510e-05
8.080000000000000071e+00,9.999123239503036054e-01,1.285049463154803919e-03,-1.410901951391101312e-03,2.322528235750900057e-03,-5.358225628731945741e-06,-7.617165411502108946e-06,-7.902372589355093346e-01,-8.388409402392640324e-01,4.860368130375470469e-02,2.507515367085840684e-05,4.491878267498528032e-05
8.089999999999999858e+00,9.999066351725846014e-01,1.353473645974359076e-03,-1.317254928272254327e-03,2.362196512108352686e-03,-5.430776505045007476e-06,-8.402543496858665080e-06,-7.902611255673128721e-01,-8.296734607315843224e-01,3.941233516427149197e-02,2.508464456360400089e-05,4.493001887850844867e-05
8.099999999999999645e+00,9.999008927529104973e-01,1.398295444111233819e-03,-1.200453124365686349e-03,2.395681203015447534e-03,-5.371494743825468585e-06,-9.116246445232672205e-06,-7.902850225587176869e-01,-8.216817362130739433e-01,3.139671365435621475e-02,2.509420552437084155e-05,4.493946064187959166e-05
8.110000000000001208e+00,9.998950697091778528e-01,1.420331933609773629e-03,-1.063771969217091815e-03,2.422981988185959976e-03,-5.172810728753359365e-06,-9.745162912515531808e-06,-7.903090064103893697e-01,-8.149179008551428183e-01,2.460889444475347632e-02,2.510389312520376463e-05,4.494746929983861605e-05
8.120000000000000995e+00,9.998891558767439847e-01,1.421438365532251948e-03,-9.119769007944951997e-04,2.444105434971561176e-03,-4.827186363321886817e-06,-1.027694728023984268e-05,-7.903330956823151343e-01,-8.093862239258748925e-01,1.905312824355975473e-02,2.511372817596831624e-05,4.495446774144262747e-05
8.130000000000000782e+00,9.998831736957520810e-01,1.404210484677144476e-03,-7.507513855334993534e-04,2.459061451003992198e-03,-4.332415150744372046e-06,-1.070147012750352943e-05,-7.903572765198737526e-01,-8.050785397708903890e-01,1.472126325101664503e-02,2.512370032592749845e-05,4.496086175653779549e-05
8.140000000000000568e+00,9.998771884160428947e-01,1.371531522302205878e-03,-5.859867664917339444e-04,2.467863481292876474e-03,-3.695891551031169123e-06,-1.101214802022942915e-05,-7.903815115231930255e-01,-8.020065750933260684e-01,1.162506357013302211e-02,2.513377587001843457e-05,4.496698912959118388e-05
8.150000000000000355e+00,9.998713110296247875e-01,1.326022197961499458e-03,-4.231308694503016542e-04,2.470530915322183361e-03,-2.936176522221066396e-06,-1.120703560419558626e-05,-7.904057470829988219e-01,-8.002216380875493140e-01,9.815891004550523352e-03,2.514390410827286660e-05,4.497310032913759414e-05
8.160000000000000142e+00,9.998656939325577531e-01,1.269532599046895721e-03,-2.667701698812325033e-04,2.467091722309744817e-03,-2.081242831242021155e-06,-1.128941258075211800e-05,-7.904299233327987118e-01,-7.998117454248286906e-01,9.381822092029963242e-03,2.515402639751881445e-05,4.497934786451551759e-05
8.169999999999999929e+00,9.998605195586790506e-01,1.202845512847336776e-03,-1.205173503418533181e-04,2.457583992201902833e-03,-1.164220775122579734e-06,-1.126771331762460172e-05,-7.904539932895467969e-01,-8.008771677321291360e-01,1.042317444258232355e-02,2.516409443485882630e-05,4.498576399836196060e-05
8.179999999999999716e+00,9.998559825894619557e-01,1.125710006664571491e-03,1.286037800263708754e-05,2.442056501700240120e-03,-2.185383173297186454e-07,-1.115491750881341347e-05,-7.904779501325477353e-01,-8.035002483421682662e-01,1.302229820962056729e-02,2.517409679012031816e-05,4.499223156595455464e-05
8.190000000000001279e+00,9.998522678869434799e-01,1.037208706424117737e-03,1.312353373881968886e-04,2.420569655999408026e-03,7.255960213451128321e-07,-1.096767401177903388e-05,-7.905018533797998348e-01,-8.077261671195358206e-01,1.722431373973593374e-02,2.518408469718143601e-05,4.499847446903793013e-05
8.200000000000001066e+00,9.998495280866497303e-01,9.363369878500734040e-04,2.330110641529781592e-04,2.393198279488872610e-03,1.642444831606173448e-06,-1.072534090339383334e-05,-7.905258438324891390e-01,-8.135553943679134647e-01,2.302955053542435002e-02,2.519418741975736975e-05,4.500409557195439447e-05
8.210000000000000853e+00,9.998478654002691535e-01,8.225952788101099488e-04,3.172121136706829310e-04,2.360036670592659779e-03,2.510246560568530245e-06,-1.044893489167209572e-05,-7.905501415264296616e-01,-8.209360794975795184e-01,3.038593797114982203e-02,2.520461177221205976e-05,4.500867330703428593e-05
8.220000000000000639e+00,9.998473212698684165e-01,6.963973787129636248e-04,3.837500892414135519e-04,2.321204904200052828e-03,3.310403572127261973e-06,-1.015992570409223340e-05,-7.905750261881718810e-01,-8.297534235537677993e-01,3.917839736559588365e-02,2.521562510651555660e-05,4.501190396077880962e-05
8.230000000000000426e+00,9.998478754847976990e-01,5.591708909356107697e-04,4.337283015590084282e-04,2.276854579366334886e-03,4.027638166145699775e-06,-9.878947647350909785e-06,-7.906008049213090194e-01,-8.398263712702020989e-01,4.922556634889312804e-02,2.522752583096307918e-05,4.501375071819246898e-05
8.240000000000000213e+00,9.998494537227827772e-01,4.131374970422603760e-04,4.695877917927083187e-04,2.227172509211212612e-03,4.651447068635674625e-06,-9.624661740558477686e-06,-7.906277759864553945e-01,-8.509161428903110336e-01,6.028836690385562525e-02,2.524060964033471400e-05,4.501454338434740521e-05
8.250000000000000000e+00,9.998519400648604449e-01,2.608721031885839173e-04,4.949250958220975530e-04,2.172381840515822012e-03,5.178172483497198235e-06,-9.412982673015917080e-06,-7.906561977259198848e-01,-8.627391939380734120e-01,7.208299621215349950e-02,2.525513995896357211e-05,4.501497874320747883e-05
8.259999999999999787e+00,9.998551900675107795e-01,1.048171863764686164e-04,5.139285880211497603e-04,2.112740985879234690e-03,5.612564802475189151e-06,-9.256668236726492752e-06,-7.906862672717075435e-01,-8.749811487046875724e-01,8.429488143297998726e-02,2.527132663395269282e-05,4.501600640893776983e-05
8.269999999999999574e+00,9.998590411563262892e-01,-5.305545396195588244e-05,5.305468270242351316e-04,2.048541047925732904e-03,5.967940785537823674e-06,-9.165039199066211636e-06,-7.907181076089282445e-01,-8.873191156035437066e-01,9.660100799461540655e-02,2.528931095123789754e-05,4.501863449757337321e-05
8.280000000000001137e+00,9.998633199379488579e-01,-2.113026856855620039e-04,5.476444687166334485e-04,1.980102202895971369e-03,6.264625090463982921e-06,-9.143556097923079872e-06,-7.907517575160094569e-01,-8.994539202548708090e-01,1.087021627388613659e-01,2.530915170731398931e-05,4.502372439052493291e-05
8.290000000000000924e+00,9.998678490422966414e-01,-3.687727935516364156e-04,5.664400517118929916e-04,1.907769227093421456e-03,6.526954114220007204e-06,-9.193172889848642035e-06,-7.907871588835475585e-01,-9.111312222927048232e-01,1.203440634091573064e-01,2.533080810761687089e-05,4.503184212389932384e-05
8.300000000000000711e+00,9.998724576328185121e-01,-5.241826643408942438e-04,5.864200799610756699e-04,1.831906311878621785e-03,6.779569716150794847e-06,-9.309695929659701387e-06,-7.908241400933031517e-01,-9.221262612798902802e-01,1.313021211865871007e-01,2.535412011712222694e-05,4.504319874198969842e-05
8.310000000000000497e+00,9.998769986578015523e-01,-6.756900188224644783e-04,6.057248710887449487e-04,1.752891501522250072e-03,7.044000372820569835e-06,-9.483611860240108814e-06,-7.908624012555012239e-01,-9.322049193611368079e-01,1.413425181056356117e-01,2.537879355485164856e-05,4.505766892881624130e-05
8.320000000000000284e+00,9.998813723188217928e-01,-8.206298203973429618e-04,6.218034243856970312e-04,1.671111302204321327e-03,7.336524312942336089e-06,-9.700844356196658931e-06,-7.909015139885101631e-01,-9.411097788842756051e-01,1.502082648957654420e-01,2.540440251713648999e-05,4.507485578697512096e-05
8.330000000000000071e+00,9.998855505150843204e-01,-9.555103599294941050e-04,6.320413557952669079e-04,1.586956121422815639e-03,7.667908045953621197e-06,-9.944579102518996826e-06,-7.909409504088409371e-01,-9.485935692917972784e-01,1.576526188829563413e-01,2.543042190686384499e-05,4.509418096332318271e-05
8.339999999999999858e+00,9.998895934926209650e-01,-1.076275719544653913e-03,6.341242523917755723e-04,1.500817194734292703e-03,8.044866756835468351e-06,-1.019773907254827602e-05,-7.909801492128420985e-01,-9.544637461070248907e-01,1.634835968941827367e-01,2.545629538775477836e-05,4.511500219384068089e-05
8.349999999999999645e+00,9.998936497546063729e-01,-1.178773082957993486e-03,6.260694082345178444e-04,1.413085502472535273e-03,8.472336313775935630e-06,-1.044517492122071766e-05,-7.910186114927093559e-01,-9.585947129014267265e-01,1.675761014087173983e-01,2.548152999019115040e-05,4.513675972672714920e-05
8.360000000000001208e+00,9.998979343160911970e-01,-1.259322345171594651e-03,6.060421951182211634e-04,1.324152746299861634e-03,8.955315408240049595e-06,-1.067452859510886798e-05,-7.910560019752244099e-01,-9.609130178715802328e-01,1.698570158963558230e-01,2.550579384819263344e-05,4.515912375913089249e-05
8.370000000000000995e+00,9.999026874305384505e-01,-1.315262702689348534e-03,5.721713879360129651e-04,1.234413716869368297e-03,9.499331959955170508e-06,-1.087524134528264306e-05,-7.910922227277215057e-01,-9.613896639935433086e-01,1.702974412658218306e-01,2.552898646848980051e-05,4.518209184345423068e-05
8.380000000000000782e+00,9.999081230927451269e-01,-1.345345523299850679e-03,5.225512812614040376e-04,1.144268652562966922e-03,1.010931424882060715e-05,-1.103613070308238262e-05,-7.911274325013080144e-01,-9.600471029319920246e-01,1.689196704306839547e-01,2.555125691642055487e-05,4.520599723401019787e-05
8.390000000000000568e+00,9.999143806148731439e-01,-1.349867723018097470e-03,4.555008656790335156e-04,1.054124059281016110e-03,1.078736875098083936e-05,-1.114281801042543094e-05,-7.911620041816563864e-01,-9.569570374992928397e-01,1.657950333176364255e-01,2.557296292853089312e-05,4.523142424117665428e-05
8.400000000000000355e+00,9.999214913582922248e-01,-1.330503861004728693e-03,3.700152423209412673e-04,9.643913527340622176e-04,1.153033144081898184e-05,-1.117649006159666092e-05,-7.911964356694058953e-01,-9.522196014402035669e-01,1.610231657707976438e-01,2.559458509460902606e-05,4.525905589591872058e-05
8.410000000000000142e+00,9.999293669829312226e-01,-1.289883869380004751e-03,2.662558069619296963e-04,8.754843398504379886e-04,1.232790420008294839e-05,-1.111485156030139182e-05,-7.912312435078066031e-01,-9.459470452663573115e-01,1.547158017585507361e-01,2.561662368854247891e-05,4.528949442783591905e-05
8.419999999999999929e+00,9.999378086083082762e-01,-1.231042483056333549e-03,1.459080422419016944e-04,7.878179953303205601e-04,1.316189052251421450e-05,-1.093502856030438951e-05,-7.912668669948449418e-01,-9.382692877763547656e-01,1.470024207815098238e-01,2.563950486316519289e-05,4.532310368654535182e-05
8.429999999999999716e+00,9.999465316079485522e-01,-1.156903567829737148e-03,1.227818996354605645e-05,7.018111021641533238e-04,1.400672205498602749e-05,-1.061726075366781709e-05,-7.913035980601721420e-01,-9.293463844166848231e-01,1.380427863565127367e-01,2.566351142419943555e-05,4.535992008025679922e-05
8.440000000000001279e+00,9.999551996099262929e-01,-1.069945721479418190e-03,-1.299213824010954810e-04,6.178937002711590949e-04,1.483121997123537871e-05,-1.014795350421485750e-05,-7.913415403117304292e-01,-9.193687232781121432e-01,1.280271829663817418e-01,2.568874163871769171e-05,4.539965155303526956e-05
8.450000000000001066e+00,9.999634622933846195e-01,-9.721349947398115043e-04,-2.750568588601158700e-04,5.365176213405994411e-04,1.560134294745030650e-05,-9.521082841886381972e-06,-7.913805959999919981e-01,-9.085496442843266074e-01,1.171690482843346232e-01,2.571509433433095913e-05,4.544174012011126251e-05
8.460000000000000853e+00,9.999709928708158113e-01,-8.651274733331957038e-04,-4.172067682793918634e-04,4.581661037076542576e-04,1.628349833346658367e-05,-8.737720900185054896e-06,-7.914204793388125436e-01,-8.971228493790210923e-01,1.057023700402085903e-01,2.574227832681383132e-05,4.548543496829537958e-05
8.470000000000000639e+00,9.999775219226274547e-01,-7.506598404377391341e-04,-5.507849656651872625e-04,3.833578349009722735e-04,1.684785928256654855e-05,-7.804168335184977361e-06,-7.914607538029566625e-01,-8.853417772452785162e-01,9.388102344232186758e-02,2.576984484160102544e-05,4.552983532257748323e-05
8.480000000000000426e+00,9.999828644478876427e-01,-6.309796291790737950e-04,-6.710151378585855076e-04,3.126421127421473434e-04,1.727111069862238219e-05,-6.729599317386705982e-06,-7.915008891900709997e-01,-8.734716832348812243e-01,8.197079404481025233e-02,2.579724141629880399e-05,4.557390644110981270e-05
8.490000000000000213e+00,9.999869368349239007e-01,-5.091411335282264089e-04,-7.741953349116913533e-04,2.465845058281043332e-04,1.753818480990058864e-05,-5.524179013458438349e-06,-7.915403315004606588e-01,-8.617768386321909002e-01,7.023650713173028304e-02,2.582388299850049625e-05,4.561651288859103204e-05
8.500000000000000000e+00,9.999897608631668211e-01,-3.890283631303686866e-04,-8.577819023792218611e-04,1.857452910935301579e-04,1.764280580548397226e-05,-4.198327588744490099e-06,-7.915785739599053850e-01,-8.505129955392327634e-01,5.893442157932734377e-02,2.584922897803032936e-05,4.565651680321636263e-05
8.509999999999999787e+00,9.999914539392822377e-01,-2.750630255309652870e-04,-9.203786863868505851e-04,1.306550277413750356e-04,1.758694361514609756e-05,-2.763262513761222732e-06,-7.916152141980619117e-01,-8.399263512092070005e-01,4.831113701114510273e-02,2.587284868171795248e-05,4.569294695100367676e-05
8.519999999999999574e+00,9.999922081012376784e-01,-1.716774730006123001e-04,-9.617127388038546661e-04,8.179231539810024774e-05,1.737948291265609569e-05,-1.232342046959261947e-06,-7.916499870044226839e-01,-8.302483246728500355e-01,3.859833766842739322e-02,2.589446081430728190e-05,4.572518381840140478e-05
8.530000000000001137e+00,9.999922628120183621e-01,-8.272003316509006661e-05,-9.826247318923974662e-04,3.956795384815465881e-05,1.703449777519730891e-05,3.776549456129026528e-07,-7.916827724820828527e-01,-8.216795293373626574e-01,2.999675685527983943e-02,2.591394376923514994e-05,4.575307430254582641e-05
8.540000000000000924e+00,9.999918768079165687e-01,-1.096844236869235567e-05,-9.850428596305318973e-04,4.317619758806253242e-06,1.656948977081740826e-05,2.046106388514303658e-06,-7.917135863468056645e-01,-8.143746239933583597e-01,2.266103764655269873e-02,2.593132329745360343e-05,4.577691725526911171e-05
8.550000000000000711e+00,9.999913028575080354e-01,4.213963935864755876e-05,-9.718843484685346342e-04,-2.369758037892610823e-05,1.600382671139352812e-05,3.749255885440555176e-06,-7.917425590753915943e-01,-8.084465653765889881e-01,1.670400630119739036e-02,2.594674640752667958e-05,4.579733068066360602e-05
8.560000000000000497e+00,9.999907674255141821e-01,7.654380983900751524e-05,-9.468511679578014940e-04,-4.428577863209388004e-05,1.535744529161181676e-05,5.461674095533164354e-06,-7.917699106258263564e-01,-8.039874590604207949e-01,1.221754843459442463e-02,2.596045031559620549e-05,4.581507021694797288e-05
8.570000000000000284e+00,9.999904554216590968e-01,9.341884626420405029e-05,-9.141341124232936965e-04,-5.731847328057309383e-05,1.464970174928536285e-05,7.157731562297837986e-06,-7.917959275068736646e-01,-8.010780973336537603e-01,9.282169826780092142e-03,2.597273538428662915e-05,4.583087776888206122e-05
8.580000000000000071e+00,9.999904989453668458e-01,9.492787991761532742e-05,-8.780762209260925110e-04,-6.272761594293193720e-05,1.389815041426513073e-05,8.812491557502177548e-06,-7.918209460939800159e-01,-7.997696481532301505e-01,7.948702059250136245e-03,2.598394632568431004e-05,4.584540586094476566e-05
8.589999999999999858e+00,9.999909691478733320e-01,8.393219536183503515e-05,-8.428509540724548514e-04,-6.050687756950288542e-05,1.311709043804898348e-05,1.040193299406145852e-05,-7.918453366545670224e-01,-8.000616152089008448e-01,8.216278554333841452e-03,2.599445622466231573e-05,4.585922030408973171e-05
8.599999999999999645e+00,9.999918719460229033e-01,6.369374951656002449e-05,-8.121885011507469151e-04,-5.071567297091181026e-05,1.231597042937935101e-05,1.190286172049531104e-05,-7.918694788181953603e-01,-8.019096811100823174e-01,1.004020229188698141e-02,2.600464376251926185e-05,4.587285173007771277e-05
8.610000000000001208e+00,9.999931494980276447e-01,3.758325840256628757e-05,-7.891588785242331606e-04,-3.348291635952606993e-05,1.149806806832262794e-05,1.329295163728712579e-05,-7.918937274288795347e-01,-8.052535037941369600e-01,1.335977636525737325e-02,2.601486177916898995e-05,4.588684765294281931e-05
8.620000000000000995e+00,9.999946885574108046e-01,8.792618874033881278e-06,-7.760136423083075462e-04,-9.007648164613741193e-06,1.066005141048422538e-05,1.455109944658289611e-05,-7.919183780719143417e-01,-8.100260570001627247e-01,1.810767892824837952e-02,2.602540531403628297e-05,4.590177719809851453e-05
8.630000000000000782e+00,9.999963348622180614e-01,-1.994643649913149900e-05,-7.741000050988714170e-04,2.244474780608082600e-05,9.792905325732609406e-06,1.565797534884710726e-05,-7.919436413960982968e-01,-8.161413427947356025e-01,2.419770139863731614e-02,2.603648724085890238e-05,4.591817146892829271e-05
8.640000000000000568e+00,9.999979114771979649e-01,-4.661061635909589208e-05,-7.838730863267153424e-04,6.055019677765397353e-05,8.884280585226063764e-06,1.659658127077988322e-05,-7.919696274962307880e-01,-8.234946750685743222e-01,3.152504757234357580e-02,2.604822243789437264e-05,4.593643046169049171e-05
8.650000000000000355e+00,9.999992389521007441e-01,-7.003901151748065216e-05,-8.050211491920675026e-04,1.049359734042938256e-04,7.921797767583959929e-06,1.735279412810008371e-05,-7.919963378968312151e-01,-8.319850040576770578e-01,3.998866616084587738e-02,2.606061857933536548e-05,4.595675109464458785e-05
8.660000000000000142e+00,1.000000155360613041e+00,-8.991800293656203346e-05,-8.366787132666272811e-04,1.551918960392787707e-04,6.896467803577976476e-06,1.791603006108378232e-05,-7.920236656673163012e-01,-8.415263277671546360e-01,4.950266209983830018e-02,2.607357501079033457e-05,4.597910577897046380e-05
8.669999999999999929e+00,1.000000534299277488e+00,-1.065572595593372427e-04,-8.776533272433106230e-04,2.108822651025753811e-04,5.805320081947448308e-06,1.828007565272489322e-05,-7.920514060675581947e-01,-8.520253134860072963e-01,5.997390741844906697e-02,2.608689270210770114e-05,4.600325531112225974e-05
8.679999999999999716e+00,1.000000299309041996e+00,-1.204958918121967537e-04,-9.265694235092141601e-04,2.715585923281414824e-04,4.652546288093063631e-06,1.844380848827635022e-05,-7.920792765023753068e-01,-8.633454675781627730e-01,7.126619107578749390e-02,2.610029411961403722e-05,4.602876232007169222e-05
8.690000000000001279e+00,9.999994341262430364e-01,-1.320588246513636091e-04,-9.818633691365465533e-04,3.367727569253127864e-04,3.448880029243364427e-06,1.841126051333815295e-05,-7.921069411708525632e-01,-8.752886994707498314e-01,8.318175829989732373e-02,2.611344830085364575e-05,4.605499369159105072e-05
8.700000000000001066e+00,9.999979886676871876e-01,-1.410135953537868588e-04,-1.041641176000544919e-03,4.060892365416439594e-04,2.209442913002848673e-06,1.819057998073381235e-05,-7.921340388982459624e-01,-8.875978960848142085e-01,9.546385718656826003e-02,2.612599976907066345e-05,4.608113192450247197e-05
8.710000000000000853e+00,9.999960797220219799e-01,-1.464346857693663701e-04,-1.103493450371747803e-03,4.790942759456782584e-04,9.507920195251474282e-07,1.779196506512032260e-05,-7.921602197626296249e-01,-8.999677389314254539e-01,1.078075191687958567e-01,2.613760621197260562e-05,4.610622577838618952e-05
8.720000000000000639e+00,9.999938837207205111e-01,-1.467933275163193921e-04,-1.164400188302332825e-03,5.553999346693236404e-04,-3.117687391896568412e-07,1.722526661582514623e-05,-7.921851951301704942e-01,-9.120603881418738457e-01,1.198751930117033515e-01,2.614798919037652410e-05,4.612929515857011609e-05
8.730000000000000426e+00,9.999916188323149102e-01,-1.402102312348712176e-04,-1.220824650945641051e-03,6.346420242148440374e-04,-1.565613246845923834e-06,1.649825854173454394e-05,-7.922087964122982440e-01,-9.235289367041517039e-01,1.313201402918534599e-01,2.615699221649004600e-05,4.614947467085350752e-05
8.740000000000000213e+00,9.999895161814820188e-01,-1.247763453432716382e-04,-1.269007650588005942e-03,7.164726145607046336e-04,-2.800503556201579335e-06,1.561633970965146218e-05,-7.922310264594543128e-01,-9.340429548346937949e-01,1.418119283752395099e-01,2.616463000350990691e-05,4.616615109775956682e-05
8.750000000000000000e+00,9.999877841472774032e-01,-9.886153629253579861e-05,-1.305380232950695491e-03,8.005494206660595038e-04,-4.006982649743528041e-06,1.458381820069010144e-05,-7.922520846534140126e-01,-9.433057070677658418e-01,1.510536224143518569e-01,2.617111085803668609e-05,4.617904416903684250e-05
8.759999999999999787e+00,9.999865729904171552e-01,-6.136291666493976806e-05,-1.326964213249169980e-03,8.865253458191110726e-04,-5.174534464097886351e-06,1.340630789962948168e-05,-7.922723549209346183e-01,-9.510618844905357472e-01,1.587895295696011566e-01,2.617682250016877441e-05,4.618820986901361891e-05
8.769999999999999574e+00,9.999859475145127519e-01,-1.186612746529572184e-05,-1.331648577891829388e-03,9.740413071279176421e-04,-6.290688450066913061e-06,1.209342747816052297e-05,-7.922923586172130328e-01,-9.571037215540475485e-01,1.648113629368345157e-01,2.618228522404418272e-05,4.619399242589139476e-05
8.780000000000001137e+00,9.999858726231102279e-01,4.929897583729648148e-05,-1.318299448375124779e-03,1.062724085596403146e-03,-7.341665623800057208e-06,1.066097491276572342e-05,-7.923126888617026964e-01,-9.612787627811171243e-01,1.689660739194144001e-01,2.618808874864428151e-05,4.619697732022309822e-05
8.790000000000000924e+00,9.999862118670902467e-01,1.211166924392478780e-04,-1.286740076311406822e-03,1.152188740730450672e-03,-8.314284699937146917e-06,9.131929120033486962e-06,-7.923339481696127784e-01,-9.634935530822866800e-01,1.711596049126738739e-01,2.619483337133405237e-05,4.619798461868995787e-05
8.800000000000000711e+00,9.999867351778580771e-01,2.020427552763808129e-04,-1.237682273586721785e-03,1.242043057298819085e-03,-9.198226293765095915e-06,7.535897822533491065e-06,-7.923567035493290778e-01,-9.637101736811504171e-01,1.713534701318212838e-01,2.620308818976630069e-05,4.619810268757795768e-05
8.810000000000000497e+00,9.999871314220198926e-01,2.902156241102494009e-04,-1.172680623470718358e-03,1.331890659044841774e-03,-9.987714242613203461e-06,5.906989155199208691e-06,-7.923814579430575877e-01,-9.619422866350124668e-01,1.695608286919548791e-01,2.621336407706610378e-05,4.619871995292790245e-05
8.820000000000000284e+00,9.999870242040209689e-01,3.836606647448778727e-04,-1.094124513479480644e-03,1.421330418703651774e-03,-1.068210460261958442e-05,4.280547137027486354e-06,-7.924086251023600980e-01,-9.582560185964194011e-01,1.658473934940593586e-01,2.622608844273261545e-05,4.620148358824849311e-05
8.830000000000000071e+00,9.999859928787537822e-01,4.804355361053083435e-04,-1.005212012411153388e-03,1.509952164079796360e-03,-1.128538910051358682e-05,2.689634050709768828e-06,-7.924384962365524920e-01,-9.527693988352045062e-01,1.603309025986520697e-01,2.624157044755423619e-05,4.620811553723846998e-05
8.839999999999999858e+00,9.999836020663434022e-01,5.786935930955166250e-04,-9.098034851015809107e-04,1.597331072124360749e-03,-1.180490779237008621e-05,1.162307053137685987e-06,-7.924711979611249735e-01,-9.456447071648546032e-01,1.531735092037295742e-01,2.625995666438073672e-05,4.622006706922476837e-05
8.849999999999999645e+00,9.999794410911643228e-01,6.766721925070799540e-04,-8.120634189944045140e-04,1.683024129290714398e-03,-1.224959711456123377e-05,-2.795710548145277070e-07,-7.925066529835108620e-01,-9.370837204835590351e-01,1.445770675000482008e-01,2.628118923938632884e-05,4.623809258563760238e-05
8.860000000000001208e+00,9.999731708459544954e-01,7.726323409906800128e-04,-7.158749385235500242e-04,1.766571082520058261e-03,-1.262805187152060155e-05,-1.619934270153838712e-06,-7.925445605785671477e-01,-9.273363969577472776e-01,1.347918363791801577e-01,2.630498432037257973e-05,4.626192397694239844e-05
8.870000000000000995e+00,9.999645715095127896e-01,8.647843002651540555e-04,-6.241274352861035310e-04,1.847500135771678806e-03,-1.294669991269670976e-05,-2.847165742305096248e-06,-7.925844115367788323e-01,-9.167093961911683131e-01,1.241249846543894392e-01,2.633084615101339559e-05,4.629024486102473190e-05
8.880000000000000782e+00,9.999535819225118249e-01,9.512336557026632861e-04,-5.380779156485810235e-04,1.925336707307050751e-03,-1.320845280670562498e-05,-3.952721038464509216e-06,-7.926255437098255197e-01,-9.055483275868250193e-01,1.129227838769995551e-01,2.635812315940885681e-05,4.632104627977362554e-05
8.890000000000000568e+00,9.999403215025005620e-01,1.029973689744894663e-03,-4.570115859406830776e-04,1.999612980745899427e-03,-1.341217745963337965e-05,-4.930390422510552108e-06,-7.926672317659683165e-01,-8.941916755356749125e-01,1.015244437697065960e-01,2.638609885826807955e-05,4.635224076277033589e-05
8.900000000000000355e+00,9.999250890594130192e-01,1.098931827340144350e-03,-3.783512442675276695e-04,2.069876820953644916e-03,-1.355315971073261728e-05,-5.776309672874519598e-06,-7.927087919688614592e-01,-8.829254470947544009e-01,9.021665512589298330e-02,2.641409698316172721e-05,4.638226273701029356e-05
8.910000000000000142e+00,9.999083388157330443e-01,1.156055926423059377e-03,-2.982172209460995588e-04,2.135699957858397217e-03,-1.362445532009371009e-05,-6.489364546394108339e-06,-7.927496768676662864e-01,-8.719641654543560660e-01,7.921448858668977966e-02,2.644157501360293173e-05,4.641040938624385603e-05
8.919999999999999929e+00,9.998906393275448501e-01,1.199411572122418505e-03,-2.122881340411483092e-04,2.196686028305843558e-03,-1.361876645676365974e-05,-7.071527136058080355e-06,-7.927895414185472944e-01,-8.614537241364468301e-01,6.866418271789948014e-02,2.646818817654468750e-05,4.643685072003300718e-05
8.929999999999999716e+00,9.998726228567929031e-01,1.227262457106452313e-03,-1.167241344683490287e-04,2.252478600199310423e-03,-1.353033611227306351e-05,-7.527875527053215070e-06,-7.928282766133217807e-01,-8.514796772685814252e-01,5.865140065525964452e-02,2.649382135936368673e-05,4.646240994587991224e-05
8.940000000000001279e+00,9.998549310922012490e-01,1.238120189812752427e-03,-8.918346193301520837e-06,2.302768107792900650e-03,-1.335635617082471677e-05,-7.866331641490495049e-06,-7.928660166835724832e-01,-8.420818321351384306e-01,4.921581545156599596e-02,2.651859587750768853e-05,4.648826508835135485e-05
8.950000000000001066e+00,9.998381610455296942e-01,1.230767382803350666e-03,1.120753769220347352e-04,2.347295672496084971e-03,-1.309754007570831369e-05,-8.097283996863273461e-06,-7.929031243574869992e-01,-8.332854934890864262e-01,4.038236913159945485e-02,2.654285546477531957e-05,4.651566806823659306e-05
8.960000000000000853e+00,9.998228152542648628e-01,1.204269407639228578e-03,2.454711380453569194e-04,2.385851883505310175e-03,-1.275779006344775783e-05,-8.233220580544441347e-06,-7.929401509948239557e-01,-8.251431498516977880e-01,3.220299885687386704e-02,2.656712782340259047e-05,4.654571486550906911e-05
8.970000000000000639e+00,9.998092627617002348e-01,1.157992744648250446e-03,3.889603344196214331e-04,2.418269920718891988e-03,-1.234320623159118335e-05,-8.288421916907377700e-06,-7.929777656132220853e-01,-8.177642296080858131e-01,2.478646399486369306e-02,2.659205559618957717e-05,4.657918360306823047e-05
8.980000000000000426e+00,9.997977188600970511e-01,1.091642776030820640e-03,5.390649001753654692e-04,2.444414386268180858e-03,-1.186090039254685205e-05,-8.278765023035567874e-06,-7.930166533929889905e-01,-8.113164919096044203e-01,1.829983851661544023e-02,2.661829814688359048e-05,4.661646369830130254e-05
8.990000000000000213e+00,9.997882496704342259e-01,1.005323099710595490e-03,6.915009450460735726e-04,2.464168999980196825e-03,-1.131807212523938390e-05,-8.221706897833971190e-06,-7.930573998313965589e-01,-8.060023974098791122e-01,1.294499757848250991e-02,2.664641889546903432e-05,4.665758971222899731e-05
9.000000000000000000e+00,9.997808019514716760e-01,8.996043181172094696e-04,8.414767069404806201e-04,2.477427125592315121e-03,-1.072157560192590599e-05,-8.136398431363940900e-06,-7.931003869086117319e-01,-8.020285684869710163e-01,8.928181578359275714e-03,2.667678410903291482e-05,4.670236435599939284e-05
9.009999999999999787e+00,9.997752510714649210e-01,7.755780913843581632e-04,9.839263333103927256e-04,2.484088517862254129e-03,-1.007789561170365734e-05,-8.043596155267437184e-06,-7.931457310252016946e-01,-7.995837738045370457e-01,6.438042779335401491e-03,2.670950108471864133e-05,4.675052915481536786e-05
9.019999999999999574e+00,9.997714540262769845e-01,6.348699701834813322e-04,1.113736135604806183e-03,2.484063786504634753e-03,-9.393261990990186489e-06,-7.964805700666554249e-06,-7.931932810175726933e-01,-7.988257908623352943e-01,5.632509844762625256e-03,2.674441394552068998e-05,4.680193510986363492e-05
9.030000000000001137e+00,9.997692926633210408e-01,4.795969270143255392e-04,1.226024175475690006e-03,2.477285422533155243e-03,-8.673674876906474739e-06,-7.920228873687755195e-06,-7.932426753402410657e-01,-7.998683209766767055e-01,6.625645636435639751e-03,2.678115679104360863e-05,4.685667709702912020e-05
9.040000000000000924e+00,9.997686961978901055e-01,3.122777891838332109e-04,1.316489351504766814e-03,2.463721765895260287e-03,-7.924827297411270223e-06,-7.925700354228168228e-06,-7.932934357648736556e-01,-8.027646144473509215e-01,9.471178682477224275e-03,2.681924378299645000e-05,4.691517253263555176e-05
9.050000000000000711e+00,9.997696406204824582e-01,1.357235277234547532e-04,1.381783571065079265e-03,2.443389054936848277e-03,-7.152097679631933421e-06,-7.989581904514558245e-06,-7.933450621045997631e-01,-8.074958265057636808e-01,1.415076440116395072e-02,2.685816235382538692e-05,4.697817538801274395e-05
9.060000000000000497e+00,9.997721320657397825e-01,-4.706271501182987923e-05,1.419821327158732110e-03,2.416357372800021809e-03,-6.360768540250713241e-06,-8.110965713206139406e-06,-7.933970951828286378e-01,-8.139745253650696455e-01,2.057743018224105283e-02,2.689743755415448592e-05,4.704671612776323286e-05
9.070000000000000284e+00,9.997761865576710871e-01,-2.329601076780241499e-04,1.429951127355559744e-03,2.382748780309106463e-03,-5.556406006569626951e-06,-8.280137880067005296e-06,-7.934491362339227694e-01,-8.220617228889464112e-01,2.861258665502363491e-02,2.693665530178464168e-05,4.712195325584644934e-05
9.080000000000000071e+00,9.997818164046958778e-01,-4.187839843738460450e-04,1.412966439362288180e-03,2.342729184280540906e-03,-4.745092715499081596e-06,-8.481217411400540656e-06,-7.935008382254192805e-01,-8.315833073294972566e-01,3.808246910407793451e-02,2.697545849308108181e-05,4.720493108600898324e-05
9.089999999999999858e+00,9.997890256408272780e-01,-6.013375888135226444e-04,1.370994508138205070e-03,2.296498035150385322e-03,-3.933170393243517264e-06,-8.695844951343166860e-06,-7.935518971978812175e-01,-8.423358356895384036e-01,4.878393849165724161e-02,2.701354219330878148e-05,4.729627743760289604e-05
9.099999999999999645e+00,9.997978093786479281e-01,-7.774808074187574943e-04,1.307329238896574267e-03,2.244280572584508859e-03,-3.126389689299821303e-06,-8.906405256126471740e-06,-7.936020608000562415e-01,-8.540855401050658768e-01,6.048347930500969083e-02,2.705066400389240428e-05,4.739593536262631801e-05
9.110000000000001208e+00,9.998081498893132135e-01,-9.442264194305979418e-04,1.226254450145792792e-03,2.186325806770686962e-03,-2.328726087775130559e-06,-9.097728957036874792e-06,-7.936511503598273620e-01,-8.665676054201508771e-01,7.291645506032345958e-02,2.708666612394766918e-05,4.750306109468915849e-05
9.120000000000000995e+00,9.998200056694864779e-01,-1.098864550700522037e-03,1.132857831834370400e-03,2.122910602239415877e-03,-1.541338682516079275e-06,-9.257162139460384484e-06,-7.936990817140535670e-01,-8.794835965471330397e-01,8.578451483307950043e-02,2.712149484026915339e-05,4.761618436965875389e-05
9.130000000000000782e+00,9.998332948151654742e-01,-1.239108349904425145e-03,1.032803355813709766e-03,2.054347578563762641e-03,-7.620742132492414865e-07,-9.373694015956757306e-06,-7.937458733895204066e-01,-8.924933018114717953e-01,9.874742842195137482e-02,2.715520580614744361e-05,4.773360740806253943e-05
9.140000000000000568e+00,9.998478772088642552e-01,-1.363245127312836180e-03,9.320351244986546614e-04,1.980993285293757705e-03,1.436415200858376332e-08,-9.437072852669656646e-06,-7.937916386522896328e-01,-9.052118564480072793e-01,1.114202177957177020e-01,2.718795123091900015e-05,4.785387504724347707e-05
9.150000000000000355e+00,9.998635406461209296e-01,-1.470263749587694948e-03,8.364197311881154014e-04,1.903253611002785626e-03,7.957294414171148396e-07,-9.437525155898495008e-06,-7.938365618375121668e-01,-9.172314819891026483e-01,1.233949201515905231e-01,2.721995040995564910e-05,4.797608026074762222e-05
9.160000000000000142e+00,9.998799951611028192e-01,-1.559915606087575787e-03,7.513658391193237624e-04,1.821585053662635231e-03,1.591260794483703873e-06,-9.366141454832789895e-06,-7.938808611054863906e-01,-9.281685595331310434e-01,1.342876984276446251e-01,2.725144814024093367e-05,4.809984037668080248e-05
9.169999999999999929e+00,9.998968782391458587e-01,-1.632666033365166381e-03,6.814643430838906221e-04,1.736492197585396682e-03,2.410611166336479926e-06,-9.215554175868901447e-06,-7.939247443417798422e-01,-9.377104965359943645e-01,1.437857521942145222e-01,2.728266941341334320e-05,4.822495783329827646e-05
9.179999999999999716e+00,9.999137713101614588e-01,-1.689516656092327884e-03,6.301727560346090731e-04,1.648522558466128081e-03,3.262797065797797637e-06,-8.980392596039093385e-06,-7.939683700230284469e-01,-9.456377604433044981e-01,1.516693904202761067e-01,2.731378158780643924e-05,4.835095274757783557e-05
9.190000000000001279e+00,9.999302251662927077e-01,-1.731723211079123264e-03,5.995475416513667416e-04,1.558259616674804527e-03,4.155317157946833895e-06,-8.657151127280881365e-06,-7.940118232190563896e-01,-9.518217379576887627e-01,1.578099147386323453e-01,2.734487216498786229e-05,4.847671438978906622e-05
9.200000000000001066e+00,9.999457899100345770e-01,-1.760478573494941639e-03,5.900299475629561035e-04,1.466313903636623983e-03,5.093620281898402120e-06,-8.243434272744877753e-06,-7.940551076357957871e-01,-9.562152399501049338e-01,1.621601323143091189e-01,2.737594149308412178e-05,4.860043707632932808e-05
9.210000000000000853e+00,9.999600448320370427e-01,-1.776653468376333377e-03,6.003151726105636745e-04,1.373311397648505593e-03,6.081028112967421957e-06,-7.736887153811626837e-06,-7.940981461779599293e-01,-9.588448134606610829e-01,1.647466672827011536e-01,2.740690275926114923e-05,4.871984248588923094e-05
9.220000000000000639e+00,9.999726250426027585e-01,-1.780675907139757635e-03,6.273616427961587480e-04,1.279878944163986496e-03,7.119017006614164117e-06,-7.134319406460617276e-06,-7.941407829567288523e-01,-9.597990029003622414e-01,1.656582199436333891e-01,2.743758308071334587e-05,4.883254615117849085e-05
9.230000000000000426e+00,9.999832434594586594e-01,-1.772589874597137530e-03,6.666021280784486429e-04,1.186627883948852694e-03,8.207565422320666474e-06,-6.431457715708450088e-06,-7.941827863828934131e-01,-9.592041606944333720e-01,1.650213743115399589e-01,2.746772641201324688e-05,4.893638529557264860e-05
9.240000000000000213e+00,9.999917079127551567e-01,-1.752279017000401336e-03,7.123872835485949582e-04,1.094138668056382491e-03,9.345234012042981879e-06,-5.623419680865197194e-06,-7.942238571309921946e-01,-9.571915876674966794e-01,1.629677305365045126e-01,2.749700279971894378e-05,4.902960253527766099e-05
9.250000000000000000e+00,9.999979335983842921e-01,-1.719787588841652486e-03,7.586283959666810083e-04,1.002949790162070047e-03,1.052880606309234307e-05,-4.705572462232325625e-06,-7.942636430092332445e-01,-9.538712485914520034e-01,1.596076055822187589e-01,2.752502611741518810e-05,4.911090358561409630e-05
9.259999999999999787e+00,1.000001951040328629e+00,-1.675633689675370356e-03,7.995310878675042062e-04,9.135532267995424708e-04,1.175257462174191625e-05,-3.674216882935962037e-06,-7.943017601665584015e-01,-9.493228615889433009e-01,1.550211014223849271e-01,2.755137905160927133e-05,4.917947843297021393e-05
9.269999999999999574e+00,1.000003908944679942e+00,-1.621004775233451543e-03,8.302597023931456745e-04,8.263961518308046228e-04,1.300757017485128696e-05,-2.526723111820728728e-06,-7.943378213151656153e-01,-9.436012657277704774e-01,1.492634444126048621e-01,2.757564495446386839e-05,4.923505618048551469e-05
9.280000000000001137e+00,1.000004069916209604e+00,-1.557762983220027176e-03,8.473757736695843815e-04,7.418862778379370967e-04,1.428109055647918474e-05,-1.261260367761568607e-06,-7.943714742534564444e-01,-9.367484708075989319e-01,1.423769965541424598e-01,2.759744905679824671e-05,4.927799396869936288e-05
9.290000000000000924e+00,1.000002795958144564e+00,-1.488259910215046370e-03,8.489633789324217868e-04,6.603971534331512343e-04,1.555682031927678875e-05,1.232455085267956038e-07,-7.944024520207781936e-01,-9.288105987629422522e-01,1.344081467421640863e-01,2.761651003832954493e-05,4.930933994362618478e-05
9.300000000000000711e+00,1.000000521430604250e+00,-1.415035935211311638e-03,8.344633510389557396e-04,5.822706811769487976e-04,1.681565095229129098e-05,1.626230745618152390e-06,-7.944306280202227954e-01,-9.198586261057950519e-01,1.254279980855722565e-01,2.763269511850399224e-05,4.933079267055440198e-05
9.310000000000000497e+00,9.999977142080400672e-01,-1.340518368711191748e-03,8.043353427606198978e-04,5.078164171219449671e-04,1.803708369202586774e-05,3.243506039158652172e-06,-7.944560609363622294e-01,-9.100052539379125394e-01,1.155491930015503377e-01,2.764606337031965519e-05,4.934451348903579060e-05
9.320000000000000284e+00,9.999948299256546935e-01,-1.266813827507415986e-03,7.597039653021105165e-04,4.373095152252757297e-04,1.920087379508410546e-05,4.964804108409401054e-06,-7.944790125708410811e-01,-8.994098552140269431e-01,1.049308426431858204e-01,2.765688072793818844e-05,4.935282231821602750e-05
9.330000000000000071e+00,9.999922671986425371e-01,-1.195626586908527184e-03,7.021092538005505859e-04,3.709902372816609780e-04,2.028844419759041556e-05,6.772099882567790034e-06,-7.944999294413552793e-01,-8.882720338293069728e-01,9.377210438795169356e-02,2.766559857218247481e-05,4.935787810800285058e-05
9.339999999999999858e+00,9.999903318420925169e-01,-1.128267278263320227e-03,6.334001949717345042e-04,3.090673213854870714e-04,2.128363844248323328e-05,8.639849237188600828e-06,-7.945193919880266797e-01,-8.768193739833310962e-01,8.229998199530437486e-02,2.767280105842847142e-05,4.936145609768516351e-05
9.349999999999999645e+00,9.999892153864033961e-01,-1.065685676823688050e-03,5.557307075313928967e-04,2.517256918754322780e-04,2.217261692028213956e-05,1.053746557951609980e-05,-7.945380459141102580e-01,-8.652927313838193468e-01,7.075468546970913042e-02,2.767913631105802254e-05,4.936486941309325971e-05
9.360000000000001208e+00,9.999889891605823200e-01,-1.008479234260239521e-03,4.715764978218565180e-04,1.991370262948547495e-04,2.294305514777917948e-05,1.243322817136174283e-05,-7.945565324395860163e-01,-8.539330018427097047e-01,5.937646940312373001e-02,2.768524788193454925e-05,4.936899420426854590e-05
9.370000000000000995e+00,9.999896118962707803e-01,-9.568726874891097991e-04,3.836956659920678415e-04,1.514705037072334873e-04,2.358314335869116739e-05,1.429805331760453029e-05,-7.945754292821436415e-01,-8.429773359210996908e-01,4.840190663895608397e-02,2.769171716364291413e-05,4.937431933016434016e-05
9.380000000000000782e+00,9.999909471562808960e-01,-9.106973851060946087e-04,2.949897176933830262e-04,1.089010613414568635e-04,2.408107143743873699e-05,1.610762335537012276e-05,-7.945952079657223610e-01,-8.326674203273836117e-01,3.807221236166120903e-02,2.769902103048062735e-05,4.938097617568359965e-05
9.390000000000000568e+00,9.999927866392763764e-01,-8.694019559490661145e-04,2.082637764893535638e-04,7.161350986579840584e-05,2.442560643417219737e-05,1.784222777443243932e-05,-7.946162080488879953e-01,-8.232576436551876098e-01,2.864143560629965612e-02,2.770750509550502709e-05,4.938876488158605582e-05
9.400000000000000355e+00,9.999948760934005421e-01,-8.321068773003677602e-04,1.259222236758615967e-04,3.980233295451588284e-05,2.460799290727786780e-05,1.948482851283595235e-05,-7.946386248267259811e-01,-8.150065920608100534e-01,2.036796723408406187e-02,2.771736962669972681e-05,4.939721869257063247e-05
9.410000000000000142e+00,9.999969420713277213e-01,-7.976969508194128693e-04,4.966358558313923856e-05,1.366825470702999025e-05,2.462479970349666411e-05,2.101867536286119726e-05,-7.946625032174594594e-01,-8.081518355071033444e-01,1.348933228964390059e-02,2.772866183521495822e-05,4.940572310419000246e-05
9.419999999999999929e+00,9.999987194926039935e-01,-7.649411715033253151e-04,-1.974783721640682352e-05,-6.586802350906375686e-06,2.448071540515541018e-05,2.242586685635984916e-05,-7.946877321310228393e-01,-8.028871640168983026e-01,8.199431885875433854e-03,2.774126971609739152e-05,4.941366507815736497e-05
9.429999999999999716e+00,9.999999804618238120e-01,-7.326337650365434507e-04,-8.256306131993750605e-05,-2.076507039233559847e-05,2.418997850567477685e-05,2.368761815060327380e-05,-7.947140429276685625e-01,-7.993587243698838662e-01,4.644681442215312442e-03,2.775492117632869681e-05,4.942056960577367875e-05
9.440000000000001279e+00,1.000000563050500668e+00,-6.997492657820809665e-04,-1.399439139116301963e-04,-2.867821806792711115e-05,2.377539186256124462e-05,2.478606143262830831e-05,-7.947410244341532870e-01,-7.976744418281199733e-01,2.933417393966717985e-03,2.776920049718023043e-05,4.942619421322014261e-05
9.450000000000001066e+00,1.000000395884557802e+00,-6.655916804362740479e-04,-1.936859505593460792e-04,-3.015311238177958636e-05,2.326474306626689283e-05,2.570665938308661210e-05,-7.947681652725930856e-01,-7.979081229532336561e-01,3.139957680640622067e-03,2.778359228764325537e-05,4.943057447648335767e-05
9.460000000000000853e+00,9.999995127439006426e-01,-6.299002643117371800e-04,-2.458332051176479534e-04,-2.503897867836006296e-05,2.268561020282822846e-05,2.644008363927778950e-05,-7.947949226508459475e-01,-8.000911350109766174e-01,5.296212360130653392e-03,2.779755152493247608e-05,4.943402037627109280e-05
9.470000000000000639e+00,9.999980522236893155e-01,-5.928671538669718580e-04,-2.982783604472919879e-04,-1.321641690658474191e-05,2.206040467915167171e-05,2.698274132906347444e-05,-7.948208058464674153e-01,-8.042003151576414544e-01,9.379509311173997443e-03,2.781058743372266374e-05,4.943705488136274084e-05
9.480000000000000426e+00,9.999962401839288528e-01,-5.550358621192276248e-04,-3.524379364343988691e-04,5.392305424562488540e-06,2.140356822626729658e-05,2.733582249712212590e-05,-7.948454589271531923e-01,-8.101486501573370580e-01,1.530319123018383624e-02,2.782234546233240829e-05,4.944028918663079253e-05
9.490000000000000213e+00,9.999943561368380696e-01,-5.170834330599614762e-04,-4.090612142604952025e-04,3.081324887925820358e-05,2.072196119975467453e-05,2.750345672360729891e-05,-7.948687273198362657e-01,-8.177771774991439147e-01,2.290845017930767669e-02,2.783267210591445535e-05,4.944426378883370887e-05
9.500000000000000000e+00,9.999926884475548450e-01,-4.795309143365771389e-04,-4.681902537250595187e-04,6.301296180021909773e-05,2.001804108153999522e-05,2.749097251321864675e-05,-7.948906924937535479e-01,-8.268524025138969114e-01,3.196171002014340512e-02,2.784164754421662873e-05,4.944932904349386149e-05
9.509999999999999787e+00,9.999914867168442356e-01,-4.424606630663282863e-04,-5.292511806556368312e-04,1.018941015755573970e-04,1.929417162676748390e-05,2.730414227124457457e-05,-7.949116615583482481e-01,-8.370823144791520454e-01,4.217065292080381805e-02,2.784957392511628777e-05,4.945564087699416689e-05
9.519999999999999574e+00,9.999909215354542136e-01,-4.053311478331932637e-04,-5.912313037448243278e-04,1.472946845976305544e-04,1.855599484189641424e-05,2.694970822706565603e-05,-7.949321091923228222e-01,-8.481531951337903941e-01,5.322108594146759963e-02,2.785691746722484489e-05,4.946328269306299319e-05
9.530000000000001137e+00,9.999910604894767241e-01,-3.669621656074446695e-04,-6.528849947311471218e-04,1.989901025236012256e-04,1.781343957193443496e-05,2.643672662665580965e-05,-7.949525853688157451e-01,-8.597666802676888764e-01,6.481409489887313136e-02,2.786421787190192248e-05,4.947243562369862957e-05
9.540000000000000924e+00,9.999918649090701050e-01,-3.257152159517046736e-04,-7.129143492072328309e-04,2.566966518648406402e-04,1.707924212638148884e-05,2.577777125781341013e-05,-7.949736147603029268e-01,-8.716533428808644901e-01,7.667972812056160492e-02,2.787198998242847712e-05,4.948348227062915328e-05
9.550000000000000711e+00,9.999932060812344314e-01,-2.798260168735343086e-04,-7.700867306438637832e-04,3.200756729069517454e-04,1.636608458016834130e-05,2.498910251302250595e-05,-7.949956148945963585e-01,-8.835634558362606139e-01,8.856784094166425536e-02,2.788064425276640085e-05,4.949698327783025320e-05
9.560000000000000497e+00,9.999948945062666628e-01,-2.277831705739206947e-04,-8.232746417505501946e-04,3.887381426296679138e-04,1.568398502731123897e-05,2.408949377529592229e-05,-7.950188535631030895e-01,-8.952576414356904211e-01,1.002387878725873177e-01,2.789044575703310426e-05,4.951357545723844567e-05
9.570000000000000284e+00,9.999967126475662882e-01,-1.686200729667995625e-04,-8.714265265652723028e-04,4.622502048535096853e-04,1.503921631779257100e-05,2.309814506568773853e-05,-7.950434537172719196e-01,-9.065132843989339717e-01,1.114698306816620660e-01,2.790151980431419826e-05,4.953391758633074460e-05
9.580000000000000071e+00,9.999984414244789122e-01,-1.020175179276367687e-04,-9.134958156170121420e-04,5.401402828729420184e-04,1.443508907695461359e-05,2.203255632653513418e-05,-7.950694390299946068e-01,-9.171383159983205191e-01,1.220688769683258568e-01,2.791389735869478263e-05,4.955878450263462298e-05
9.589999999999999858e+00,9.999998739430631112e-01,-2.819556272140568353e-05,-9.483696645806578797e-04,6.219080333339981146e-04,1.387396408781281485e-05,2.090715556667011602e-05,-7.950967981821405184e-01,-9.269729656195672129e-01,1.318761674374266946e-01,2.792757839335237665e-05,4.958928889808866813e-05
9.599999999999999645e+00,1.000000815863710812e+00,5.233191486885229690e-05,-9.748472773935512028e-04,7.070346514037357958e-04,1.335933195527736361e-05,1.973301064913577068e-05,-7.951255381350126328e-01,-9.358735241759008616e-01,1.407479860408882011e-01,2.794258389029437162e-05,4.962708338429600019e-05
9.610000000000001208e+00,1.000001077731542898e+00,1.390065305661833579e-04,-9.917133251499548902e-04,7.949932558060004290e-04,1.289689044805022165e-05,1.851844680077905766e-05,-7.951557041303773943e-01,-9.436915616686246677e-01,1.485358575382472734e-01,2.795897462695846983e-05,4.967436744207631705e-05
9.620000000000000995e+00,1.000000467404673854e+00,2.313509236697445441e-04,-9.979251737750648513e-04,8.852576353662603348e-04,1.249411744988651107e-05,1.727013529464814745e-05,-7.951873635505751770e-01,-9.502651516726288161e-01,1.550777881220536114e-01,2.797683436382349283e-05,4.973362344795617673e-05
9.630000000000000782e+00,9.999987891800129480e-01,3.289094044143511331e-04,-9.928833163855141017e-04,9.773078200567102136e-04,1.215854357417092746e-05,1.599425476009085076e-05,-7.952205693319073232e-01,-9.554271556378793884e-01,1.602065863059720652e-01,2.799623334687349529e-05,4.980715905089638795e-05
9.640000000000000568e+00,9.999958520085484581e-01,4.310342621243274590e-04,-9.767012263207270912e-04,1.070631811875473807e-03,1.189543060161732609e-05,1.469748582458443635e-05,-7.952553237463546587e-01,-9.590253640090440346e-01,1.637700402626893204e-01,2.801719289721191916e-05,4.989662964938190726e-05
9.650000000000000355e+00,9.999914853029523432e-01,5.366210597389749811e-04,-9.503651935184565750e-04,1.164724071080760646e-03,1.170567081713113925e-05,1.338769698992691719e-05,-7.952915546614512943e-01,-9.609447473816108420e-01,1.656531927201595200e-01,2.803966294940072237e-05,5.000270084210001187e-05
9.660000000000000142e+00,9.999855590485361434e-01,6.439202593431287607e-04,-9.156996250260896570e-04,1.259082388887852386e-03,1.158447641353231499e-05,1.207417937305497496e-05,-7.953291049282232850e-01,-9.611214682394907394e-01,1.657923633112674544e-01,2.806351257043614698e-05,5.012492124589762454e-05
9.669999999999999929e+00,9.999780047664238447e-01,7.505219532535461731e-04,-8.751236130569448393e-04,1.353204998013540728e-03,1.152104618452151409e-05,1.076730164586854012e-05,-7.953677319261562850e-01,-9.595459347334038824e-01,1.641782028072476252e-01,2.808852952266312667e-05,5.026178566214234422e-05
9.679999999999999716e+00,9.999688338516280472e-01,8.535415371085961845e-04,-8.312664205581053690e-04,1.446589040346254193e-03,1.149912447405117794e-05,9.477596692525485657e-06,-7.954071186115205805e-01,-9.562631512865645833e-01,1.608560326750440306e-01,2.811442932769206562e-05,5.041092464797003458e-05
9.690000000000001279e+00,9.999581494285719740e-01,9.499569561256883442e-04,-7.865611943530886017e-04,1.538730322482680405e-03,1.149830784397105748e-05,8.214533123285692207e-06,-7.954469005400719439e-01,-9.513758796325380018e-01,1.559289790924660857e-01,2.814087812691971839e-05,5.056935580971533284e-05
9.700000000000001066e+00,9.999461482287180791e-01,1.036995060287050066e-03,-7.429341622067498754e-04,1.629123479871760283e-03,1.149600818683688927e-05,6.985406977847388138e-06,-7.954867083359510316e-01,-9.450407629307412405e-01,1.495540545947901812e-01,2.816752970168553611e-05,5.073374797848195783e-05
9.710000000000000853e+00,9.999331111853561049e-01,1.112456205221908859e-03,-7.016574769715880474e-04,1.717261812140430952e-03,1.146995082251716612e-05,5.794757095074691246e-06,-7.955262157340546869e-01,-9.374451697831567287e-01,1.419189540491020696e-01,2.819406847546871846e-05,5.090066722179820147e-05
9.720000000000000639e+00,9.999193847579753713e-01,1.174900765741959414e-03,-6.633664858607689124e-04,1.802637014908443133e-03,1.140087423897000722e-05,4.644463428032340631e-06,-7.955651789808759755e-01,-9.287736027859203602e-01,1.332084238050443847e-01,2.822024601066506683e-05,5.106679402500091669e-05
9.730000000000000426e+00,9.999053573613483348e-01,1.223676183158208582e-03,-6.281880699937647007e-04,1.884740068507868198e-03,1.127481900889467892e-05,3.534400269968069310e-06,-7.956034574891225342e-01,-9.191901469187567786e-01,1.235866894296342167e-01,2.824590194521899340e-05,5.122911950716790841e-05
9.740000000000000213e+00,9.998914352963947927e-01,1.258810170406987313e-03,-5.959040956251405834e-04,1.963064843431111019e-03,1.108429953550940352e-05,2.463373937513246700e-06,-7.956410136319461701e-01,-9.088497041022933765e-01,1.132086904703471647e-01,2.827096722490057362e-05,5.138512775237913388e-05
9.750000000000000000e+00,9.998780207643764850e-01,1.280818196266974868e-03,-5.660835428226934727e-04,2.037115264630693159e-03,1.082792384299509685e-05,1.430113557224685890e-06,-7.956778956852513796e-01,-8.979202726968824599e-01,1.022423770116310943e-01,2.829545246164688393e-05,5.153294110282757856e-05
9.759999999999999787e+00,9.998654925324045317e-01,1.290473615659996605e-03,-5.381470274370550111e-04,2.106415554492299669e-03,1.050860244237804926e-05,4.341704509019732187e-07,-7.957142102910267356e-01,-8.865904130280284345e-01,9.087620273700167117e-02,2.831942578029752900e-05,5.167136717476594754e-05
9.770000000000001350e+00,9.998541889032084296e-01,1.288579812794996221e-03,-5.113629859745817251e-04,2.170521916089492801e-03,1.013108194784229562e-05,-5.234283724622856412e-07,-7.957500904382339701e-01,-8.750595978527341279e-01,7.930950741450015773e-02,2.834298429274790778e-05,5.179978677594121450e-05
9.780000000000001137e+00,9.998443929903086946e-01,1.275775351857387453e-03,-4.848028574656074131e-04,2.229033612699800240e-03,9.699831640992988871e-06,-1.440014497926797771e-06,-7.957856639385382236e-01,-8.635326391222117870e-01,6.774697518367360505e-02,2.836622355006299858e-05,5.191788834935096020e-05
9.790000000000000924e+00,9.998363211652225857e-01,1.252396187431084129e-03,-4.572958693685598127e-04,2.281601827062924946e-03,9.218150728891203268e-06,-2.311828434323694971e-06,-7.958210269768160039e-01,-8.522327736016670485e-01,5.641174662485100993e-02,2.838921049557173673e-05,5.202535603054947444e-05
9.800000000000000711e+00,9.998301160699777368e-01,1.218410738225946368e-03,-4.274220722761865564e-04,2.327935578667138673e-03,8.688840720668782532e-06,-3.135261960976399807e-06,-7.958562266652139394e-01,-8.414198485370687486e-01,4.556362187185480916e-02,2.841196559315840200e-05,5.212167655876953631e-05
9.810000000000000497e+00,9.998258454481412372e-01,1.173434840811632884e-03,-3.935700215285729115e-04,2.367804843071222905e-03,8.116145495629727984e-06,-3.908373596982402436e-06,-7.958912538015524563e-01,-8.313861348519075989e-01,3.549488105035517038e-02,2.843445668031850961e-05,5.220618457224546205e-05
9.820000000000000284e+00,9.998235073472204748e-01,1.116827253156078056e-03,-3.540690190537760683e-04,2.401041521083324953e-03,7.508155159689648331e-06,-4.632018856251885233e-06,-7.959260433761925491e-01,-8.224212724746944314e-01,2.649522909850186847e-02,2.845660221568652157e-05,5.227833285093019811e-05
9.830000000000000071e+00,9.998230410730938322e-01,1.047861104824566753e-03,-3.073881681451665917e-04,2.427538976140072770e-03,6.878666966641074892e-06,-5.310094037573033523e-06,-7.959604794233677838e-01,-8.147679008358126307e-01,1.880742141244482607e-02,2.847827940471143142e-05,5.233804034299183172e-05
9.839999999999999858e+00,9.998243417984717940e-01,9.659557828583897714e-04,-2.523758303778921475e-04,2.447250611125619067e-03,6.247656129052455813e-06,-5.948883209613106472e-06,-7.959944032673861303e-01,-8.085968449838758509e-01,1.260244171648968077e-02,2.849933467400175783e-05,5.238592600953495548e-05
9.849999999999999645e+00,9.998272756536394912e-01,8.709333209142550809e-04,-1.884952288477782149e-04,2.460187578658949714e-03,5.639981588122685012e-06,-6.555972028872335687e-06,-7.960276262472085751e-01,-8.040114487627170181e-01,7.983822515508453427e-03,2.851959644073946853e-05,5.242330656396454458e-05
9.860000000000001208e+00,9.998316923781408461e-01,7.632411103846530303e-04,-1.160024481175291186e-04,2.466415402145117133e-03,5.082577372870265285e-06,-7.139297199334905910e-06,-7.960599468100004739e-01,-8.010693700921622806e-01,5.009423282161807635e-03,2.853888988792519280e-05,5.245196895975468010e-05
9.870000000000000995e+00,9.998374341669871157e-01,6.440760129896085659e-04,-3.602241684878451617e-05,2.466049184604057407e-03,4.600917493706047807e-06,-7.706585640033372718e-06,-7.960911698117389967e-01,-7.998046873104802668e-01,3.713517498741286931e-03,2.855705232191550866e-05,5.247383665740734671e-05
9.880000000000000782e+00,9.998443409171389185e-01,5.153669246803486330e-04,4.949022935581953568e-05,2.459247263602997845e-03,4.215761579022079617e-06,-8.264990764334639444e-06,-7.961211265391999747e-01,-8.002400198894971117e-01,4.118893350297131786e-03,2.857394877054254050e-05,5.249067418611197411e-05
9.890000000000000568e+00,9.998522524294870539e-01,3.796184927809665008e-04,1.378783526246206079e-04,2.446203545578656564e-03,3.941000784786535661e-06,-8.820524803933964738e-06,-7.961496959996936518e-01,-8.023878847446149765e-01,6.238188744921329895e-03,2.858948943869415668e-05,5.250392242284185329e-05
9.900000000000000355e+00,9.998610075226381788e-01,2.396646594955353861e-04,2.259467677627268291e-04,2.427139092034912276e-03,3.782948187237154631e-06,-9.377057347074521049e-06,-7.961768267176281277e-01,-8.062464692803138488e-01,1.006964256268576795e-02,2.860364900121667041e-05,5.251467660549735683e-05
9.910000000000000142e+00,9.998704399457459813e-01,9.840181558115923034e-05,3.101245217703696411e-04,2.402293598868768601e-03,3.740914998482111702e-06,-9.935025821066051762e-06,-7.962025528533126506e-01,-8.117933999794416655e-01,1.559084712612897328e-02,2.861648195492270933e-05,5.252375900544059562e-05
9.919999999999999929e+00,9.998803722930685867e-01,-4.143986110116470523e-05,3.866260559143056236e-04,2.371917157992850002e-03,3.808617290388639135e-06,-1.049027749184440963e-05,-7.962269948190562330e-01,-8.189747947906990122e-01,2.274779997164278963e-02,2.862812408672637553e-05,5.253181866859968352e-05
9.929999999999999716e+00,9.998906109259639852e-01,-1.774570950967976023e-04,4.516511292556247203e-04,2.336262330292813473e-03,3.975933898201131632e-06,-1.103346178918473417e-05,-7.962503385647046183e-01,-8.276863223223031030e-01,3.143598375759849156e-02,2.863877341950009118e-05,5.253940522420563752e-05
9.940000000000001279e+00,9.999009454593702495e-01,-3.076607815861166469e-04,5.016669667483990031e-04,2.295576428301141642e-03,4.230676380906061271e-06,-1.155018183303544116e-05,-7.962727978708982191e-01,-8.377524698251372914e-01,4.147967195423909320e-02,2.864865371166583073e-05,5.254699363121950739e-05
9.950000000000001066e+00,9.999111548718272457e-01,-4.304944877268654206e-04,5.337747175399527909e-04,2.250094192197335530e-03,4.560171878594074002e-06,-1.202188648859151206e-05,-7.962945728253137956e-01,-8.489186047676500202e-01,5.262403194233626624e-02,2.865797268955840840e-05,5.255496409928284152e-05
9.960000000000000853e+00,9.999210195779597576e-01,-5.447922348742578443e-04,5.460993127398563411e-04,2.200031595397233114e-03,4.952513674734070795e-06,-1.242736716097611495e-05,-7.963158186491223756e-01,-8.608638959960118742e-01,6.454807734688948473e-02,2.866688922993608377e-05,5.256355799954093300e-05
9.970000000000000639e+00,9.999303365447850256e-01,-6.496920687183609707e-04,5.380977463038132038e-04,2.145581939739483416e-03,5.397337450982311821e-06,-1.274469360867329953e-05,-7.963366315377182758e-01,-8.732271981511712244e-01,7.689056661345292087e-02,2.867549737706377253e-05,5.257283801718415361e-05
9.980000000000000426e+00,9.999389340336333198e-01,-7.445355956653331927e-04,5.106853982071370580e-04,2.086915355780601979e-03,5.886025035206113955e-06,-1.295337551949737199e-05,-7.963570476946482124e-01,-8.856336655504677413e-01,8.927661785581954279e-02,2.868382500663838671e-05,5.258268331687077080e-05
9.990000000000000213e+00,9.999466837370591943e-01,-8.287900217755603434e-04,4.661332963618959927e-04,2.024182294728278913e-03,6.411371671641789641e-06,-1.303642044000756385e-05,-7.963770470212470087e-01,-8.977216451127929542e-01,1.013445980915459038e-01,2.869183945145270645e-05,5.259284489533833096e-05
1.000000000000000000e+01,9.999535094585078054e-01,-9.020176068994159970e-04,4.077638357711435959e-04,1.957520887219042511e-03,6.966937107845205244e-06,-1.298184403914468099e-05,-7.963965584941169462e-01,-9.091750968212959361e-01,1.127785383271789621e-01,2.869945648973564416e-05,5.260306296617223154e-05


==> data/generated/betathirdsecond.dat <==
%% LaTeX2e file `data/generated/betathirdsecond.dat'
%% generated by the `filecontents' environment
%% from source `template' on 2025/11/21.
%%
 1000 6.142000489321182e-06 4.946784565445956e-07
 2000 1.5341180415682898e-06 1.2395393122337248e-07
 4000 3.829053444523429e-07 3.1001099338859073e-08
 8000 9.556724744942406e-08 7.745851224887874e-09
 16000 2.38095593099845e-08 1.931065841044154e-09
 32000 5.880970296795231e-09 4.776837382603249e-10
 64000 1.400924421866005e-09 1.157125107491918e-10


==> data/generated/betathirdunitlength.dat <==
%% LaTeX2e file `data/generated/betathirdunitlength.dat'
%% generated by the `filecontents' environment
%% from source `template' on 2025/11/21.
%%
1000 0.006605009271418974 0.15551233222497696
2000 0.0011380651201896865 0.039444120083156786
4000 0.00021454618482337584 0.008244187196913444
8000 5.3646626679955475e-05 0.0018494526210028894
16000 1.3486698060604391e-05 0.0004698279815940065
32000 3.380555679193629e-06 0.00011825884227367744
64000 8.462166095890173e-07 2.9656304919800647e-05


==> data/generated/nr2025first.dat <==
%% LaTeX2e file `data/generated/nr2025first.dat'
%% generated by the `filecontents' environment
%% from source `template' on 2025/11/21.
%%
 1000 7.787009829307617e-06 1.2101140269752156e-05
 2000 3.5473827678501093e-06 6.241273550573069e-06
 4000 1.6764654475240297e-06 3.153128430619979e-06
 8000 8.044764608717307e-07 1.566047129201178e-06
 16000 3.844088245478501e-07 7.613397878842702e-07
 32000 1.7835830962653897e-07 3.5614543383790095e-07
 64000 7.632860175561733e-08 1.5283338984698153e-07


==> data/generated/nr2025unitlength.dat <==
%% LaTeX2e file `data/generated/nr2025unitlength.dat'
%% generated by the `filecontents' environment
%% from source `template' on 2025/11/21.
%%
1000 0.16957524175466876 0.4548992055750629
2000 0.08682879842134096 0.2390451210115918
4000 0.04397462283013868 0.13044355774925243
8000 0.02214126197504215 0.06959871566313969
16000 0.011112867034964457 0.03654518362590542
32000 0.005567202273701836 0.01882038315754575
64000 0.0027862779401622317 0.009561304789493352


==> data/minimisation/betathirdmin.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.999762446576566655e-01,8.906036777964040221e-06,7.420693076181210661e-06,1.288964901085219977e-03,-2.305082612167015618e-06,4.984939903739654766e-08,-9.758479191026578903e-01,-9.758479191026578903e-01,0.000000000000000000e+00,8.792977440251113918e-17,2.220446049250313081e-16
1.000000000000000021e-02,9.999761496648351677e-01,5.666600707889681108e-05,-4.374484964050630005e-04,1.288964901223670209e-03,-2.305060833802730027e-06,4.963778827339325372e-08,-9.758527816460541571e-01,-9.758527825572467229e-01,9.111925837457988431e-10,4.445847700902715435e-09,2.229748385929042342e-09
2.000000000000000042e-02,9.999744846208150628e-01,2.252353701592093899e-04,-1.867686427863329748e-03,1.288964898613866776e-03,-2.304687887290923985e-06,4.614777990799123145e-08,-9.758864963318159003e-01,-9.758865590701553128e-01,6.273833946392330810e-08,1.872511795265895318e-08,9.429452330067533694e-09
2.999999999999999889e-02,9.999669713473996469e-01,5.365228018754087357e-04,-4.278050551043418616e-03,1.288964858732779628e-03,-2.302951038859379159e-06,3.056282607794937617e-08,-9.759816730067086832e-01,-9.759822714088509654e-01,5.984021422679510372e-07,4.276489257093539614e-08,2.164663448489534403e-08
4.000000000000000083e-02,9.999464100621375806e-01,1.010934105787199971e-03,-7.663092978019046646e-03,1.288964664793823805e-03,-2.298012085551706825e-06,-1.188261170872786709e-08,-9.761729959592924111e-01,-9.761756601231272867e-01,2.664163834870063918e-06,7.649272115314031681e-08,3.889059230210989426e-08
5.000000000000000278e-02,9.999027049857395211e-01,1.667477131211863965e-03,-1.201717080301728871e-02,1.288964028358008515e-03,-2.287091560733450880e-06,-1.017664561050209013e-07,-9.764969834560494055e-01,-9.765050306568694438e-01,8.047200820071402142e-06,1.198360415480983757e-07,6.108887862232847965e-08
5.999999999999999778e-02,9.998228909527822061e-01,2.524019024180596069e-03,-1.733438955783079063e-02,1.288962315768974170e-03,-2.266371656367327388e-06,-2.653109521744631086e-07,-9.769918646436854814e-01,-9.770112770302082916e-01,1.941238652282679296e-05,1.727209923340226776e-07,8.835045139932162783e-08
7.000000000000000666e-02,9.996911617323808175e-01,3.597464468545706010e-03,-2.360853413015572694e-02,1.288958380094959617e-03,-2.230919675351689781e-06,-5.342114853736043730e-07,-9.776974696183137192e-01,-9.777379754523881639e-01,4.050583407449017195e-05,2.350719227349870159e-07,1.208208597613946722e-07
8.000000000000000167e-02,9.994889002637684650e-01,4.903795294903553689e-03,-3.083301537978498305e-02,1.288950428928573293e-03,-2.174598382483647512e-06,-9.454354166610937789e-07,-9.786551255015232265e-01,-9.787313744034351615e-01,7.624890191196006617e-05,3.068119610795172814e-07,1.585096047751477499e-07
8.999999999999999667e-02,9.991947107490553037e-01,6.458044081375145795e-03,-3.900082557921660809e-02,1.288935750922888491e-03,-2.089960496620913433e-06,-1.540968443017472308e-06,-9.799075547778185458e-01,-9.800402462313058116e-01,1.326914534873151576e-04,3.878640003098840241e-07,2.012711994847649066e-07
1.000000000000000056e-01,9.987844529593640219e-01,8.274294965972163116e-03,-4.810447456202387312e-02,1.288910326806974593e-03,-1.968148540413533928e-06,-2.367565643570831585e-06,-9.814987759719426830e-01,-9.817156330906599004e-01,2.168571187172285805e-04,4.781507756830589978e-07,2.489853891951554488e-07
1.100000000000000006e-01,9.982574918554103505e-01,1.031800464641739051e-02,-5.769181285146383203e-02,1.288868468040647560e-03,-1.798845744949206678e-06,-3.476286522042294994e-06,-9.825473443505843285e-01,-9.828832507343983060e-01,3.359063838139852791e-04,4.859543976508962703e-07,2.545933122100052515e-07
1.199999999999999956e-01,9.976361005517240255e-01,1.252862672786802557e-02,-6.721581949026675384e-02,1.288802756828733281e-03,-1.570508270130244415e-06,-4.919609916504563396e-06,-9.835093644088298559e-01,-9.840026013661241633e-01,4.932369572942567554e-04,4.840362817288258409e-07,2.549464659384881315e-07
1.300000000000000044e-01,9.969210917046098519e-01,1.489612152682538368e-02,-7.667476502020378892e-02,1.288704198010747447e-03,-1.270691109480046822e-06,-6.748342752179234196e-06,-9.844674922190020938e-01,-9.851569586375594767e-01,6.894664185574288576e-04,4.821135379805769952e-07,2.548677238145558022e-07
1.400000000000000133e-01,9.961132896997428876e-01,1.741136640149675355e-02,-8.606709462569542279e-02,1.288562222862854731e-03,-8.861318817439650272e-07,-9.011209076401457729e-06,-9.854216485446090079e-01,-9.863454579626115271e-01,9.238094180025510204e-04,4.801798518912787104e-07,2.543370363206065576e-07
1.499999999999999944e-01,9.952135352717657035e-01,2.006609997504305715e-02,-9.539138858672863153e-02,1.288364696919562166e-03,-4.028159865409082000e-07,-1.175470837429366587e-05,-9.863717552559331248e-01,-9.875659890768410110e-01,1.194233820907933917e-03,4.782320060331225739e-07,2.533804921434068547e-07
1.600000000000000033e-01,9.942226837410004237e-01,2.285273548557581122e-02,-1.046463635936582537e-01,1.288097976080126430e-03,1.939159725893594153e-07,-1.502292004969144821e-05,-9.873177501162602177e-01,-9.888155220495710163e-01,1.497771933310759361e-03,4.762692730061361968e-07,2.519625286190319002e-07
1.700000000000000122e-01,9.931416027178917583e-01,2.576426749617728718e-02,-1.138308590119922609e-01,1.287746880561141567e-03,9.192304932396000987e-07,-1.885726626780323922e-05,-9.882595971394402268e-01,-9.900905812683363783e-01,1.830984128896104204e-03,4.742928402170996524e-07,2.504900273869736793e-07
1.799999999999999933e-01,9.919711704534485142e-01,2.879428720118263826e-02,-1.229437958975548861e-01,1.287294516874033182e-03,1.788668063025570445e-06,-2.329636902648054501e-05,-9.891973042529504934e-01,-9.913879314122069353e-01,2.190627159256406352e-03,4.723048957337073862e-07,2.491077442101641282e-07
1.900000000000000022e-01,9.907122753301388363e-01,3.193699529235245749e-02,-1.319841327965692590e-01,1.286722198798743218e-03,2.818052675247642074e-06,-2.837619971290247306e-05,-9.901309173932700824e-01,-9.927053853607044065e-01,2.574467967434357872e-03,4.703074110759280988e-07,2.475906253351922715e-07
2.000000000000000111e-01,9.893658158158972205e-01,3.518713726143994636e-02,-1.409508457377331159e-01,1.286009582188566520e-03,4.023437913276972237e-06,-3.413053925001342407e-05,-9.910604774738180911e-01,-9.940420493040604821e-01,2.981571830242365443e-03,4.683015310432332229e-07,2.461132528885912052e-07
2.099999999999999922e-01,9.880010447991615097e-01,3.849224474219205272e-02,-1.494036512626334134e-01,1.285135005525122861e-03,5.421047714393398026e-06,-4.059132384090194157e-05,-9.885897987095726425e-01,-9.920002559690744848e-01,3.410457259501871365e-03,3.876531639416121625e-07,2.042397360124681427e-07
2.200000000000000011e-01,9.867185041527372080e-01,4.177521217207975923e-02,-1.568106399377192373e-01,1.284076592688882662e-03,7.026952694192287007e-06,-4.778632785828947375e-05,-9.852675597307192223e-01,-9.891200375503820252e-01,3.852477819662857104e-03,3.082213892947691589e-07,1.630623134296627086e-07
2.300000000000000100e-01,9.855420462244122159e-01,4.501056254935548867e-02,-1.631803255228509164e-01,1.282813500249720389e-03,8.856632043408327819e-06,-5.573594597530931005e-05,-9.814699349481489365e-01,-9.857665925556937658e-01,4.296657607544843160e-03,2.392112799934990952e-07,1.273809455692997972e-07
2.399999999999999911e-01,9.844923173588180365e-01,4.817487718891139831e-02,-1.685212074029206197e-01,1.281326409921086391e-03,1.092462808260830644e-05,-6.445199714825575394e-05,-9.772236096278011930e-01,-9.819565891146129211e-01,4.732979486811705536e-03,1.805665527658876617e-07,9.699455616463126262e-08
2.500000000000000000e-01,9.835868006476865544e-01,5.124671838556826148e-02,-1.728415905569866684e-01,1.279598097649611984e-03,1.324415333080421551e-05,-7.393688872143030144e-05,-9.725574001398330504e-01,-9.777099960098639686e-01,5.152595870030888744e-03,1.322292955025338980e-07,7.188709738592535814e-08
2.600000000000000089e-01,9.828398561595773630e-01,5.420626008744447444e-02,-1.761494994007218040e-01,1.277614092236558719e-03,1.582683636788847332e-05,-8.418356841718246692e-05,-9.675020597776329279e-01,-9.730496912702886192e-01,5.547631492655680924e-03,9.413549437369748390e-08,5.166215366614324012e-08
2.700000000000000178e-01,9.822627610639538265e-01,5.703484224847146095e-02,-1.784526475394054845e-01,1.275363175295282040e-03,1.868268499015412172e-05,-9.517661507257051047e-05,-9.620901423154002430e-01,-9.680013689925935916e-01,5.911226677193297425e-03,6.621453290023472672e-08,3.619436217405791467e-08
2.800000000000000266e-01,9.818637471919876569e-01,5.971464665372844260e-02,-1.797584172817448533e-01,1.272837871820788492e-03,2.182016201720819357e-05,-1.068943064044750854e-04,-9.563558877926321422e-01,-9.625936563494797982e-01,6.237768556847711476e-03,4.839127638752455640e-08,2.883016492205570103e-08
2.899999999999999800e-01,9.816480360805985850e-01,6.222854451452281693e-02,-1.800738226957248889e-01,1.270035051623486606e-03,2.524627726570334907e-05,-1.193109307546602691e-04,-9.503351335964311808e-01,-9.568580800322490365e-01,6.522946435817809745e-03,4.058874570757589612e-08,2.783101438197377320e-08
2.999999999999999889e-01,9.816178706489527839e-01,6.456007835872593081e-02,-1.794054598850995108e-01,1.266956343787214263e-03,2.896665216584981377e-05,-1.323985150135328394e-04,-9.440652691325622792e-01,-9.508292016400251567e-01,6.763932507462931329e-03,4.273052228448015829e-08,3.263290770938453988e-08
3.099999999999999978e-01,9.816902260199401598e-01,6.674101097416262895e-02,-1.781956866068753198e-01,1.263608233739781051e-03,3.298557683192903430e-05,-1.461278914470782563e-04,-9.434820036301584389e-01,-9.504429811369479175e-01,6.960977506789495922e-03,4.170064571789244460e-08,3.206013343692859507e-08
3.200000000000000067e-01,9.817636324530061298e-01,6.882878942022604973e-02,-1.769804728008687322e-01,1.260001175878974755e-03,3.730626226406189954e-05,-1.604714036487254764e-04,-9.435410343268918476e-01,-9.506621130878386561e-01,7.121078760946790258e-03,3.992757249111162301e-08,3.030648887403231129e-08
3.300000000000000155e-01,9.818380294866871916e-01,7.083047303925689431e-02,-1.757608068300451631e-01,1.256148486730684520e-03,4.193113459626837100e-05,-1.754057201607540342e-04,-9.435972168562655193e-01,-9.508510054875078943e-01,7.253788631242427849e-03,3.834497790866718670e-08,2.831354151133780306e-08
3.400000000000000244e-01,9.819133679635250189e-01,7.275211631080043262e-02,-1.745376307344546907e-01,1.252066438641364146e-03,4.686194017455144262e-05,-1.909122965665580724e-04,-9.436509326867293934e-01,-9.510203913582633284e-01,7.369458671533986142e-03,3.692185462910627683e-08,2.612568539284154667e-08
3.500000000000000333e-01,9.819896128876351993e-01,7.459877857138885737e-02,-1.733118901806409984e-01,1.247774801665457647e-03,5.209984880499052463e-05,-2.069774044596542524e-04,-9.437024874331100266e-01,-9.511813975416661959e-01,7.478910108556156323e-03,3.563710439271225122e-08,2.379798824669876467e-08
3.599999999999999867e-01,9.820667336522871382e-01,7.637478795191746106e-02,-1.720845300983632753e-01,1.243297006718937885e-03,5.764554386321137130e-05,-2.235915147862696636e-04,-9.437521183258062996e-01,-9.513449341930773073e-01,7.592815867270962665e-03,3.448172486722680368e-08,2.303002033521295289e-08
3.699999999999999956e-01,9.821446879242151651e-01,7.808405561986832277e-02,-1.708564769253889115e-01,1.238659794085091546e-03,6.349917457145105469e-05,-2.407476974239392421e-04,-9.438000071110648204e-01,-9.515208059016764253e-01,7.720798790611611839e-03,3.345575602047471888e-08,2.310411684192104076e-08
3.800000000000000044e-01,9.822234056791564472e-01,7.973032874853870633e-02,-1.696286212943703686e-01,1.233892779166171141e-03,6.966014816978669585e-05,-2.584389787785127692e-04,-9.438463141977766480e-01,-9.517169610629829801e-01,7.870646865206349513e-03,3.256438425710452577e-08,2.331509030284451001e-08
3.900000000000000133e-01,9.823027757301024954e-01,8.131739660068788844e-02,-1.684017897995039592e-01,1.229027902411076578e-03,7.612679331461944985e-05,-2.766550077965401061e-04,-9.438912051245532675e-01,-9.519392217142298440e-01,8.048016589676609475e-03,3.181502002402958068e-08,2.398537990444538082e-08
4.000000000000000222e-01,9.823826377416795541e-01,8.284925715558243142e-02,-1.671766941406489515e-01,1.224098667116965905e-03,8.289599128523995354e-05,-2.953788284006466400e-04,-9.439348331759332966e-01,-9.521909907582698507e-01,8.256157582336526302e-03,3.121465833774094977e-08,2.492349571170393574e-08
4.100000000000000311e-01,9.824627829613966634e-01,8.433018525114219233e-02,-1.659538752809610607e-01,1.219139275999761834e-03,8.996287417455212597e-05,-3.145846089957948961e-04,-9.439773152666436351e-01,-9.524724421448353961e-01,8.495126878191776656e-03,3.076669817312073942e-08,2.581813540736277446e-08
4.199999999999999845e-01,9.825429627401840449e-01,8.576464412084250366e-02,-1.647336858956055528e-01,1.214183950722350427e-03,9.732062333447646593e-05,-3.342369028368961351e-04,-9.440187517632768754e-01,-9.527798235117722614e-01,8.761071748495406764e-03,3.046799163765313829e-08,2.668427878660395436e-08
4.299999999999999933e-01,9.826229030076018001e-01,8.715704307558216901e-02,-1.635163325906685838e-01,1.209266628655419895e-03,1.049603793010788925e-04,-3.542915439172000303e-04,-9.440592614661996729e-01,-9.531056720110978597e-01,9.046410544898172978e-03,3.030707569508255748e-08,2.752116601278942198e-08
4.400000000000000022e-01,9.827023219785976371e-01,8.851142952828804089e-02,-1.623019594246669639e-01,1.204420577887819728e-03,1.128714141936334764e-04,-3.746977008857445236e-04,-9.440989864257929298e-01,-9.534397542645985935e-01,9.340767838805620268e-03,3.026481079048973171e-08,2.826160949709333181e-08
4.500000000000000111e-01,9.827809461771462862e-01,8.983125897975741125e-02,-1.610907268847309448e-01,1.199677567808048748e-03,1.210414778949047288e-04,-3.954002091603551756e-04,-9.441380813366789804e-01,-9.537701627353686318e-01,9.632081398689687837e-03,3.031791461651936905e-08,2.888620986851719863e-08
4.600000000000000200e-01,9.828585184228177951e-01,9.111936751469455753e-02,-1.598828431987253385e-01,1.195067267103276957e-03,1.294570364509474078e-04,-4.163412424714951700e-04,-9.441767136711091135e-01,-9.540844549681777309e-01,9.907741297068600045e-03,3.044415237457084681e-08,2.941817855983686059e-08
4.700000000000000289e-01,9.829347955408045401e-01,9.237816754832975374e-02,-1.586785296961656100e-01,1.190617201560845639e-03,1.381034066228189821e-04,-4.374607773733504542e-04,-9.442150707495725603e-01,-9.543708407980199260e-01,1.015577004844741248e-02,3.062637323809394916e-08,2.995067482913782442e-08
4.799999999999999822e-01,9.830095405012976295e-01,9.360994160707289402e-02,-1.574779463280067127e-01,1.186352844886691751e-03,1.469648556588349893e-04,-4.586960480847159785e-04,-9.442533678147672083e-01,-9.546193392766491037e-01,1.036597146188189891e-02,3.085296455478571581e-08,3.065195697260492125e-08
4.899999999999999911e-01,9.830825164160784668e-01,9.481706506543334523e-02,-1.562811273242141197e-01,1.182297774936144023e-03,1.560246598446820361e-04,-4.799808542726270526e-04,-9.442918482532698388e-01,-9.548228296579215346e-01,1.053098140465171494e-02,3.111429189015914669e-08,3.162078510143828680e-08
5.000000000000000000e-01,9.831534899475112832e-01,9.600202869613505552e-02,-1.550879708042195992e-01,1.178473945074895272e-03,1.652651601196296837e-04,-5.012454102608168444e-04,-9.443307689216721146e-01,-9.549778813534451904e-01,1.064711243177306199e-02,3.139763521263227598e-08,3.273855431196182053e-08
5.100000000000000089e-01,9.832222461796726876e-01,9.716728168481771066e-02,-1.538982769559645858e-01,1.174901800732644800e-03,1.746678795728099449e-04,-5.224169169558897383e-04,-9.443703744577300885e-01,-9.550852773313284194e-01,1.071490287359836910e-02,3.168537085713414700e-08,3.391445857481301118e-08
5.200000000000000178e-01,9.832886099899439403e-01,9.831504373308236344e-02,-1.527117816642569459e-01,1.171600128450339413e-03,1.842137291909343253e-04,-5.434206857312129943e-04,-9.444108595929375793e-01,-9.551500798642749146e-01,1.073922027133731791e-02,3.195773361676584108e-08,3.539826498588638515e-08
5.300000000000000266e-01,9.833524641585912329e-01,9.944721925545350893e-02,-1.515281525922571038e-01,1.168585879419931821e-03,1.938832935421787372e-04,-5.641813666456579239e-04,-9.444523221554864678e-01,-9.551808779309606257e-01,1.072855577547415437e-02,3.219746144889416812e-08,3.730368458576549529e-08
5.400000000000000355e-01,9.834137572272155792e-01,1.005654337780672036e-01,-1.503469608340621821e-01,1.165874097423004246e-03,2.036571135717723125e-04,-5.846239236678621833e-04,-9.444947456343011361e-01,-9.551882398818262176e-01,1.069349424752502609e-02,3.239294045548026611e-08,3.928080705151160146e-08
5.500000000000000444e-01,9.834725020757174585e-01,1.016711204581281086e-01,-1.491676583722707783e-01,1.163477946806999556e-03,2.135159583163428435e-04,-6.046744904006536026e-04,-9.445380324962278085e-01,-9.551831687971995555e-01,1.064513630097176262e-02,3.253867717998909220e-08,4.135645825797951147e-08
5.600000000000000533e-01,9.835287732639556024e-01,1.027655514942448500e-01,-1.479895809600648149e-01,1.161408891126613531e-03,2.234411353506645184e-04,-6.242616175150600064e-04,-9.445820542290910282e-01,-9.551762650450870140e-01,1.059421081599604131e-02,3.263302305471150829e-08,4.339793790997248379e-08
5.700000000000000622e-01,9.835827117830567845e-01,1.038497310975655813e-01,-1.468119885974959737e-01,1.159676983357793090e-03,2.334148535843730634e-04,-6.433183473202554918e-04,-9.446266732427478496e-01,-9.551774888181677747e-01,1.055081557541994071e-02,3.267468952976191051e-08,4.529833752542344882e-08
5.799999999999999600e-01,9.836345399036601211e-01,1.049241599070087905e-01,-1.456341340810345109e-01,1.158291051113501764e-03,2.434206112005445457e-04,-6.617850093087771857e-04,-9.446717403534792279e-01,-9.551960350208662520e-01,1.052429466738707443e-02,3.266072078910110210e-08,4.693688504531223771e-08
5.899999999999999689e-01,9.836845776084862658e-01,1.059885786362632504e-01,-1.444553472253818638e-01,1.157258630797853823e-03,2.534436861086109580e-04,-6.796121555558266945e-04,-9.447170931547294037e-01,-9.552401971417159299e-01,1.052310398698657300e-02,3.258737267390751792e-08,4.821450461101051133e-08
5.999999999999999778e-01,9.837332479021859699e-01,1.070418225578369936e-01,-1.432751181771983739e-01,1.156585857450771531e-03,2.634716711392302217e-04,-6.967628823563021398e-04,-9.447625582629461949e-01,-9.553172648365083619e-01,1.055470657356213232e-02,3.245333311227791939e-08,4.902545813756375992e-08
6.099999999999999867e-01,9.837810645342029980e-01,1.080818615312717224e-01,-1.420931521269004350e-01,1.156277554220985337e-03,2.734948677249263030e-04,-7.132139524625475020e-04,-9.448079542713030410e-01,-9.554333686871359088e-01,1.062541441583282099e-02,3.226306224199656760e-08,4.925555097123890391e-08
6.199999999999999956e-01,9.838286047009843216e-01,1.091060057816048423e-01,-1.409093799074624953e-01,1.156337421556990390e-03,2.835065187171122245e-04,-7.289556140982299389e-04,-9.448531008621006144e-01,-9.555932130472939434e-01,1.074011218519330818e-02,3.202864981426910976e-08,4.882532778083259473e-08
6.300000000000000044e-01,9.838764757786285786e-01,1.101111854800431999e-01,-1.397239288482619857e-01,1.156767973076524691e-03,2.935029209019423863e-04,-7.439903093479378199e-04,-9.448978336296207647e-01,-9.557997761561356498e-01,1.090194252651493709e-02,3.176924288849197658e-08,4.767895100954433474e-08
6.400000000000000133e-01,9.839252854261227865e-01,1.110942090967613205e-01,-1.385370674180658734e-01,1.157570093768976868e-03,3.034832978478299039e-04,-7.583306626326110928e-04,-9.449420143541208406e-01,-9.560540046296882588e-01,1.111199027556745121e-02,3.150870518229032094e-08,4.581543877613114546e-08
6.500000000000000222e-01,9.839756208620455968e-01,1.120519355803616252e-01,-1.373491414424431456e-01,1.158742433949991974e-03,3.134494178644585708e-04,-7.719972155308872609e-04,-9.449855255765606810e-01,-9.563543842373504189e-01,1.136885866078976917e-02,3.127253164043509082e-08,4.335509418140759408e-08
6.600000000000000311e-01,9.840280376116169458e-01,1.129813338948147394e-01,-1.361605280901270199e-01,1.160280842257774888e-03,3.234051601635715037e-04,-7.850162474286717694e-04,-9.450282511011804942e-01,-9.566961482604705580e-01,1.166789715929005163e-02,3.108515244311596790e-08,4.053749358412517267e-08
6.700000000000000400e-01,9.840830545561372045e-01,1.138794525882146219e-01,-1.349716184525869278e-01,1.162178073033929638e-03,3.333561500782596999e-04,-7.974180103176918381e-04,-9.450700789346355712e-01,-9.570703157913820203e-01,1.200023685674641086e-02,3.096786811207834149e-08,3.761204681040908326e-08
6.800000000000000488e-01,9.841411505935154791e-01,1.147433468640965820e-01,-1.337828314146746467e-01,1.164423747784715593e-03,3.433094804393636151e-04,-8.092356465474554936e-04,-9.451109337884245898e-01,-9.574632733765437997e-01,1.235233958811923077e-02,3.093708268206975436e-08,3.472948972849110305e-08
6.900000000000000577e-01,9.842027623376372603e-01,1.155700095506247554e-01,-1.325946324418773858e-01,1.167004321983312757e-03,3.532735426548849799e-04,-8.205047373510645408e-04,-9.451508042495432305e-01,-9.578571916070789394e-01,1.270638735753570545e-02,3.100283319702452167e-08,3.196172593256108030e-08
7.000000000000000666e-01,9.842682811376952667e-01,1.163563665783105550e-01,-1.314075243515722691e-01,1.169903088976038475e-03,3.632579299562643609e-04,-8.312633159259114621e-04,-9.451897563481115316e-01,-9.582310695369549158e-01,1.304131318884337379e-02,3.116802491218117542e-08,3.223540723240603256e-08
7.099999999999999645e-01,9.843380445536451528e-01,1.170993730470897970e-01,-1.302220146116758737e-01,1.173100375505096689e-03,3.732733537487787257e-04,-8.415520833563555321e-04,-9.452279420828527678e-01,-9.585622738414616428e-01,1.333433175860889233e-02,3.142812818818566361e-08,3.430037009977127127e-08
7.199999999999999734e-01,9.844123189963492893e-01,1.177962087002694946e-01,-1.290385811560226803e-01,1.176573793187013451e-03,3.833314907318509813e-04,-8.514143363748940749e-04,-9.452655989499935130e-01,-9.588284478162601987e-01,1.356284886626670655e-02,3.177148327331836682e-08,3.627936973060741366e-08
7.299999999999999822e-01,9.844912756875050519e-01,1.184445402941902981e-01,-1.278576460599788467e-01,1.180298497149371998e-03,3.934447088166778336e-04,-8.608953710059288628e-04,-9.453030450561578091e-01,-9.590096247773240989e-01,1.370657972116632803e-02,3.218047198270092622e-08,3.812055560103999596e-08
7.399999999999999911e-01,9.845749695503073218e-01,1.190427660535640780e-01,-1.266795579871638211e-01,1.184247632068455118e-03,4.036257260902967325e-04,-8.700416158823936954e-04,-9.453406653931595294e-01,-9.590904151356136609e-01,1.374974974245417661e-02,3.263280782973305350e-08,3.976322093812711955e-08
7.500000000000000000e-01,9.846633337979540102e-01,1.195901398164448404e-01,-1.255045809818627345e-01,1.188393040831556714e-03,4.138873365724619478e-04,-8.788998301724422263e-04,-9.453788750506805227e-01,-9.590618496814182770e-01,1.368297463073773167e-02,3.310297328502033659e-08,4.116279184174231887e-08
7.600000000000000089e-01,9.847561939312345913e-01,1.200867487338133366e-01,-1.243328860134190611e-01,1.192706021847661675e-03,4.242422091136148466e-04,-8.875165537673119316e-04,-9.454180766511042222e-01,-9.589225134594976385e-01,1.350443680839336601e-02,3.356382587539361123e-08,4.237387085659349850e-08
7.700000000000000178e-01,9.848532928378744833e-01,1.205334138499859348e-01,-1.231645373934125293e-01,1.197157823858646143e-03,4.347027035066170289e-04,-8.959377255550698797e-04,-9.454586169247833904e-01,-9.586789044617023414e-01,1.322028753691895445e-02,3.398785326963596746e-08,4.393180574879806954e-08
7.800000000000000266e-01,9.849543157374778257e-01,1.209315929873800710e-01,-1.219994758928086842e-01,1.201719978998340693e-03,4.452807129695307369e-04,-9.042083029923595958e-04,-9.455007288620062011e-01,-9.583447902574573352e-01,1.284406139545112534e-02,3.434815372419750978e-08,4.516001150811632670e-08
7.900000000000000355e-01,9.850589075036992881e-01,1.212833251101114868e-01,-1.208375142194422769e-01,1.206364872923481896e-03,4.559873905929150910e-04,-9.123717487915601523e-04,-9.455444797585673689e-01,-9.579393755916333353e-01,1.239489583306591959e-02,3.461978876337818028e-08,4.599096881108266643e-08
8.000000000000000444e-01,9.851666846640189101e-01,1.215911945569573688e-01,-1.196783480696126667e-01,1.211066541161898288e-03,4.668327276055095126e-04,-9.204692913629395658e-04,-9.455897634271392960e-01,-9.574847924957449186e-01,1.189502906860560524e-02,3.478196773054801626e-08,4.637512662775122863e-08
8.100000000000000533e-01,9.852772481844704888e-01,1.218582711040839955e-01,-1.185215756376168383e-01,1.215801226067760510e-03,4.778251604518335416e-04,-9.285390709913992095e-04,-9.456363297019779734e-01,-9.570037252782847004e-01,1.136739557630675988e-02,3.482068304812544029e-08,4.628827476871322233e-08
8.200000000000000622e-01,9.853902006271146874e-01,1.220879855799275604e-01,-1.173667306426525586e-01,1.220547490870195614e-03,4.889712606537243442e-04,-9.366153922046063741e-04,-9.456838188013584334e-01,-9.565174510993903478e-01,1.083363229803186237e-02,3.473060359651326280e-08,4.612789061830824267e-08
8.300000000000000711e-01,9.855051672428823961e-01,1.222839372927018026e-01,-1.162133295353831725e-01,1.225286056594161342e-03,5.002754618731765357e-04,-9.447283132114993104e-04,-9.457317936032119121e-01,-9.560441998115187801e-01,1.031240620830683671e-02,3.451515590387222114e-08,4.647195050999641808e-08
8.399999999999999689e-01,9.856218127685639763e-01,1.224496889035383840e-01,-1.150609418054159283e-01,1.229999528054216739e-03,5.117398927673275002e-04,-9.529035028415092697e-04,-9.457797783084390675e-01,-9.555978808811034231e-01,9.818102572664385089e-03,3.418472144059088945e-08,4.646267215413502072e-08
8.499999999999999778e-01,9.857398464405580096e-01,1.225886199274625610e-01,-1.139092762749634447e-01,1.234672157151913254e-03,5.233643269128928190e-04,-9.611620719302310829e-04,-9.458273012639226707e-01,-9.551873779333863723e-01,9.360076669463708587e-03,3.375426239557857070e-08,4.615618953707212313e-08
8.599999999999999867e-01,9.858590153624167129e-01,1.227038768298690796e-01,-1.127582505185370509e-01,1.239289873356524225e-03,5.351462236974551066e-04,-9.695201768550315699e-04,-9.458739324981823016e-01,-9.548164662809492942e-01,8.942533782766975275e-03,3.324199682409832536e-08,4.547955878564380328e-08
8.699999999999999956e-01,9.859790911697495774e-01,1.227983947147977817e-01,-1.116080306644595538e-01,1.243840456701959633e-03,5.470807368475249718e-04,-9.779882228121161442e-04,-9.459193149875599893e-01,-9.544842776721980115e-01,8.564962684638041321e-03,3.266947904901237373e-08,4.439428602509565280e-08
8.800000000000000044e-01,9.860998558174396411e-01,1.228749515864627773e-01,-1.104590301179826234e-01,1.248313498622096113e-03,5.591605426296236952e-04,-9.865695713579716430e-04,-9.459631929733006706e-01,-9.541862080384744260e-01,8.223015065173758936e-03,3.206204263861066995e-08,4.294973354745934557e-08
8.900000000000000133e-01,9.862210871870974449e-01,1.229362319171195400e-01,-1.093118821955501446e-01,1.252700068157611753e-03,5.713755563259425045e-04,-9.952589891148574605e-04,-9.460054366323118469e-01,-9.539152277666150814e-01,7.909791134303210264e-03,3.144769297495537600e-08,4.123149621726440728e-08
9.000000000000000222e-01,9.863425436244582789e-01,1.229848754613680900e-01,-1.081674214442273074e-01,1.256992142870512474e-03,5.837127067006288002e-04,-1.004041235515249885e-03,-9.460460407206182643e-01,-9.536633462326005173e-01,7.617305511982273847e-03,3.085394180004082055e-08,3.936790027303516126e-08
9.100000000000000311e-01,9.864639517376768696e-01,1.230234769842165898e-01,-1.070266845715987652e-01,1.261181962663329367e-03,5.961557522419315197e-04,-1.012890217618752243e-03,-9.460850925518737853e-01,-9.534227123044815011e-01,7.337619752607700205e-03,3.030429725482767507e-08,3.769752043858431989e-08
9.200000000000000400e-01,9.865850050359689094e-01,1.230544979870904082e-01,-1.058909252659277767e-01,1.265261864786630056e-03,6.086852199564777048e-04,-1.021769194743608672e-03,-9.461227414761826937e-01,-9.531861931478771144e-01,7.063451671694444961e-03,2.981570334698588389e-08,3.603335674284835477e-08
9.300000000000000488e-01,9.867053766318633068e-01,1.230800899754819072e-01,-1.047616329927722606e-01,1.269224598725801796e-03,6.212786083087059891e-04,-1.030632091556497919e-03,-9.461591850954471639e-01,-9.529477913083611584e-01,6.788606212913997177e-03,2.939773340178677364e-08,3.434053241768708631e-08
9.400000000000000577e-01,9.868247422946438974e-01,1.231018861070373172e-01,-1.036405338557196548e-01,1.273063406366560252e-03,6.339108098219475721e-04,-1.039425612987146573e-03,-9.461946570260488798e-01,-9.527031127101289742e-01,6.508455684080143890e-03,2.905353870808362600e-08,3.264723846818640141e-08
9.500000000000000666e-01,9.869428039928407337e-01,1.231208414448317495e-01,-1.025295661732478630e-01,1.276771397100220874e-03,6.465545573770440724e-04,-1.048091729411749660e-03,-9.462294112721023609e-01,-9.524497934440434577e-01,6.220382171941092435e-03,2.878131727655916886e-08,3.098533829515304205e-08
9.599999999999999645e-01,9.870593025080345306e-01,1.231371892059974077e-01,-1.014308483366156560e-01,1.280340371167435149e-03,6.591808050234602067e-04,-1.056570005745643493e-03,-9.462637055906920613e-01,-9.521878017186420351e-01,5.924096127949968552e-03,2.857535347632915935e-08,2.937829712834627571e-08
9.699999999999999734e-01,9.871740128636327105e-01,1.231505457675722282e-01,-1.003466513340506017e-01,1.283759787875673542e-03,6.717591030584780555e-04,-1.064799545790894421e-03,-9.462977821193280237e-01,-9.519195275673372203e-01,5.621745448009188816e-03,2.842684834208101702e-08,2.786361452677965644e-08
9.799999999999999822e-01,9.872867250315097154e-01,1.231601371864409211e-01,-9.927937414025414520e-02,1.287016416642186231e-03,6.842579760708704687e-04,-1.072720581337457436e-03,-9.463318474760706867e-01,-9.516495986858091172e-01,5.317751209738410569e-03,2.832489622045787444e-08,2.646250685245377099e-08
9.899999999999999911e-01,9.873972210768079405e-01,1.231650687841653324e-01,-9.823150028227606301e-02,1.290094530310219876e-03,6.966453858345959035e-04,-1.080275808587216613e-03,-9.463660542975940171e-01,-9.513843884979634735e-01,5.018334200369498066e-03,2.825736363394550010e-08,2.540186305743930006e-08
1.000000000000000000e+00,9.875052606135625854e-01,1.231645452294401755e-01,-9.720552905967959345e-02,1.292976432241551297e-03,7.088893056250500976e-04,-1.087411679311466386e-03,-9.464004919738808752e-01,-9.511312887307866726e-01,4.730796756905809516e-03,2.821142239350714433e-08,2.693130829456436004e-08
1.010000000000000009e+00,9.876105815606899263e-01,1.231579725964523919e-01,-9.620389628658938819e-02,1.295643296739152099e-03,7.209583202666443183e-04,-1.094079575506296670e-03,-9.464351930095221688e-01,-9.508979977054315968e-01,4.462804695909457567e-03,2.817380429096542765e-08,2.832603751556916905e-08
1.020000000000000018e+00,9.877129123866793536e-01,1.231449619793120731e-01,-9.522890242481761580e-02,1.298075876822695060e-03,7.328221990900246835e-04,-1.100236644493866140e-03,-9.464701417234463454e-01,-9.506920112189037875e-01,4.221869495457477618e-03,2.813142806444503903e-08,2.953097766322798634e-08
1.030000000000000027e+00,9.878119861095050469e-01,1.231253053173097661e-01,-9.428265734068003168e-02,1.300254870687541199e-03,7.444524621405961299e-04,-1.105846264267421053e-03,-9.465052746625980395e-01,-9.505201880515773416e-01,4.014913388979304658e-03,2.807211178772801865e-08,3.053563779609191897e-08
1.040000000000000036e+00,9.879075514834523286e-01,1.230989692034045457e-01,-9.336702626259189841e-02,1.302161256298374698e-03,7.558229108914102205e-04,-1.110878184561225066e-03,-9.465404782187405441e-01,-9.503882418168407842e-01,3.847763598100206218e-03,2.798552512884674174e-08,3.136624093791340329e-08
1.050000000000000044e+00,9.879993796495433189e-01,1.230661176134909135e-01,-9.248357230612214153e-02,1.303776874172577838e-03,7.669101068081806685e-04,-1.115308514196208800e-03,-9.465755933751515139e-01,-9.503001739189516073e-01,3.724580543800089932e-03,2.786371707073079442e-08,3.206092191732068386e-08
1.060000000000000053e+00,9.880872691142608133e-01,1.230271309753741688e-01,-9.163350368369331533e-02,1.305085114242240116e-03,7.776936079296858494e-04,-1.119119813297339864e-03,-9.466104311237192315e-01,-9.502578310723647226e-01,3.647399948645519731e-03,2.770077432185315246e-08,3.261129211118429794e-08
1.070000000000000062e+00,9.881710558265511812e-01,1.229825644642040527e-01,-9.081763539102317984e-02,1.306071410777517264e-03,7.881559956688748408e-04,-1.122301380081760797e-03,-9.466447903873724812e-01,-9.502607393880826425e-01,3.615949000710143128e-03,2.749236555589256883e-08,3.299589401706271019e-08
1.080000000000000071e+00,9.882506322505635321e-01,1.229330000769072728e-01,-9.003639456164325150e-02,1.306723561473542876e-03,7.982829800532468753e-04,-1.124849553727127766e-03,-9.466784734762349052e-01,-9.503061987309724401e-01,3.627725254737527993e-03,2.723562240217998676e-08,3.319732999607083457e-08
1.090000000000000080e+00,9.883259729464352050e-01,1.228788094986082990e-01,-8.928987704594332220e-02,1.307031996448049455e-03,8.080635836136771657e-04,-1.126767742565037327e-03,-9.467113054803339978e-01,-9.503896657993947672e-01,3.678360319060811935e-03,2.692958078779855225e-08,3.322505270908493458e-08
1.100000000000000089e+00,9.883971570506383530e-01,1.228199253259673329e-01,-8.857792091823328551e-02,1.306990013814245165e-03,8.174902733395314914e-04,-1.128066030967668802e-03,-9.467431476206359386e-01,-9.505054087725283152e-01,3.762261151892394746e-03,2.657577079925262472e-08,3.310938634371041189e-08
1.110000000000000098e+00,9.884643767005298898e-01,1.227557222172602769e-01,-8.790016636654721105e-02,1.306593892315203271e-03,8.265590317287744865e-04,-1.128760374266389718e-03,-9.467738951690943816e-01,-9.506471552605023634e-01,3.873260091407931469e-03,2.617827943142738828e-08,3.289088046365407081e-08
1.120000000000000107e+00,9.885279294598690036e-01,1.226850377864179414e-01,-8.725607854555933462e-02,1.305842735259178612e-03,8.352692968769374502e-04,-1.128871395859581050e-03,-9.468034769904001280e-01,-9.508085833458002067e-01,4.005106355400031050e-03,2.574317305387602677e-08,3.260468695032159303e-08
1.130000000000000115e+00,9.885882032738905201e-01,1.226062687765571285e-01,-8.664493978948695219e-02,1.304738244165505471e-03,8.436236913960028921e-04,-1.128422735909809455e-03,-9.468318572085324680e-01,-9.509837844154578335e-01,4.151927206925327268e-03,2.527732312920767204e-08,3.224031863702236933e-08
1.140000000000000124e+00,9.886456625177607593e-01,1.225174586127623644e-01,-8.606585221834385513e-02,1.303284804214383278e-03,8.516275580847489698e-04,-1.127439021966637105e-03,-9.468590294626297865e-01,-9.511676407088288654e-01,4.308611246199061523e-03,2.478780913356834621e-08,3.172746088075939497e-08
1.150000000000000133e+00,9.887008383830884206e-01,1.224163478630356933e-01,-8.551776099701786926e-02,1.301489865425277523e-03,8.592883831610544695e-04,-1.125943636784534950e-03,-9.468850149894407764e-01,-9.513561000148063052e-01,4.471085025365560857e-03,2.428292289433937480e-08,3.098850753779913703e-08
1.159999999999999920e+00,9.887543202073798554e-01,1.223004088633043579e-01,-8.499949297595230102e-02,1.299364320580289212e-03,8.666152346577660334e-04,-1.123956522167527490e-03,-9.469098595213246705e-01,-9.515463812698957691e-01,4.636521748571130648e-03,2.377309116438717122e-08,3.001101545052620168e-08
1.169999999999999929e+00,9.888067434829210800e-01,1.221668838201912244e-01,-8.450981361573822737e-02,1.296922609223068960e-03,8.736182919846805167e-04,-1.121492356807384178e-03,-9.469336168926846264e-01,-9.517368831430034204e-01,4.803266250318774001e-03,2.327090862924934903e-08,2.885631000815180869e-08
1.179999999999999938e+00,9.888587757672970824e-01,1.220128289686368273e-01,-8.404747161782648301e-02,1.294182453577518268e-03,8.803084633310513706e-04,-1.118559410367397488e-03,-9.469563409989135705e-01,-9.519267279126661929e-01,4.970386913752608549e-03,2.279124442257647593e-08,2.762440964865220394e-08
1.189999999999999947e+00,9.889111048150425187e-01,1.218351440080853720e-01,-8.361120390606847919e-02,1.291164404682710546e-03,8.866970542324638816e-04,-1.115159209838447948e-03,-9.469780901433996201e-01,-9.521152163061519236e-01,5.137126162752345127e-03,2.235065459926119719e-08,2.640304552770089686e-08
1.199999999999999956e+00,9.889644278452948134e-01,1.216305907055873214e-01,-8.319971785578628154e-02,1.287891203815407035e-03,8.927954591073513583e-04,-1.111286826685698803e-03,-9.469989330250567772e-01,-9.523013288712116609e-01,5.302395846154889757e-03,2.196593445659655965e-08,2.522416009398398273e-08
1.209999999999999964e+00,9.890194357028453398e-01,1.213958520180076078e-01,-8.281166885669895283e-02,1.284387025185893851e-03,8.986148735924461570e-04,-1.106931489468185618e-03,-9.470189636430190738e-01,-9.524834224023912554e-01,5.464458759372156464e-03,2.165202233424885384e-08,2.409021404581324077e-08
1.219999999999999973e+00,9.890767863300236051e-01,1.211276817885959534e-01,-8.244564876381374474e-02,1.280676895557913107e-03,9.041659734536873017e-04,-1.102077202985402493e-03,-9.470383173558518664e-01,-9.526593597290060611e-01,5.621042373154236382e-03,2.141908857340731116e-08,2.368901652616273168e-08
1.229999999999999982e+00,9.891370661393049657e-01,1.208231654505281111e-01,-8.210019144253492829e-02,1.276786231088431400e-03,9.094584156648017649e-04,-1.096703237412855305e-03,-9.470571676194130539e-01,-9.528269479167902345e-01,5.769780297377135464e-03,2.126976641673883633e-08,2.373969310021095680e-08
1.239999999999999991e+00,9.892007462150953501e-01,1.204800524024886299e-01,-8.177377873196073343e-02,1.272740471125496540e-03,9.145002165888576912e-04,-1.090784591427798253e-03,-9.470757131301275056e-01,-9.529844768749122785e-01,5.908763744784734789e-03,2.119786427691595705e-08,2.379219821158073955e-08
1.250000000000000000e+00,9.892681472772710816e-01,1.200970504550318563e-01,-8.146484321376253057e-02,1.268564876273037875e-03,9.192972762743213634e-04,-1.084292616484742967e-03,-9.470941582771262857e-01,-9.531312844007915341e-01,6.037126123665258019e-03,2.118899234114957315e-08,2.382100339204384909e-08
1.260000000000000009e+00,9.893394227581079337e-01,1.196739979572465085e-01,-8.117177167873210197e-02,1.264284481530997218e-03,9.238532663034896555e-04,-1.077195826898816756e-03,-9.471126844616796214e-01,-9.532681257133609476e-01,6.155441251681348716e-03,2.122262732330977380e-08,2.382620900576171152e-08
1.270000000000000018e+00,9.894145605847308733e-01,1.192119113221038751e-01,-8.089289464619839332e-02,1.259924273101956788e-03,9.281697441498663577e-04,-1.069460729313733696e-03,-9.471314367984720040e-01,-9.533973342574103560e-01,6.265897458938302599e-03,2.127486467337427218e-08,2.380243713240304260e-08
1.280000000000000027e+00,9.894933979138403890e-01,1.187129594170542313e-01,-8.062644655283422723e-02,1.255509438106924142e-03,9.322462616267226379e-04,-1.061052735425763519e-03,-9.471505227677221583e-01,-9.535230232461697764e-01,6.372500478447588532e-03,2.132101044804146494e-08,2.372185115007141576e-08
1.290000000000000036e+00,9.895756395699940589e-01,1.181804259276367230e-01,-8.037050930910114022e-02,1.251065335387462800e-03,9.360803406053434588e-04,-1.051937139482712023e-03,-9.471699986348864897e-01,-9.536511796697469956e-01,6.481181034860559673e-03,2.133766150673005911e-08,2.356836770189829622e-08
1.300000000000000044e+00,9.896608753335311981e-01,1.176186747066108318e-01,-8.012296628740046833e-02,1.246617279547127194e-03,9.396673270030556427e-04,-1.042079994486326848e-03,-9.471898502792138741e-01,-9.537893406811616126e-01,6.599490401947745444e-03,2.130434014649294788e-08,2.332577486718889759e-08
1.310000000000000053e+00,9.897485967420297515e-01,1.170330919692388894e-01,-7.988148658567417737e-02,1.242190427691667676e-03,9.430001980399577415e-04,-1.031448929027109713e-03,-9.472099830756679495e-01,-9.539458721459131985e-01,6.735889070245211670e-03,2.120520017408442603e-08,2.300164969604168164e-08
1.320000000000000062e+00,9.898382169035884193e-01,1.164299638070775550e-01,-7.964354455639224839e-02,1.237809868691197622e-03,9.460694562880901139e-04,-1.020013982597148781e-03,-9.472302112997696977e-01,-9.541288623408487046e-01,6.898651041079046850e-03,2.103026343378394712e-08,2.262928355811766323e-08
1.330000000000000071e+00,9.899290949444473631e-01,1.158162764227670810e-01,-7.940646679191656898e-02,1.233500833365487517e-03,9.488632761128103351e-04,-1.007748447803761454e-03,-9.472502645488783957e-01,-9.543447112569516388e-01,7.094446708073277007e-03,2.077555393331776168e-08,2.220278716436041577e-08
1.340000000000000080e+00,9.900205624948887895e-01,1.151994683273677433e-01,-7.916750189680400729e-02,1.229288743837711299e-03,9.513678733264096165e-04,-9.946297158096709980e-04,-9.472698230260777619e-01,-9.545969445587677571e-01,7.327121532690018639e-03,2.044239991148620891e-08,2.166237078604638100e-08
1.350000000000000089e+00,9.901119469253055749e-01,1.145871820096598243e-01,-7.892391590102801335e-02,1.225198985584822348e-03,9.535679418190130775e-04,-9.806400736222192858e-04,-9.472885620652545802e-01,-9.548856560610101685e-01,7.597093995755544935e-03,2.003698111577962323e-08,2.093741469089138718e-08
1.360000000000000098e+00,9.902025911685300441e-01,1.139870276266047311e-01,-7.867308985131302168e-02,1.221256513129310517e-03,9.554470877198770456e-04,-9.657673627526319401e-04,-9.473061950086358873e-01,-9.552076337855190946e-01,7.901438776883228099e-03,1.957035387426340470e-08,1.999235021976630833e-08
1.370000000000000107e+00,9.902918714499245878e-01,1.134063617890505027e-01,-7.841258611002895063e-02,1.217485347059445991e-03,9.569881625581743659e-04,-9.500054219665379600e-04,-9.473225042926814998e-01,-9.555570515562434863e-01,8.234547263562031622e-03,1.905799136805073273e-08,1.884955613817851372e-08
1.380000000000000115e+00,9.903792089661485054e-01,1.128521153282111417e-01,-7.814018614888446068e-02,1.213908077291813879e-03,9.581734763871228812e-04,-9.333541743245336040e-04,-9.473373462304585102e-01,-9.559263297639890578e-01,8.588983533530573575e-03,1.851871440916436730e-08,1.756475787040301384e-08
1.390000000000000124e+00,9.904640725908175902e-01,1.123306898497554995e-01,-7.785392197245197266e-02,1.210545401137898226e-03,9.589850210334193445e-04,-9.158192755465387191e-04,-9.473506469153802900e-01,-9.563068078886993728e-01,8.956160973319056764e-03,1.797327619921260039e-08,1.619640799255250840e-08
1.400000000000000133e+00,9.905459749402556469e-01,1.118479009464935781e-01,-7.755211471610479190e-02,1.207415633739672596e-03,9.594047377119805514e-04,-8.974114676415512193e-04,-9.473624129473453559e-01,-9.566894164850953119e-01,9.327003537749912684e-03,1.744284455824375345e-08,1.481464106944940795e-08
1.409999999999999920e+00,9.906244659078702330e-01,1.114089294453634166e-01,-7.723343272476380916e-02,1.204534324325299199e-03,9.594148090502841375e-04,-8.781459243656253733e-04,-9.473727409031079683e-01,-9.570655697437450149e-01,9.692828840637057047e-03,1.694733285022593003e-08,1.375751090826327072e-08
1.419999999999999929e+00,9.906991281325201459e-01,1.110182602612157093e-01,-7.689694931922581855e-02,1.201914199968819822e-03,9.589980196290152871e-04,-8.580418627238582067e-04,-9.473818192685188322e-01,-9.574282105010701871e-01,1.004639123255140001e-02,1.650346600787785500e-08,1.386870440711618357e-08
1.429999999999999938e+00,9.907695788418003913e-01,1.106795872613224041e-01,-7.654218319175547236e-02,1.199565496300241231e-03,9.581382349598404095e-04,-8.371225459768743193e-04,-9.473899191593010416e-01,-9.577729222542222809e-01,1.038300309492129134e-02,1.612307769450330688e-08,1.415309647256890457e-08
1.439999999999999947e+00,9.908354812560373759e-01,1.103956713103889514e-01,-7.616911116632733847e-02,1.197496364648139092e-03,9.568209293894211530e-04,-8.154155100108457285e-04,-9.473973596006891595e-01,-9.580987887223667565e-01,1.070142912167755707e-02,1.581221465808395275e-08,1.454864517747012087e-08
1.449999999999999956e+00,9.908965630240589295e-01,1.101681990616197454e-01,-7.577812432931735342e-02,1.195713153440121660e-03,9.550335618583766532e-04,-7.929526244340119644e-04,-9.474044531619816301e-01,-9.584085361004667236e-01,1.100408293848506407e-02,1.557142780738331983e-08,1.490442480545084436e-08
1.459999999999999964e+00,9.909526334027882744e-01,1.099977172178797646e-01,-7.536992585110394161e-02,1.194220554376899382e-03,9.527656778635031250e-04,-7.697697853551120064e-04,-9.474114599593240760e-01,-9.587078496022137797e-01,1.129638964288967942e-02,1.539701116046557339e-08,1.514954584003191940e-08
1.469999999999999973e+00,9.910035886448919085e-01,1.098836931306078346e-01,-7.494542612676087512e-02,1.193021427337781970e-03,9.500088867577463495e-04,-7.459062151877342327e-04,-9.474185655859586053e-01,-9.590041873947393603e-01,1.158562180878078621e-02,1.528210671582504382e-08,1.523756631982564613e-08
1.479999999999999982e+00,9.910494003917365013e-01,1.098247035010252448e-01,-7.450569276708506050e-02,1.192116430754489812e-03,9.467568241686560512e-04,-7.214033505741044867e-04,-9.474258857729118688e-01,-9.593055751228765082e-01,1.187968934996461515e-02,1.521743656141066462e-08,1.517078240809155432e-08
1.489999999999999991e+00,9.910900914233502501e-01,1.098187017250049913e-01,-7.405196413403539180e-02,1.191504046513030754e-03,9.430051158635443598e-04,-6.963035981428764877e-04,-9.474334842979482696e-01,-9.596197713865620704e-01,1.218628708861380951e-02,1.519195942919994044e-08,1.497911683578934117e-08
1.500000000000000000e+00,9.911257103384786271e-01,1.098632871082282636e-01,-7.358567733292442625e-02,1.191181064719542583e-03,9.387514824247246642e-04,-6.706492665485587739e-04,-9.474413820264099284e-01,-9.599537904979849046e-01,1.251240847157493973e-02,1.519385153762984987e-08,1.470281163484798981e-08
1.510000000000000009e+00,9.911563169206881740e-01,1.099559094143358756e-01,-7.310844103653905968e-02,1.191143069097450394e-03,9.339960795141207450e-04,-6.444816425561863439e-04,-9.474495527040105447e-01,-9.603134809029404417e-01,1.286392819892985713e-02,1.521191121016277308e-08,1.437526409020506435e-08
1.520000000000000018e+00,9.911819809404467385e-01,1.100939782583454651e-01,-7.262195256612187511e-02,1.191384654054668040e-03,9.287418701084889120e-04,-6.178401700300886756e-04,-9.474579142775237939e-01,-9.607029228768307894e-01,1.324500859930695211e-02,1.523686162596260699e-08,1.400708193877164831e-08
1.530000000000000027e+00,9.912027866533229536e-01,1.102749171677536305e-01,-7.212790040729309682e-02,1.191899457179635032e-03,9.229948560327327694e-04,-5.907617811209270320e-04,-9.474663311276506628e-01,-9.611236678992575166e-01,1.365733677160683134e-02,1.526216799401338808e-08,1.359430767955416286e-08
1.540000000000000036e+00,9.912188317547594441e-01,1.104962421026306069e-01,-7.162787980008729349e-02,1.192680199303340540e-03,9.167641193629876267e-04,-5.632804732927418996e-04,-9.474746347454202633e-01,-9.615741162722757363e-01,1.409948152685543132e-02,1.528457224528455205e-08,1.314330799750962342e-08
1.550000000000000044e+00,9.912302181536726264e-01,1.107556855257939288e-01,-7.112332313194626165e-02,1.193718856997427529e-03,9.100616930316403081e-04,-5.354273328125048722e-04,-9.474826560222842087e-01,-9.620493214211706112e-01,1.456666539888638173e-02,1.530474356836190798e-08,1.266150695400369841e-08
1.560000000000000053e+00,9.912370397689524992e-01,1.110513274227258457e-01,-7.061543574149747871e-02,1.195006930988539925e-03,9.029023008052019508e-04,-5.072310795731531027e-04,-9.474902575192692966e-01,-9.625413055632443537e-01,1.505104804397503458e-02,1.532761560970923417e-08,1.214622535883336241e-08
1.570000000000000062e+00,9.912393741175494766e-01,1.113816714767301014e-01,-7.010514294915071165e-02,1.196535839178364691e-03,8.953030534424016168e-04,-4.787189625271360584e-04,-9.474973534211407200e-01,-9.630397466649039950e-01,1.554239324376330798e-02,1.536175175227852024e-08,1.157303497478778809e-08
1.580000000000000071e+00,9.912372837725937913e-01,1.117456088456783569e-01,-6.959305906638285633e-02,1.198297357628294894e-03,8.872831833618515223e-04,-4.499178002306149899e-04,-9.475039087886649725e-01,-9.635327016573209669e-01,1.602879286865599093e-02,1.541767101405090066e-08,1.094790791356103909e-08
1.590000000000000080e+00,9.912308261554300115e-01,1.121422931173969156e-01,-6.907947471603678724e-02,1.200283926119361010e-03,8.788638589329398742e-04,-4.208549744992105129e-04,-9.475099309825394389e-01,-9.640071230729286844e-01,1.649719209038927326e-02,1.550590213517931009e-08,1.079520228763897194e-08
1.600000000000000089e+00,9.912200634993368897e-01,1.125710122881326686e-01,-6.856435562783419480e-02,1.202488924101244132e-03,8.700679928590342215e-04,-3.915593135481506963e-04,-9.475154671900547498e-01,-9.644492612122268493e-01,1.693379402217210991e-02,1.563533377362160193e-08,1.151289885648054678e-08
1.610000000000000098e+00,9.912050665472209587e-01,1.130311158794525539e-01,-6.804735810426433551e-02,1.204906953937169437e-03,8.609200180676515862e-04,-3.620618860233560310e-04,-9.475206093089015846e-01,-9.648451583778254737e-01,1.732454906892385432e-02,1.581188464325428920e-08,1.229003099290082446e-08
1.620000000000000107e+00,9.911859127531320590e-01,1.135219986745304860e-01,-6.752784697715451256e-02,1.207533784693049254e-03,8.514457149993811440e-04,-3.323967238452690365e-04,-9.475255066277484817e-01,-9.651814481323822692e-01,1.765594150463381876e-02,1.603769800451786274e-08,1.306533303768731002e-08
1.630000000000000115e+00,9.911626834620123061e-01,1.140431236818441746e-01,-6.700487778514009618e-02,1.210365792483790318e-03,8.416719872558009810e-04,-3.026014587041667169e-04,-9.475303677335729091e-01,-9.654464829668166770e-01,1.791611523324378175e-02,1.631120064461526420e-08,1.378220959580289673e-08
1.640000000000000124e+00,9.911354616507688231e-01,1.145940659923972843e-01,-6.647714747967924109e-02,1.213399313060538201e-03,8.316265159173224500e-04,-2.727176905374563290e-04,-9.475354366889283675e-01,-9.656313523766000273e-01,1.809591568767168410e-02,1.662801117113702343e-08,1.439228958233229605e-08
1.650000000000000133e+00,9.911043290285082019e-01,1.151745503534494924e-01,-6.594297374360769126e-02,1.216630041667996105e-03,8.213374117634441966e-04,-2.427909207967463034e-04,-9.475409686800231324e-01,-9.657304683386622735e-01,1.818949965863918619e-02,1.698216521471911240e-08,1.485874223661198812e-08
1.660000000000000142e+00,9.910693590869635861e-01,1.157844816374001412e-01,-6.540035203389811536e-02,1.220052360337216778e-03,8.108329624482916824e-04,-2.128701130737367480e-04,-9.475472201403359884e-01,-9.657418988661903292e-01,1.819467872585435464e-02,1.736717303794947634e-08,1.516418812741449074e-08
1.669999999999999929e+00,9.910306077077095654e-01,1.164239727430990273e-01,-6.484705763546842749e-02,1.223658788562697209e-03,8.001414369824235351e-04,-1.830071163165801517e-04,-9.475544374942406201e-01,-9.656675261860535597e-01,1.811308869181299172e-02,1.777684826678014925e-08,1.577207897618393417e-08
1.679999999999999938e+00,9.909881086984434484e-01,1.170933502311376773e-01,-6.428071555266232084e-02,1.227439836778030638e-03,7.892909667220547295e-04,-1.532562385375624216e-04,-9.475628504448165845e-01,-9.655129971274085676e-01,1.795014668259203167e-02,1.820589684080047979e-08,1.697616669460444427e-08
1.689999999999999947e+00,9.909418812549305455e-01,1.177931005058676234e-01,-6.369879587333227011e-02,1.231384154086284611e-03,7.783094615896983537e-04,-1.236740842844445177e-04,-9.475726691436541227e-01,-9.652875748837067560e-01,1.771490574005262983e-02,1.865001839692801415e-08,1.833398055595125697e-08
1.699999999999999956e+00,9.908919480542873748e-01,1.185237517385205053e-01,-6.309856471766768504e-02,1.235478641913982613e-03,7.672243996965041370e-04,-9.431945102493823876e-05,-9.475840669998594201e-01,-9.650037630754445539e-01,1.741969607558518582e-02,1.910583882204350046e-08,1.978866492891029338e-08
1.709999999999999964e+00,9.908383536419028692e-01,1.192857456123327803e-01,-6.247705439766465529e-02,1.239708463182170308e-03,7.560622795214944373e-04,-6.525302517710925151e-05,-9.475971526331996575e-01,-9.646763962214980337e-01,1.707924358829839701e-02,1.957122479938311108e-08,2.123916975627082593e-08
1.719999999999999973e+00,9.907811729407635104e-01,1.200793643812431005e-01,-6.183108287649202728e-02,1.244057035777075548e-03,7.448478045099723999e-04,-3.653672851781779882e-05,-9.476119492594723415e-01,-9.643211800517416110e-01,1.670923079226927302e-02,2.004586083534069769e-08,2.258624554052346411e-08
1.729999999999999982e+00,9.907205096765711039e-01,1.209047163625642102e-01,-6.115731009484899616e-02,1.248505810186341641e-03,7.336030610537696683e-04,-8.232664774137747339e-06,-9.476283933491363998e-01,-9.639529265442506878e-01,1.632453319511424639e-02,2.053151113482926636e-08,2.372614060774935751e-08
1.739999999999999991e+00,9.906564898180296730e-01,1.217617489395384084e-01,-6.045230552666709667e-02,1.253033718087518235e-03,7.223469881611472134e-04,1.959812710276019924e-05,-9.476463695477892468e-01,-9.635840677861404746e-01,1.593769823835127983e-02,2.103207287842057611e-08,2.455430525571955513e-08
1.750000000000000000e+00,9.905892538424377891e-01,1.226502701422593489e-01,-5.971260417236779611e-02,1.257616575699688254e-03,7.110952015533197369e-04,4.689685095068931375e-05,-9.476657572182549671e-01,-9.632239887745546181e-01,1.555823155629964226e-02,2.155336432005268098e-08,2.501167362112255432e-08
1.760000000000000009e+00,9.905189524093102049e-01,1.235699409937487392e-01,-5.893475043879960185e-02,1.262226946426102826e-03,6.998601164886946238e-04,7.360801363484725649e-05,-9.476864544662155776e-01,-9.628789933032178006e-01,1.519253883700222296e-02,2.210220640246308704e-08,2.507925178640846298e-08
1.770000000000000018e+00,9.904457451883261765e-01,1.245202352343005442e-01,-5.811534545971061561e-02,1.266834612112422050e-03,6.886513230264373897e-04,9.968029329580915614e-05,-9.477083890443083192e-01,-9.625525383449792249e-01,1.484414930067087975e-02,2.268506116969710246e-08,2.476395266626241209e-08
1.780000000000000027e+00,9.903697987240676071e-01,1.255004058615697971e-01,-5.725109885358850570e-02,1.271407346510905912e-03,6.774759383140560934e-04,1.250672371264502846e-04,-9.477315257748600841e-01,-9.622456707639357454e-01,1.451414498907565437e-02,2.330704547776351352e-08,2.410704169619748427e-08
1.790000000000000036e+00,9.902912805011029329e-01,1.265094854283827230e-01,-5.633888666329823353e-02,1.275911736172730430e-03,6.663388106507710544e-04,1.497278229910006505e-04,-9.477558618318985273e-01,-9.619575408565993468e-01,1.420167902470082996e-02,2.397169290795836843e-08,2.318759007025050778e-08
1.800000000000000044e+00,9.902103493375650212e-01,1.275463201110456635e-01,-5.537581163946269508e-02,1.280313818407348555e-03,6.552426958445255537e-04,1.736267886473330340e-04,-9.477814223552386563e-01,-9.616858379591879391e-01,1.390441560394924982e-02,2.468127731462912109e-08,2.211352789771581229e-08
1.810000000000000053e+00,9.901271476112244452e-01,1.286096021615851515e-01,-5.435923952948391175e-02,1.284579423565403340e-03,6.441884831090981560e-04,1.967347043176285017e-04,-9.478082720724609889e-01,-9.614273705814818660e-01,1.361909850902087195e-02,2.543715104565963186e-08,2.097297735481618020e-08
1.820000000000000062e+00,9.900417990320483641e-01,1.296978725469785654e-01,-5.328681070202748865e-02,1.288674596744009311e-03,6.331754339798275873e-04,2.190278862263167264e-04,-9.478365244502620079e-01,-9.611789228253304618e-01,1.334239837506847291e-02,2.623973128929552923e-08,1.979545682928574024e-08
1.830000000000000071e+00,9.899544093202662376e-01,1.308094998599679259e-01,-5.215647239540223412e-02,1.292566415171653984e-03,6.222014928664159348e-04,2.404882984946468791e-04,-9.478663328133982713e-01,-9.609381597376037698e-01,1.307182692420545342e-02,2.708802354103144723e-08,2.069720617114967354e-08
1.840000000000000080e+00,9.898650692123736050e-01,1.319426316459587634e-01,-5.096656212990600260e-02,1.296223719126411624e-03,6.112636620976217563e-04,2.611034298512292066e-04,-9.478978562234973149e-01,-9.607041336073098847e-01,1.280627738381258027e-02,2.797872855469046539e-08,2.186567926720783817e-08
1.850000000000000089e+00,9.897738600405736609e-01,1.330951272645641004e-01,-4.971592458929278285e-02,1.299617639608852734e-03,6.003583460345369082e-04,2.808660499899321740e-04,-9.479312175423570963e-01,-9.604770731711804732e-01,1.254585562882334741e-02,2.890590355610091272e-08,2.317347402858160876e-08
1.860000000000000098e+00,9.896808606438807221e-01,1.342645057339436621e-01,-4.840400087519494687e-02,1.302722329725882529e-03,5.894815761606928212e-04,2.997738545965442786e-04,-9.479664781861143474e-01,-9.602575842317468968e-01,1.229110604563257193e-02,2.986142256180787094e-08,2.456875036749295305e-08
1.870000000000000107e+00,9.895861553619401674e-01,1.354479206438391758e-01,-4.703084436372789029e-02,1.305515845660819296e-03,5.786291438734235838e-04,3.178290493719944441e-04,-9.480036385435766100e-01,-9.600457186093004358e-01,1.204208006572382583e-02,3.083560652981014760e-08,2.601986359707098018e-08
1.880000000000000115e+00,9.894898393560831451e-01,1.366421761028332182e-01,-4.559708187770403209e-02,1.307980692508396584e-03,5.677967243837506520e-04,3.350380199517629656e-04,-9.480426528117786855e-01,-9.598402875620446473e-01,1.179763475026590971e-02,3.181745997802203680e-08,2.774967833296670960e-08
1.890000000000000124e+00,9.893920184336009171e-01,1.378437884913401301e-01,-4.410386285082200375e-02,1.310103633381221131e-03,5.569799943177333821e-04,3.514112816955252913e-04,-9.480834527767221243e-01,-9.596386253428913493e-01,1.155517256616920771e-02,3.279447966676944636e-08,2.938600651702927280e-08
1.900000000000000133e+00,9.892928043551567630e-01,1.390490771844587192e-01,-4.255283029887948348e-02,1.311874954377240847e-03,5.461747652230899367e-04,3.669636345576855209e-04,-9.481259714777408032e-01,-9.594369171552713516e-01,1.131094567753050326e-02,3.375201302305657854e-08,3.090263223093359102e-08
1.910000000000000142e+00,9.891923096608689070e-01,1.402542531687255845e-01,-4.094612518367525544e-02,1.313287691248102166e-03,5.353772766052668696e-04,3.817142326785267397e-04,-9.481701488519449494e-01,-9.592309096204106877e-01,1.106076076846574177e-02,3.467272158083755985e-08,3.222547162451405711e-08
1.919999999999999929e+00,9.890906458902696263e-01,1.414554825920693593e-01,-3.928641381534599131e-02,1.314336841337745932e-03,5.245846572888188900e-04,3.956862444409236308e-04,-9.482159193375063744e-01,-9.590166268939517291e-01,1.080070755644533045e-02,3.553666231183141484e-08,3.338598242308421504e-08
1.929999999999999938e+00,9.889879251678188599e-01,1.426489370502562193e-01,-3.757690079209641265e-02,1.315018623273134322e-03,5.137954450483830709e-04,4.089060056493287743e-04,-9.482631977172094606e-01,-9.587908817514074755e-01,1.052768403419802011e-02,3.632296337617795803e-08,3.481245447467529175e-08
1.939999999999999947e+00,9.888842647562938737e-01,1.438308445384765544e-01,-3.582127462099667786e-02,1.315330385909733611e-03,5.030099986717353772e-04,4.214020031000041688e-04,-9.483118762090836373e-01,-9.585516536286668998e-01,1.023977741958322432e-02,3.701255172601809233e-08,3.613312227201959104e-08
1.949999999999999956e+00,9.887797947728511616e-01,1.449975281751936518e-01,-3.402359289380513241e-02,1.315271195873330594e-03,4.922307478356754062e-04,4.332040607360504339e-04,-9.483618261561068685e-01,-9.582984013073868601e-01,9.936575151279953416e-03,3.758999443000801420e-08,3.726352204580507532e-08
1.959999999999999964e+00,9.886746665755010710e-01,1.461454283156109202e-01,-3.218815940955705585e-02,1.314842403372062409e-03,4.814622513344647887e-04,4.443428265755813324e-04,-9.484128994079239483e-01,-9.580322679880798331e-01,9.619368580155841439e-03,3.804421996691293801e-08,3.817066773770250165e-08
1.969999999999999973e+00,9.885690577407308943e-01,1.472711240150931522e-01,-3.031942917575536356e-02,1.314047777754385029e-03,4.707109960399504943e-04,4.548495279413857667e-04,-9.484649265714093502e-01,-9.577561151445463938e-01,9.291188573137017584e-03,3.836831422176312267e-08,3.878318932670765662e-08
1.979999999999999982e+00,9.884631727390857936e-01,1.483713570014941197e-01,-2.842195622381225514e-02,1.312893275972533977e-03,4.599851048543566914e-04,4.647558366657982389e-04,-9.485177075263848678e-01,-9.574742853368998219e-01,8.956577810514952317e-03,3.855852926864945630e-08,3.901712397613721350e-08
1.989999999999999991e+00,9.883572405977569808e-01,1.494430570573059558e-01,-2.650036386742351049e-02,1.311386729129603804e-03,4.492941513826426256e-04,4.740936799324278273e-04,-9.485709991333817204e-01,-9.571919952832023126e-01,8.620996149820536747e-03,3.861359271980217289e-08,3.879523258198958047e-08
2.000000000000000000e+00,9.882515111284653209e-01,1.504833708446562945e-01,-2.455930145045410323e-02,1.309537615380058483e-03,4.386491079943482130e-04,4.828950581334611565e-04,-9.486245138586053560e-01,-9.569144855743860756e-01,8.289971715780736911e-03,3.853543709288672252e-08,3.811547344412247185e-08
2.010000000000000231e+00,9.881462495398662949e-01,1.514897011554186268e-01,-2.260336628629375233e-02,1.307356823752467249e-03,4.280623968321068838e-04,4.911919611171304155e-04,-9.486779282781310219e-01,-9.566461279001237106e-01,7.968199621992714740e-03,3.833062645297600902e-08,3.706799178715414200e-08
2.020000000000000018e+00,9.880417300762750488e-01,1.524597462172653795e-01,-2.063700699480301368e-02,1.304856497897957743e-03,4.175479984503396511e-04,4.990163799358294551e-04,-9.487308990344420767e-01,-9.563895952971769310e-01,7.658696262734818704e-03,3.801040734531178931e-08,3.574984330789732212e-08
2.030000000000000249e+00,9.879382338761704130e-01,1.533914998449446287e-01,-1.866442734215438201e-02,1.302050098737670943e-03,4.071215419967340408e-04,5.064002293516938358e-04,-9.487830916106545498e-01,-9.561453094186654900e-01,7.362217808010919351e-03,3.758957288079995903e-08,3.420562033618068654e-08
2.040000000000000036e+00,9.878360484541839348e-01,1.542832297224524529e-01,-1.668949884759814845e-02,1.298952641427239584e-03,3.968003883347043952e-04,5.133749751869253874e-04,-9.488342107615709287e-01,-9.559113709555615568e-01,7.077160193990617715e-03,3.708541792459790636e-08,3.267318771094096519e-08
2.049999999999999822e+00,9.877354613055494559e-01,1.551334830841567536e-01,-1.471567676367431521e-02,1.295580886279174134e-03,3.866037172485104335e-04,5.199709409504948456e-04,-9.488840222174913519e-01,-9.556839008302091543e-01,6.799878612717852669e-03,3.651710716444245994e-08,3.181078600533737699e-08
2.060000000000000053e+00,9.876367469251012832e-01,1.559411249787999998e-01,-1.274591882630260811e-02,1.291953145455187590e-03,3.765526039512774397e-04,5.262164018015515893e-04,-9.489323716030731992e-01,-9.554577048612930001e-01,6.525333258219817405e-03,3.590487304583972121e-08,3.089738997985591595e-08
2.069999999999999840e+00,9.875401516528402590e-01,1.567053816382207310e-01,-1.078263114041398685e-02,1.288088658442279166e-03,3.666700387893104523e-04,5.321367158828597217e-04,-9.489791931087806498e-01,-9.552271911930503290e-01,6.247998084269649685e-03,3.526890214811197425e-08,2.994324521665703287e-08
2.080000000000000071e+00,9.874458821807530207e-01,1.574258562813874440e-01,-8.827650754452569248e-03,1.284006976774140600e-03,3.569808360154144082e-04,5.377536144258544598e-04,-9.490245016885643370e-01,-9.549872740522816761e-01,5.962772363717289657e-03,3.462827150770686457e-08,2.899422191227074563e-08
2.089999999999999858e+00,9.873541031310971716e-01,1.581024882300741119e-01,-6.882262439429063551e-03,1.279727890194107482e-03,3.475114674959382290e-04,5.430846172007466671e-04,-9.490683775163739622e-01,-9.547340777991759619e-01,5.665700282801971154e-03,3.399986071968230638e-08,2.811885480014097993e-08
2.100000000000000089e+00,9.872649434893578935e-01,1.587354604365185939e-01,-4.947243824679784137e-03,1.275271795759076818e-03,3.382899266258570180e-04,5.481425941584964351e-04,-9.491109412325263728e-01,-9.544653196734734779e-01,5.354378440947131154e-03,3.339739618244298077e-08,2.733593174042425744e-08
2.109999999999999876e+00,9.871785038582202576e-01,1.593251091574767464e-01,-3.022919329189196515e-03,1.270660042088914447e-03,3.293455469816800409e-04,5.529356127597107604e-04,-9.491523315610661538e-01,-9.541803085556306296e-01,5.027976994564455938e-03,3.283164367711344739e-08,2.661319364882785976e-08
2.120000000000000107e+00,9.870948564512266321e-01,1.598718874751007268e-01,-1.109184725104810001e-03,1.265915236805445097e-03,3.207086972207849650e-04,5.574672347641582756e-04,-9.491927024688788794e-01,-9.538798110098545280e-01,4.687108540975639878e-03,3.231152979416319928e-08,2.589550085474456864e-08
2.129999999999999893e+00,9.870140382565177894e-01,1.603763783160068734e-01,7.944911295449427324e-04,1.261061547308005076e-03,3.124103286946777573e-04,5.617372749006679629e-04,-9.492322271215308804e-01,-9.535660552511889820e-01,4.333828129658131093e-03,3.184431539181103941e-08,2.514701291644882986e-08
2.140000000000000124e+00,9.869360467027707973e-01,1.608392995624228217e-01,2.689029115879466945e-03,1.256124636029764185e-03,3.044813599010812145e-04,5.657428667996487054e-04,-9.492710906246820679e-01,-9.532427651825243764e-01,3.971674557842349261e-03,3.143471485661728195e-08,2.436447310572020797e-08
2.149999999999999911e+00,9.868608425045473087e-01,1.612614758514661073e-01,4.575652811986650158e-03,1.251131083605453668e-03,2.969519479752674002e-04,5.694796285566708100e-04,-9.493094825582129026e-01,-9.529151295429916235e-01,3.605646984778768625e-03,3.108458965442802600e-08,2.358149009396015572e-08
2.160000000000000142e+00,9.867883570476915223e-01,1.616437941327062700e-01,6.455780712616944125e-03,1.246107547375881804e-03,2.898508274349867095e-04,5.729427395754766025e-04,-9.493475833413281828e-01,-9.525896911140668832e-01,3.242107772738695663e-03,3.079343017911060383e-08,2.281495903311281381e-08
2.169999999999999929e+00,9.867184996254243501e-01,1.619871680865241359e-01,8.330934320227115567e-03,1.241080048624760776e-03,2.832049071759432058e-04,5.761278082117780560e-04,-9.493855446866282799e-01,-9.522739619718250115e-01,2.888417285196730709e-03,3.055938156753289469e-08,2.202634985515317112e-08
2.180000000000000160e+00,9.866511587773332259e-01,1.622925406942305748e-01,1.020268555342130831e-02,1.236073547966222387e-03,2.770391089315922366e-04,5.790315114741278416e-04,-9.494234842648516803e-01,-9.519758255648902434e-01,2.552341300038605144e-03,3.038020092883016024e-08,2.144976196660763890e-08
2.189999999999999947e+00,9.865861965244212550e-01,1.625609285466614595e-01,1.207264286540909830e-02,1.231111501635636686e-03,2.713762501601317979e-04,5.816520646708488564e-04,-9.494615001532163978e-01,-9.517030767001722902e-01,2.241576546955916655e-03,3.025385079652073892e-08,2.159556622416403115e-08
2.200000000000000178e+00,9.865234433142981985e-01,1.627934592986532147e-01,1.394245914866033137e-02,1.226215441254399673e-03,2.662367311195477601e-04,5.839895763479109473e-04,-9.494996860550092288e-01,-9.514632915498508758e-01,1.963605494841621016e-03,3.017865099854799333e-08,2.155763834110757671e-08
2.209999999999999964e+00,9.864627024807892663e-01,1.629913517460924444e-01,1.581381978979370939e-02,1.221405097093185114e-03,2.616379805676077451e-04,5.860462871575583717e-04,-9.495381361010959420e-01,-9.512638798815996610e-01,1.725743780503668926e-03,3.015275599985047260e-08,2.129747533885506527e-08
2.220000000000000195e+00,9.864037650514769773e-01,1.631558361479270858e-01,1.768838470025730150e-02,1.216698934989312100e-03,2.575938332489533683e-04,5.878266970914980839e-04,-9.495769357509975528e-01,-9.511121050266760912e-01,1.535169275678505271e-03,3.017366667497499460e-08,2.078077576683767802e-08
2.229999999999999982e+00,9.863464219504298747e-01,1.632880909384537560e-01,1.956771056003245648e-02,1.212114623751213037e-03,2.541140107662349630e-04,5.893377063121819177e-04,-9.496161367419443389e-01,-9.510147542939989540e-01,1.398617552054660885e-03,3.023844214431421558e-08,2.017481115501595923e-08
2.240000000000000213e+00,9.862904634242972701e-01,1.633892522181191465e-01,2.145319435754567544e-02,1.207669112284964720e-03,2.512038142504309426e-04,5.905888405910518068e-04,-9.496557365924234162e-01,-9.509773330930730850e-01,1.321596500649682921e-03,3.034409528893059877e-08,1.982556541157975971e-08
2.250000000000000000e+00,9.862356701062149344e-01,1.634604687243836063e-01,2.334605114720196897e-02,1.203378250614943685e-03,2.488640680553665802e-04,5.915924542291584607e-04,-9.496956797644631187e-01,-9.510030739723216442e-01,1.307394207858573803e-03,3.048768084851205075e-08,1.936110627376308457e-08
2.260000000000000231e+00,9.861818037794811698e-01,1.635029567779400506e-01,2.524731083045281960e-02,1.199256417216409314e-03,2.470912452854620361e-04,5.923638302002126599e-04,-9.497358792124606097e-01,-9.510922075338916759e-01,1.356328321431074643e-03,3.066599222455050115e-08,1.883471978381123790e-08
2.270000000000000018e+00,9.861286049796380571e-01,1.635180163022361965e-01,2.715781211827122607e-02,1.195316358358157688e-03,2.458776879987750611e-04,5.929210593127992980e-04,-9.497762454098165330e-01,-9.512417773836220336e-01,1.465531973805533992e-03,3.087503674658258386e-08,1.928380211069224970e-08
2.280000000000000249e+00,9.860758021275062291e-01,1.635069842153511199e-01,2.907817868854328802e-02,1.191569076467395311e-03,2.452118827797848807e-04,5.932846606297668404e-04,-9.498167104607780908e-01,-9.514460424545156947e-01,1.629331993737582378e-03,3.110947000414239654e-08,1.968477558733638944e-08
2.290000000000000036e+00,9.860231247822943690e-01,1.634711701914542403e-01,3.100878557370051816e-02,1.188023935117130505e-03,2.450787356980426075e-04,5.934770274056248851e-04,-9.498572300843199923e-01,-9.516971852211453253e-01,1.839955136825286450e-03,3.136268994006215014e-08,2.003430754626833732e-08
2.300000000000000266e+00,9.859703047793667574e-01,1.634118636802836255e-01,3.294975676167755801e-02,1.184689246370588265e-03,2.454598843803389358e-04,5.935217327253020482e-04,-9.498977754853377142e-01,-9.519859452291576929e-01,2.088169743820003383e-03,3.162785415650426282e-08,2.033061075046305177e-08
2.310000000000000053e+00,9.859170603328039073e-01,1.633304335010964947e-01,3.490101578923430342e-02,1.181573127473109757e-03,2.463341801311017833e-04,5.934426858105262218e-04,-9.499383349980248248e-01,-9.523021952214754116e-01,2.363860223450601952e-03,3.189887460495760082e-08,2.085797667916722276e-08
2.319999999999999840e+00,9.858630747145944451e-01,1.632284531430497065e-01,3.686236084639625543e-02,1.178683982131507879e-03,2.476782999561788013e-04,5.932631210870972869e-04,-9.499789193742468330e-01,-9.526355803658096422e-01,2.656660991562816588e-03,3.217059463409842020e-08,2.121367415064412398e-08
2.330000000000000071e+00,9.858079854189523150e-01,1.631077648498376054e-01,3.883352429011430879e-02,1.176030339133259019e-03,2.494674227413951821e-04,5.930044393837605524e-04,-9.500195676674516587e-01,-9.529762255684511851e-01,2.956657900999577152e-03,3.243867840940556656e-08,2.139792032451737214e-08
2.339999999999999858e+00,9.857513884050780328e-01,1.629704597277750189e-01,4.081419941130026013e-02,1.173620538002209624e-03,2.516759125579926914e-04,5.926849701096820449e-04,-9.500603574211397007e-01,-9.533155841681454357e-01,3.255226747005739770e-03,3.269960977873268982e-08,2.140711230502745366e-08
2.350000000000000089e+00,9.856928523269337106e-01,1.628188061144636711e-01,4.280402618722677771e-02,1.171462795951484911e-03,2.542779193758295002e-04,5.923189482625070262e-04,-9.501013962471634988e-01,-9.536473105172553755e-01,3.545914270091840223e-03,3.295055997252922639e-08,2.129627407754242086e-08
2.359999999999999876e+00,9.856319346712981710e-01,1.626551710457521394e-01,4.480255072883417011e-02,1.169565567815499928e-03,2.572478577854891220e-04,5.919159057220628201e-04,-9.501427848384059738e-01,-9.539675964200114988e-01,3.824811581605524601e-03,3.318952764740430117e-08,2.222991835054699550e-08
2.370000000000000107e+00,9.855681949496900573e-01,1.624819534625176476e-01,4.680919851779889035e-02,1.167937977035341272e-03,2.605608094705440464e-04,5.914805359038037775e-04,-9.501845854866830532e-01,-9.542747341380923842e-01,4.090148651409382212e-03,3.341569564778139506e-08,2.328523973638141342e-08
2.379999999999999893e+00,9.855012055028429252e-01,1.623015207053669362e-01,4.882327699797741477e-02,1.166590217981115698e-03,2.641929113504405961e-04,5.910129731195228140e-04,-9.502268152418215097e-01,-9.545682743020619254e-01,4.341459060240466031e-03,3.362921861776342880e-08,2.437172264002640532e-08
2.390000000000000124e+00,9.854305653921326957e-01,1.621161227928761550e-01,5.084398246528437637e-02,1.165533798319595389e-03,2.681217675868041933e-04,5.905092457866925604e-04,-9.502694554916658598e-01,-9.548482089739043221e-01,4.578753482238456275e-03,3.383020107572215846e-08,2.543882571259814540e-08
2.399999999999999911e+00,9.853559229803351416e-01,1.619277654783491671e-01,5.287037484598694492e-02,1.164781475632878718e-03,2.723268765882998666e-04,5.899616316843135384e-04,-9.503124706424527224e-01,-9.551144635026653784e-01,4.801992860212645625e-03,3.401739060417182412e-08,2.645249863597598505e-08
2.410000000000000142e+00,9.852770042079157520e-01,1.617380665435746712e-01,5.490131734010661457e-02,1.164346773786395116e-03,2.767900678013193120e-04,5.893587939529961253e-04,-9.503558202379910336e-01,-9.553667753634385029e-01,5.010955125447464145e-03,3.418744099224140183e-08,2.739956039832236456e-08
2.419999999999999929e+00,9.851936356561523667e-01,1.615481554656333640e-01,5.693540878201843597e-02,1.164243191079496111e-03,2.814958466064642283e-04,5.886858124799527071e-04,-9.503994558375057355e-01,-9.556047175954739403e-01,5.205261757968188303e-03,3.433493286653077309e-08,2.826529210686601346e-08
2.430000000000000160e+00,9.851057550781686656e-01,1.613586510827569875e-01,5.897093332665438725e-02,1.164483148065997625e-03,2.864316104107564147e-04,5.879241802453720987e-04,-9.504433167146701944e-01,-9.558277011633521392e-01,5.384384448681939564e-03,3.445294719031633611e-08,2.900095741331654153e-08
2.439999999999999947e+00,9.850134113969658545e-01,1.611696928714157206e-01,6.100585389165502637e-02,1.165076797011957432e-03,2.915877938329368294e-04,5.870518113490467592e-04,-9.504873262251487542e-01,-9.560349683952615862e-01,5.547642170112857159e-03,3.453418183899610495e-08,2.954067346294664276e-08
2.450000000000000178e+00,9.849167618506685651e-01,1.609809730417121332e-01,6.303785282899897202e-02,1.166031105744856329e-03,2.969579467536154292e-04,5.860430887397056468e-04,-9.505313906014165592e-01,-9.562255237514513118e-01,5.694133150034719551e-03,3.457207415875937595e-08,2.982553182206970632e-08
2.459999999999999964e+00,9.848160739884486148e-01,1.607917283686468579e-01,6.506439250037530930e-02,1.167349296137433403e-03,3.025387439865308390e-04,5.848689249298574203e-04,-9.505754202540087627e-01,-9.563982396838144329e-01,5.822819429805717838e-03,3.456149708000011502e-08,2.982782021376806370e-08
2.470000000000000195e+00,9.847117336982422753e-01,1.606006937842100191e-01,6.708276465170444347e-02,1.169030499852623424e-03,3.083298425803863031e-04,5.834969000324012264e-04,-9.506193537267291216e-01,-9.565524347398275395e-01,5.933081013098452650e-03,3.449887903408289310e-08,2.954317279701967891e-08
2.479999999999999982e+00,9.846042485721383519e-01,1.604060814753280606e-01,6.909013054171983526e-02,1.171069711964454682e-03,3.143335236356504386e-04,5.818916327611506215e-04,-9.506631479043585742e-01,-9.566885248431886701e-01,6.025376938830146259e-03,3.438251690771883664e-08,2.928465914209255061e-08
2.490000000000000213e+00,9.844942359318635816e-01,1.602056419168435553e-01,7.108357257104513938e-02,1.173458001903276418e-03,3.205542855184232158e-04,5.800155029487441983e-04,-9.507067502957021743e-01,-9.568081472086835682e-01,6.101396912981340952e-03,3.421300743543749186e-08,2.900198659006036905e-08
2.500000000000000000e+00,9.843824032854765482e-01,1.599967634191108157e-01,7.306014520375615773e-02,1.176182537887966164e-03,3.269984477142005136e-04,5.778297854938473479e-04,-9.507500792939570511e-01,-9.569137136260711385e-01,6.163634332114103880e-03,3.399333991481383817e-08,2.851306746265436232e-08
2.510000000000000231e+00,9.842695348824657131e-01,1.597765313231246653e-01,7.501691086766371086e-02,1.179226267906731754e-03,3.336736584515768338e-04,5.752960764854693140e-04,-9.507930197413808626e-01,-9.570076218030911797e-01,6.214602061710341324e-03,3.372868907193948818e-08,2.784995434268466852e-08
2.520000000000000018e+00,9.841564896581876942e-01,1.595417128132012863e-01,7.695096560429365296e-02,1.182567824894549405e-03,3.405884388792305506e-04,5.723777847775578242e-04,-9.508354431764034498e-01,-9.570915657557903522e-01,6.256122579386907620e-03,3.342592555916331121e-08,2.895670214719814339e-08
2.530000000000000249e+00,9.840442052782265581e-01,1.592886978018848987e-01,7.885946538438097508e-02,1.186182135294709282e-03,3.477517794930323888e-04,5.690415223282900515e-04,-9.508772323948300187e-01,-9.571662809559360330e-01,6.289048561106054189e-03,3.309293988886375639e-08,3.007242921349018161e-08
2.540000000000000036e+00,9.839336970497931656e-01,1.590134683484623057e-01,8.073965242565712963e-02,1.190041468744211604e-03,3.551727401562501532e-04,5.652582893657836279e-04,-9.509182944814326133e-01,-9.572316070614715899e-01,6.313312580038943703e-03,3.273796570609343827e-08,3.094431244576867357e-08
2.550000000000000266e+00,9.838260433258837478e-01,1.587116429737749079e-01,8.258889628590311560e-02,1.194116143723639384e-03,3.628601683558697780e-04,5.610043549783308393e-04,-9.509585751477205307e-01,-9.572867918614942351e-01,6.328216713773755601e-03,3.236957027891598511e-08,3.178459495600804985e-08
2.560000000000000053e+00,9.837223549885087959e-01,1.583786014591266611e-01,8.440476879980049474e-02,1.198374838203397413e-03,3.708225548010199392e-04,5.562618331211051500e-04,-9.509980612515510634e-01,-9.573309900583548693e-01,6.332928806803852714e-03,3.199666200756298186e-08,3.250477531580031609e-08
2.569999999999999840e+00,9.836237319443346117e-01,1.580096811185183192e-01,8.618513601638963517e-02,1.202785027570600586e-03,3.790678389068314474e-04,5.510188911573736048e-04,-9.510367621680498873e-01,-9.573635356093002091e-01,6.326773441250289724e-03,3.162785470891959647e-08,3.302943807348412975e-08
2.580000000000000071e+00,9.835312189373234260e-01,1.576003879586344303e-01,8.792823337791073890e-02,1.207313592023382580e-03,3.876031277446781529e-04,5.452695346718361294e-04,-9.510747073985632571e-01,-9.573839746422054819e-01,6.309267243642267299e-03,3.127039939078187909e-08,3.339635035182197953e-08
2.589999999999999858e+00,9.834457739294416578e-01,1.571465549781179971e-01,8.963270298744967224e-02,1.211927293609970768e-03,3.964343657388348131e-04,5.390130773880845178e-04,-9.511119627829303091e-01,-9.573923549337646222e-01,6.280392150834352046e-03,3.092948348491865661e-08,3.364626532942338599e-08
2.600000000000000089e+00,9.833682456633318081e-01,1.566444598327761117e-01,9.129761204076193570e-02,1.216593037603670366e-03,4.055660357748960658e-04,5.322535506282151168e-04,-9.511486347249200612e-01,-9.573898224366215182e-01,6.241187711701413551e-03,3.060836035848786247e-08,3.382297197873640471e-08
2.609999999999999876e+00,9.832993518390165111e-01,1.560909474095160676e-01,9.292246303086980352e-02,1.221277946703226008e-03,4.150009743867987900e-04,5.249993225364662369e-04,-9.511848533039570786e-01,-9.573791508067224232e-01,6.194297502765368918e-03,3.030900833078680010e-08,3.398234449392134593e-08
2.620000000000000107e+00,9.832396582797611195e-01,1.554835537634068066e-01,9.450719106610393216e-02,1.225949321634865058e-03,4.247403071973726856e-04,5.172628450403210249e-04,-9.512207381595380040e-01,-9.573647733928787318e-01,6.144035233340706080e-03,3.003326568498010935e-08,3.417892791013343867e-08
2.629999999999999893e+00,9.831895681525074648e-01,1.548205696566964940e-01,9.605215136895514649e-02,1.230574867258371142e-03,4.347834165361279105e-04,5.090603892889371132e-04,-9.512563720924830379e-01,-9.573521687551613812e-01,6.095796662678340701e-03,2.978398064206847795e-08,3.446946195140299096e-08
2.640000000000000124e+00,9.831493271220047570e-01,1.541010071983140717e-01,9.755809084167610390e-02,1.235123497958362558e-03,4.451278019673054662e-04,5.004117544522425180e-04,-9.512918022190566258e-01,-9.573469817202863164e-01,6.055179501229655814e-03,2.956548758722682617e-08,3.481973731567222785e-08
2.649999999999999911e+00,9.831190423547085944e-01,1.533244915353655646e-01,9.902608981258348431e-02,1.239566430975823060e-03,4.557687844530910310e-04,4.913398875430654428e-04,-9.513270468127225099e-01,-9.573542288524238275e-01,6.027182039701294188e-03,2.938318808479825126e-08,3.518268565372295598e-08
2.660000000000000142e+00,9.830987083340945176e-01,1.524911336512068671e-01,1.004574640537590074e-01,1.243878047610974752e-03,4.666991709669583623e-04,4.818704226888513337e-04,-9.513621022519170856e-01,-9.573775649400012577e-01,6.015462688084205131e-03,2.924238886202474485e-08,3.553094196639960956e-08
2.669999999999999929e+00,9.830882298187968438e-01,1.516014419656054879e-01,1.018536408800009008e-01,1.248036145083571569e-03,4.779091356072282405e-04,4.720313240074290487e-04,-9.513969684513509106e-01,-9.574188978384940985e-01,6.021929387143134908e-03,2.914742299909073202e-08,3.584461172323472056e-08
2.680000000000000160e+00,9.830874399050617551e-01,1.506562630639423084e-01,1.032160463600919065e-01,1.252021535107936340e-03,4.893863636338895672e-04,4.618526470188938208e-04,-9.514316667281693674e-01,-9.574785279769851831e-01,6.046861248815824444e-03,2.910164307598515202e-08,3.611516574686390868e-08
2.689999999999999947e+00,9.830961146339752821e-01,1.496567236710138193e-01,1.045460296664998123e-01,1.255817370324350396e-03,5.011162871876868440e-04,4.513662261984399443e-04,-9.514662336885316707e-01,-9.575554060316262550e-01,6.089172343094540092e-03,2.910784546090936698e-08,3.634215950398811401e-08
2.700000000000000178e+00,9.831139844400296202e-01,1.486041735698652722e-01,1.058448220493156261e-01,1.259408656648132408e-03,5.130822925545714883e-04,4.406051057949160682e-04,-9.515007161991327900e-01,-9.576472512743806620e-01,6.146535075247821708e-03,2.916848660966637288e-08,3.650957336454041524e-08
2.709999999999999964e+00,9.831407433141641228e-01,1.475001341772390895e-01,1.071135168497551332e-01,1.262782122028192943e-03,5.252658646956420404e-04,4.296026872973611791e-04,-9.515351818347833612e-01,-9.577507559846328844e-01,6.215574149849476329e-03,2.928570494099659505e-08,3.658605529643921273e-08
2.720000000000000195e+00,9.831760512118254969e-01,1.463462856389032285e-01,1.083530625737175457e-01,1.265926280237293774e-03,5.376466107710434639e-04,4.183918350957668971e-04,-9.515697354905552352e-01,-9.578620963894270979e-01,6.292360898871884357e-03,2.946085098099988340e-08,3.655684777115197903e-08
2.729999999999999982e+00,9.832195265324068512e-01,1.451445180200219287e-01,1.095642610679268825e-01,1.268831490331598887e-03,5.502022677254535298e-04,4.070041862075724545e-04,-9.516045250769957775e-01,-9.579777362800447893e-01,6.373211203048970153e-03,2.969373486341898720e-08,3.641596557635295994e-08
2.740000000000000213e+00,9.832707357388580371e-01,1.438970050985252380e-01,1.107477662871840240e-01,1.271489772895969877e-03,5.629088051401751102e-04,3.954697491758105989e-04,-9.516397137189580580e-01,-9.580950525807724327e-01,6.455338861814379978e-03,2.998202276619614995e-08,3.613317156592188439e-08
2.750000000000000000e+00,9.833291857953726511e-01,1.426062701160902835e-01,1.119040757053684082e-01,1.273894637926365186e-03,5.757405550241152499e-04,3.838167349190289932e-04,-9.516754446270362378e-01,-9.582123343175271701e-01,6.536889690490972279e-03,3.032063275686264958e-08,3.570291418064641675e-08
2.760000000000000231e+00,9.833943252686908609e-01,1.412752047431372060e-01,1.130335148944985740e-01,1.276041095400636070e-03,5.886701911528424832e-04,3.720715104598375082e-04,-9.517118258034238387e-01,-9.583284036827910413e-01,6.616577879367236369e-03,3.070190076477401139e-08,3.514074253807564219e-08
2.770000000000000018e+00,9.834655624408578101e-01,1.399069872684106652e-01,1.141362104198466870e-01,1.277925575401604686e-03,6.016686908476098859e-04,3.602586000036523046e-04,-9.517489181803657772e-01,-9.584421005322570908e-01,6.693182351891298863e-03,3.111631117664816731e-08,3.446278706853433960e-08
2.780000000000000249e+00,9.835422977706961278e-01,1.385049256322317124e-01,1.152120415167604550e-01,1.279545676687497257e-03,6.147054276215834379e-04,3.484007929486898484e-04,-9.517867278753638915e-01,-9.585516077177410610e-01,6.764879842377175510e-03,3.155316746675438381e-08,3.365958223255915982e-08
2.790000000000000036e+00,9.836239584662859192e-01,1.370722882226716732e-01,1.162605977085574283e-01,1.280899858934278794e-03,6.277483855922187661e-04,3.365194710438535754e-04,-9.518252257026073027e-01,-9.586539458407913328e-01,6.828720138184082161e-03,3.200124112875561604e-08,3.273460924546611750e-08
2.800000000000000266e+00,9.837100278326040836e-01,1.356121513410447621e-01,1.172811625935523960e-01,1.281987147145904676e-03,6.407644574367486832e-04,3.246351125532505582e-04,-9.518643738349797934e-01,-9.587450211826200608e-01,6.880647347640270889e-03,3.244917590838459691e-08,3.172307350141068127e-08
2.810000000000000053e+00,9.838000664233222947e-01,1.341272677067372188e-01,1.182727361574418129e-01,1.282807103820992342e-03,6.537197636853350020e-04,3.127678116445166065e-04,-9.519041346813973403e-01,-9.588200224458127696e-01,6.915887764415376386e-03,3.288595116101399020e-08,3.066365117376790295e-08
2.819999999999999840e+00,9.838937229096675896e-01,1.326199744839836880e-01,1.192340913421453125e-01,1.283360203278442139e-03,6.665799263685337917e-04,3.009378250170011496e-04,-9.519444683288558195e-01,-9.588738390069639905e-01,6.929370678108190927e-03,3.330130274760492958e-08,2.957596745289947648e-08
2.830000000000000071e+00,9.839907345848486475e-01,1.310921689996933093e-01,1.201638333524855246e-01,1.283648144095195058e-03,6.793103502078443046e-04,2.891661011588519546e-04,-9.519853317590319941e-01,-9.589013883380692604e-01,6.916056579037316646e-03,3.368570716442774030e-08,2.847667057714886596e-08
2.839999999999999858e+00,9.840909206666766940e-01,1.295453506864517601e-01,1.210604379769042588e-01,1.283673780786169592e-03,6.918765771665043827e-04,2.774746941314725629e-04,-9.520266940145281076e-01,-9.588980658076922126e-01,6.871371793164137050e-03,3.403040972800272483e-08,2.739925197836612369e-08
2.850000000000000089e+00,9.841941723395213337e-01,1.279806981066554383e-01,1.219222752704554324e-01,1.283440798310932175e-03,7.042447219204426168e-04,2.658872486502579600e-04,-9.520685514028673913e-01,-9.588605189994178213e-01,6.791967596550412684e-03,3.432740083864650255e-08,2.726433923072590915e-08
2.859999999999999876e+00,9.843004389543137389e-01,1.263991627134973539e-01,1.227476474058194628e-01,1.282953372924307408e-03,7.163820748554769599e-04,2.544296398604118607e-04,-9.521109191081696954e-01,-9.587874586019041745e-01,6.676539493734493826e-03,3.456946200648795979e-08,2.887885730551431607e-08
2.870000000000000107e+00,9.844097096239661226e-01,1.248015582747681040e-01,1.235348687477389878e-01,1.282216107933656455e-03,7.282576672182372070e-04,2.431305476002307427e-04,-9.521538070013670918e-01,-9.586800583505500351e-01,6.526251349182988354e-03,3.475048987927080668e-08,3.019876748666661115e-08
2.879999999999999893e+00,9.845219921128441909e-01,1.231886431770600754e-01,1.242823721030913431e-01,1.281234163334808804e-03,7.398426551604368566e-04,2.320216804537072759e-04,-9.521972008428070122e-01,-9.585418711390624180e-01,6.344670296255362427e-03,3.486554522475040523e-08,3.121343006284860166e-08
2.890000000000000124e+00,9.846372963591077943e-01,1.215611914107187358e-01,1.249887849571217485e-01,1.280013309516752273e-03,7.511106465241854623e-04,2.211376415281988300e-04,-9.522410432135771652e-01,-9.583783390194899887e-01,6.137295805912787103e-03,3.491130471347795873e-08,3.189887021193271721e-08
2.899999999999999911e+00,9.847556300806209473e-01,1.199200238287957271e-01,1.256529441746707110e-01,1.278560136955165724e-03,7.620380762052818150e-04,2.105155128425809693e-04,-9.522852188321049294e-01,-9.581958693229442048e-01,5.910650490839250253e-03,3.488708705975046305e-08,3.227342992850879000e-08
2.910000000000000142e+00,9.848770063197042068e-01,1.182659969541560302e-01,1.262738508404410986e-01,1.276882567450431495e-03,7.726045642414979030e-04,2.001942583327006914e-04,-9.523295622981262643e-01,-9.580007392158893520e-01,5.671176917763039171e-03,3.479546503181009822e-08,3.239465451443379607e-08
2.919999999999999929e+00,9.850014592106571820e-01,1.165999570596765872e-01,1.268505873413244278e-01,1.274990314008508799e-03,7.827931662319859108e-04,1.902140061390726134e-04,-9.523738873190266130e-01,-9.577982835089391411e-01,5.424396189912497786e-03,3.464253287468610893e-08,3.229066392052004630e-08
2.930000000000000160e+00,9.851290615069355772e-01,1.149226723702653913e-01,1.273822355008929763e-01,1.272895016266105015e-03,7.925904224071357715e-04,1.806152306027733045e-04,-9.524180129717642052e-01,-9.575925440778962905e-01,5.174531106132073191e-03,3.443760473090583520e-08,3.196089104484656218e-08
2.939999999999999947e+00,9.852599335827633142e-01,1.132347796032303067e-01,1.278678388556717671e-01,1.270610226268366815e-03,8.019862196710986690e-04,1.714378955141352366e-04,-9.524617766230291105e-01,-9.573861588107556164e-01,4.924382187726522413e-03,3.419283240196977515e-08,3.143306503972098653e-08
2.950000000000000178e+00,9.853942402088031738e-01,1.115367517080227411e-01,1.283064264351175265e-01,1.268151192389871526e-03,8.109736447833303412e-04,1.627205951062483111e-04,-9.525050435190496323e-01,-9.571803468875111909e-01,4.675303368461596748e-03,3.392308384488822219e-08,3.249440649888413191e-08
2.959999999999999964e+00,9.855321806729818723e-01,1.098288716934251313e-01,1.286970653788635510e-01,1.265534295420140624e-03,8.195489205776091725e-04,1.544997987879205190e-04,-9.525477190402622529e-01,-9.569749966966265564e-01,4.427277656364321697e-03,3.364513688898147131e-08,3.435371054294478199e-08
2.970000000000000195e+00,9.856739754449271862e-01,1.081112256616989092e-01,1.290389096912970268e-01,1.262776305182900611e-03,8.277113377889165928e-04,1.468093541225016911e-04,-9.525897694891333201e-01,-9.567690227947333037e-01,4.179253305599969770e-03,3.337575377886664525e-08,3.623032540644999244e-08
2.979999999999999982e+00,9.858198522846164380e-01,1.063837191749497091e-01,1.293312306421594005e-01,1.259893842330692387e-03,8.354630341633884202e-04,1.396803701716666662e-04,-9.526312361714217580e-01,-9.565611129606536034e-01,3.929876789231854031e-03,3.312965892682469136e-08,3.812264481872773558e-08
2.990000000000000213e+00,9.859700330797641632e-01,1.046461213408970692e-01,1.295734278333603440e-01,1.256903234125528613e-03,8.428085080708141649e-04,1.331413900437554909e-04,-9.526722251999046875e-01,-9.563505787498322031e-01,3.678353549927560178e-03,3.291817987309456104e-08,3.994154784692227622e-08
3.000000000000000000e+00,9.861247161372561632e-01,1.028981622371802074e-01,1.297650435562189009e-01,1.253820535495936113e-03,8.497539281923281946e-04,1.272187296382276992e-04,-9.527128837448943788e-01,-9.561379561565569452e-01,3.425072411662513031e-03,3.274860034204894651e-08,4.155298993779865668e-08
3.010000000000000231e+00,9.862840530181267162e-01,1.011396778539324914e-01,1.299057903397499159e-01,1.250661390987063823e-03,8.563064491312747436e-04,1.219368556091732664e-04,-9.527533741584506277e-01,-9.559252647463352126e-01,3.171890587884590093e-03,3.262430560080624266e-08,4.286284016608021830e-08
3.020000000000000018e+00,9.864481269735295710e-01,9.937073774956180217e-02,1.299955891422849008e-01,1.247440643822614629e-03,8.624736939532121624e-04,1.173185800094178854e-04,-9.527938430857685326e-01,-9.557158467738421370e-01,2.922003688073650848e-03,3.254568222873724744e-08,4.386431573522031613e-08
3.030000000000000249e+00,9.866169405994476005e-01,9.759169089368638361e-02,1.300346122284856132e-01,1.244171986094865564e-03,8.682633987712557941e-04,1.133850665864592869e-04,-9.528344039874897531e-01,-9.555138014084565423e-01,2.679397420966739794e-03,3.251157773676971970e-08,4.458200941748202695e-08
3.040000000000000036e+00,9.867904165149515849e-01,9.580311589136222827e-02,1.300233108589319841e-01,1.240867844574017808e-03,8.736831899635488959e-04,1.101557359806144837e-04,-9.528751446491864341e-01,-9.553234210641796675e-01,2.448276414993204395e-03,3.252069057791635004e-08,4.503458073124022576e-08
3.050000000000000266e+00,9.869684077737669314e-01,9.400572205657868607e-02,1.299624127343114999e-01,1.237539594638566425e-03,8.787404248860292795e-04,1.076479221972562704e-04,-9.529161395029475123e-01,-9.551488661624348842e-01,2.232726659487397833e-03,3.257229228642905746e-08,4.523166108327814072e-08
3.060000000000000053e+00,9.871507099549478026e-01,9.220025991248947950e-02,1.298529002547073319e-01,1.234198162965789887e-03,8.834419395500400915e-04,1.058761862402773647e-04,-9.529574590746804352e-01,-9.549940378856943690e-01,2.036578811013970217e-03,3.266580504010501508e-08,4.519566298988308972e-08
3.070000000000000284e+00,9.873370688272483653e-01,9.038748711876144759e-02,1.296959804182560294e-01,1.230854858879187582e-03,8.877937029849786079e-04,1.048513981009947452e-04,-9.529991693668444785e-01,-9.548625508226336045e-01,1.863381455789139178e-03,3.279928510063580871e-08,4.495190708553309378e-08
3.080000000000000071e+00,9.875271821340774192e-01,8.856819894191148013e-02,1.294930550817446069e-01,1.227522345827393837e-03,8.918005192670787644e-04,1.045798694771908778e-04,-9.530413169011543451e-01,-9.547575792815164997e-01,1.716262380362156351e-03,3.296794769763190699e-08,4.452055701875679006e-08
3.089999999999999858e+00,9.877206963631077752e-01,8.674329274131811762e-02,1.292457127030141317e-01,1.224215459816242442e-03,8.954657877561725959e-04,1.050627153357693700e-04,-9.530839203031491458e-01,-9.546815427694101963e-01,1.597622466261094769e-03,3.316378053922742876e-08,4.395149799663045087e-08
3.100000000000000089e+00,9.879172010007150062e-01,8.491382785821210977e-02,1.289557530891033699e-01,1.220951290301674477e-03,8.987912447056504040e-04,1.062955209541534708e-04,-9.531269803430882925e-01,-9.546359576484443332e-01,1.508977305356070829e-03,3.337613786426969174e-08,4.328563152355968668e-08
3.109999999999999876e+00,9.881162215342921273e-01,8.308107384477744772e-02,1.286252406482385202e-01,1.217748519053620448e-03,9.017768123159651105e-04,1.082684205670770552e-04,-9.531704879853013512e-01,-9.546216175754430600e-01,1.451129590141736914e-03,3.359218130923139572e-08,4.253754570804346713e-08
3.120000000000000107e+00,9.883172129024541119e-01,8.124655731254959434e-02,1.282565653479695866e-01,1.214626745283480663e-03,9.044206320664371305e-04,1.109665031943833722e-04,-9.532144197681421405e-01,-9.546388757017185700e-01,1.424455933576423234e-03,3.379661232945677046e-08,4.168651424052427501e-08
3.129999999999999893e+00,9.885195563678371711e-01,7.941211883787059611e-02,1.278524812418573575e-01,1.211606237924272135e-03,9.067192097069502136e-04,1.143703683322663708e-04,-9.532587278025371758e-01,-9.546878759987124097e-01,1.429148196175230884e-03,3.397108117025091216e-08,4.070290771096551907e-08
3.140000000000000124e+00,9.887225638006277295e-01,7.757995983652389571e-02,1.274161050459007294e-01,1.208707795140916488e-03,9.086675610362252280e-04,1.184567268418423207e-04,-9.533033221131860246e-01,-9.547686140265718713e-01,1.465291913385898676e-03,3.409503726651060249e-08,3.958422523098192869e-08
3.149999999999999911e+00,9.889254920102305002e-01,7.575263480923215276e-02,1.269508791239140066e-01,1.205952538294686321e-03,9.102592581490979778e-04,1.231990463028318189e-04,-9.533480550988138180e-01,-9.548807210593661665e-01,1.532665960552364757e-03,3.414819111300906502e-08,3.833535200392645947e-08
3.160000000000000142e+00,9.891275658814966398e-01,7.393298885511814800e-02,1.264605002732274164e-01,1.203361811321001281e-03,9.114863497193348516e-04,1.285682244172119387e-04,-9.533927175353613670e-01,-9.550230391406324681e-01,1.630321605271134759e-03,3.411320021526221362e-08,3.697304573613280354e-08
3.169999999999999929e+00,9.893280056861760707e-01,7.212406864591473787e-02,1.259488219346684978e-01,1.200957311725870920e-03,9.123393331772565841e-04,1.345333270842970328e-04,-9.534370505299516463e-01,-9.551931625070834153e-01,1.756111977131745612e-03,3.397750702521486051e-08,3.549920890577595856e-08
3.180000000000000160e+00,9.895260519050531611e-01,7.032904544391604951e-02,1.254197531841730051e-01,1.198761232157996614e-03,9.128073629867592114e-04,1.410622711596408419e-04,-9.534807744439801613e-01,-9.553872266438004912e-01,1.906452199820329874e-03,3.373364885895038630e-08,3.390554703663894998e-08
3.189999999999999947e+00,9.897209848949164446e-01,6.855116684439606367e-02,1.248771667521802464e-01,1.196796361749208467e-03,9.128787071417638699e-04,1.481222924019671842e-04,-9.535236192096147034e-01,-9.556001322314688906e-01,2.076513021854171567e-03,3.337897583784063398e-08,3.220783884039235545e-08
3.200000000000000178e+00,9.899121432183229929e-01,6.679370580322058215e-02,1.243248041742177623e-01,1.195086225392009245e-03,9.125412768653820778e-04,1.556802274546508174e-04,-9.535653355512315743e-01,-9.558259925816069424e-01,2.260657030375336045e-03,3.291579861698185955e-08,3.038844775815618959e-08
3.209999999999999964e+00,9.900989419253377610e-01,6.505987588525193044e-02,1.237661817660791613e-01,1.193654967383126235e-03,9.117829631040193662e-04,1.637026513023287727e-04,-9.536057011336275258e-01,-9.560584969008193434e-01,2.452795767191819423e-03,3.235171454202436253e-08,2.849026792262066010e-08
3.220000000000000195e+00,9.902808882464969598e-01,6.335271424100781534e-02,1.232045133207491233e-01,1.192526505475422979e-03,9.105917182522025970e-04,1.721560616483718963e-04,-9.536445415116118207e-01,-9.562913533798427235e-01,2.646811868230895381e-03,3.169926735264724582e-08,2.658623565743312156e-08
3.229999999999999982e+00,9.904575919665254968e-01,6.167496774038185026e-02,1.226426517322337512e-01,1.191723051605143120e-03,9.089555338098894398e-04,1.810072139517655756e-04,-9.536817462243367682e-01,-9.565189484980003432e-01,2.837202273663542388e-03,3.097437366342168781e-08,2.475375859845030391e-08
3.240000000000000213e+00,9.906287680263442530e-01,6.002904854049500444e-02,1.220830418148012853e-01,1.191263898496060019e-03,9.068623619475391388e-04,1.902234899292913888e-04,-9.537172681985940370e-01,-9.567370153345716721e-01,3.019747135977601717e-03,3.019388360865748557e-08,2.301738333265745950e-08
3.250000000000000000e+00,9.907942313392377187e-01,5.841710036133754974e-02,1.215276757585232598e-01,1.191164937477940527e-03,9.043000082633780717e-04,1.997732503660802844e-04,-9.537511161615688238e-01,-9.569431592033305067e-01,3.192043041761717225e-03,2.937343079533694736e-08,2.136575272260188285e-08
3.260000000000000231e+00,9.909538873345384857e-01,5.684113393221270488e-02,1.209780520515498919e-01,1.191438487260677295e-03,9.012560937519989131e-04,2.096262089337797572e-04,-9.537833444252602488e-01,-9.571372571893680403e-01,3.353912764107761131e-03,2.852666562337087041e-08,1.979305719324031543e-08
3.270000000000000018e+00,9.911077216353720853e-01,5.530313457023244839e-02,1.204351591623884499e-01,1.192092945069378289e-03,8.977180478932669750e-04,2.197538248167656366e-04,-9.538140312854197500e-01,-9.573216140303536514e-01,3.507582744933943498e-03,2.766590616056583942e-08,1.830434914751322140e-08
3.280000000000000249e+00,9.912557924072581406e-01,5.380505078427025301e-02,1.198994936205136780e-01,1.193132158293107314e-03,8.936730438262505648e-04,2.301296634620023020e-04,-9.538432518246214853e-01,-9.575006444539657657e-01,3.657392629344232305e-03,2.680354347675902536e-08,1.718394937455514082e-08
3.290000000000000036e+00,9.913982260087770282e-01,5.234867046962943249e-02,1.193710988151222563e-01,1.194554767767934747e-03,8.891079242299505846e-04,2.407297339591484139e-04,-9.538710628075203202e-01,-9.576801223769829674e-01,3.809059569462665447e-03,2.595243562857291900e-08,1.688327255777721803e-08
3.300000000000000266e+00,9.915352127040637509e-01,5.093547438298825364e-02,1.188496102444484698e-01,1.196354005778769557e-03,8.840092237020865306e-04,2.515326973039071646e-04,-9.538975013207636744e-01,-9.578662748286923545e-01,3.968773507928648019e-03,2.512503435769241758e-08,1.665995053024005301e-08
3.310000000000000053e+00,9.916670016880198002e-01,4.956652762832153974e-02,1.183342915717039978e-01,1.198518115145537615e-03,8.783633235000022372e-04,2.625197854899172624e-04,-9.539225868808163256e-01,-9.580649256940696468e-01,4.142338813253333349e-03,2.433226345583590600e-08,1.642195890383391088e-08
3.320000000000000284e+00,9.917938968313763093e-01,4.824242195399803396e-02,1.178240494969714364e-01,1.201031139617303369e-03,8.721567047001845072e-04,2.736744330428223675e-04,-9.539463211252655617e-01,-9.582807088313174404e-01,4.334387706051888271e-03,2.358293635302850562e-08,1.616899347745004434e-08
3.330000000000000071e+00,9.919162517282581470e-01,4.696325564294347166e-02,1.173174461604999663e-01,1.203873809907236598e-03,8.653762265916804808e-04,2.849817569788052284e-04,-9.539686911364823052e-01,-9.585163878339914012e-01,4.547696697509051762e-03,2.288354385036895827e-08,1.591150367019622536e-08
3.339999999999999858e+00,9.920344610913036654e-01,4.572866000705077399e-02,1.168127315186299198e-01,1.207024361115587420e-03,8.580093965914657944e-04,2.964281302929652750e-04,-9.539896790695445716e-01,-9.587723991304379911e-01,4.782720060893419500e-03,2.223794236052490483e-08,1.565277818471599858e-08
3.350000000000000089e+00,9.921489473415279203e-01,4.453788364014604068e-02,1.163079056474902312e-01,1.210459123125770314e-03,8.500445923867204013e-04,3.080009277742881192e-04,-9.540092786950049586e-01,-9.590467739357448895e-01,5.037495240739888434e-03,2.164728556952295411e-08,1.539718041954074579e-08
3.359999999999999876e+00,9.922601426984296591e-01,4.338990442556443783e-02,1.158008233412634591e-01,1.214152815131137311e-03,8.414713190309943249e-04,3.196883381815487295e-04,-9.540275102922581851e-01,-9.593354940462104352e-01,5.307983753952236206e-03,2.111045525201690006e-08,1.514553527037776348e-08
3.370000000000000107e+00,9.923684693143732805e-01,4.228354487754678454e-02,1.152893286752649793e-01,1.218078521671862001e-03,8.322805429704763268e-04,3.314790221581892125e-04,-9.540444313104867735e-01,-9.596331868521585928e-01,5.588755541671849673e-03,2.062459369297067102e-08,1.489673606691610530e-08
3.379999999999999893e+00,9.924743191540743581e-01,4.121759316283336860e-02,1.147714002832140451e-01,1.222207447411232089e-03,8.224650187603605410e-04,3.433615791653271145e-04,-9.540601422637392526e-01,-9.599340620061407314e-01,5.873919742401497932e-03,2.018561707951277930e-08,1.464946008944423284e-08
3.390000000000000124e+00,9.925780371649987055e-01,4.019090838397664650e-02,1.142452802464395539e-01,1.226508804720849270e-03,8.120195181614434186e-04,3.553239139612849630e-04,-9.540747805033822360e-01,-9.602328904254220365e-01,6.158109922039766738e-03,1.978898070551550287e-08,1.439394137214833336e-08
3.399999999999999911e+00,9.926799107339868700e-01,3.920248578593191896e-02,1.137095659903575445e-01,1.230950100824680605e-03,8.009410085919841131e-04,3.673525618109984279e-04,-9.540885037159119175e-01,-9.605257558808417695e-01,6.437252164929867584e-03,1.943023652151455437e-08,1.411169892051589159e-08
3.410000000000000142e+00,9.927801650972620795e-01,3.825148477969443628e-02,1.131632642410650286e-01,1.235497832405280235e-03,7.892288291755542810e-04,3.794320666149496898e-04,-9.541014715752181852e-01,-9.608104376616121156e-01,6.708966086393983348e-03,1.910504696012705206e-08,1.378339420377017177e-08
3.419999999999999929e+00,9.928789629927792237e-01,3.733724766996289468e-02,1.126058110723963945e-01,1.240118719947642858e-03,7.768848172637981241e-04,3.915443953553254808e-04,-9.541138304673530968e-01,-9.610864601721692546e-01,6.972629704816156113e-03,1.880874952951680967e-08,1.339790522969508402e-08
3.430000000000000160e+00,9.929764067891692081e-01,3.645932839615542709e-02,1.120370684851934168e-01,1.244781277614252692e-03,7.639133432925449604e-04,4.036684184142631283e-04,-9.541257008274784956e-01,-9.613548685949576678e-01,7.229167767479209410e-03,1.853617953710607885e-08,1.322556841820698992e-08
3.439999999999999947e+00,9.930725426061863814e-01,3.561747909967925146e-02,1.114573186704573143e-01,1.249456830731122048e-03,7.503213321673202077e-04,4.157795884385306136e-04,-9.541371726093824668e-01,-9.616178543821718439e-01,7.480681772789401357e-03,1.828228565910622664e-08,1.313337461006369722e-08
3.450000000000000178e+00,9.931673664905535936e-01,3.481153093546718313e-02,1.108672710875985290e-01,1.254119720707101574e-03,7.361183598773975373e-04,4.278498907294659369e-04,-9.541483018454142151e-01,-9.618783073885228685e-01,7.730005543108703706e-03,1.804301658833268711e-08,1.304285057734944075e-08
3.459999999999999964e+00,9.932608327216015942e-01,3.404118079393313873e-02,1.102680710362073241e-01,1.258747350515573328e-03,7.213167244367075116e-04,4.398480885196185634e-04,-9.541591086586427295e-01,-9.621392625591115300e-01,7.980153900468802200e-03,1.781580205815363456e-08,1.293805285129678850e-08
3.470000000000000195e+00,9.933528647184943772e-01,3.330576781088307597e-02,1.096612748950871047e-01,1.263320298520236159e-03,7.059314318386330231e-04,4.517402711784604462e-04,-9.541695855382364977e-01,-9.624033492452543914e-01,8.233763707017909342e-03,1.759936204412288314e-08,1.282545669667456423e-08
3.479999999999999982e+00,9.934433673694439415e-01,3.260412189698238400e-02,1.090487807091291561e-01,1.267822313924250573e-03,6.899801020875986598e-04,4.634905848866117408e-04,-9.541797156739701968e-01,-9.626724812319065183e-01,8.492765557936347506e-03,1.739307212019596583e-08,1.271265759328343847e-08
3.490000000000000213e+00,9.935322384267665230e-01,3.193451464798443412e-02,1.084327311656734932e-01,1.272240077133963499e-03,6.734827579000605144e-04,4.750621015288106403e-04,-9.541894874903704693e-01,-9.629478691820337888e-01,8.758381691663296928e-03,1.719650351818830931e-08,1.261685533826550909e-08
3.500000000000000000e+00,9.936193775490843594e-01,3.129469544170863232e-02,1.078154115137144875e-01,1.276562663509988238e-03,6.564615238745133245e-04,4.864178795133582492e-04,-9.541989031956713552e-01,-9.632302354049386839e-01,9.031332209267373817e-03,1.700925920995357371e-08,1.255391723908871882e-08
3.510000000000000231e+00,9.937046918713605681e-01,3.068198320770714263e-02,1.071991636881250293e-01,1.280780883081484916e-03,6.389402633928893726e-04,4.975221821976186709e-04,-9.542079848461220148e-01,-9.635201827916365369e-01,9.312197945514518599e-03,1.683088023435161820e-08,1.252294512532614590e-08
3.520000000000000018e+00,9.937880968256105341e-01,3.009338395581776654e-02,1.065863366086517994e-01,1.284886662230912309e-03,6.209441719333928800e-04,5.083417435979305623e-04,-9.542167666878407228e-01,-9.638185519951650848e-01,9.601785307324375851e-03,1.666087286610101050e-08,1.252178316590857321e-08
3.530000000000000249e+00,9.938695129308308118e-01,2.952569412991967041e-02,1.059792783969404073e-01,1.288872455410413525e-03,6.024994282135314122e-04,5.188468382919768493e-04,-9.542252778546027603e-01,-9.641264985387861808e-01,9.901220684183446516e-03,1.649895194274415508e-08,1.254454051746733967e-08
3.540000000000000036e+00,9.939488616978665592e-01,2.897555675392459243e-02,1.053803516170518650e-01,1.292730725984655386e-03,5.836328701801549819e-04,5.290118656332251689e-04,-9.542335309547770317e-01,-9.644452559371671230e-01,1.021172498239012252e-02,1.634547192122542308e-08,1.257766202300558689e-08
3.550000000000000266e+00,9.940260644226247555e-01,2.843948521478234168e-02,1.047919315689558178e-01,1.296453418835491391e-03,5.643716815163630184e-04,5.388153843612677454e-04,-9.542415216114727983e-01,-9.647757749785428327e-01,1.053425336707006221e-02,1.620171575440129864e-08,1.261057946955190801e-08
3.560000000000000053e+00,9.941010439424311507e-01,2.791389897827268110e-02,1.042163729693014046e-01,1.300031365253172646e-03,5.447431084287606383e-04,5.482397166305077096e-04,-9.542492318248776417e-01,-9.651183664530794681e-01,1.086913462820186804e-02,1.606976039415209514e-08,1.263939020113014067e-08
3.570000000000000284e+00,9.941737267143059276e-01,2.739517558299539232e-02,1.036559666903882210e-01,1.303454056173814412e-03,5.247741024918107068e-04,5.572703862652758503e-04,-9.542566367761484702e-01,-9.654724209933241985e-01,1.121578421717576990e-02,1.595215205349242851e-08,1.266960381052228968e-08
3.580000000000000071e+00,9.942440447254654590e-01,2.687968477493211938e-02,1.031128988204620955e-01,1.306710002887000958e-03,5.044908263653466104e-04,5.658957288657906004e-04,-9.542637086147613967e-01,-9.658362248717553555e-01,1.157251625699395881e-02,1.585154572971921409e-08,1.271422633841723382e-08
3.589999999999999858e+00,9.943119364477583932e-01,2.636380361716583048e-02,1.025892215903210780e-01,1.309787339692499364e-03,4.839181598512421172e-04,5.741067674665990698e-04,-9.542704197820031098e-01,-9.662068265664669475e-01,1.193640678446385335e-02,1.577020178062462399e-08,1.277487071682514852e-08
3.600000000000000089e+00,9.943773455949059814e-01,2.584394704928822534e-02,1.020868437625317843e-01,1.312674368739694163e-03,4.630792164328339784e-04,5.818973106705351440e-04,-9.542767500597942876e-01,-9.665800313481899275e-01,1.230328128839563474e-02,1.570963110943790208e-08,1.284690531733190255e-08
3.609999999999999876e+00,9.944402185421907792e-01,2.531662420667661617e-02,1.016075331542143911e-01,1.315359952434044712e-03,4.419949475251790019e-04,5.892642225191081079e-04,-9.542826934940734640e-01,-9.669505627587970942e-01,1.266786926472359028e-02,1.567052755188400570e-08,1.292114037987346364e-08
3.620000000000000107e+00,9.945005003693458967e-01,2.477850665725411100e-02,1.011529358571457149e-01,1.317833660043363090e-03,4.206839671588941338e-04,5.962078061264412809e-04,-9.542882692737801875e-01,-9.673124293139412355e-01,1.302416004016110351e-02,1.565283000309872447e-08,1.298602714250307599e-08
3.629999999999999893e+00,9.945581295338673522e-01,2.422649706089875440e-02,1.007246124560823158e-01,1.320085715818714337e-03,3.991624586587486740e-04,6.027322470364865651e-04,-9.542935321028012119e-01,-9.676595541723314042e-01,1.336602206953020101e-02,1.565578319248492359e-08,1.303610996927773158e-08
3.640000000000000124e+00,9.946130315548066259e-01,2.365780978913763211e-02,1.003240844996741571e-01,1.322107000906171722e-03,3.774441060472429272e-04,6.088460024755967858e-04,-9.542985673102882815e-01,-9.679864942480097545e-01,1.368792693772144520e-02,1.567792964327991000e-08,1.307713715092972961e-08
3.649999999999999911e+00,9.946651131095579634e-01,2.307006143053715735e-02,9.995287708416142336e-02,1.323889038945671092e-03,3.555401199673058387e-04,6.145621233105968972e-04,-9.543034716998773925e-01,-9.682889117828296088e-01,1.398544008295220763e-02,1.571728536021373688e-08,1.311038344553594470e-08
3.660000000000000142e+00,9.947142587899011623e-01,2.246137388753476419e-02,9.961253440793921277e-02,1.325423742736905452e-03,3.334593775586450269e-04,6.198984763857914035e-04,-9.543083331625654697e-01,-9.685636596836528778e-01,1.425532652108746183e-02,1.577157181537609946e-08,1.312917552453995995e-08
3.669999999999999929e+00,9.947603309059587229e-01,2.183049123072099834e-02,9.930460502173162063e-02,1.326703130342264149e-03,3.112087082724866055e-04,6.248777684035686664e-04,-9.543132123344901796e-01,-9.688084834477449503e-01,1.449527111325476202e-02,1.583836868920993781e-08,1.312347408521929992e-08
3.680000000000000160e+00,9.948031714873331044e-01,2.117688548359284231e-02,9.903061157146929305e-02,1.327719405464166356e-03,2.887933755444856707e-04,6.295272833287337980e-04,-9.543181378149403482e-01,-9.690214902568556887e-01,1.470335244191538562e-02,1.591519382475265801e-08,1.308437647118410041e-08
3.689999999999999947e+00,9.948426055093967380e-01,2.050081763443712887e-02,9.879202288502514362e-02,1.328465419870551115e-03,2.662177542073104449e-04,6.338782717997059430e-04,-9.543231158446578988e-01,-9.692006961647592345e-01,1.487758032010134610e-02,1.599966774064672815e-08,1.299369523088955702e-08
3.700000000000000178e+00,9.948784447995956404e-01,1.980333327798971393e-02,9.859023518995337076e-02,1.328935128649872928e-03,2.434860277577232637e-04,6.379649531406555735e-04,-9.543281450002413235e-01,-9.693438303250653254e-01,1.501568532482396023e-02,1.608978708607298877e-08,1.309955299788612137e-08
3.709999999999999964e+00,9.949104916336257709e-01,1.908618818524419544e-02,9.842656879175532003e-02,1.329123741954004075e-03,2.206027003339948705e-04,6.418231593805714822e-04,-9.543332294974309349e-01,-9.694484117117478927e-01,1.511518221431700296e-02,1.618435139108752335e-08,1.361974844016344832e-08
3.720000000000000195e+00,9.949385426510057862e-01,1.835171689144823523e-02,9.830226899854270506e-02,1.329027631377055875e-03,1.975728837406721386e-04,6.454887763082086316e-04,-9.543383861391278034e-01,-9.695119977877136863e-01,1.517361164858590204e-02,1.628331023626332400e-08,1.399386362344046120e-08
3.729999999999999982e+00,9.949623967582768014e-01,1.760267356932367425e-02,9.821846596235810078e-02,1.328644202678848233e-03,1.744025299846548374e-04,6.489962301557589174e-04,-9.543436457945105866e-01,-9.695324588729895554e-01,1.518881307847895143e-02,1.638759475084319145e-08,1.421335049656136107e-08
3.740000000000000213e+00,9.949818679304984759e-01,1.684207419124330099e-02,9.817607687690196872e-02,1.327971879878972472e-03,1.510987539933668019e-04,6.523773260947497189e-04,-9.543490553297304668e-01,-9.695082468210253213e-01,1.515919149129489087e-02,1.649838014942543817e-08,1.428873153130894025e-08
3.750000000000000000e+00,9.949967977356620752e-01,1.607306758013461040e-02,9.817570025258534616e-02,1.327010412778009468e-03,1.276701695342287804e-04,6.556605343558090252e-04,-9.543546791161071630e-01,-9.694386899716314066e-01,1.508401085552426267e-02,1.661600103782110472e-08,1.423484952134401738e-08
3.760000000000000231e+00,9.950070633580441193e-01,1.529882922704113059e-02,9.821755264895699888e-02,1.325761325687485181e-03,1.041271082401990720e-04,6.588707219014764077e-04,-9.543606042544472423e-01,-9.693243824092188099e-01,1.496377815477156759e-02,1.673924562619746586e-08,1.406334182441071334e-08
3.770000000000000018e+00,9.950125824265633190e-01,1.452244785046371590e-02,9.830144415224024990e-02,1.324228107508486916e-03,8.048167884274505513e-05,6.620293012187646259e-04,-9.543669419810104637e-01,-9.691677292681980527e-01,1.480078728718762886e-02,1.686508141107860724e-08,1.378546654606793709e-08
3.780000000000000249e+00,9.950133165071849417e-01,1.374682299950026956e-02,9.842677203807137509e-02,1.322416093680122339e-03,5.674774507664909077e-05,6.651546473973801114e-04,-9.543738094051775755e-01,-9.689733843441784567e-01,1.459957493900091406e-02,1.698855097623259623e-08,1.342089639422283653e-08
3.790000000000000036e+00,9.950092738310154505e-01,1.297459290594745254e-02,9.859252415440650230e-02,1.320332068934606954e-03,3.294086347440236464e-05,6.682626553065002320e-04,-9.543813013031691161e-01,-9.687482570898847678e-01,1.436695578671563604e-02,1.710322026452590955e-08,1.299881957628201690e-08
3.800000000000000266e+00,9.950005104201110617e-01,1.220806936918084583e-02,9.879730231945968444e-02,1.317983800161816148e-03,9.078280378473453031e-06,6.713673818650314285e-04,-9.543894648462373231e-01,-9.685010342820228324e-01,1.411156943578552314e-02,1.720222798077208144e-08,1.266701032953676531e-08
3.810000000000000053e+00,9.949871292261643907e-01,1.144918502335205007e-02,9.903936342047242603e-02,1.315379649596681334e-03,-1.482102138297795281e-05,6.744816657864724984e-04,-9.543982786864891876e-01,-9.682412551496446529e-01,1.384297646315549302e-02,1.727909910696671586e-08,1.283119122064135809e-08
3.820000000000000284e+00,9.949692780098862155e-01,1.069947893316411033e-02,9.931666282079076868e-02,1.312528208845491770e-03,-3.873635356491382693e-05,6.776176082236788200e-04,-9.544076481399993428e-01,-9.679780998562153016e-01,1.357045171621595533e-02,1.732843030489513367e-08,1.295587215288662719e-08
3.830000000000000071e+00,9.949471465157216921e-01,9.960109175783087715e-03,9.962689522399070796e-02,1.309438061453889728e-03,-6.264544363460343944e-05,6.807868966801065326e-04,-9.544174213601688272e-01,-9.677192837431027872e-01,1.330186238293391311e-02,1.734660356223944570e-08,1.300248175795104544e-08
3.839999999999999858e+00,9.949209644860104174e-01,9.231875159749864876e-03,9.996751880598507556e-02,1.306117932768389523e-03,-8.652460250632289609e-05,6.840010064662456696e-04,-9.544274125860193747e-01,-9.674703003782239019e-01,1.304288779220457405e-02,1.733205419009765879e-08,1.296611373824418934e-08
3.850000000000000089e+00,9.948910011071580017e-01,8.515250110992531388e-03,1.003357582045953655e-01,1.302577158056052046e-03,-1.103489780260788873e-04,6.872712901701476078e-04,-9.544374279580458698e-01,-9.672340837355234422e-01,1.279665577747756376e-02,1.728515301069686615e-08,1.280190464747477108e-08
3.859999999999999876e+00,9.948575629984888202e-01,7.810417279798091868e-03,1.007286185768092313e-01,1.298826431418975084e-03,-1.340928160680719943e-04,6.906089189639854188e-04,-9.544472839937914177e-01,-9.670110532593236830e-01,1.256376926553231382e-02,1.720808808005806932e-08,1.250897008198137428e-08
3.870000000000000107e+00,9.948209872896812689e-01,7.117312665636144932e-03,1.011429454556169172e-01,1.294878695455911567e-03,-1.577296764239697951e-04,6.940246614918390688e-04,-9.544568155262956877e-01,-9.667993278550687242e-01,1.234251232877306426e-02,1.710484343402399299e-08,1.210203337542736790e-08
3.879999999999999893e+00,9.947816290289663854e-01,6.435672031380623714e-03,1.015755356315518748e-01,1.290749597640388239e-03,-1.812326487342049753e-04,6.975284864480938221e-04,-9.544658840743323047e-01,-9.665950169766560629e-01,1.212913290232374257e-02,1.698116245784317568e-08,1.164179930235320626e-08
3.890000000000000124e+00,9.947398452270228564e-01,5.765070522197923535e-03,1.020232739558042390e-01,1.286457392677647091e-03,-2.045746451166892182e-04,7.011289967563715322e-04,-9.544743930262992171e-01,-9.663926804410513105e-01,1.191828741475213504e-02,1.684417308422533062e-08,1.182172781888368718e-08
3.899999999999999911e+00,9.946959806275144089e-01,5.104939292459989564e-03,1.024832462885045120e-01,1.282022769918256819e-03,-2.277286995103439756e-04,7.048328472294897607e-04,-9.544823045460182342e-01,-9.661860802037349760e-01,1.170377565771670014e-02,1.670162383321733550e-08,1.230027280030299153e-08
3.910000000000000142e+00,9.946503589985919991e-01,4.454559510303009347e-03,1.029527947087909567e-01,1.277468862989659254e-03,-2.506681629366009040e-04,7.086444310813374290e-04,-9.544896465740227987e-01,-9.659691491807164132e-01,1.147950260669363710e-02,1.656104098238213659e-08,1.271126381929832405e-08
3.919999999999999929e+00,9.946032794141531630e-01,3.813047644949601068e-03,1.034295237096373443e-01,1.272821279512360024e-03,-2.733667075052881724e-04,7.125659931690725554e-04,-9.544965091729774587e-01,-9.657369888539709679e-01,1.124047968099349711e-02,1.642915715982342891e-08,1.303540320130025520e-08
3.930000000000000160e+00,9.945550124292364957e-01,3.179365202592579834e-03,1.039113085438134604e-01,1.268107872993469920e-03,-2.957982306532041129e-04,7.165980241527608856e-04,-9.545030330517081385e-01,-9.654867330651257795e-01,1.098370001341762540e-02,1.631176833738207000e-08,1.328008392142976390e-08
3.939999999999999947e+00,9.945057908913852440e-01,2.552374285724386474e-03,1.043963563508699260e-01,1.263358190123551900e-03,-3.179368158362715861e-04,7.207396549917413717e-04,-9.545093878442989510e-01,-9.652181187334041290e-01,1.070873088910514505e-02,1.621386587420479354e-08,1.346369238319766737e-08
3.950000000000000178e+00,9.944557967440498247e-01,1.930908200432031058e-03,1.048833073939124394e-01,1.258602916563980687e-03,-3.397567380982986578e-04,7.249889336307134080e-04,-9.545157396961052587e-01,-9.649335170998051270e-01,1.041777740369987347e-02,1.613979917089846234e-08,1.359953882840159167e-08
3.959999999999999964e+00,9.944051505444713168e-01,1.313816263648414934e-03,1.053713117202900867e-01,1.253873591133503442e-03,-3.612325207040071608e-04,7.293429310495740375e-04,-9.545222293607278363e-01,-9.646374204842943501e-01,1.011519112356651720e-02,1.609321253845361877e-08,1.366629653887230234e-08
3.970000000000000195e+00,9.943539075805526428e-01,6.999637522969359617e-04,1.058600449256488774e-01,1.249202359665165093e-03,-3.823389652815570219e-04,7.337976115953262577e-04,-9.545289662501159622e-01,-9.643357074083267477e-01,9.806741158210747350e-03,1.607689710250346965e-08,1.363254353847764833e-08
3.979999999999999982e+00,9.943020596583604931e-01,8.820420170371271709e-05,1.063496734524848192e-01,1.244621542411734243e-03,-4.030511927360018822e-04,7.383475724820852664e-04,-9.545360301280700899e-01,-9.640349154943713694e-01,9.498885366301229247e-03,1.609252519325302665e-08,1.347937672591115188e-08
3.990000000000000213e+00,9.942495401328226290e-01,-5.226212825213916125e-04,1.068407942027064794e-01,1.240163174307707230e-03,-4.233446497777188042e-04,7.429857855750580638e-04,-9.545434712808420485e-01,-9.637415971972310702e-01,9.198125916389006049e-03,1.614034730952705350e-08,1.320220666123361752e-08
4.000000000000000000e+00,9.941962297855752029e-01,-1.133625782882985303e-03,1.073343737976509560e-01,1.235858512298667082e-03,-4.431950858966299928e-04,7.477033221938022981e-04,-9.545513065805555364e-01,-9.634616734384258141e-01,8.910366857870243018e-03,1.621922508397157748e-08,1.282570583072129011e-08
4.009999999999999787e+00,9.941419629316619044e-01,-1.745790528664812116e-03,1.078316942709160176e-01,1.231737580234463884e-03,-4.625785292293561955e-04,7.524890404652574043e-04,-9.545595238980458808e-01,-9.631998404401753699e-01,8.640316542129525615e-03,1.632692635921012348e-08,1.239738378622234904e-08
4.020000000000000462e+00,9.940865352887524597e-01,-2.359895563651156873e-03,1.083342896382550047e-01,1.227828910271463493e-03,-4.814712725003480499e-04,7.573292647983081169e-04,-9.545680915790942800e-01,-9.629591865139029983e-01,8.391094934808744285e-03,1.646043877765511276e-08,1.194975851603885530e-08
4.030000000000000249e+00,9.940297138083548090e-01,-2.976496783838361755e-03,1.088438692026128807e-01,1.224159410877614972e-03,-4.998498682108899185e-04,7.622074598069556286e-04,-9.545769606546757879e-01,-9.627409576840892935e-01,8.163997029413493436e-03,1.661635104651831898e-08,1.172074637345588144e-08
4.040000000000000036e+00,9.939712469609479628e-01,-3.595955314089654964e-03,1.093622394052017055e-01,1.220754059932678721e-03,-5.176912217696791460e-04,7.671039138784130395e-04,-9.545860721809066307e-01,-9.625443989905294595e-01,7.958326809622865219e-03,1.679115149247294587e-08,1.245584457798543099e-08
4.049999999999999822e+00,9.939108727107969221e-01,-4.218501894320781861e-03,1.098912460097422744e-01,1.217635368010403733e-03,-5.349728684802793240e-04,7.719954221831710562e-04,-9.545953791170629366e-01,-9.623669233945408852e-01,7.771544277477963371e-03,1.698140830478131680e-08,1.316285436203656900e-08
4.060000000000000497e+00,9.938483235404488303e-01,-4.844310750329050737e-03,1.104327406484398866e-01,1.214822654272642091e-03,-5.516734390938306601e-04,7.768551320540842626e-04,-9.546048575821260984e-01,-9.622046427737273033e-01,7.599785191601256089e-03,1.718384196301066294e-08,1.381871439498638665e-08
4.070000000000000284e+00,9.937833302663677815e-01,-5.473555581989803312e-03,1.109885564915827627e-01,1.212331250856260546e-03,-5.677732515025573192e-04,7.816527346681168996e-04,-9.546145027027390650e-01,-9.620529256048274691e-01,7.438422902088383248e-03,1.739512176265030093e-08,1.439937191705098485e-08
4.080000000000000071e+00,9.937156281449502915e-01,-6.106446702396032579e-03,1.115604622176419175e-01,1.210171929193739433e-03,-5.832548946202022015e-04,7.863550361214721078e-04,-9.546243234198503735e-01,-9.619068505886504417e-01,7.282527168800065516e-03,1.761171546055279167e-08,1.488375844793665692e-08
4.089999999999999858e+00,9.936449679189419681e-01,-6.743279830364535404e-03,1.121500708316780504e-01,1.208350681670615967e-03,-5.981037437885965797e-04,7.909269651159251758e-04,-9.546343363782501257e-01,-9.617615592029071792e-01,7.127222824657054347e-03,1.783003206648960990e-08,1.525935067192563110e-08
4.099999999999999645e+00,9.935711302002928624e-01,-7.384480581670021734e-03,1.127587198704684129e-01,1.206868760137444355e-03,-6.123083563182721897e-04,7.953328907242639264e-04,-9.546445583433553761e-01,-9.616124649994075568e-01,6.967906656052223237e-03,1.804654084935056010e-08,1.554951278848193397e-08
4.110000000000000320e+00,9.934939370153684779e-01,-8.030604450331435551e-03,1.133873804648932032e-01,1.205722851287309742e-03,-6.258607332005814133e-04,7.995378886448801332e-04,-9.546550031703330275e-01,-9.614553517163415552e-01,6.800348546008527784e-03,1.825788653198368846e-08,1.574207098009594574e-08
4.120000000000000107e+00,9.934132555964979572e-01,-8.682281937830273535e-03,1.140366396108367653e-01,1.204905544525279723e-03,-6.387565482887636557e-04,8.035086996966773120e-04,-9.546656822184598212e-01,-9.612864452219143097e-01,6.620763003454478886e-03,1.846106941251970742e-08,1.584396214227012933e-08
4.129999999999999893e+00,9.933289958009079434e-01,-9.340129694632706356e-03,1.147067401201855713e-01,1.204406239732921328e-03,-6.509953788812024777e-04,8.072143318771994418e-04,-9.546766092571145057e-01,-9.611025292788685226e-01,6.425920021754022091e-03,1.865357890896739810e-08,1.586842812706379391e-08
4.139999999999999680e+00,9.932411064155608482e-01,-1.000466121381967180e-02,1.153976283083664733e-01,1.204212359948008543e-03,-6.625808199400730477e-04,8.106263483761234684e-04,-9.546878046595184131e-01,-9.609011480368351288e-01,6.213343377316726986e-03,1.883336522270852111e-08,1.582265429789231348e-08
4.150000000000000355e+00,9.931495747359424531e-01,-1.067622129248989131e-02,1.161089713632884324e-01,1.204310323407260059e-03,-6.735203499381168298e-04,8.137189956540554631e-04,-9.546992940189160670e-01,-9.606808191460588509e-01,5.981525127142730061e-03,1.899861802394647267e-08,1.573072649918572097e-08
4.160000000000000142e+00,9.930544286426075118e-01,-1.135493490734440329e-02,1.168401549542478213e-01,1.204685983023719110e-03,-6.838248212557027431e-04,8.164692032451452202e-04,-9.547111030090148498e-01,-9.604411585024648090e-01,5.730055493449938420e-03,1.914739096068201261e-08,1.558174900218034509e-08
4.169999999999999929e+00,9.929557386487048998e-01,-1.204064152113383697e-02,1.175902860353851692e-01,1.205324820597719572e-03,-6.935076877917046656e-04,8.188564714855263698e-04,-9.547232545980494089e-01,-9.601829293715780089e-01,5.459674773528625999e-03,1.927733838764403246e-08,1.538913152465681833e-08
4.179999999999999716e+00,9.928536181422485951e-01,-1.273283166151669907e-02,1.183582128317075127e-01,1.206212257526112974e-03,-7.025841623107589298e-04,8.208626964909576836e-04,-9.547357654923184223e-01,-9.599080482896757971e-01,5.172282797357366166e-03,1.938594177010462758e-08,1.520055215031845819e-08
4.190000000000000391e+00,9.927482189307008653e-01,-1.343062925884465006e-02,1.191425803874936601e-01,1.207334054103641283e-03,-7.110704450861973433e-04,8.224718507226968980e-04,-9.547486418966694144e-01,-9.596195097336325253e-01,4.870867836963075313e-03,1.947109523433952303e-08,1.524377180039948598e-08
4.200000000000000178e+00,9.926397234035878592e-01,-1.413283460484069352e-02,1.199419058816739714e-01,1.208676648417653663e-03,-7.189831226460115894e-04,8.236695554558752692e-04,-9.547618788901165443e-01,-9.593212427383230878e-01,4.559363848206519215e-03,1.953163265294383852e-08,1.562593321402516722e-08
4.209999999999999964e+00,9.925283368760223768e-01,-1.483802447737601893e-02,1.207546401373210537e-01,1.210227321789716318e-03,-7.263388265352841008e-04,8.244426164445199873e-04,-9.547754617370433072e-01,-9.590179484191969639e-01,4.242486682153647978e-03,1.956770499950183099e-08,1.599221732817568409e-08
4.219999999999999751e+00,9.924142815495077263e-01,-1.554470710108230187e-02,1.215792000362424102e-01,1.211974071467289762e-03,-7.331540453727234492e-04,8.247786368259973954e-04,-9.547893632265969099e-01,-9.587148743044072718e-01,3.925511077810310730e-03,1.958098856883286828e-08,1.642011282498856417e-08
4.230000000000000426e+00,9.922977923670951439e-01,-1.625150250229313517e-02,1.224139721258976771e-01,1.213905339987362848e-03,-7.394450138819765473e-04,8.246658362474749461e-04,-9.548035414145017441e-01,-9.584174601735959698e-01,3.613918759094217423e-03,1.957457187552584568e-08,1.677795302690299195e-08
4.240000000000000213e+00,9.921791137448643383e-01,-1.695728643870255889e-02,1.232573027998738052e-01,1.216009895461348835e-03,-7.452276333296243118e-04,8.240930496514853147e-04,-9.548179446095472755e-01,-9.581309680899045000e-01,3.313023480357246611e-03,1.955260740070259435e-08,1.704169183547321609e-08
4.250000000000000000e+00,9.920584975458168753e-01,-1.766125400339833146e-02,1.241074798757465375e-01,1.218276818711065430e-03,-7.505172933116704406e-04,8.230499476443946640e-04,-9.548325147532588097e-01,-9.578601668267123781e-01,3.027652073453530619e-03,1.951954640247842809e-08,1.719331832461534759e-08
4.259999999999999787e+00,9.919362046219210027e-01,-1.836291026014216440e-02,1.249626936033505359e-01,1.220695336284699896e-03,-7.553285565986782692e-04,8.215274724328347792e-04,-9.548471913130854860e-01,-9.576090678669594292e-01,2.761876553873963535e-03,1.947924398851798891e-08,1.723170983680688551e-08
4.270000000000000462e+00,9.918125098415364604e-01,-1.906204987122774031e-02,1.258209781775388447e-01,1.223254595215072550e-03,-7.596747626712413784e-04,8.195183048541416961e-04,-9.548619192257095101e-01,-9.573808106421501929e-01,2.518891416440663302e-03,1.943447066378685005e-08,1.716735131829238981e-08
4.280000000000000249e+00,9.916877067961729075e-01,-1.975875915068904184e-02,1.266801633651539749e-01,1.225943667380997209e-03,-7.635676070458774761e-04,8.170172222860786100e-04,-9.548766564286716996e-01,-9.571777512788657294e-01,2.301094850194022445e-03,1.938680466690451273e-08,1.701408569587670172e-08
4.290000000000000036e+00,9.915621079771848034e-01,-2.045341046925887654e-02,1.275378721705714702e-01,1.228751774910162228e-03,-7.670166910604943409e-04,8.140212682822717824e-04,-9.548913803720314730e-01,-9.570017331252239634e-01,2.110352753192522041e-03,1.933687575925518720e-08,1.679006644828007211e-08
4.299999999999999822e+00,9.914360389299912146e-01,-2.114663510613420602e-02,1.283915739936052069e-01,1.231668531115788284e-03,-7.700291226460937843e-04,8.105297479772208963e-04,-9.549060880027677722e-01,-9.568544727957053464e-01,1.948384792937534696e-03,1.928493360514432455e-08,1.652523207162914787e-08
4.310000000000000497e+00,9.913098305100050966e-01,-2.183929696510360924e-02,1.292386531191598853e-01,1.234683972620577485e-03,-7.726092745715587963e-04,8.065442510527905031e-04,-9.549207829419502636e-01,-9.567378117854561381e-01,1.817028843505871967e-03,1.923116491772735394e-08,1.624255085985737423e-08
4.320000000000000284e+00,9.911838156917757159e-01,-2.253247502012723294e-02,1.300764386628756042e-01,1.237788343443300357e-03,-7.747587794234464227e-04,8.020687720420511310e-04,-9.549354663250086972e-01,-9.566537245714701321e-01,1.718258246461452010e-03,1.917551785166528840e-08,1.592570408881499588e-08
4.330000000000000071e+00,9.910583326505356672e-01,-2.322746186522074360e-02,1.309021831380528245e-01,1.240971696420998995e-03,-7.764766740059280119e-04,7.971098727375793089e-04,-9.549501319668918242e-01,-9.566042275539395900e-01,1.654095587047799869e-03,1.911761038778317539e-08,1.558057971529080987e-08
4.339999999999999858e+00,9.909337312395999353e-01,-2.392580365818592139e-02,1.317130099675488386e-01,1.244223257865114925e-03,-7.777596064339841299e-04,7.916769527376257181e-04,-9.549647550384060546e-01,-9.565911251412981819e-01,1.626370102892109358e-03,1.905694358952389161e-08,1.523212755927261242e-08
4.350000000000000533e+00,9.908103785364020810e-01,-2.462937542061767460e-02,1.325058643316470997e-01,1.247530820497230221e-03,-7.786021252296140968e-04,7.857824398747558208e-04,-9.549792915720982656e-01,-9.566156182492022708e-01,1.636326677103974465e-03,1.899326699885806970e-08,1.490850243257568764e-08
4.360000000000000320e+00,9.906886602244378004e-01,-2.534045895445376229e-02,1.332774931101579075e-01,1.250880637622327120e-03,-7.789971041573709020e-04,7.794417667687213993e-04,-9.549936895009483173e-01,-9.566780460430297506e-01,1.684356542081393146e-03,1.892700182118537456e-08,1.462290510900743357e-08
4.370000000000000107e+00,9.905689759094985503e-01,-2.606177943188921903e-02,1.340244719689779873e-01,1.254257753562509426e-03,-7.789362686083193274e-04,7.726731665312553451e-04,-9.550078922630459433e-01,-9.567777600288087658e-01,1.769867765762800447e-03,1.885975407267791418e-08,1.436816798872087020e-08
4.379999999999999893e+00,9.904517294846861830e-01,-2.679645861105995827e-02,1.347432790218433540e-01,1.257646337689571469e-03,-7.784107479048076343e-04,7.654972935250338884e-04,-9.550218363991647141e-01,-9.569129401894301834e-01,1.891103790265435220e-03,1.879444121747835721e-08,1.413608630151941270e-08
4.389999999999999680e+00,9.903373201153679029e-01,-2.754790057407161333e-02,1.354303715112399886e-01,1.261029879649841999e-03,-7.774116607547901714e-04,7.579367867866673540e-04,-9.550354504285374357e-01,-9.570803220834324110e-01,2.044871654894967871e-03,1.873511340832476728e-08,1.409133276730756279e-08
4.400000000000000355e+00,9.902261360831430270e-01,-2.831965976431223900e-02,1.360822418866985961e-01,1.264391260011197378e-03,-7.759306649962534634e-04,7.500158663627264945e-04,-9.550486626738907692e-01,-9.572749319453435213e-01,2.226269271452734327e-03,1.868671385327619716e-08,1.411388694805282285e-08
4.410000000000000142e+00,9.901185500094140668e-01,-2.911530332562248594e-02,1.366954650352458500e-01,1.267712782876062637e-03,-7.739603394390819546e-04,7.417600273046061126e-04,-9.550614243326750463e-01,-9.574901192743942024e-01,2.428694941719211197e-03,1.865486970286138362e-08,1.417472006437492382e-08
4.419999999999999929e+00,9.900149117391856546e-01,-2.993826225345585026e-02,1.372667687694299199e-01,1.270976273358365291e-03,-7.714943310840413236e-04,7.331957948364885812e-04,-9.550737300952120146e-01,-9.577180310320683176e-01,2.644300936856297437e-03,1.864559676617213537e-08,1.427965590217183944e-08
4.429999999999999716e+00,9.899155366869725192e-01,-3.079167107543628878e-02,1.377931449392863494e-01,1.274163142396592162e-03,-7.685272613748678986e-04,7.243505411467870102e-04,-9.550856325910066502e-01,-9.579503964134858940e-01,2.864763822479293211e-03,1.866491977196272269e-08,1.441452268657883451e-08
4.440000000000000391e+00,9.898206908515624347e-01,-3.167821064788902546e-02,1.382719895990706105e-01,1.277254496181894636e-03,-7.650545133636605386e-04,7.152522901424727530e-04,-9.550972556497018262e-01,-9.581796079371797115e-01,3.082352287477872245e-03,1.871850768351198153e-08,1.456324660864538600e-08
4.450000000000000178e+00,9.897305753281467888e-01,-3.259998400771405708e-02,1.387012435352302508e-01,1.280231480614421038e-03,-7.610721218923979835e-04,7.059294188720189895e-04,-9.551087834904706808e-01,-9.583998555855974821e-01,3.291072095126823440e-03,1.881134653145672754e-08,1.470810251369414345e-08
4.459999999999999964e+00,9.896453119417072397e-01,-3.355845101091881749e-02,1.390795121635689247e-01,1.283075738002570354e-03,-7.565768910890569411e-04,6.964102208480983354e-04,-9.551204306897589369e-01,-9.586078186192716899e-01,3.487387929512794638e-03,1.894741664978480614e-08,1.481967526473226826e-08
4.469999999999999751e+00,9.895649316788871497e-01,-3.455443909771488409e-02,1.394061455482484557e-01,1.285769796515891412e-03,-7.515666495675522602e-04,6.867223702207799927e-04,-9.551324195508940074e-01,-9.588028494197198270e-01,3.670429868825786715e-03,1.912942364475170013e-08,1.487591849702596392e-08
4.480000000000000426e+00,9.894893664690797008e-01,-3.558822390013192255e-02,1.396812734129206091e-01,1.288297206458129552e-03,-7.460405941015850993e-04,6.768924411208649978e-04,-9.551449662251212391e-01,-9.589868673403154631e-01,3.841901115194190988e-03,1.935863871325610580e-08,1.487454381887687305e-08
4.490000000000000213e+00,9.894184457226752327e-01,-3.665965085579087762e-02,1.399057925900435151e-01,1.290642294590796900e-03,-7.399996540120453402e-04,6.669456005488036713e-04,-9.551582697222166241e-01,-9.591640611028741104e-01,4.005791380657464616e-03,1.963482432104357938e-08,1.481910283374077153e-08
4.500000000000000000e+00,9.893519009365876471e-01,-3.776826007810561714e-02,1.400812965918984965e-01,1.292789781419261897e-03,-7.334467298682961290e-04,6.569055309821269194e-04,-9.551725026435605725e-01,-9.593404650555233948e-01,4.167962411962801428e-03,1.995622825330588452e-08,1.471607058434187820e-08
4.509999999999999787e+00,9.892893784983075589e-01,-3.891338429980501640e-02,1.402099573438510827e-01,1.294724585083982483e-03,-7.263867233008962625e-04,6.467943705984148181e-04,-9.551877933030675782e-01,-9.595233243214308372e-01,4.335531018363287560e-03,2.031961461374163276e-08,1.459270437820237021e-08
4.520000000000000462e+00,9.892304580705686412e-01,-4.009421543322182896e-02,1.402943803528263755e-01,1.296431728929128445e-03,-7.188263300453813162e-04,6.366325405825401431e-04,-9.552042071054973604e-01,-9.597201270245253601e-01,4.515919919027980636e-03,2.072046933407987296e-08,1.495753365610141827e-08
4.530000000000000249e+00,9.891746718290005402e-01,-4.130985116758768144e-02,1.403374631981373633e-01,1.297896418085387480e-03,-7.107737010240063611e-04,6.264384854616373557e-04,-9.552217350550092911e-01,-9.599373939868189876e-01,4.715658931809720705e-03,2.115327457280833565e-08,1.554722328656055197e-08
4.540000000000000036e+00,9.891215204990267962e-01,-4.255931106231003458e-02,1.403422879146281055e-01,1.299104458447244287e-03,-7.022381562194360358e-04,6.162282998965763455e-04,-9.552402904721511989e-01,-9.601793511233641665e-01,4.939060651212957148e-03,2.161159756291635759e-08,1.616827138839482814e-08
4.549999999999999822e+00,9.890704847228563024e-01,-4.384151704873929384e-02,1.403120569016002572e-01,1.300042782244447120e-03,-6.932300177091261324e-04,6.060153949872922269e-04,-9.552597295526139565e-01,-9.604468093442235510e-01,5.187079791609609282e-03,2.208812932069208401e-08,1.675912253418232467e-08
4.560000000000000497e+00,9.890210342189517112e-01,-4.515524518939422610e-02,1.402500537778446632e-01,1.300699791600867751e-03,-6.837605889757541805e-04,5.958104738487058271e-04,-9.552798900825869577e-01,-9.607367249135587706e-01,5.456834830971851909e-03,2.257483012881709890e-08,1.728006360224298987e-08
4.570000000000000284e+00,9.889726396182806356e-01,-4.649907904258359509e-02,1.401595884493983535e-01,1.301065540420706136e-03,-6.738423121294501248e-04,5.856219669472507126e-04,-9.553006246504879284e-01,-9.610425319923637799e-01,5.741907341875889664e-03,2.306358305227133956e-08,1.769285651320728903e-08
4.580000000000000071e+00,9.889247899714356249e-01,-4.787142109124569583e-02,1.400438870250081125e-01,1.301131840991066142e-03,-6.634889792024502991e-04,5.754568615874318394e-04,-9.553218212463536751e-01,-9.613549978811706254e-01,6.033176634816905110e-03,2.354749972147519804e-08,1.797480786436267408e-08
4.589999999999999858e+00,9.888770128144088734e-01,-4.927057255054765467e-02,1.399059414593643857e-01,1.300892255191564602e-03,-6.527158662348898086e-04,5.653217219581265591e-04,-9.553434153389366301e-01,-9.616633456364637178e-01,6.319930297527042579e-03,2.402193705907734331e-08,1.810920480238564778e-08
4.600000000000000533e+00,9.888288898572978880e-01,-5.069484248753419742e-02,1.397483751902798832e-01,1.300342050969087795e-03,-6.415397271636325829e-04,5.552236429654392250e-04,-9.553653935549273335e-01,-9.619564357608464400e-01,6.591042205919152470e-03,2.448484725201851822e-08,1.808722083218583521e-08
4.610000000000000320e+00,9.887800634950136835e-01,-5.214265422606783468e-02,1.395733646295896357e-01,1.299478264918515688e-03,-6.299786400492001686e-04,5.451709992174633146e-04,-9.553877933674596035e-01,-9.622238694488544075e-01,6.836076081394757212e-03,2.493628927274089189e-08,1.791392567618288467e-08
4.620000000000000107e+00,9.887302360297817172e-01,-5.361260536847011621e-02,1.393826179776770091e-01,1.298300029097059676e-03,-6.180518538534019325e-04,5.351740220367124301e-04,-9.554106994967760391e-01,-9.624569778444608259e-01,7.046278347684779841e-03,2.537696333860881994e-08,1.769396007489376643e-08
4.629999999999999893e+00,9.886791695978706107e-01,-5.510344390941476073e-02,1.391773749766406221e-01,1.296808946448593965e-03,-6.057797722199944127e-04,5.252452235520475637e-04,-9.554342336166121719e-01,-9.626496446097824178e-01,7.215410993170294496e-03,2.580663701366602378e-08,1.782891745349957091e-08
4.639999999999999680e+00,9.886266930478914139e-01,-5.661399388097889535e-02,1.389583800933369695e-01,1.295009201878578702e-03,-5.931839690715230620e-04,5.153997043072566569e-04,-9.554585375496912336e-01,-9.627988929361868120e-01,7.340355386495560179e-03,2.622351993589547415e-08,1.805268756704947464e-08
4.650000000000000355e+00,9.885727139501296890e-01,-5.814308285031745405e-02,1.387258274407349723e-01,1.292907606940970179e-03,-5.802871326943095020e-04,5.056553920156720222e-04,-9.554837448793958021e-01,-9.629050726248699066e-01,7.421327745474077565e-03,2.662456314867865910e-08,1.819450790030430198e-08
4.660000000000000142e+00,9.885172287837098448e-01,-5.968950333904467220e-02,1.384793129585836780e-01,1.290513716923118387e-03,-5.671128629125602415e-04,4.960331993549943171e-04,-9.555099502427361058e-01,-9.629714701289987522e-01,7.461519886262619507e-03,2.700627231062880388e-08,1.849114172891574981e-08
4.669999999999999929e+00,9.884603255121490184e-01,-6.125198570924667713e-02,1.382178396774482732e-01,1.287839823645327330e-03,-5.536852966690302118e-04,4.865569954577613821e-04,-9.555371917274676496e-01,-9.630034473685715746e-01,7.466255641103878085e-03,2.736473537073856414e-08,1.905013258252097330e-08
4.679999999999999716e+00,9.884021806226823692e-01,-6.282911790599071677e-02,1.379398875760510512e-01,1.284900974144153208e-03,-5.400286318456692242e-04,4.772533194161308260e-04,-9.555654515725254816e-01,-9.630074514094923988e-01,7.441999836966882442e-03,2.769479519474933051e-08,1.955100037420720582e-08
4.690000000000000391e+00,9.883430552634474564e-01,-6.441920353639941921e-02,1.376435220780967972e-01,1.281715062857996914e-03,-5.261667465589425991e-04,4.681508499704400278e-04,-9.555946644603001694e-01,-9.629901958326427813e-01,7.395531372342602390e-03,2.798928555299286277e-08,2.004180288395218668e-08
4.700000000000000178e+00,9.882832915561390319e-01,-6.602010944263161929e-02,1.373265147284671028e-01,1.278302859632298762e-03,-5.121230330223200834e-04,4.592796539319659688e-04,-9.556247253713296974e-01,-9.629580842653822081e-01,7.333358894052565378e-03,2.823911080024894285e-08,2.057004011568608348e-08
4.709999999999999964e+00,9.882233083122534678e-01,-6.762916208677939578e-02,1.369864564571040277e-01,1.274688086616993692e-03,-4.979203972338100848e-04,4.506703496535189950e-04,-9.556554966495465209e-01,-9.629168544392808782e-01,7.261357789734354702e-03,2.843466904930302165e-08,2.110356178697259111e-08
4.719999999999999751e+00,9.881635911342673273e-01,-6.924313679838964286e-02,1.366208725533235024e-01,1.270897358739036089e-03,-4.835814022843483743e-04,4.423533326538249891e-04,-9.556868145837308370e-01,-9.628713685742767980e-01,7.184553990545965337e-03,2.856798594953962049e-08,2.159639489462961137e-08
4.730000000000000426e+00,9.881046753742478428e-01,-7.085833686137876786e-02,1.362273397315637014e-01,1.266959610297764592e-03,-4.691284705357958991e-04,4.343581198190465346e-04,-9.557184970932551815e-01,-9.628254816429766549e-01,7.106984549721441329e-03,2.863437606893981066e-08,2.209030602884354266e-08
4.740000000000000213e+00,9.880471263555413719e-01,-7.247073034494241894e-02,1.358035812536806108e-01,1.262905206230966046e-03,-4.545840079771731857e-04,4.267129769308622596e-04,-9.557503552445738570e-01,-9.627819648514432949e-01,7.031609606869458629e-03,2.863312336554836291e-08,2.253171427213374045e-08
4.750000000000000000e+00,9.879915233633003169e-01,-7.407610664154348767e-02,1.353475109008776267e-01,1.258765043803879375e-03,-4.399704004105728936e-04,4.194448392147539953e-04,-9.557822135995217572e-01,-9.627426047688144584e-01,6.960391169292740217e-03,2.856743218452631520e-08,2.291297329648500636e-08
4.759999999999999787e+00,9.879384506172003144e-01,-7.567023027114590239e-02,1.348572156277757506e-01,1.254569781220331130e-03,-4.253098167794160914e-04,4.125792360836338653e-04,-9.558139271677863480e-01,-9.627085463847319113e-01,6.894619216945518242e-03,2.844420185187593193e-08,2.323477166221721291e-08
4.770000000000000462e+00,9.878884930336032655e-01,-7.724897962052870715e-02,1.343308995982386844e-01,1.250349237987362664e-03,-4.106237922166196047e-04,4.061399484883840478e-04,-9.558453848246870610e-01,-9.626806854735725505e-01,6.835300648885445259e-03,2.827367763273777252e-08,2.365095341794187789e-08
4.780000000000000249e+00,9.878422306150751453e-01,-7.880846003382503684e-02,1.337668390290799869e-01,1.246131763939383255e-03,-3.959326044373024994e-04,4.001483741804980738e-04,-9.558764999011670760e-01,-9.626598500950982462e-01,6.783350193931206654e-03,2.806848308250574919e-08,2.414558442076497613e-08
4.790000000000000036e+00,9.878002282634056330e-01,-8.034506840357441559e-02,1.331633864970603598e-01,1.241943812063931200e-03,-3.812544671007302524e-04,3.946227635952177272e-04,-9.559071973962174340e-01,-9.626466484266856805e-01,6.739451030468272472e-03,2.784185908476498270e-08,2.466712012427763057e-08
4.799999999999999822e+00,9.877630241403889677e-01,-8.185549191940817704e-02,1.325190190099989063e-01,1.237809911591921178e-03,-3.666048015098855094e-04,3.895775235506944434e-04,-9.559374074835651491e-01,-9.626410931286574213e-01,6.703685645092266956e-03,2.760575871031051187e-08,2.517487152076114398e-08
4.810000000000000497e+00,9.877311216397498539e-01,-8.333665293123132534e-02,1.318323937554469472e-01,1.233752637802259643e-03,-3.519958067885839859e-04,3.850228051945595205e-04,-9.559670725136915070e-01,-9.626422924886661736e-01,6.675219974974683917e-03,2.736952187442072106e-08,2.563370316011059913e-08
4.820000000000000284e+00,9.877049890384804742e-01,-8.478564625837595181e-02,1.311023602228758300e-01,1.229792375990652192e-03,-3.374363114966291493e-04,3.809644288389403446e-04,-9.559961592478718462e-01,-9.626484615198876993e-01,6.652302272015808010e-03,2.714030734653367122e-08,2.604311721832175408e-08
4.830000000000000071e+00,9.876850624920033850e-01,-8.619974033132202229e-02,1.303279157082565809e-01,1.225947329387355950e-03,-3.229318798902022455e-04,3.774040169719694235e-04,-9.560246671388284989e-01,-9.626572138265016010e-01,6.632546687673073448e-03,2.692512410094595986e-08,2.640991114688517882e-08
4.839999999999999858e+00,9.876717438042272867e-01,-8.757646531042145854e-02,1.295081429322838262e-01,1.222233842442294396e-03,-3.084852115974566229e-04,3.743390992100043154e-04,-9.560526317900619464e-01,-9.626659748638858316e-01,6.613343073823938975e-03,2.673225361255175660e-08,2.669947152256213485e-08
4.850000000000000533e+00,9.876653898328552339e-01,-8.891373995403445418e-02,1.286421768542020672e-01,1.218666509311257858e-03,-2.940966893199140671e-04,3.717630371877350399e-04,-9.560801192754847522e-01,-9.626723238909590252e-01,6.592204615474324229e-03,2.657081231894081960e-08,2.692103628909592317e-08
4.860000000000000320e+00,9.876662966595268767e-01,-9.020997097420764554e-02,1.277292242924202570e-01,1.215257913540820651e-03,-2.797649543973278240e-04,3.696648672523515471e-04,-9.561072151271357011e-01,-9.626741228241757486e-01,6.566907697040025825e-03,2.644922639811467688e-08,2.707576918226095586e-08
4.870000000000000107e+00,9.876746848905032516e-01,-9.146409963864908510e-02,1.267686136381104278e-01,1.212018332428870925e-03,-2.654875386174865640e-04,3.680293048654289319e-04,-9.561340169108469844e-01,-9.626694794710147773e-01,6.535462560167765167e-03,2.637427712848238856e-08,2.716802982583033099e-08
4.879999999999999893e+00,9.876906905753923827e-01,-9.267561620655184740e-02,1.257598302864635642e-01,1.208955782108458998e-03,-2.512616126455810952e-04,3.668370013708302730e-04,-9.561606346708541038e-01,-9.626567108331153255e-01,6.496076162261272061e-03,2.635136524935809823e-08,2.725543168935473659e-08
4.889999999999999680e+00,9.877143621755084535e-01,-9.384456940638817579e-02,1.247025127094393282e-01,1.206076552267334231e-03,-2.370847532749431900e-04,3.660650255864741280e-04,-9.561871955382872379e-01,-9.626344215010438354e-01,6.447225962756638305e-03,2.638532233240836021e-08,2.740626281472202663e-08
4.900000000000000355e+00,9.877456601120208068e-01,-9.497158175859243823e-02,1.235964230769924788e-01,1.203385727926889947e-03,-2.229556052749779476e-04,3.656875646755806649e-04,-9.562138429107233106e-01,-9.626016644794030963e-01,6.387821568679827311e-03,2.648060382612742290e-08,2.766150997146610280e-08
4.910000000000000142e+00,9.877844569177114398e-01,-9.605784490630131511e-02,1.224414251746991783e-01,1.200887357723318940e-03,-2.088744181678665510e-04,3.656767487790250036e-04,-9.562407203773093389e-01,-9.625579369688966880e-01,6.317216591587321295e-03,2.664047469289345952e-08,2.801312315448001300e-08
4.919999999999999929e+00,9.878305381429300924e-01,-9.710507021521901094e-02,1.212374925790199315e-01,1.198584713246940827e-03,-1.948433892935661513e-04,3.660034366340874463e-04,-9.562679562713194414e-01,-9.625028753407415261e-01,6.234919069422113248e-03,2.686583850829546378e-08,2.841968549383011577e-08
4.929999999999999716e+00,9.878836058533705389e-01,-9.811538440066293332e-02,1.199847500310467913e-01,1.196480830916001568e-03,-1.808668243850196529e-04,3.666378964912592187e-04,-9.562956615825627393e-01,-9.624358812329119051e-01,6.140219650349179603e-03,2.715411504677432708e-08,2.883854355317794216e-08
4.940000000000000391e+00,9.879432872867902615e-01,-9.909117335675161897e-02,1.186835340451370402e-01,1.194578956736051887e-03,-1.669511652819027827e-04,3.675503092529578395e-04,-9.563239349132787170e-01,-9.623559386684350514e-01,6.032003755156303132e-03,2.749889561204799819e-08,2.924467490394988545e-08
4.950000000000000178e+00,9.880091485240309890e-01,-1.000349049227534926e-01,1.173344509735415181e-01,1.192882827344336413e-03,-1.531049323423357307e-04,3.687109863485432725e-04,-9.563528672771401951e-01,-9.622616781264259345e-01,5.908810849285700377e-03,2.789041977306824838e-08,2.962694778396723905e-08
4.959999999999999964e+00,9.880807116961797254e-01,-1.009489577265360732e-01,1.159384172620755715e-01,1.191396829246237380e-03,-1.393387216946541244e-04,3.700903848384204105e-04,-9.563825482771537434e-01,-9.621516849186254605e-01,5.769136641471722324e-03,2.831621084879022730e-08,2.995053671739356105e-08
4.969999999999999751e+00,9.881574742897012431e-01,-1.018354606437840287e-01,1.144966846917064157e-01,1.190126098275641866e-03,-1.256653549369793137e-04,3.716590510365636881e-04,-9.564130659233067711e-01,-9.620249881057097996e-01,5.611922182403066700e-03,2.876147797525515544e-08,3.014407723433976116e-08
4.980000000000000426e+00,9.882389276796200717e-01,-1.026961413150130065e-01,1.130108740156439417e-01,1.189076680445522042e-03,-1.121002211094842247e-04,3.733875793983869426e-04,-9.564444960024781617e-01,-9.618815169230950923e-01,5.437020920616917642e-03,2.920953873710396892e-08,3.012018212622535884e-08
4.990000000000000213e+00,9.883245684644155205e-01,-1.035322452227287471e-01,1.114830163495684340e-01,1.188255500207509568e-03,-9.866177131146116220e-05,3.752466522810994458e-04,-9.564768871379899506e-01,-9.617223540980580632e-01,5.245466960068076966e-03,2.964339188960006363e-08,2.981593238970958737e-08
5.000000000000000000e+00,9.884139020371800477e-01,-1.043445758415275232e-01,1.099155545084587460e-01,1.187670205987819295e-03,-8.537189652270486253e-05,3.772071159071457608e-04,-9.565102515431085362e-01,-9.615497381626083584e-01,5.039486619499817036e-03,3.004808729238478520e-08,2.920996133859432575e-08
5.009999999999999787e+00,9.885064415612629940e-01,-1.051336324316400478e-01,1.083112839372881858e-01,1.187329086761952212e-03,-7.225593845632226071e-05,3.792398889565819762e-04,-9.565445692747767126e-01,-9.613669458821251235e-01,4.822376607348437781e-03,3.041256711535884649e-08,2.830728340619259598e-08
5.020000000000000462e+00,9.886017074085028389e-01,-1.058997686964308627e-01,1.066732480760704954e-01,1.187240881166242617e-03,-5.934230681690426900e-05,3.813154927256761414e-04,-9.565797952750061395e-01,-9.611781707265230068e-01,4.598375451516913300e-03,3.073012646328808346e-08,2.712671620663797967e-08
5.030000000000000249e+00,9.886992312923291726e-01,-1.066432881884985251e-01,1.050046293366459216e-01,1.187414172374080422e-03,-4.666178165911717923e-05,3.834032736716146009e-04,-9.566158531068130744e-01,-9.609882499278381562e-01,4.372396821025071462e-03,3.099720685792214711e-08,2.577084190491518711e-08
5.040000000000000036e+00,9.887985648292942908e-01,-1.073644442695681767e-01,1.033086786845076738e-01,1.187856499077743697e-03,-3.424659782659142339e-05,3.854707048328950185e-04,-9.566526218853603769e-01,-9.608020333941865720e-01,4.149411508826159577e-03,3.121171532855005156e-08,2.463671400221301155e-08
5.049999999999999822e+00,9.888992891986007061e-01,-1.080633779184532600e-01,1.015886928548120349e-01,1.188573718486960308e-03,-2.212957170148679449e-05,3.874831429390814593e-04,-9.566899372269836999e-01,-9.606235696461336016e-01,3.933632419149883479e-03,3.137189527507502253e-08,2.471112492408167327e-08
5.060000000000000497e+00,9.890010227472684212e-01,-1.087400422098138836e-01,9.984802627304921463e-02,1.189569952107534436e-03,-1.034340457338218667e-05,3.894041530648767869e-04,-9.567276003843007137e-01,-9.604554037317629689e-01,3.727803347462224810e-03,3.147595458720638012e-08,2.456888603674656224e-08
5.070000000000000284e+00,9.891034246983405609e-01,-1.093941679935890865e-01,9.809009760898358687e-02,1.190847895823728001e-03,1.079852981234509368e-06,3.911962195131183078e-04,-9.567653953231481934e-01,-9.602981235180253483e-01,3.532728194877205255e-03,3.152305881916408998e-08,2.425551959284177883e-08
5.080000000000000071e+00,9.892061955842468279e-01,-1.100253052274302312e-01,9.631833919089428930e-02,1.192408995505480403e-03,1.210927863217373899e-05,3.928216340593906159e-04,-9.568031159077012848e-01,-9.601503258677686059e-01,3.347209960067375287e-03,3.151487512360973268e-08,2.399333598468444961e-08
5.089999999999999858e+00,9.893090777325942442e-01,-1.106328960594483296e-01,9.453609552993630372e-02,1.194253269381203696e-03,2.271549296230081710e-05,3.942433349971639737e-04,-9.568405916076042628e-01,-9.600090371799483435e-01,3.168445572344032613e-03,3.145580538243462256e-08,2.362541096090353676e-08
5.100000000000000533e+00,9.894118567883984916e-01,-1.112163308402549233e-01,9.274651572496875329e-02,1.196379065832908805e-03,3.287090715197924212e-05,3.954255182341092473e-04,-9.568777019687572105e-01,-9.598704273893725603e-01,2.992725420615364052e-03,3.135219214901156811e-08,2.399137910558124531e-08
5.110000000000000320e+00,9.895143622757078816e-01,-1.117749897205281978e-01,9.095246455986485956e-02,1.198782971382489435e-03,4.254972584732164855e-05,3.963341116746984909e-04,-9.569143799804694650e-01,-9.597306141362316190e-01,2.816234155762163075e-03,3.121145194425130154e-08,2.428083889505217030e-08
5.120000000000000107e+00,9.896164649425723825e-01,-1.123082883889329198e-01,8.915646052086401152e-02,1.201459602395398528e-03,5.172775229867443393e-05,3.969372993791383804e-04,-9.569506054707694886e-01,-9.595863726375550851e-01,2.635767166785588610e-03,3.104149922002305830e-08,2.436585866405494016e-08
5.129999999999999893e+00,9.897180714591824469e-01,-1.128157363853663497e-01,8.736062427661284158e-02,1.204401277837095904e-03,6.038213549124188894e-05,3.972061663298863247e-04,-9.569864051356955503e-01,-9.594357265842794469e-01,2.449321448583858390e-03,3.085075653335548206e-08,2.422264633317183780e-08
5.139999999999999680e+00,9.898191202977927317e-01,-1.132969907364293483e-01,8.556661408838953098e-02,1.207597998885057925e-03,6.849114724807396886e-05,3.971153997712744289e-04,-9.570218600976980738e-01,-9.592786394272087014e-01,2.256779329510623638e-03,3.064813206444715024e-08,2.383411557005388204e-08
5.150000000000000355e+00,9.899195803714863073e-01,-1.137518831481510451e-01,8.377555828954114103e-02,1.211037658322100486e-03,7.603401679722985066e-05,3.966439373708073482e-04,-9.570570939491712670e-01,-9.591176559269473101e-01,2.060561977776085175e-03,3.044287998266503215e-08,2.321252701165121834e-08
5.160000000000000142e+00,9.900194502742285518e-01,-1.141804275604019342e-01,8.198800285972356050e-02,1.214706255653189015e-03,8.299083559082712485e-05,3.957753824371403983e-04,-9.570922453933249363e-01,-9.589580894729470284e-01,1.865844079622072139e-03,3.024446645501139433e-08,2.239498364531300467e-08
5.169999999999999929e+00,9.901187546190289845e-01,-1.145828249182123115e-01,8.020389716563205984e-02,1.218588072443079363e-03,8.934253893874879841e-05,3.944981607947327970e-04,-9.571274407324255051e-01,-9.588076422264018017e-01,1.680201493976288350e-03,3.006221226041558410e-08,2.143299049350844143e-08
5.179999999999999716e+00,9.902175349883048927e-01,-1.149594823663259713e-01,7.842262685216397355e-02,1.222665734672199545e-03,9.507095568141891247e-05,3.928054218528228333e-04,-9.571627709164030051e-01,-9.586755222664811171e-01,1.512751350078081871e-03,2.990524908053579211e-08,2.037653046293996795e-08
5.190000000000000391e+00,9.903158427870288882e-01,-1.153110016745996641e-01,7.664306846528931572e-02,1.226920291022638764e-03,1.001589575999608329e-04,3.906947013409535442e-04,-9.571982813715066429e-01,-9.585712358149168777e-01,1.372954443410255359e-03,2.978243837319466868e-08,2.115034125615977700e-08
5.200000000000000178e+00,9.904137390851214251e-01,-1.156380949870308983e-01,7.486366521270722274e-02,1.231331306551539800e-03,1.045907156786073463e-04,3.881674483423400049e-04,-9.572339790622679256e-01,-9.585033840655450277e-01,1.269405003277148010e-03,2.970171972176449027e-08,2.200558868459268069e-08
5.209999999999999964e+00,9.905112999381967542e-01,-1.159414403615968842e-01,7.308253334245291832e-02,1.235876909846733446e-03,1.083519441513960691e-04,3.852286108614235024e-04,-9.572698468190933285e-01,-9.584787396786529357e-01,1.208892859559575249e-03,2.966909860520096842e-08,2.279762201240487229e-08
5.219999999999999751e+00,9.906086240447176117e-01,-1.162215065181358559e-01,7.129760718314538670e-02,1.240534033301564799e-03,1.114300025243127447e-04,3.818865501888236546e-04,-9.573058602574414655e-01,-9.585017186871473971e-01,1.195858429705900150e-03,2.968743554020391717e-08,2.353538630650575669e-08
5.230000000000000426e+00,9.907058366498738833e-01,-1.164784092130820847e-01,6.950681523357278568e-02,1.245279028093787673e-03,1.138138391136962410e-04,3.781532388470074352e-04,-9.573419951145375473e-01,-9.585742454826776671e-01,1.232250368140087263e-03,2.975598883196562877e-08,2.420083400345163227e-08
5.240000000000000213e+00,9.908030836588750390e-01,-1.167118794108239349e-01,6.770823797003291955e-02,1.250088282758023269e-03,1.154938176401054835e-04,3.740445098580454574e-04,-9.573782170719946638e-01,-9.586956857565857026e-01,1.317468684591029506e-03,2.987155557627860577e-08,2.472231530603608007e-08
5.250000000000000000e+00,9.909005172044752507e-01,-1.169213565178910536e-01,6.590018964544797075e-02,1.254938606982910695e-03,1.164615616288655473e-04,3.695801046027657349e-04,-9.574144811522603549e-01,-9.588627225831434231e-01,1.448241430883099451e-03,3.003051216749336304e-08,2.502732554532371978e-08
5.259999999999999787e+00,9.909982774645957893e-01,-1.171061627128564542e-01,6.408120429534143458e-02,1.259807328983147739e-03,1.167099359795397605e-04,3.647832844926323401e-04,-9.574507509590277632e-01,-9.590694640257596548e-01,1.618713066731920260e-03,3.023051099664592900e-08,2.509855345778078117e-08
5.270000000000000462e+00,9.910964783438817038e-01,-1.172656635074622589e-01,6.224996598504668743e-02,1.264671932142237294e-03,1.162332674843618592e-04,3.596800339473667533e-04,-9.574870197255180848e-01,-9.593079488795747123e-01,1.820929154056676914e-03,3.047054695251607400e-08,2.498853879373541531e-08
5.280000000000000249e+00,9.911952027243317032e-01,-1.173993256309915773e-01,6.040526884984312450e-02,1.269509453204354515e-03,1.150277521933288450e-04,3.542980571435914690e-04,-9.575233181182210007e-01,-9.595688890417514161e-01,2.045570923530360286e-03,3.074939981409981432e-08,2.478460769950174836e-08
5.290000000000000036e+00,9.912945007530283847e-01,-1.175067103059871526e-01,5.854606260830012843e-02,1.274296066186671661e-03,1.130919781422043505e-04,3.486658002369335315e-04,-9.575597143978278325e-01,-9.598424826887741457e-01,2.282768290946314040e-03,3.106398251881652803e-08,2.453577296890330217e-08
5.299999999999999822e+00,9.913943854609236217e-01,-1.175874692339205496e-01,5.667156116057413262e-02,1.279006782699223209e-03,1.104274357174703420e-04,3.428117853446323109e-04,-9.575963072410120791e-01,-9.601192327859149334e-01,2.522925544902869435e-03,3.140861422274673196e-08,2.422539013835489641e-08
5.310000000000000497e+00,9.914948265336780420e-01,-1.176413612391990632e-01,5.478136486009372447e-02,1.283615232255720835e-03,1.070389965613063372e-04,3.367642443742415218e-04,-9.576332112090032433e-01,-9.603906346546142725e-01,2.757423445611038252e-03,3.177509166304231412e-08,2.382864749961299822e-08
5.320000000000000284e+00,9.915957452753301204e-01,-1.176682849836210021e-01,5.287554341063745861e-02,1.288093755057495831e-03,1.029352818575791223e-04,3.305508404462400933e-04,-9.576705395789264497e-01,-9.606496371374677601e-01,2.979097558541322129e-03,3.215349007353913659e-08,2.332740223209839314e-08
5.330000000000000071e+00,9.916970125556355820e-01,-1.176683185237937385e-01,5.095465496741212463e-02,1.292413837713737640e-03,9.812880536128393478e-05,3.241983734160324045e-04,-9.577083928661754841e-01,-9.608908646996544567e-01,3.182471833478921382e-03,3.253288465553288010e-08,2.274468657859074483e-08
5.339999999999999858e+00,9.917984490733910974e-01,-1.176417588270612241e-01,4.901972647044831183e-02,1.296546731869914048e-03,9.263583871662884597e-05,3.177323733476814242e-04,-9.577468624641746198e-01,-9.611108198620850196e-01,3.363957397910439726e-03,3.290160426954522519e-08,2.398153386984347435e-08
5.350000000000000533e+00,9.918998248290382680e-01,-1.175891740243183020e-01,4.707222821594556766e-02,1.300464150489230976e-03,8.647603439821132006e-05,3.111766161882813654e-04,-9.577860314779650386e-01,-9.613082014136472564e-01,3.522169935682165336e-03,3.324710384993225130e-08,2.599154247384660721e-08
5.360000000000000320e+00,9.920008576043397586e-01,-1.175114633112337714e-01,4.511406357975530912e-02,1.304138882053683174e-03,7.967195799580618128e-05,3.045527696927637692e-04,-9.578259573705278918e-01,-9.614840795496493175e-01,3.658122179121407139e-03,3.355585463246915794e-08,2.809596377773004861e-08
5.370000000000000107e+00,9.921012124278631994e-01,-1.174099150356653493e-01,4.314755399896385429e-02,1.307545266317900476e-03,7.224868471558750936e-05,2.978803035940236058e-04,-9.578666505253370378e-01,-9.616416714632727292e-01,3.775020937935670996e-03,3.381426961876973476e-08,3.009371574158592466e-08
5.379999999999999893e+00,9.922005044408001018e-01,-1.172862518523076492e-01,4.117537929612696823e-02,1.310659712797340075e-03,6.423342597528148993e-05,2.911766535308940931e-04,-9.579080682630490839e-01,-9.617858449399298015e-01,3.877776676880747078e-03,3.401030444041715900e-08,3.189012542925695470e-08
5.389999999999999680e+00,9.922983064148349630e-01,-1.171426420739723889e-01,3.920047784265430491e-02,1.313461189748657684e-03,5.565501947259525012e-05,2.844575589954932357e-04,-9.579501148402386201e-01,-9.619225339240635719e-01,3.972419083824937046e-03,3.413463632902211070e-08,3.340456045108908256e-08
5.400000000000000355e+00,9.923941592561241754e-01,-1.169816793221782891e-01,3.722592781186625371e-02,1.315931600425981288e-03,4.654325448040124081e-05,2.777374297424432511e-04,-9.579926404888077229e-01,-9.620580295168144058e-01,4.065389028006632585e-03,3.418119482788017817e-08,3.453562258393105822e-08
5.410000000000000142e+00,9.924875816253467820e-01,-1.168063585389853692e-01,3.525482263703120372e-02,1.318056154140330883e-03,3.692813794526221728e-05,2.710296002798538153e-04,-9.580354454682142862e-01,-9.621981702486691601e-01,4.162724780454928573e-03,3.414713843101176788e-08,3.522971381286765791e-08
5.419999999999999929e+00,9.925780753740420792e-01,-1.166200764860453321e-01,3.329014536074209607e-02,1.319823682170157301e-03,2.683930606797894640e-05,2.643464092307396202e-04,-9.580782917649113273e-01,-9.623475631552328435e-01,4.269271390321544013e-03,3.403268975047144393e-08,3.548077298631824306e-08
5.429999999999999716e+00,9.926651290172310294e-01,-1.164266356998323176e-01,3.133464965178012207e-02,1.321226760029451698e-03,1.630564143734000799e-05,2.576991328825623895e-04,-9.581209230923808384e-01,-9.625090152533335441e-01,4.388092160952664945e-03,3.384097859599321805e-08,3.531890957475525283e-08
5.440000000000000391e+00,9.927482270957492805e-01,-1.162301743342840366e-01,2.939078466608801080e-02,1.322261796402298415e-03,5.355072636586101094e-06,2.510977754191721619e-04,-9.581630817910428144e-01,-9.626832422946997037e-01,4.520160503656891864e-03,3.357760621924942741e-08,3.480988675086393869e-08
5.450000000000000178e+00,9.928268716270327587e-01,-1.160349635439969079e-01,2.746069558308755765e-02,1.322929070363225478e-03,-5.985481050183831762e-06,2.445508620514086720e-04,-9.582045219178473294e-01,-9.628687549523377021e-01,4.664233034490419469e-03,3.325008259578647412e-08,3.402528103713109431e-08
5.459999999999999964e+00,9.929006130405053643e-01,-1.158451027699382574e-01,2.554629138510763550e-02,1.323232614638264687e-03,-1.769014161397207651e-05,2.380654601733395972e-04,-9.582450331411864752e-01,-9.630620366173272551e-01,4.817003476140797186e-03,3.286697340005793628e-08,3.303348239391823427e-08
5.469999999999999751e+00,9.929690797248748035e-01,-1.156642169842214130e-01,2.364935862158376589e-02,1.323180200539492753e-03,-2.973431980921939025e-05,2.316473823706296522e-04,-9.582844652497293225e-01,-9.632582075061213445e-01,4.973742256392018474e-03,3.243646005881321766e-08,3.188739072790269802e-08
5.480000000000000426e+00,9.930319961426161690e-01,-1.154952543750122490e-01,2.177168926276299918e-02,1.322783370888665384e-03,-4.209519167733843958e-05,2.253014917203141957e-04,-9.583227303968189226e-01,-9.634519716862353089e-01,5.129241289416345585e-03,3.196509399771836344e-08,3.061824349614994389e-08
5.490000000000000213e+00,9.930891887801190920e-01,-1.153404025075414341e-01,1.991518536315817905e-02,1.322057122902347117e-03,-5.475220813476415070e-05,2.190320103578605919e-04,-9.583597902900941046e-01,-9.636384734407601460e-01,5.278683150666076129e-03,3.145744597981640091e-08,2.920945285644904743e-08
5.500000000000000000e+00,9.931405839556398663e-01,-1.152010909120039922e-01,1.808192391292001017e-02,1.321019395122927532e-03,-6.768746297974882200e-05,2.128426701839104622e-04,-9.583956439301425378e-01,-9.638139687602632621e-01,5.418324830120769403e-03,3.091670844048792791e-08,2.764622908379976707e-08
5.509999999999999787e+00,9.931862016968968643e-01,-1.150780428161280178e-01,1.627415868408607982e-02,1.319690524620891967e-03,-8.088588416805171666e-05,2.067366291945712078e-04,-9.584303169381171994e-01,-9.639763200701142454e-01,5.546003131997033833e-03,3.034603197601142756e-08,2.596131887244723657e-08
5.520000000000000462e+00,9.932261495746211866e-01,-1.149713357439182543e-01,1.449426196581612286e-02,1.318092599864306323e-03,-9.433520408004264360e-05,2.007161445300464670e-04,-9.584638537393280755e-01,-9.641253123971728067e-01,5.661458657844745113e-03,2.974923833976355351e-08,2.422813349944874517e-08
5.530000000000000249e+00,9.932606187828539879e-01,-1.148804398290665663e-01,1.274465830332014923e-02,1.316248767781497348e-03,-1.080257057945613688e-04,1.947821129125067976e-04,-9.584963041029310737e-01,-9.642627521673823310e-01,5.766448064451233819e-03,2.913062287512255151e-08,2.251001607334046639e-08
5.540000000000000036e+00,9.932898813662600634e-01,-1.148042382625708568e-01,1.102778395479757714e-02,1.314182429584540143e-03,-1.219498112855978318e-04,1.889337623317719156e-04,-9.585277033636648847e-01,-9.643921843311789033e-01,5.864480967513999513e-03,2.849431625708244876e-08,2.133441090457210976e-08
5.549999999999999822e+00,9.933142851433904852e-01,-1.147410615395702549e-01,9.346075820717159727e-03,1.311916313410564638e-03,-1.361015956593950894e-04,1.831686123929722888e-04,-9.585580632978760729e-01,-9.645183248100241968e-01,5.960261512148160370e-03,2.784359039278700112e-08,2.103298735178782408e-08
5.560000000000000497e+00,9.933342454973820290e-01,-1.146887475540993850e-01,7.701979274120990086e-03,1.309471674738161380e-03,-1.504763928158443602e-04,1.774826374895694802e-04,-9.585873643259572585e-01,-9.646463889516346812e-01,6.059024625677383695e-03,2.718044077037873580e-08,2.066718973736669795e-08
5.570000000000000284e+00,9.933502354328307415e-01,-1.146447202414145744e-01,6.097957440122279971e-03,1.306867623713818842e-03,-1.650705534347532834e-04,1.718705547249619486e-04,-9.586155443163317802e-01,-9.647812563181665801e-01,6.165712001834839848e-03,2.650566679558492901e-08,2.026436174418222436e-08
5.580000000000000071e+00,9.933627749477359492e-01,-1.146060797510445872e-01,4.536479620393922378e-03,1.304120613386347115e-03,-1.798812387996689846e-04,1.663261500721970802e-04,-9.586425051354742211e-01,-9.649266111847663030e-01,6.284106049292066329e-03,2.581966425363562284e-08,1.980231356668582521e-08
5.589999999999999858e+00,9.933724200207146859e-01,-1.145696998255739396e-01,3.019962191097823496e-03,1.301244459212874552e-03,-1.949061608485286496e-04,1.608425725544827367e-04,-9.586681378059502823e-01,-9.650844615410855143e-01,6.416323735135201663e-03,2.512383757136822342e-08,1.929113402354687423e-08
5.600000000000000533e+00,9.933797514694789887e-01,-1.145323234975207799e-01,1.550659290489708915e-03,1.298250830028805161e-03,-2.101432704989926003e-04,1.554125413430340749e-04,-9.586923445580721737e-01,-9.652551055864532215e-01,6.562761028381080761e-03,2.442161482151691148e-08,1.874832422643635255e-08
5.610000000000000320e+00,9.933853641315323335e-01,-1.144906462583944740e-01,1.305576566164316137e-04,1.295149833248626127e-03,-2.255904420732821557e-04,1.500285306435221184e-04,-9.587150572641516266e-01,-9.654374203400291066e-01,6.722363075877500760e-03,2.371807965393089539e-08,1.819607264863520868e-08
5.620000000000000107e+00,9.933898557526366080e-01,-1.144413909161417914e-01,-1.238665318262496123e-03,1.291950300557412334e-03,-2.412452078319080810e-04,1.446830444228921196e-04,-9.587362426535875892e-01,-9.656293415373568001e-01,6.893098883769216943e-03,2.301889982048710021e-08,1.768168100824141220e-08
5.629999999999999893e+00,9.933938147908001337e-01,-1.143813865139318570e-01,-2.555630089916409095e-03,1.288659670244617778e-03,-2.571044901216815452e-04,1.393690218751941746e-04,-9.587558951273005281e-01,-9.658282558535798978e-01,7.072360726279380144e-03,2.232970286999998066e-08,1.723363363126395598e-08
5.639999999999999680e+00,9.933978060374059060e-01,-1.143076655768431871e-01,-3.819242698739593565e-03,1.285283839245824873e-03,-2.731643277767914968e-04,1.340803111971693694e-04,-9.587740407831000233e-01,-9.660313469162674638e-01,7.257306133167439575e-03,2.165632379355686470e-08,1.675629568431702410e-08
5.650000000000000355e+00,9.934023544960198793e-01,-1.142175744886673450e-01,-5.028734543583818564e-03,1.281827356057078709e-03,-2.894196470532893277e-04,1.288120010553861516e-04,-9.587907455171380544e-01,-9.662360961162769213e-01,7.445350599138889428e-03,2.100549763961888577e-08,1.626099432883165719e-08
5.660000000000000142e+00,9.934079293427451329e-01,-1.141088769715176698e-01,-6.183766954404123703e-03,1.278293958434033751e-03,-3.058640757171222804e-04,1.235604276044557665e-04,-9.588061088572832347e-01,-9.664407653577548052e-01,7.634656500471521078e-03,2.038515083661573082e-08,1.576065300490370191e-08
5.669999999999999929e+00,9.934149309180954068e-01,-1.139798250939884766e-01,-7.284571632030571210e-03,1.274687312310890950e-03,-3.224897262551704451e-04,1.183228926158510217e-04,-9.588202538720159707e-01,-9.666446362160852068e-01,7.824382344069211875e-03,1.980391608589810042e-08,1.527189907868375940e-08
5.679999999999999716e+00,9.934236821336988044e-01,-1.138291900223324382e-01,-8.332074135693777472e-03,1.271011751741715594e-03,-3.392869009028496121e-04,1.130971965521483685e-04,-9.588333186974005162e-01,-9.668480593717517779e-01,8.014740674351289451e-03,1.927014638580503162e-08,1.482647493666888749e-08
5.690000000000000391e+00,9.934344261503742501e-01,-1.136562420123802125e-01,-9.327958548031034525e-03,1.267272888953482933e-03,-3.562437998164444224e-04,1.078811291686077414e-04,-9.588454379505200187e-01,-9.670522396147142041e-01,8.206801664194155951e-03,1.879094238370443025e-08,1.437610808174838439e-08
5.700000000000000178e+00,9.934473316210651328e-01,-1.134606744025631053e-01,-1.027464616764591117e-02,1.263478077727259695e-03,-3.733463747867453528e-04,1.026720814687935937e-04,-9.588567243069342494e-01,-9.672586764923610803e-01,8.401952185426789232e-03,1.837136174690755702e-08,1.426133167115040123e-08
5.709999999999999964e+00,9.934625074907547093e-01,-1.132424573806604801e-01,-1.117518047199782955e-02,1.259636747699284390e-03,-3.905782968681877337e-04,9.746690347728733305e-05,-9.588672603115466764e-01,-9.674684180552138857e-01,8.601157743667221453e-03,1.801400888531796390e-08,1.427196383296802651e-08
5.719999999999999751e+00,9.934800240795249593e-01,-1.130016513236961201e-01,-1.203304290966077279e-02,1.255760653579624311e-03,-4.079210910323073430e-04,9.226205408869544197e-05,-9.588771067810828441e-01,-9.676814207371697840e-01,8.804313956086924284e-03,1.771908782220345289e-08,1.426361051493074683e-08
5.730000000000000426e+00,9.934999301957332385e-01,-1.127382674106319066e-01,-1.285196023899491322e-02,1.251864036416171179e-03,-4.253544905150165919e-04,8.705399540099145858e-05,-9.588863224901542637e-01,-9.678963173310783930e-01,9.009994840924167442e-03,1.748492351408490176e-08,1.426841089724462108e-08
5.740000000000000213e+00,9.935222606200139195e-01,-1.124522184337025527e-01,-1.363576063373585744e-02,1.247963613375720811e-03,-4.428569040040381205e-04,8.183966443575276916e-05,-9.588949730260680759e-01,-9.681105768036092352e-01,9.215603777541112387e-03,1.730867456208448108e-08,1.430980711703000452e-08
5.750000000000000000e+00,9.935470365337318865e-01,-1.121433332040367020e-01,-1.438827885156832367e-02,1.244078373375854347e-03,-4.604059662051450202e-04,7.661691615267282205e-05,-9.589031197305553089e-01,-9.683206488692727154e-01,9.417529138717429041e-03,1.718686697425674729e-08,1.459140741566500310e-08
5.759999999999999787e+00,9.935742627580118613e-01,-1.118114024152846442e-01,-1.511327607524104270e-02,1.240229309376714596e-03,-4.779790637620747341e-04,7.138477511016960415e-05,-9.589108168538040822e-01,-9.685219512820972820e-01,9.611134428293175574e-03,1.711559203103455746e-08,1.495544044161079000e-08
5.770000000000000462e+00,9.936039237652986023e-01,-1.114562394155495934e-01,-1.581436139943760352e-02,1.236439337062198015e-03,-4.955536854572022056e-04,6.614336220231087555e-05,-9.589181244260484016e-01,-9.687090158283562236e-01,9.790891402307795935e-03,1.709054285246226986e-08,1.527740045581538197e-08
5.780000000000000249e+00,9.936359800704248624e-01,-1.110777408971581753e-01,-1.649492049674883276e-02,1.232733308673309748e-03,-5.131076016153574178e-04,6.089355917358075805e-05,-9.589251153675627526e-01,-9.688758737181455416e-01,9.950758350582790748e-03,1.710702299506752827e-08,1.553535522447191397e-08
5.790000000000000036e+00,9.936703653106442324e-01,-1.106759472848641707e-01,-1.715804205526570703e-02,1.229137707207462668e-03,-5.306188777665920035e-04,5.563655009415153233e-05,-9.589318758243604579e-01,-9.690165054313739645e-01,1.008462960701347888e-02,1.715975082186393152e-08,1.571688779122837332e-08
5.799999999999999822e+00,9.937069845152113334e-01,-1.102511002758019970e-01,-1.780642915323380621e-02,1.225679837032418121e-03,-5.480657333818983196e-04,5.037346547445932445e-05,-9.589385092633563312e-01,-9.691253591803855594e-01,1.018684991702924203e-02,1.724256923114826610e-08,1.583000663885059112e-08
5.810000000000000497e+00,9.937457121872143029e-01,-1.098037032590203077e-01,-1.844232158503228414e-02,1.222386828668975021e-03,-5.654264195662477965e-04,4.510512518744061672e-05,-9.589451348761269811e-01,-9.691979500589743557e-01,1.025281518284737459e-02,1.734850310807781983e-08,1.589528109136040257e-08
5.820000000000000284e+00,9.937863912922852982e-01,-1.093345654876919093e-01,-1.906746541552051949e-02,1.219285004950736943e-03,-5.826792108030144851e-04,3.983173665989769933e-05,-9.589518713492397595e-01,-9.692312969839994574e-01,1.027942563475971183e-02,1.747013834481886873e-08,1.592321186016931733e-08
5.830000000000000071e+00,9.938288365152356807e-01,-1.088447973635769672e-01,-1.968313241367133232e-02,1.216399760408091481e-03,-5.998025009718065473e-04,3.455245541239416719e-05,-9.589588165000997311e-01,-9.692239810427698554e-01,1.026516454267016425e-02,1.759984476725867159e-08,1.591774068110396456e-08
5.839999999999999858e+00,9.938728419386129165e-01,-1.083357599637022606e-01,-2.029016770473422715e-02,1.213755533990683875e-03,-6.167749138650216890e-04,2.926479339454820662e-05,-9.589660393533953053e-01,-9.691759137574434968e-01,1.020987440404824004e-02,1.772962085463927193e-08,1.587610198861000299e-08
5.850000000000000533e+00,9.939181882970251625e-01,-1.078090193549633563e-01,-2.088903964119425208e-02,1.211375426705840579e-03,-6.335753245348327550e-04,2.396399504851829719e-05,-9.589735920764645982e-01,-9.690881859939195486e-01,1.011459391745497816e-02,1.785086284727302271e-08,1.577802866137290039e-08
5.860000000000000320e+00,9.939646471139311767e-01,-1.072663353822364551e-01,-2.147987114578861836e-02,1.209280609727319709e-03,-6.501828439820655668e-04,1.864257148013520585e-05,-9.589815226585197694e-01,-9.689632332718786101e-01,9.981710613358866710e-03,1.795430708866119688e-08,1.560529194755133631e-08
5.870000000000000107e+00,9.940119839236927213e-01,-1.067096668047472774e-01,-2.206243963326714672e-02,1.207489795437035641e-03,-6.665769152284224501e-04,1.329012679475849982e-05,-9.589898659107420897e-01,-9.688050628547937304e-01,9.815196944051618119e-03,1.803040355988952862e-08,1.535259608331784875e-08
5.879999999999999893e+00,9.940599622943241398e-01,-1.061411716391411769e-01,-2.263615906736102940e-02,1.206018825300199599e-03,-6.827376034331906693e-04,7.893492267550838133e-06,-9.589986221134704225e-01,-9.686191288330247007e-01,9.620506719554278163e-03,1.807006835433384420e-08,1.502793889329723243e-08
5.889999999999999680e+00,9.941083486825161852e-01,-1.055631922888597279e-01,-2.320007772767527024e-02,1.204880490031329503e-03,-6.986460311502858339e-04,2.437151860652523272e-06,-9.590077500123792564e-01,-9.684118902035013798e-01,9.404140191122163303e-03,1.806581025510885375e-08,1.467196053539510103e-08
5.900000000000000355e+00,9.941569166366254207e-01,-1.049782290956873393e-01,-2.375292179711644899e-02,1.204084610798461952e-03,-7.142848100245961524e-04,-3.096182953346429269e-06,-9.590171694790861068e-01,-9.681902992252041651e-01,9.173129746118112091e-03,1.801265867046043664e-08,1.471172161870981654e-08
5.910000000000000142e+00,9.942054450562466394e-01,-1.043889501880583964e-01,-2.429318808188541193e-02,1.203638118717292003e-03,-7.296383250252179041e-04,-8.724998391870775376e-06,-9.590267612547932474e-01,-9.679612175871193935e-01,8.934456332326102743e-03,1.790823248350828534e-08,1.463409504687263052e-08
5.919999999999999929e+00,9.942537096597682256e-01,-1.037982502003971935e-01,-2.481927528914376624e-02,1.203545011883978052e-03,-7.446927605920326387e-04,-1.446853358590161301e-05,-9.590363743698361310e-01,-9.677307804603096919e-01,8.694406090473560944e-03,1.775252871650006668e-08,1.444606567702066968e-08
5.929999999999999716e+00,9.943014751787516703e-01,-1.032092945920970034e-01,-2.532961788822551269e-02,1.203806282890849391e-03,-7.594359768784599962e-04,-2.034651020357037906e-05,-9.590458462318668387e-01,-9.675039719089688628e-01,8.458125677101999834e-03,1.754794931680527736e-08,1.416368777817922364e-08
5.940000000000000391e+00,9.943484952854533265e-01,-1.026254921358785710e-01,-2.582276809968485007e-02,1.204419933858035582e-03,-7.738573820384822034e-04,-2.637894349614696042e-05,-9.590550147650677149e-01,-9.672844562443437821e-01,8.229441479276108917e-03,1.729959976749111127e-08,1.380768499537055050e-08
5.950000000000000178e+00,9.943945209857130152e-01,-1.020503859675073316e-01,-2.629742192005013121e-02,1.205381366996637667e-03,-7.879477835563889311e-04,-3.258596280408703388e-05,-9.590637159495433162e-01,-9.670743674240823706e-01,8.010651474539007624e-03,1.701560505720922874e-08,1.339381805465222897e-08
5.959999999999999964e+00,9.944393134276079405e-01,-1.014874918357161898e-01,-2.675242438168684567e-02,1.206684177224912882e-03,-8.016992309406998415e-04,-3.898751669472317856e-05,-9.590717849451582122e-01,-9.668739362895123479e-01,7.802151344354099280e-03,1.670679559044027665e-08,1.294176565913573995e-08
5.969999999999999751e+00,9.944826569489683132e-01,-1.009401262757804452e-01,-2.718676275530324329e-02,1.208320876369780054e-03,-8.151049867104028174e-04,-4.560289113545931016e-05,-9.590790757689694468e-01,-9.666812240200814976e-01,7.602148251112021346e-03,1.638560188168601190e-08,1.246793446263438909e-08
5.980000000000000426e+00,9.945243706940981587e-01,-1.004112549105104779e-01,-2.759952568291675068e-02,1.210283137827885104e-03,-8.281596709185065934e-04,-5.245014818309319765e-05,-9.590854948013002312e-01,-9.664923709781534367e-01,7.406876176853247930e-03,1.606454006857016013e-08,1.198153487536046669e-08
5.990000000000000213e+00,9.945643162150742400e-01,-9.990339057231920061e-02,-2.798983078454067921e-02,1.212561558943381400e-03,-8.408595242380728814e-04,-5.954570178114919067e-05,-9.590910222616559899e-01,-9.663024247606712969e-01,7.211402499015273117e-03,1.575468807657714279e-08,1.148564798825191247e-08
6.000000000000000000e+00,9.946023989646524122e-01,-9.941855255443594885e-02,-2.835676295269359479e-02,1.215145287101040798e-03,-8.532026546956300193e-04,-6.690415963259568422e-05,-9.590957116503543434e-01,-9.661064061834518935e-01,7.010694533097594321e-03,1.546473763605618640e-08,1.111630187899947941e-08
6.009999999999999787e+00,9.946385660459854394e-01,-9.895825736226702973e-02,-2.869936208980022538e-02,1.218021718489936071e-03,-8.651891361252468573e-04,-7.453834323401736328e-05,-9.590996791436775526e-01,-9.659003271756396725e-01,6.800648031962172775e-03,1.520059787118562738e-08,1.104500113591200261e-08
6.020000000000000462e+00,9.946728014896687453e-01,-9.852353400593749644e-02,-2.901665897172986744e-02,1.221176233323162039e-03,-8.768210052320966159e-04,-8.245937928259246600e-05,-9.591030845877662747e-01,-9.656820261700603814e-01,6.578941582294125720e-03,1.496530010215167879e-08,1.131754356897829439e-08
6.030000000000000249e+00,9.947051193233686917e-01,-9.811496959251342354e-02,-2.930773215148533770e-02,1.224592015997345200e-03,-8.881021773401240197e-04,-9.067681911826378795e-05,-9.591061029098909563e-01,-9.654516172632325866e-01,6.345514353341679716e-03,1.475914832505637540e-08,1.158329321349071961e-08
6.040000000000000036e+00,9.947355543469458272e-01,-9.773278961665694820e-02,-2.957176438906342075e-02,1.228250256262986267e-03,-8.990383138398702232e-04,-9.919870260205019706e-05,-9.591088990077283327e-01,-9.652114884247553483e-01,6.102589417027035577e-03,1.458010186510640486e-08,1.183155395878543459e-08
6.049999999999999822e+00,9.947641518793595150e-01,-9.737696438606854854e-02,-2.980807837439029134e-02,1.232130696493582761e-03,-9.096366574433446817e-04,-1.080314970307639816e-04,-9.591116132190318222e-01,-9.649660026325279638e-01,5.854389413496131206e-03,1.442451782766314507e-08,1.204744970451088193e-08
6.060000000000000497e+00,9.947909598290956001e-01,-9.704730731333112426e-02,-3.001614156333946154e-02,1.236211857177118428e-03,-9.199057849208553588e-04,-1.171798988347062467e-04,-9.591143549948268898e-01,-9.647210651364295231e-01,5.606710141602643666e-03,1.428822603881413622e-08,1.221185863542473271e-08
6.070000000000000284e+00,9.948160262057602621e-01,-9.674352256032728303e-02,-3.019556134495135144e-02,1.240470626165300627e-03,-9.298551119810597810e-04,-1.266466025547850185e-04,-9.591171973391616756e-01,-9.644836134214834766e-01,5.366416082321768914e-03,1.416763825405716163e-08,1.230846780053695966e-08
6.080000000000000071e+00,9.948394017575094006e-01,-9.646519190795344034e-02,-3.034610303272072124e-02,1.244881718139811272e-03,-9.394941610923530266e-04,-1.364321141200572330e-04,-9.591201639974097359e-01,-9.642608931300078456e-01,5.140729132598110575e-03,1.406048446277199084e-08,1.231046153904458151e-08
6.089999999999999858e+00,9.948611430505429620e-01,-9.621174595878684288e-02,-3.046773413918794221e-02,1.249417518225674675e-03,-9.488318056288548834e-04,-1.465346371345087838e-04,-9.591232223739414309e-01,-9.640594608779466945e-01,4.936238504005294875e-03,1.396593933892300652e-08,1.221161416431471025e-08
6.100000000000000533e+00,9.948813112936700787e-01,-9.598247386430541761e-02,-3.056067622588441376e-02,1.254048429054166122e-03,-9.578756599577852113e-04,-1.569500617394261732e-04,-9.591262933529168810e-01,-9.638841705179145292e-01,4.757877164997683685e-03,1.388427533762666980e-08,1.201994281885276905e-08
6.110000000000000320e+00,9.948999676141142556e-01,-9.577656699235924387e-02,-3.062544532247967952e-02,1.258743552332909545e-03,-9.666316623985433737e-04,-1.676720441069059022e-04,-9.591292716975576838e-01,-9.637374502921294273e-01,4.608178594571786871e-03,1.381624961667116475e-08,1.175052810609145126e-08
6.120000000000000107e+00,9.949171703455584881e-01,-9.559314827279122295e-02,-3.066284475345684019e-02,1.263471280067987416e-03,-9.751037507629292059e-04,-1.786919540592047132e-04,-9.591320495682040814e-01,-9.636190056720205233e-01,4.486956103816485200e-03,1.376254502284040830e-08,1.141763616985258523e-08
6.129999999999999893e+00,9.949329762522642895e-01,-9.543127166006805384e-02,-3.067390880005781140e-02,1.268199809074744503e-03,-9.832934536098080196e-04,-1.899985446379430954e-04,-9.591345378893516571e-01,-9.635259906086550696e-01,4.391452719303437675e-03,1.372351216040248459e-08,1.103024760418236383e-08
6.140000000000000568e+00,9.949474434614004048e-01,-9.528990980324750226e-02,-3.065983187222946771e-02,1.272897676818960299e-03,-9.911994372711848723e-04,-2.015774784039687953e-04,-9.591366797146022583e-01,-9.634535215410242603e-01,4.316841826421996021e-03,1.369918737701110160e-08,1.059917553725142625e-08
6.150000000000000355e+00,9.949606334541274411e-01,-9.516795038128911255e-02,-3.062191463470801192e-02,1.277533985943510612e-03,-9.988172153906902436e-04,-2.134108917814770919e-04,-9.591384621851112291e-01,-9.633954568920362060e-01,4.256994706924974343e-03,1.368935973269543855e-08,1.014856709780076471e-08
6.160000000000000142e+00,9.949726090863256767e-01,-9.506422103223408082e-02,-3.056156248520230240e-02,1.282078448792111193e-03,-1.006139142148873480e-03,-2.254771513621118867e-04,-9.591399153664617039e-01,-9.633453083548493279e-01,4.205392988387636997e-03,1.369349528561506245e-08,9.715553472844362659e-09
6.169999999999999929e+00,9.949834259363171673e-01,-9.497756516242909786e-02,-3.048034551814097354e-02,1.286501738684404667e-03,-1.013154678817826219e-03,-2.377508344855200242e-04,-9.591410962928043071e-01,-9.632969595442884003e-01,4.155863251484045486e-03,1.371057273158278208e-08,9.494309560764691014e-09
6.179999999999999716e+00,9.949931177843936991e-01,-9.490696334150877655e-02,-3.038009603579222909e-02,1.290776199665926143e-03,-1.019850786810812780e-03,-2.502028661653867979e-04,-9.591420771651939514e-01,-9.632451000034596422e-01,4.103022838265664787e-03,1.373901210635968916e-08,9.537830747419207000e-09
6.190000000000000391e+00,9.950016826572773976e-01,-9.485164414199383220e-02,-3.026300855410359383e-02,1.294876614060424831e-03,-1.026212212762183176e-03,-2.628006286424882081e-04,-9.591429402200097876e-01,-9.631855383565633977e-01,4.042598136553578886e-03,1.377668467223207652e-08,9.571905712491002305e-09
6.200000000000000178e+00,9.950090777138067555e-01,-9.481111938213553081e-02,-3.013169115442912091e-02,1.298780839382629405e-03,-1.032221677594535652e-03,-2.755079616975454138e-04,-9.591437674184174478e-01,-9.631153832000468595e-01,3.971615781629448186e-03,1.382101804165736582e-08,9.583792426326454006e-09
6.209999999999999964e+00,9.950152252261352803e-01,-9.478513791122912535e-02,-2.998912403968594792e-02,1.302470430279571321e-03,-1.037860154265351185e-03,-2.882850591922315152e-04,-9.591446335982233284e-01,-9.630330509795669292e-01,3.888417381343585531e-03,1.386922674997779546e-08,9.554600888250774915e-09
6.219999999999999751e+00,9.950200243497379082e-01,-9.477360435490832236e-02,-2.983855594574118600e-02,1.305931072112444247e-03,-1.043107315592487188e-03,-3.010883515748064053e-04,-9.591456026962366099e-01,-9.629381984513964987e-01,3.792595755159932150e-03,1.391853837650068275e-08,9.477108209310358689e-09
6.230000000000000426e+00,9.950233630434835996e-01,-9.477650104890797400e-02,-2.968339327390862384e-02,1.309152281804821507e-03,-1.047942150022433986e-03,-3.138704933665586549e-04,-9.591467232795448661e-01,-9.628315546625473287e-01,3.684831383002501199e-03,1.396646848964753808e-08,9.356269980997922175e-09
6.240000000000000213e+00,9.950251277860598931e-01,-9.479382696353909343e-02,-2.952710658502404398e-02,1.312126499427638182e-03,-1.052343712557326800e-03,-3.265804598236806311e-04,-9.591480309234805546e-01,-9.627147319363420497e-01,3.566701012861447397e-03,1.401101423365460101e-08,9.369442777185099658e-09
6.250000000000000000e+00,9.950252105274955960e-01,-9.482555951491289381e-02,-2.937315241079803407e-02,1.314848421028981832e-03,-1.056291901522027820e-03,-3.391637970020015781e-04,-9.591495437470943797e-01,-9.625900151895284695e-01,3.440471442434052569e-03,1.405064649783175881e-08,9.591946348308511006e-09
6.259999999999999787e+00,9.950235130702189679e-01,-9.487164004090860303e-02,-2.922489938194635165e-02,1.317314873631875811e-03,-1.059767995196060197e-03,-3.515631650165956519e-04,-9.591512550723964026e-01,-9.624599769664339277e-01,3.308721894037522978e-03,1.408427826264081111e-08,9.810702472634602600e-09
6.270000000000000462e+00,9.950199484002298922e-01,-9.493198944250880178e-02,-2.908555047409351266e-02,1.319524852750979292e-03,-1.062754889961948709e-03,-3.637192217957261860e-04,-9.591531432635820309e-01,-9.623270976976822100e-01,3.173954434100134843e-03,1.411129598447273281e-08,9.983918802802804748e-09
6.280000000000000249e+00,9.950144391212274453e-01,-9.500654828956880960e-02,-2.895807530921832781e-02,1.321479255836046545e-03,-1.065237142836933382e-03,-3.755717671069874687e-04,-9.591551869988973467e-01,-9.621936718429585644e-01,3.038484844061164862e-03,1.413152689915799315e-08,1.010317962624185384e-08
6.290000000000000036e+00,9.950069160485983666e-01,-9.509530559282800000e-02,-2.884516061519251662e-02,1.323180255761946533e-03,-1.067200916471135229e-03,-3.870611046569291322e-04,-9.591573669730296681e-01,-9.620618524985413700e-01,2.904485525511679364e-03,1.414520640548021372e-08,1.016487116700659499e-08
6.299999999999999822e+00,9.949973193831666007e-01,-9.519829377604194232e-02,-2.874916713437271343e-02,1.324630672456484628e-03,-1.068633818238801407e-03,-3.981294525624222663e-04,-9.591596690609933695e-01,-9.619337038557180808e-01,2.774034794724704756e-03,1.415295290315336729e-08,1.016782880114419640e-08
6.310000000000000497e+00,9.949856022641204722e-01,-9.531555825058012077e-02,-2.867208776094717221e-02,1.325833517607021266e-03,-1.069524603522157462e-03,-4.087222279101820270e-04,-9.591620857431452096e-01,-9.618113121426654644e-01,2.649226399520271651e-03,1.415562891902582112e-08,1.011352379620689135e-08
6.320000000000000284e+00,9.949717347804826195e-01,-9.544712605983139697e-02,-2.861550895182717047e-02,1.326791873942620003e-03,-1.069862844377722022e-03,-4.187892043444001568e-04,-9.591646103607688323e-01,-9.616968230643410109e-01,2.532212703572188188e-03,1.415425122485355758e-08,1.000988580912576253e-08
6.330000000000000071e+00,9.949557063414207203e-01,-9.559299344434876722e-02,-2.858058008705383762e-02,1.327509075498577162e-03,-1.069638767002073759e-03,-4.282855864646496671e-04,-9.591672352398261658e-01,-9.615923908126620123e-01,2.425155572835794009e-03,1.415007220018537200e-08,9.873917461433734388e-09
6.339999999999999858e+00,9.949375247023964919e-01,-9.575313593402585977e-02,-2.856801935379931282e-02,1.327988702732541861e-03,-1.068843151944500912e-03,-4.371730137615514248e-04,-9.591699509416198310e-01,-9.615001030719657615e-01,2.330152130345985572e-03,1.414467967354907093e-08,1.001800953304154973e-08
6.350000000000000533e+00,9.949172132300032612e-01,-9.592751711530562997e-02,-2.857816654472777884e-02,1.328234035088400903e-03,-1.067467181117902472e-03,-4.454204738315540452e-04,-9.591727488835007920e-01,-9.614218960061038377e-01,2.249147122603027942e-03,1.413993107874710204e-08,1.014164885404511551e-08
6.360000000000000320e+00,9.948948090870587402e-01,-9.611608168226717930e-02,-2.861104337742903861e-02,1.328247285197164560e-03,-1.065502298110867661e-03,-4.530049331306155980e-04,-9.591756328360125927e-01,-9.613596209594074127e-01,2.183988123394809116e-03,1.413765790740470155e-08,1.025091322937043969e-08
6.370000000000000107e+00,9.948703642212829434e-01,-9.631872763474594312e-02,-2.866638822198114972e-02,1.328028985693507262e-03,-1.062940100882486024e-03,-4.599114850402462166e-04,-9.591786200292139464e-01,-9.613152673797514813e-01,2.136647350537554044e-03,1.413929653303428855e-08,1.034857244341935711e-08
6.379999999999999893e+00,9.948439500317455275e-01,-9.653525703297503868e-02,-2.874364325560451947e-02,1.327577819112578036e-03,-1.059772289861167461e-03,-4.661330398014691180e-04,-9.591817289822680559e-01,-9.612910491209639696e-01,2.109320138695939748e-03,1.414565521239315314e-08,1.043784392251723148e-08
6.390000000000000568e+00,9.948156637405199954e-01,-9.676532487910725899e-02,-2.884189896213368992e-02,1.326891074027546427e-03,-1.055990801366567646e-03,-4.716696049461653454e-04,-9.591849752163275067e-01,-9.612893338311450098e-01,2.104358614817493107e-03,1.415694941110581729e-08,1.052625431263720657e-08
6.400000000000000355e+00,9.947856307329211445e-01,-9.700842939457950120e-02,-2.895984574660971991e-02,1.325965197218331422e-03,-1.051588129355716895e-03,-4.765272961963486166e-04,-9.591883692678916384e-01,-9.613125641946610456e-01,2.124194926769450067e-03,1.417313115662053214e-08,1.061683141401204011e-08
6.410000000000000142e+00,9.947539998523931004e-01,-9.726395468116862120e-02,-2.909578645334410726e-02,1.324795877265177091e-03,-1.046557713526779588e-03,-4.807173433872479699e-04,-9.591919090921297020e-01,-9.613630748582709939e-01,2.171165766141265521e-03,1.419436896879102945e-08,1.070734589880828480e-08
6.419999999999999929e+00,9.947209324018245757e-01,-9.753125093734460460e-02,-2.924771797761658784e-02,1.323378033604925537e-03,-1.040894233763159545e-03,-4.842551973186375622e-04,-9.591955799978081343e-01,-9.614428139295814191e-01,2.247233931773250527e-03,1.422141710272455530e-08,1.078896372241899826e-08
6.429999999999999716e+00,9.946865874990318268e-01,-9.780973737423592773e-02,-2.941345292149412718e-02,1.321706228748480410e-03,-1.034593614693056539e-03,-4.871596995929851890e-04,-9.591993580732950386e-01,-9.615531030288888559e-01,2.353744955593844133e-03,1.425573542155569522e-08,1.085551248891647447e-08
6.440000000000000391e+00,9.946511091354822698e-01,-9.809898528843871701e-02,-2.959074601199618987e-02,1.319775372389111112e-03,-1.027652811513678080e-03,-4.894523892383562027e-04,-9.592032098180692801e-01,-9.616943904574800639e-01,2.491180639410758239e-03,1.429949538310052335e-08,1.090689716320980551e-08
6.450000000000000178e+00,9.946146195075370455e-01,-9.839873645524196966e-02,-2.977740552133909327e-02,1.317581369327108787e-03,-1.020069567557464968e-03,-4.911568832163146171e-04,-9.592070979500318950e-01,-9.618660214649010776e-01,2.658923514869206400e-03,1.435543927022827214e-08,1.094941182167019633e-08
6.459999999999999964e+00,9.945772187719942314e-01,-9.870885227442705023e-02,-2.997139563647471805e-02,1.315121528925553137e-03,-1.011842346301906849e-03,-4.922981893599407679e-04,-9.592109906533549113e-01,-9.620661603866431655e-01,2.855169733288252451e-03,1.442649905602323048e-08,1.099072277632728856e-08
6.469999999999999751e+00,9.945389883481671189e-01,-9.902922664010820053e-02,-3.017093274262344985e-02,1.312395018124600399e-03,-1.002970512033166030e-03,-4.929020331531648157e-04,-9.592148665953800224e-01,-9.622918443606643946e-01,3.076977765284361326e-03,1.451518778066682859e-08,1.103768121346604403e-08
6.480000000000000426e+00,9.944999968215676445e-01,-9.935968501594839852e-02,-3.037455890389953797e-02,1.309403591655643965e-03,-9.934546934893754688e-04,-4.929943081339397673e-04,-9.592187228087047934e-01,-9.625391740520456985e-01,3.320451243340957065e-03,1.462314540708355589e-08,1.130522386816323888e-08
6.490000000000000213e+00,9.944603050790987719e-01,-9.969991119610374652e-02,-3.058118311786035826e-02,1.306152222378612797e-03,-9.832971992022043750e-04,-4.926006544308910362e-04,-9.592225797700273393e-01,-9.628036922814902088e-01,3.581112511462846044e-03,1.475120105132662691e-08,1.169430396963377916e-08
6.500000000000000000e+00,9.944199691469789437e-01,-1.000494093955227592e-01,-3.079010505505223524e-02,1.302649228774934885e-03,-9.725024233699721982e-04,-4.917461639554037691e-04,-9.592264730867833267e-01,-9.630807470361482103e-01,3.854273949364860237e-03,1.489944464065163508e-08,1.207106259393242453e-08
6.509999999999999787e+00,9.943790427740634152e-01,-1.004074740738103849e-01,-3.100102208861603079e-02,1.298906116231973544e-03,-9.610772437144560199e-04,-4.904552012438163086e-04,-9.592304468275536511e-01,-9.633657031607179011e-01,4.135256333164260417e-03,1.506692266080618281e-08,1.243038849629840570e-08
6.520000000000000462e+00,9.943375820385879083e-01,-1.007731402793233394e-01,-3.121402953844382849e-02,1.294937330144589963e-03,-9.490314605161265628e-04,-4.887513058742113184e-04,-9.592345539357901574e-01,-9.636541577712176565e-01,4.419603835427486985e-03,1.525106674123658321e-08,1.276027372654198189e-08
6.530000000000000249e+00,9.942956525641198917e-01,-1.011451107449315850e-01,-3.142962707172431563e-02,1.290759943120198521e-03,-9.363781768850595226e-04,-4.866571380727083632e-04,-9.592388528357553845e-01,-9.639421939066186162e-01,4.703341070863182281e-03,1.544732158510691340e-08,1.304299712678869128e-08
6.540000000000000036e+00,9.942533370683146465e-01,-1.015216959614582415e-01,-3.164870897839110880e-02,1.286393544819408163e-03,-9.231340037269189893e-04,-4.841943908921145408e-04,-9.592434042364323954e-01,-9.642266327136679305e-01,4.983228477235545489e-03,1.564948563597279707e-08,1.325793408391007233e-08
6.549999999999999822e+00,9.942107401921227439e-01,-1.019008066845371735e-01,-3.187250929106815595e-02,1.281860496542512303e-03,-9.093190072486273838e-04,-4.813836409981701739e-04,-9.592482662772288116e-01,-9.645052821425278422e-01,5.257015865299059267e-03,1.585057914876148048e-08,1.340334643273877191e-08
6.560000000000000497e+00,9.941679915308723192e-01,-1.022799846576287475e-01,-3.210249393864084838e-02,1.277186141846553416e-03,-8.949564027383231880e-04,-4.782442851379703204e-04,-9.592534809898024539e-01,-9.647770240982089796e-01,5.523543108406536034e-03,1.604339748560503847e-08,1.374192204472990397e-08
6.570000000000000284e+00,9.941252502596328311e-01,-1.026564254985948554e-01,-3.234022286047141814e-02,1.272398633106179783e-03,-8.800721213562387240e-04,-4.747945647559621103e-04,-9.592590614166078833e-01,-9.650416253799131150e-01,5.782563963305210018e-03,1.622058969542894703e-08,1.408834893190658022e-08
6.580000000000000071e+00,9.940827100045660503e-01,-1.030269951527203326e-01,-3.258723113116196446e-02,1.267528428187485222e-03,-8.646943565405940850e-04,-4.710515750141708812e-04,-9.592649850872193573e-01,-9.652993699501233316e-01,6.034384862903950826e-03,1.637487614775166233e-08,1.433572682785211327e-08
6.589999999999999858e+00,9.940406019535313886e-01,-1.033882477943358497e-01,-3.284497695279870594e-02,1.262607590410445802e-03,-8.488531392432329369e-04,-4.670313572384706519e-04,-9.592711923061982837e-01,-9.655506035843064438e-01,6.279411278108128040e-03,1.649946168093398747e-08,1.449583386659014650e-08
6.600000000000000533e+00,9.939991971919114322e-01,-1.037364358472140924e-01,-3.311485106479760548e-02,1.257669248922475835e-03,-8.325799690478224123e-04,-4.627491314188126648e-04,-9.592775970791598272e-01,-9.657953480478853603e-01,6.517750968725556475e-03,1.658875247691851038e-08,1.457902909507424738e-08
6.610000000000000320e+00,9.939588062895086118e-01,-1.040675392625254325e-01,-3.339820548433188735e-02,1.252747328192641051e-03,-8.159073342282117773e-04,-4.582196470047592289e-04,-9.592841045611179007e-01,-9.660331855598903728e-01,6.749080998772454681e-03,1.663932145604772429e-08,1.458126885900412617e-08
6.620000000000000107e+00,9.939197751431086969e-01,-1.043773308992076432e-01,-3.369635300919687076e-02,1.247876134483123182e-03,-7.988680245225887079e-04,-4.534575797713668124e-04,-9.592906179209977902e-01,-9.662633046900656053e-01,6.972686769067825557e-03,1.665050136645551789e-08,1.449514197560120010e-08
6.629999999999999893e+00,9.938824784468457407e-01,-1.046614639997306140e-01,-3.401052785323370464e-02,1.243089665488963805e-03,-7.814944660488963970e-04,-4.484777395811209775e-04,-9.592970390306683193e-01,-9.664844887142899355e-01,7.187449683621609242e-03,1.662437018861541336e-08,1.447952402422458817e-08
6.640000000000000568e+00,9.938473120240414183e-01,-1.049155645616123428e-01,-3.434183333000111193e-02,1.238420854200770506e-03,-7.638182507406452446e-04,-4.432949022229580203e-04,-9.593032726082805217e-01,-9.666950390190667264e-01,7.391766410786167370e-03,1.656552123930967459e-08,1.475039579368342402e-08
6.650000000000000355e+00,9.938146838352051038e-01,-1.051353220526077686e-01,-3.469120842010028904e-02,1.233900903804943661e-03,-7.458698867620813236e-04,-4.379233924599772241e-04,-9.593092349759311244e-01,-9.668927367610481438e-01,7.583501785117011638e-03,1.648100256162792648e-08,1.495959311981209794e-08
6.660000000000000142e+00,9.937850010749611496e-01,-1.053165952363858543e-01,-3.505943042744754518e-02,1.229558943513241664e-03,-7.276787686441298390e-04,-4.323766433793319020e-04,-9.593148656262466822e-01,-9.670749098393971455e-01,7.760044213150491844e-03,1.638049094138789700e-08,1.511252056829448520e-08
6.669999999999999929e+00,9.937586508305846777e-01,-1.054555541710031075e-01,-3.544715533163137616e-02,1.225421970749900362e-03,-7.092732853795400512e-04,-4.266669903643973945e-04,-9.593201419967853916e-01,-9.672386675851033511e-01,7.918525588317999395e-03,1.627605534610966360e-08,1.522793424690860320e-08
6.679999999999999716e+00,9.937359758623247608e-01,-1.055488463454930387e-01,-3.585498929713404337e-02,1.221514761245804607e-03,-6.906809268491512959e-04,-4.208057975577662022e-04,-9.593250912347507375e-01,-9.673813214335410526e-01,8.056230198790356734e-03,1.618105969165305141e-08,1.533030391520640023e-08
6.690000000000000391e+00,9.937172508041965946e-01,-1.055937513015614421e-01,-3.628356306287883193e-02,1.217859747660133196e-03,-6.719283018965162713e-04,-4.148037624391269626e-04,-9.593297918261296520e-01,-9.675008924162235013e-01,8.171100590093802532e-03,1.610855784587462631e-08,1.543479588583807072e-08
6.700000000000000178e+00,9.937026634784069667e-01,-1.055882966460215816e-01,-3.673357865060235955e-02,1.214477027893728391e-03,-6.530410015611419873e-04,-4.086711476882662840e-04,-9.593343629254316163e-01,-9.675965289410201065e-01,8.262166015588497114e-03,1.606982240381049081e-08,1.555665463115474267e-08
6.709999999999999964e+00,9.936923041456091621e-01,-1.055313100538639720e-01,-3.720584174176317510e-02,1.211384424832166870e-03,-6.340434135399145932e-04,-4.024177527255400131e-04,-9.593389471484863318e-01,-9.676686940394481073e-01,8.329746890961723521e-03,1.607350105650994398e-08,1.570777574677606481e-08
6.719999999999999751e+00,9.936861617498309318e-01,-1.054224124348182440e-01,-3.770129919327507712e-02,1.208597608343406522e-03,-6.149585290165795418e-04,-3.960527467611836875e-04,-9.593436969743004417e-01,-9.677191360266264031e-01,8.375439052325968359e-03,1.612527164980217665e-08,1.590035392240451984e-08
6.730000000000000426e+00,9.936841248432533025e-01,-1.052619796285106796e-01,-3.822106418650885601e-02,1.206130309784893620e-03,-5.958077689323426672e-04,-3.895846028242177920e-04,-9.593487662193370680e-01,-9.677507676375955992e-01,8.402001418258499971e-03,1.622756091341184568e-08,1.613448152859575657e-08
6.740000000000000213e+00,9.936859890434497355e-01,-1.050510632332478517e-01,-3.876640749253704860e-02,1.203994489686928057e-03,-5.766109446688850787e-04,-3.830212650050628066e-04,-9.593543002455193758e-01,-9.677675014130561193e-01,8.413201167536708824e-03,1.637964100435933428e-08,1.639650681894977424e-08
6.750000000000000000e+00,9.936914700904722064e-01,-1.047912809867066058e-01,-3.933871583369216024e-02,1.202200300377071580e-03,-5.573864160183411879e-04,-3.763705076616348467e-04,-9.593604217340286899e-01,-9.677739575965099705e-01,8.413535862481315297e-03,1.657828697987454031e-08,1.667073701305810118e-08
6.759999999999999787e+00,9.937002178597426072e-01,-1.044847115978916469e-01,-3.993944211632533686e-02,1.200755960869356919e-03,-5.381512811242446020e-04,-3.696403423772303179e-04,-9.593672212840521629e-01,-9.677750185544329309e-01,8.407797270380821739e-03,1.681879897923230595e-08,1.693529716462194301e-08
6.770000000000000462e+00,9.937118298271879757e-01,-1.041337959037118149e-01,-4.057007245690245206e-02,1.199667655160334152e-03,-5.189214868216176189e-04,-3.628393426144355745e-04,-9.593747564869028466e-01,-9.677753505260886513e-01,8.400594039185770023e-03,1.709599163854566396e-08,1.715844977212555023e-08
6.780000000000000249e+00,9.937258648229997382e-01,-1.037412337676843210e-01,-4.123210544566640462e-02,1.198939266400936027e-03,-4.997118326046768406e-04,-3.559769025887783841e-04,-9.593830533558866946e-01,-9.677789617666331390e-01,8.395908410746492911e-03,1.740493040715002712e-08,1.731511400926422084e-08
6.790000000000000036e+00,9.937418559404554985e-01,-1.033098891913427630e-01,-4.192702867908640330e-02,1.198571918539043709e-03,-4.805358790167515103e-04,-3.490634104493902301e-04,-9.593921110866860946e-01,-9.677888050912233364e-01,8.396694004537205366e-03,1.774107605783769026e-08,1.739732247152403488e-08
6.799999999999999822e+00,9.937593213346265220e-01,-1.028427211881094566e-01,-4.265627709004600476e-02,1.198563584345081149e-03,-4.614057761782129749e-04,-3.421103172522571957e-04,-9.594019141834537745e-01,-9.678065470518718572e-01,8.404632868418138170e-03,1.810006731393043940e-08,1.739793109578613439e-08
6.810000000000000497e+00,9.937777738680020345e-01,-1.023427361020539106e-01,-4.342116657709980954e-02,1.198909064849567295e-03,-4.423322154712986060e-04,-3.351301467239594235e-04,-9.594124424796299788e-01,-9.678325724140999231e-01,8.420129934469897451e-03,1.847752768890163343e-08,1.730784848774646889e-08
6.820000000000000284e+00,9.937967308086467222e-01,-1.018129476328449579e-01,-4.422280909365294138e-02,1.199600420724956712e-03,-4.233247165298862475e-04,-3.281364344073912204e-04,-9.594236718971851374e-01,-9.678660845355747666e-01,8.442412638389656943e-03,1.886915441261860518e-08,1.712642716533707699e-08
6.830000000000000071e+00,9.938157253317856377e-01,-1.012563238004183103e-01,-4.506201915307446459e-02,1.200627552243615972e-03,-4.043921683089552604e-04,-3.211437364464196057e-04,-9.594355779622645297e-01,-9.679052220010410101e-01,8.469644038776527259e-03,1.927078505438716359e-08,1.685738704182426773e-08
6.839999999999999858e+00,9.938343177877234647e-01,-1.006757306283715819e-01,-4.593923443675815982e-02,1.201978654078300884e-03,-3.855434198236870093e-04,-3.141677208747969377e-04,-9.594481446876187425e-01,-9.679473156974034431e-01,8.499171009784747474e-03,1.967841903971635297e-08,1.650707193157074926e-08
6.850000000000000533e+00,9.938521028781377442e-01,-1.000738926230524822e-01,-4.685448794633310238e-02,1.203640601319738105e-03,-3.667877371077184873e-04,-3.072252580379708736e-04,-9.594613701272400874e-01,-9.679892837195575028e-01,8.527913592317365107e-03,2.008832503659142163e-08,1.608558819476968438e-08
6.860000000000000320e+00,9.938687125927765376e-01,-9.945337133595806567e-02,-4.780742922790585936e-02,1.205599270367011672e-03,-3.481350624181840788e-04,-3.003344413627806616e-04,-9.594752699915800598e-01,-9.680281044880164609e-01,8.552834496436352574e-03,2.049713506320679118e-08,1.569901120213046397e-08
6.870000000000000107e+00,9.938838185363477740e-01,-9.881654261029479414e-02,-4.879735433651770371e-02,1.207839702092158981e-03,-3.295961062184545303e-04,-2.935144187005070816e-04,-9.594898756549200547e-01,-9.680612977669479369e-01,8.571422112027871770e-03,2.090183086702178287e-08,1.605194532849907318e-08
6.879999999999999893e+00,9.938971356171361071e-01,-9.816556599919970538e-02,-4.982321428434751537e-02,1.210346240094356454e-03,-3.111823778273620786e-04,-2.867849248486289927e-04,-9.595052228936238325e-01,-9.680872522193795238e-01,8.582029325755732851e-03,2.129949822403005108e-08,1.629451529261416454e-08
6.890000000000000568e+00,9.939084278212212409e-01,-9.750234402825905256e-02,-5.088359623862441505e-02,1.213102682645490890e-03,-2.929061714880664812e-04,-2.801656081288906946e-04,-9.595213361571310884e-01,-9.681052585872967908e-01,8.583922430165681627e-03,2.168711724646604890e-08,1.642898928011504722e-08
6.900000000000000355e+00,9.939175134812666679e-01,-9.682848780695117730e-02,-5.197670165095284039e-02,1.216092301744794730e-03,-2.747805959819837841e-04,-2.736754839308066936e-04,-9.595382200422942764e-01,-9.681152951320968203e-01,8.577075089802531707e-03,2.206128177778952092e-08,1.645727620847026174e-08
6.910000000000000142e+00,9.939242664607951250e-01,-9.614532031226427633e-02,-5.310033453655867847e-02,1.219297791786445265e-03,-2.568196508927155213e-04,-2.673325979249077818e-04,-9.595558594322034507e-01,-9.681177579104416342e-01,8.561898478238152282e-03,2.241784284067453750e-08,1.635963342572210877e-08
6.919999999999999929e+00,9.939286119987648105e-01,-9.545392705865453353e-02,-5.425190902174509971e-02,1.222701133056204592e-03,-2.390382390929142334e-04,-2.611537456558670465e-04,-9.595742252718124643e-01,-9.681132911104097793e-01,8.539065838597292499e-03,2.275200422682209455e-08,1.610518296502050362e-08
6.929999999999999716e+00,9.939305163840851387e-01,-9.475524310321899180e-02,-5.542851121397923686e-02,1.226283516175958417e-03,-2.214520686779066709e-04,-2.551541491911290724e-04,-9.595932754333511561e-01,-9.681027208915501392e-01,8.509445458198936288e-03,2.305916307470135488e-08,1.567760676834950573e-08
6.940000000000000391e+00,9.939299726995983741e-01,-9.405014650450541080e-02,-5.662702313706677315e-02,1.230025671500427136e-03,-2.040773824171776682e-04,-2.493471111824271122e-04,-9.596129526602638071e-01,-9.680869450210303206e-01,8.473992360766525664e-03,2.333583661004653091e-08,1.525622050913000294e-08
6.950000000000000178e+00,9.939269895364869489e-01,-9.333950631090021099e-02,-5.784426588906047689e-02,1.233908500821494225e-03,-1.869304997938618965e-04,-2.437437666855654173e-04,-9.596331847260233250e-01,-9.680667715780527649e-01,8.433586852029474612e-03,2.358030035835329897e-08,1.572939956062668898e-08
6.959999999999999964e+00,9.939215883250419603e-01,-9.262414932011867053e-02,-5.907711397784452811e-02,1.237913455492604346e-03,-1.700273651628627606e-04,-2.383530448469590860e-04,-9.596538816268214145e-01,-9.680426598671304506e-01,8.388778240309013520e-03,2.379260526757213270e-08,1.615632827522972548e-08
6.969999999999999751e+00,9.939138066503759861e-01,-9.190478335368880425e-02,-6.032256217135424647e-02,1.242022512610702978e-03,-1.533832072853303849e-04,-2.331818634380182704e-04,-9.596749374030117963e-01,-9.680143678572580290e-01,8.339430454246204993e-03,2.397401727688113306e-08,1.652002223906379186e-08
6.980000000000000426e+00,9.939037019813100615e-01,-9.118193032868908421e-02,-6.157775967451383642e-02,1.246218038230964293e-03,-1.370124173406259203e-04,-2.282354806301236717e-04,-9.596962441570086044e-01,-9.679807158499288411e-01,8.284471692920243602e-03,2.412639402388841722e-08,1.680997363529002087e-08
6.990000000000000213e+00,9.938913531160279424e-01,-9.045589110155301260e-02,-6.284002782055697622e-02,1.250482725460037121e-03,-1.209287502848511119e-04,-2.235178923411277555e-04,-9.597177106839334115e-01,-9.679396863720323152e-01,8.221975688098907137e-03,2.425181793505760601e-08,1.701834184686390472e-08
7.000000000000000000e+00,9.938768613418391684e-01,-8.972671490175979092e-02,-6.410687053716040973e-02,1.254799629214898953e-03,-1.051457414031216998e-04,-2.190321259534169123e-04,-9.597392673818814224e-01,-9.678887557190161139e-01,8.149488337134663807e-03,2.435264346601307127e-08,1.713194008878815566e-08
7.009999999999999787e+00,9.938603544589514893e-01,-8.899413284638589550e-02,-6.537598511331618734e-02,1.259152197084400160e-03,-8.967709344885827286e-05,-2.147803337934540047e-04,-9.597608624161177993e-01,-9.678251887576625467e-01,8.064326341544768295e-03,2.443184705446011655e-08,1.716030073595220529e-08
7.020000000000000462e+00,9.938419931856526945e-01,-8.825745916137445191e-02,-6.664527551961355045e-02,1.263524342868787642e-03,-7.453687355927802061e-05,-2.107637964762303074e-04,-9.597824604489596512e-01,-9.677462522699689096e-01,7.963791821009208113e-03,2.449304259308785384e-08,1.710793773312957455e-08
7.030000000000000249e+00,9.938219767950425831e-01,-8.751550465286904446e-02,-6.791285577890825154e-02,1.267900606462078663e-03,-5.973945438694241127e-05,-2.069829103062709598e-04,-9.598040444446147568e-01,-9.676494181875130440e-01,7.845373742898308078e-03,2.454013928188339441e-08,1.704644159161716743e-08
7.040000000000000036e+00,9.938005447451240260e-01,-8.676654288387074254e-02,-6.917704090992105037e-02,1.272266111410166010e-03,-4.529926456797955889e-05,-2.034372417319421319e-04,-9.598256132013200936e-01,-9.675325540836591243e-01,7.706940882339067059e-03,2.457694418177196783e-08,1.740663457816538084e-08
7.049999999999999822e+00,9.937779744094781265e-01,-8.600834437256403564e-02,-7.043630853110517676e-02,1.276606184469664595e-03,-3.123047819581706834e-05,-2.001255838970914566e-04,-9.598471802626890037e-01,-9.673940627175806606e-01,7.546882454891661214e-03,2.460668673927488717e-08,1.783873870842000997e-08
7.060000000000000497e+00,9.937545758747906577e-01,-8.523827202158401617e-02,-7.168923234872009997e-02,1.280905903522095400e-03,-1.754671063766471547e-05,-1.970458036176021182e-04,-9.598687763269754258e-01,-9.672330795376870016e-01,7.364303210711522878e-03,2.463194179698274270e-08,1.822583550747935988e-08
7.070000000000000284e+00,9.937306837260869719e-01,-8.445341883129162119e-02,-7.293441664579407291e-02,1.285149781259877074e-03,-4.260758250351346616e-06,-1.941944253730663243e-04,-9.598904421773449824e-01,-9.670496521310463223e-01,7.159209953701364121e-03,2.465499326667782073e-08,1.854271847179234101e-08
7.080000000000000071e+00,9.937066472962031716e-01,-8.365075086565322560e-02,-7.417045399454731680e-02,1.289321674887516922e-03,8.615597847267369828e-06,-1.915661738633694499e-04,-9.599122168393361409e-01,-9.668447164855125120e-01,6.932499646176377116e-03,2.467841390734488303e-08,1.877205213496324632e-08
7.089999999999999858e+00,9.936828201726843890e-01,-8.282722422660093731e-02,-7.539592446999826558e-02,1.293404965691533201e-03,2.107165480177936268e-05,-1.891537344916414270e-04,-9.599341335333892999e-01,-9.666198935860732533e-01,6.685760052683985440e-03,2.470565053422502709e-08,1.884651301686801617e-08
7.100000000000000533e+00,9.936595474638603154e-01,-8.197988212752368997e-02,-7.660944303364247698e-02,1.297382907562907124e-03,3.309774577532129109e-05,-1.869477336202338136e-04,-9.599562258462763786e-01,-9.663772915869387470e-01,6.421065740662360542e-03,2.474127532624608654e-08,1.876572008896459920e-08
7.110000000000000320e+00,9.936371501767988779e-01,-8.110594966447426390e-02,-7.780974204810892081e-02,1.301238847722436653e-03,4.468527640405318616e-05,-1.849369758542214243e-04,-9.599785348376493888e-01,-9.661194134773520847e-01,6.140878639702708128e-03,2.479080365266578264e-08,1.859816278759751640e-08
7.120000000000000107e+00,9.936159105508715061e-01,-8.020291588619735124e-02,-7.899575056445193311e-02,1.304956119646109771e-03,5.582696330824448295e-05,-1.831088344023015346e-04,-9.600011114104862742e-01,-9.658491274123648385e-01,5.848016001878531336e-03,2.486009279655434481e-08,1.836297314206092324e-08
7.129999999999999893e+00,9.935960631009121968e-01,-7.926858896633408313e-02,-8.016662630098544962e-02,1.308517730338654280e-03,6.651727285531965116e-05,-1.814495704717195902e-04,-9.600240104681944109e-01,-9.655695854065250439e-01,5.545574938330673741e-03,2.495425855279492270e-08,1.802213533963481495e-08
7.140000000000000568e+00,9.935777919394044311e-01,-7.830113753054937509e-02,-8.132172348417220087e-02,1.311906014416846242e-03,7.675288648612037723e-05,-1.799444716440765470e-04,-9.600472837016416072e-01,-9.652840226590930772e-01,5.236738957451507297e-03,2.507666924900136943e-08,1.834557949997872583e-08
7.150000000000000355e+00,9.935612295026531315e-01,-7.729913606928695557e-02,-8.246054435989033649e-02,1.315102284145945122e-03,8.653288807581442936e-05,-1.785778599976495858e-04,-9.600709773238129685e-01,-9.649955309575853901e-01,4.924553633772445031e-03,2.522870644592523917e-08,1.866230991964812347e-08
7.160000000000000142e+00,9.935464523780030976e-01,-7.626161885637142146e-02,-8.358272447943645989e-02,1.318086721107784593e-03,9.585865063808384520e-05,-1.773331944621091532e-04,-9.600951330738743961e-01,-9.647069026650313406e-01,4.611769591156961862e-03,2.541001738919673283e-08,1.896581225402371729e-08
7.169999999999999929e+00,9.935334750359932077e-01,-7.518812779286791759e-02,-8.468805615922619934e-02,1.320838556563110880e-03,1.047335099028657819e-04,-1.761934036120040329e-04,-9.601197928634335188e-01,-9.644205980688924651e-01,4.300805205458911595e-03,2.561866077795657673e-08,1.924685233412049001e-08
7.179999999999999716e+00,9.935222446288543008e-01,-7.407874006541291523e-02,-8.577652746853862975e-02,1.323336362019300431e-03,1.131624584975251554e-04,-1.751413720018003448e-04,-9.601450053447536659e-01,-9.641389063090755052e-01,3.993900964321785499e-03,2.585100596163126328e-08,1.948244121585673838e-08
7.190000000000000391e+00,9.935126394646959236e-01,-7.293407204269021504e-02,-8.684835082541349227e-02,1.325558512964649608e-03,1.211521402181824238e-04,-1.741603610207002591e-04,-9.601708197661984467e-01,-9.638641926637440127e-01,3.693372897545581148e-03,2.610145456435730282e-08,1.964925266939587800e-08
7.200000000000000178e+00,9.935044706697203631e-01,-7.175528591321786442e-02,-8.790396538549324901e-02,1.327483918844984002e-03,1.287111267190534580e-04,-1.732342782329182335e-04,-9.601972652332718683e-01,-9.635989224974688128e-01,3.401657264196995215e-03,2.636198000959143216e-08,1.973138119559791903e-08
7.209999999999999964e+00,9.934974867724092329e-01,-7.054410524848477027e-02,-8.894401239513288759e-02,1.329092776304580765e-03,1.358502307161549706e-04,-1.723477897513660511e-04,-9.602243361671400912e-01,-9.633453954626196580e-01,3.121059295479524341e-03,2.662231599368365537e-08,1.972841445763151569e-08
7.219999999999999751e+00,9.934913810079386565e-01,-6.930280620441750528e-02,-8.996930975625061500e-02,1.330367114851253342e-03,1.425825990406088769e-04,-1.714862585864159426e-04,-9.602519952366384004e-01,-9.631054634714716345e-01,2.853468234833287862e-03,2.687102522244681743e-08,2.019725342528033707e-08
7.230000000000000426e+00,9.934858010263808437e-01,-6.803416192978782584e-02,-9.098084088218864884e-02,1.331291093545068898e-03,1.489234284050439398e-04,-1.706356483953173724e-04,-9.602801878828508553e-01,-9.628804915553035304e-01,2.600303672452711126e-03,2.709693406178943208e-08,2.086200479034516775e-08
7.240000000000000213e+00,9.934803622592682792e-01,-6.674133019125910726e-02,-9.197974549778258069e-02,1.331851116680938130e-03,1.548893909715853346e-04,-1.697824610010681249e-04,-9.603088582130139272e-01,-9.626716321665479414e-01,2.362773953534042393e-03,2.729061029009257575e-08,2.137310017857885214e-08
7.250000000000000000e+00,9.934746644381661218e-01,-6.542770288356104802e-02,-9.296729746032623976e-02,1.332036026534854593e-03,1.604980275921242985e-04,-1.689136568184345755e-04,-9.603379532184268541e-01,-9.624802392807254581e-01,2.142286062298621747e-03,2.744527314593807878e-08,2.169184987188543801e-08
7.259999999999999787e+00,9.934683087533862089e-01,-6.409674891671465757e-02,-9.394486835195316188e-02,1.331837489841895122e-03,1.657672504335985146e-04,-1.680165676860345182e-04,-9.603674159842804370e-01,-9.623081238250752456e-01,1.940707840794817082e-03,2.755735259271613184e-08,2.181981462179294340e-08
7.270000000000000462e+00,9.934609131042382302e-01,-6.275186213356906406e-02,-9.491389213736269037e-02,1.331250420749222323e-03,1.707149654173448683e-04,-1.670789085354479938e-04,-9.603971777923122621e-01,-9.621575240245524574e-01,1.760346232240209358e-03,2.762707302058665265e-08,2.176039415324737547e-08
7.280000000000000249e+00,9.934521247960863555e-01,-6.139621048018102656e-02,-9.587583464831996027e-02,1.330273341340904849e-03,1.753587907683625718e-04,-1.660888849292309398e-04,-9.604271528293046867e-01,-9.620307873558134881e-01,1.603634526508766539e-03,2.765870230243306817e-08,2.156792100471704998e-08
7.290000000000000036e+00,9.934416322583450309e-01,-6.003258440118375283e-02,-9.683214971071409105e-02,1.328908679057120602e-03,1.797158769122139546e-04,-1.650353517060684924e-04,-9.604572453253151787e-01,-9.619299029911443366e-01,1.472657665829165720e-03,2.766010222686078822e-08,2.128322740269084079e-08
7.299999999999999822e+00,9.934291779652957288e-01,-5.866324976319220452e-02,-9.778419911203702075e-02,1.327162665867769997e-03,1.838027753155149410e-04,-1.639080886860155796e-04,-9.604873737036233594e-01,-9.618562371278245315e-01,1.368863424201153482e-03,2.764149732991681710e-08,2.092705653211623940e-08
7.310000000000000497e+00,9.934145702576167025e-01,-5.728985154028585353e-02,-9.873313864876800960e-02,1.325044901052712960e-03,1.876352653877873635e-04,-1.626981941859154145e-04,-9.605174872809710829e-01,-9.618106362949141452e-01,1.293149013943055209e-03,2.761346256688371736e-08,2.050025371680419539e-08
7.320000000000000284e+00,9.933976897472150958e-01,-5.591341570227242874e-02,-9.967979744084343174e-02,1.322567978537921886e-03,1.912280544212513521e-04,-1.613986526229941275e-04,-9.605475571338234486e-01,-9.617935708556289987e-01,1.246013721805599907e-03,2.758508373641541587e-08,1.998865384322812133e-08
7.330000000000000071e+00,9.933784890784811417e-01,-5.453442891670269577e-02,-1.006245870280415566e-01,1.319747200119807682e-03,1.945942938105183417e-04,-1.600050780514906555e-04,-9.605775558994132934e-01,-9.618049944752589120e-01,1.227438575845574099e-03,2.756309137431100882e-08,1.937756977099525102e-08
7.339999999999999858e+00,9.933569858458221047e-01,-5.315295270508663128e-02,-1.015674737360408447e-01,1.316600409081614955e-03,1.977449759584041220e-04,-1.585165150301101784e-04,-9.606074475925401313e-01,-9.618439752961063238e-01,1.236527703566153756e-03,2.755200036781761938e-08,1.867510501796232347e-08
7.350000000000000533e+00,9.933332511688580668e-01,-5.176872580240063360e-02,-1.025080147216900356e-01,1.313147900416079339e-03,2.006884733883696013e-04,-1.569361797655249922e-04,-9.606371912890646625e-01,-9.619083658973139883e-01,1.271174608249356613e-03,2.755477333935907312e-08,1.894324164197769278e-08
7.360000000000000320e+00,9.933073972723298617e-01,-5.038124258928174809e-02,-1.034454274295421444e-01,1.309412219995130001e-03,2.034303866720900942e-04,-1.552719747330616917e-04,-9.606667570726934446e-01,-9.619947418319817478e-01,1.327984759288347192e-03,2.757303030505157500e-08,1.959240858440125521e-08
7.370000000000000107e+00,9.932795671517502534e-01,-4.898982989363732943e-02,-1.043786473028490008e-01,1.305418096619070196e-03,2.059737354352917955e-04,-1.535366113880251289e-04,-9.606961466261906279e-01,-9.620987940786416281e-01,1.402647452451029038e-03,2.760672281352765346e-08,2.016981603958356573e-08
7.379999999999999893e+00,9.932499282453881584e-01,-4.759372777263953802e-02,-1.053063511197272761e-01,1.301192536574655211e-03,2.083193741818265509e-04,-1.517473965862500688e-04,-9.607253981898279394e-01,-9.622160571107235549e-01,1.490658920895663719e-03,2.765385794354155333e-08,2.065141480045440403e-08
7.390000000000000568e+00,9.932186708058878821e-01,-4.619216419038947585e-02,-1.062269454763969945e-01,1.296764540388087089e-03,2.104664689154616905e-04,-1.499259487577036653e-04,-9.607545723120382020e-01,-9.623425907126395007e-01,1.588018400601343832e-03,2.771058036635303333e-08,2.100337748167646623e-08
7.400000000000000355e+00,9.931860093860696015e-01,-4.478440687449122132e-02,-1.071385439020357960e-01,1.292164381787580659e-03,2.124129495944174608e-04,-1.480979457750214792e-04,-9.607837298242651869e-01,-9.624753429534295135e-01,1.691613129164306001e-03,2.777181909815358633e-08,2.119671393963074024e-08
7.410000000000000142e+00,9.931521839494237280e-01,-4.336978590323272570e-02,-1.080389651182377952e-01,1.287422881833522742e-03,2.141558678956597978e-04,-1.462928913606239439e-04,-9.608129121624324753e-01,-9.626121309164927808e-01,1.799218754060320693e-03,2.783203377641114641e-08,2.122650766267497602e-08
7.419999999999999929e+00,9.931174585688588019e-01,-4.194769913727369043e-02,-1.089257641539738558e-01,1.282570883596081089e-03,2.156917326745176600e-04,-1.445438480248734830e-04,-9.608421349959739288e-01,-9.627513658071941149e-01,1.909230811220210405e-03,2.788569151484244745e-08,2.112366237483342957e-08
7.429999999999999716e+00,9.930821166041878811e-01,-4.051762063716065482e-02,-1.097962985942392139e-01,1.277638906325902343e-03,2.170169987737115736e-04,-1.428870386804043547e-04,-9.608714025864472097e-01,-9.628918882046311190e-01,2.020485618183937449e-03,2.792760070334554897e-08,2.094295137311519284e-08
7.440000000000000391e+00,9.930464533757147327e-01,-3.907912538513777512e-02,-1.106478129893664064e-01,1.272656928827097531e-03,2.181286944498358213e-04,-1.413613256588258107e-04,-9.609007168501757512e-01,-9.630330749530641166e-01,2.132358102888400053e-03,2.795297077369380647e-08,2.074405580643201574e-08
7.450000000000000178e+00,9.930107698800590965e-01,-3.763192451811265410e-02,-1.114775080025384724e-01,1.267654391777853218e-03,2.190249454709959371e-04,-1.400077512093445562e-04,-9.609300699166900550e-01,-9.631749155533542162e-01,2.244845636664145102e-03,2.795748690142341058e-08,2.054301972975736135e-08
7.459999999999999964e+00,9.929753693026094341e-01,-3.617587709217765651e-02,-1.122825890031018126e-01,1.262660364122562481e-03,2.197051733553361604e-04,-1.388692584841620952e-04,-9.609594329516601974e-01,-9.633178630231823414e-01,2.358430071522101944e-03,2.793787280230113465e-08,2.029473433751149969e-08
7.469999999999999751e+00,9.929405553166011922e-01,-3.471096476038900563e-02,-1.130603042794029317e-01,1.257703600795159488e-03,2.201699904882046784e-04,-1.379905022218675802e-04,-9.609887479495429208e-01,-9.634624409367545939e-01,2.473692987211692593e-03,2.789227408694338970e-08,1.998314025364322788e-08
7.480000000000000426e+00,9.929066301025599728e-01,-3.323726689709820964e-02,-1.138079781045614886e-01,1.252812288049296504e-03,2.204208814316661880e-04,-1.374175573942286487e-04,-9.610179312832308751e-01,-9.636087424704259385e-01,2.590811187195105926e-03,2.782007105635054742e-08,1.960332052242108603e-08
7.490000000000000213e+00,9.928738876850349282e-01,-3.175497490238606696e-02,-1.145230688059420965e-01,1.248013427337931391e-03,2.204597385310809877e-04,-1.371973314923367621e-04,-9.610468922702722905e-01,-9.637561268412073723e-01,2.709234570935055778e-03,2.772155339916218674e-08,1.917187919531215812e-08
7.500000000000000000e+00,9.928426008153242721e-01,-3.026444513092077862e-02,-1.152032697774935111e-01,1.243332221924334149e-03,2.202883633649469256e-04,-1.373765799572726975e-04,-9.610755491361043790e-01,-9.639032575973482952e-01,2.827708461243950110e-03,2.759779502455154200e-08,1.869989252334391949e-08
7.509999999999999787e+00,9.928130057579065415e-01,-2.876624111790780300e-02,-1.158466307251617700e-01,1.238791811632155519e-03,2.199079246616236164e-04,-1.380006085289012805e-04,-9.611038373382791988e-01,-9.640483267778569010e-01,2.944489439577717763e-03,2.745112379571863411e-08,1.817776773549439895e-08
7.520000000000000462e+00,9.927852907164861351e-01,-2.726111328737446798e-02,-1.164516612884452379e-01,1.234413350985065407e-03,2.193184415975790095e-04,-1.391118592598098195e-04,-9.611317165833258569e-01,-9.641893908931882251e-01,3.057674309862391630e-03,2.728567623205350314e-08,1.828680029625218140e-08
7.530000000000000249e+00,9.927595907381996376e-01,-2.574992756264192495e-02,-1.170173840409535343e-01,1.230216195587806056e-03,2.185183955870400512e-04,-1.407485279130811170e-04,-9.611591631656465351e-01,-9.643246375416808513e-01,3.165474376034313649e-03,2.710705039182985965e-08,1.873470001356736248e-08
7.540000000000000036e+00,9.927359876636563385e-01,-2.423358795220405953e-02,-1.175433360226638274e-01,1.226217905964899386e-03,2.175045588103430608e-04,-1.429433612231555031e-04,-9.611861578102169901e-01,-9.644523459743933325e-01,3.266188164176391830e-03,2.692153442344491736e-08,1.915282776820959043e-08
7.549999999999999822e+00,9.927145120884269813e-01,-2.271296645842198550e-02,-1.180295434546431571e-01,1.222434156564263614e-03,2.162721013535349589e-04,-1.457226457200039543e-04,-9.612126933992332090e-01,-9.645707764311369781e-01,3.358083031903725743e-03,2.673555716622196036e-08,1.957048367806635270e-08
7.560000000000000497e+00,9.926951476957249776e-01,-2.118884347276959665e-02,-1.184764693579648809e-01,1.218878664429084296e-03,2.148149071002821700e-04,-1.491053796982208524e-04,-9.612387900045888944e-01,-9.646783359651075473e-01,3.439545960518660718e-03,2.655519675949835375e-08,1.999983023637241786e-08
7.570000000000000284e+00,9.926778388278775234e-01,-1.966185624098887308e-02,-1.188849331898948342e-01,1.215562884006048594e-03,2.131258566314073730e-04,-1.531027830335308503e-04,-9.612644981893535556e-01,-9.647739384543725372e-01,3.509440265018929500e-03,2.638591389756669554e-08,2.039146429488880585e-08
7.580000000000000071e+00,9.926624987514541809e-01,-1.813245778383030041e-02,-1.192560283536265031e-01,1.212495588073414900e-03,2.111969421180073889e-04,-1.577182637215082510e-04,-9.612898930177622425e-01,-9.648573487364553447e-01,3.567455718693053612e-03,2.623229051125407797e-08,2.068413995637286007e-08
7.589999999999999858e+00,9.926490156894887118e-01,-1.660089985925181783e-02,-1.195910611154369779e-01,1.209682942780513281e-03,2.090191709732450143e-04,-1.629478840319839930e-04,-9.613150598615062270e-01,-9.649293479375252724e-01,3.614288076019016825e-03,2.609776782783369647e-08,2.081914285412267418e-08
7.600000000000000533e+00,9.926372546303124933e-01,-1.506724129343345667e-02,-1.198915261633270724e-01,1.207129152746781297e-03,2.065823761457793680e-04,-1.687812767589135388e-04,-9.613400821609486835e-01,-9.649916540537762932e-01,3.651571892827660051e-03,2.598470385778627738e-08,2.078473193556362730e-08
7.610000000000000320e+00,9.926270553894622761e-01,-1.353137483572931440e-02,-1.201591121002819895e-01,1.204837202865754629e-03,2.038752483071700817e-04,-1.752028425189998862e-04,-9.613650386384621216e-01,-9.650467486357086067e-01,3.681709997246530169e-03,2.589448939371524776e-08,2.061814408094164719e-08
7.620000000000000107e+00,9.926182310358344640e-01,-1.199307863098248751e-02,-1.203956985991961048e-01,1.202809347387203418e-03,2.008856727427998478e-04,-1.821930392655114511e-04,-9.613900001031507880e-01,-9.650976992317193970e-01,3.707699128568609816e-03,2.582739262303755545e-08,2.038140878291017088e-08
7.629999999999999893e+00,9.926105702552463494e-01,-1.045208529134149938e-02,-1.206033185669751762e-01,1.201047412429648818e-03,1.976012472893303915e-04,-1.897296153228207984e-04,-9.614150280927096226e-01,-9.651479640124546178e-01,3.732935919744948330e-03,2.578248071530534758e-08,2.011313582350737761e-08
7.640000000000000568e+00,9.926038445859045600e-01,-8.908151726172356191e-03,-1.207840846822478137e-01,1.199553097704815496e-03,1.940098084684558158e-04,-1.977886210362099365e-04,-9.614401789769073670e-01,-9.652012932465569017e-01,3.761114269649531300e-03,2.575770927285193866e-08,1.980208619301038198e-08
7.650000000000000355e+00,9.925978189943024388e-01,-7.361121917604559160e-03,-1.209400966792836402e-01,1.198328057256646279e-03,1.900997937992600448e-04,-2.063451689264910989e-04,-9.614654953745276345e-01,-9.652616465400898349e-01,3.796151165562202182e-03,2.575014501195232197e-08,1.940435878644564127e-08
7.660000000000000142e+00,9.925922632556873904e-01,-5.810981554340091844e-03,-1.210733496805685705e-01,1.197373690721317222e-03,1.858605533192657171e-04,-2.153740444473632178e-04,-9.614909906618298585e-01,-9.653328558475633425e-01,3.841865185733464496e-03,2.575627649901956559e-08,1.903851853946036954e-08
7.669999999999999929e+00,9.925869617318839877e-01,-4.257913500586458025e-03,-1.211856600845210158e-01,1.196690931120460719e-03,1.812827530643443394e-04,-2.248501567406347031e-04,-9.615166461430947331e-01,-9.654181282508431661e-01,3.901482107748435995e-03,2.577204530132143788e-08,1.923163495121116284e-08
7.679999999999999716e+00,9.925817193942274574e-01,-2.702371288758525190e-03,-1.212786239271469030e-01,1.196280211225088288e-03,1.763588939208661163e-04,-2.347488402214724585e-04,-9.615424191224297701e-01,-9.655196423524388116e-01,3.977223230008997308e-03,2.579256932945049658e-08,1.933259818898136473e-08
7.690000000000000391e+00,9.925763649981375059e-01,-1.145146417833228835e-03,-1.213536023967686922e-01,1.196141622250111855e-03,1.710838567778692884e-04,-2.450460946849747162e-04,-9.615682565870238285e-01,-9.656384128047018622e-01,4.070156217678037175e-03,2.581237846575016289e-08,1.937274141106115621e-08
7.700000000000000178e+00,9.925707555223427514e-01,4.126002131131692560e-04,-1.214117032225544707e-01,1.196275066613864497e-03,1.654552931498548757e-04,-2.557188279042291613e-04,-9.615941017299403093e-01,-9.657743984896038913e-01,4.180296759663632358e-03,2.582571410100494732e-08,1.938777338672537098e-08
7.709999999999999964e+00,9.925647841810995020e-01,1.969332179797813210e-03,-1.214537392870371768e-01,1.196680233735181263e-03,1.594738828282214521e-04,-2.667450590684543191e-04,-9.616198892607149551e-01,-9.659266147372301825e-01,4.306725476515217005e-03,2.582677967414612701e-08,1.939636184999926627e-08
7.719999999999999751e+00,9.925583886593111194e-01,3.523154154412650330e-03,-1.214801901142672225e-01,1.197356557560847650e-03,1.531435120837324945e-04,-2.781040580953520348e-04,-9.616455473995257908e-01,-9.660931958543756970e-01,4.447648454849854188e-03,2.581018869132085020e-08,1.940304916736579344e-08
7.730000000000000426e+00,9.925515548169002722e-01,5.071866722771998029e-03,-1.214912002979343791e-01,1.198303274613661193e-03,1.464713775165151876e-04,-2.897764501657752062e-04,-9.616710041811734611e-01,-9.662715554437061316e-01,4.600551262532656671e-03,2.577180468025473526e-08,1.938864757633496083e-08
7.740000000000000213e+00,9.925443154194634188e-01,6.613065060019862780e-03,-1.214866115825980197e-01,1.199519521366151659e-03,1.394680308706642202e-04,-3.017443023746543980e-04,-9.616961856528917219e-01,-9.664585318748815101e-01,4.762346221989770083e-03,2.570908081055091841e-08,1.933356563732502309e-08
7.750000000000000000e+00,9.925367473159339982e-01,8.144209685635599855e-03,-1.214659991654813281e-01,1.201004467033711925e-03,1.321473340068817707e-04,-3.139911713938955051e-04,-9.617210204654333960e-01,-9.666504794448586013e-01,4.929458979425234769e-03,2.562004255875874745e-08,1.924164627631341773e-08
7.759999999999999787e+00,9.925289673946160462e-01,9.662619081020406425e-03,-1.214287163399671715e-01,1.202757479561626999e-03,1.245262252195839696e-04,-3.265020706595536193e-04,-9.617454481534944977e-01,-9.668435090626836814e-01,5.098060909189152529e-03,2.550193698690074342e-08,1.910572766661289279e-08
7.770000000000000462e+00,9.925211247511983581e-01,1.116540177272074691e-02,-1.213739755233613493e-01,1.204778167048168366e-03,1.166244156418391975e-04,-3.392634133246616814e-04,-9.617694140158415950e-01,-9.670337824107125835e-01,5.264368394870966826e-03,2.535051528411442895e-08,1.892782419687932816e-08
7.780000000000000249e+00,9.925133892061593910e-01,1.264940635720154631e-02,-1.213009633465072928e-01,1.207066085668576311e-03,1.084641634706645733e-04,-3.522629517386638410e-04,-9.617928602427294749e-01,-9.672176968290200350e-01,5.424836586290603460e-03,2.516092827917679159e-08,1.869976173907161865e-08
7.790000000000000036e+00,9.925059401091990141e-01,1.411125320302114225e-02,-1.212089484156464309e-01,1.209620224037873983e-03,1.000701797842745131e-04,-3.654895824344785052e-04,-9.618157184298171680e-01,-9.673919239449533247e-01,5.576205515136117667e-03,2.492923641661971982e-08,1.858858733605472935e-08
7.799999999999999822e+00,9.924989594383606395e-01,1.554743706428491322e-02,-1.210973418245155919e-01,1.212438507823286171e-03,9.146961825841730940e-05,-3.789330218922332778e-04,-9.618379112850823365e-01,-9.675533395435871320e-01,5.715428258504814604e-03,2.465342180775557057e-08,1.842513075445140203e-08
7.810000000000000497e+00,9.924926308630307448e-01,1.695444004854247677e-02,-1.209656993315716550e-01,1.215517369662650476e-03,8.269192458118976535e-05,-3.925834478078702177e-04,-9.618593700770434740e-01,-9.676990968245454683e-01,5.839726747501992540e-03,2.433328034199811559e-08,1.811958405539826344e-08
7.820000000000000284e+00,9.924871450316553601e-01,1.832879769922106383e-02,-1.208136727054120035e-01,1.218851345926637991e-03,7.376839445298779944e-05,-4.064311428444361074e-04,-9.618800417904473932e-01,-9.678269250477441465e-01,5.946883257296698734e-03,2.396981420358623748e-08,1.773836189045141509e-08
7.830000000000000071e+00,9.924827083721946552e-01,1.966712533932082202e-02,-1.206409357715598346e-01,1.222432817832145614e-03,6.473148057879110487e-05,-4.204662029443530366e-04,-9.618998768118068865e-01,-9.679352756598870178e-01,6.035398848080078364e-03,2.356486877226593186e-08,1.800601556745107246e-08
7.839999999999999858e+00,9.924795501339057635e-01,2.096613003882219842e-02,-1.204471255510474181e-01,1.226251847722533697e-03,5.561396643737686690e-05,-4.346783298420513783e-04,-9.619188275182953829e-01,-9.680232665492527477e-01,6.104439030957313668e-03,2.312123612134985242e-08,1.822465822698404736e-08
7.850000000000000533e+00,9.924779225510084180e-01,2.222264442984159261e-02,-1.202318322534882411e-01,1.230295899280372997e-03,4.644826923300217109e-05,-4.490566422667132069e-04,-9.619368523045330743e-01,-9.680906630695333970e-01,6.153810765000304432e-03,2.264325299831812435e-08,1.840672769759521543e-08
7.860000000000000320e+00,9.924780933145428419e-01,2.343370104011423261e-02,-1.199946369455731632e-01,1.234549387073434869e-03,3.726591003062005040e-05,-4.635894709283387878e-04,-9.619539102636474048e-01,-9.681377611931329952e-01,6.183850929485555648e-03,2.213753995562335664e-08,1.855771736281042195e-08
7.870000000000000107e+00,9.924803337447904994e-01,2.459665030799235846e-02,-1.197351643379815783e-01,1.238993343327936042e-03,2.809701399734288184e-05,-4.782641647577318719e-04,-9.619699667472718652e-01,-9.681651613162097769e-01,6.195194568937929976e-03,2.161344087698040691e-08,1.866288967811158273e-08
7.879999999999999893e+00,9.924849095174718139e-01,2.570929317971474420e-02,-1.194530989133922028e-01,1.243605532126931769e-03,1.896983152079380374e-05,-4.930669168417952048e-04,-9.619850082359904242e-01,-9.681736816192150208e-01,6.188673383224617408e-03,2.108261326244284870e-08,1.870826804584169167e-08
7.890000000000000568e+00,9.924920792196683106e-01,2.676996858462902390e-02,-1.191481354848447360e-01,1.248360923449182581e-03,9.910404691684455335e-06,-5.079825959456369441e-04,-9.619990484669410646e-01,-9.681644061768791554e-01,6.165357709938131502e-03,2.055780950207292952e-08,1.870172261497771160e-08
7.900000000000000355e+00,9.925020987067890710e-01,2.777757286880494503e-02,-1.188198908498119544e-01,1.253232207200646788e-03,9.424916728746217049e-07,-5.229945592462679343e-04,-9.620121252910533993e-01,-9.681387028148974450e-01,6.126577523844042167e-03,2.005172033428544691e-08,1.865789123201011535e-08
7.910000000000000142e+00,9.925152239595608217e-01,2.873154965083586643e-02,-1.184678334563263186e-01,1.258190130707739730e-03,-7.912246876931080245e-06,-5.380844921685406027e-04,-9.620242888902723610e-01,-9.680980904051401659e-01,6.073801514867830861e-03,1.957615776609081281e-08,1.858089548889552134e-08
7.919999999999999929e+00,9.925317077932078735e-01,2.963187613963317105e-02,-1.180912667920020753e-01,1.263203737363572830e-03,-1.663390727264113471e-05,-5.532322546155488780e-04,-9.620355925871961755e-01,-9.680438911763887821e-01,6.008298589192603151e-03,1.914123639426506919e-08,1.847681962985348036e-08
7.930000000000000604e+00,9.925517932413715494e-01,3.047901602881549973e-02,-1.176893525441100180e-01,1.268240670500543447e-03,-2.520405505943350844e-05,-5.684157148469865754e-04,-9.620461042604477875e-01,-9.679769938779898553e-01,5.930889617542064313e-03,1.875456198773838169e-08,1.836405694177756232e-08
7.940000000000000391e+00,9.925757083044599582e-01,3.127383135172754486e-02,-1.172611412463128167e-01,1.273267529005824624e-03,-3.360559049121453320e-05,-5.836106720278606916e-04,-9.620559148696720131e-01,-9.678979698780073582e-01,5.842055008335355487e-03,1.842100998488371091e-08,1.825222106788260135e-08
7.950000000000000178e+00,9.926036625466264640e-01,3.201749359020013286e-02,-1.168056003165218182e-01,1.278250244797652724e-03,-4.182278341063653361e-05,-5.987908967965210275e-04,-9.620651306327495655e-01,-9.678072699312726401e-01,5.742139298523029484e-03,1.814311327231415616e-08,1.812663819045212676e-08
7.959999999999999964e+00,9.926358441707162639e-01,3.271142312264666702e-02,-1.163216416509297302e-01,1.283154564572518402e-03,-4.984133665876936997e-05,-6.139282801020201586e-04,-9.620738684584243527e-01,-9.677053640256194633e-01,5.631495567195090625e-03,1.792168250970440649e-08,1.797039672624123341e-08
7.969999999999999751e+00,9.926724178456489689e-01,3.335726514339758253e-02,-1.158081388638773773e-01,1.287946644818743856e-03,-5.764843764326636099e-05,-6.289929849911222873e-04,-9.620822515785296680e-01,-9.675928893394738495e-01,5.510637760944221350e-03,1.775657819044189096e-08,1.779244040989169662e-08
7.980000000000000426e+00,9.927135233323973740e-01,3.395689354931689247e-02,-1.152639311046510240e-01,1.292593688828323241e-03,-6.523280370091398181e-05,-6.439534730473748777e-04,-9.620903956733213302e-01,-9.674706340196477239e-01,5.380238346326398843e-03,1.764717987221526319e-08,1.762417056738740939e-08
7.990000000000000213e+00,9.927592715821579317e-01,3.451241314378701575e-02,-1.146878497873546343e-01,1.297064412690253831e-03,-7.258479731391544686e-05,-6.587764800790034837e-04,-9.620984046675452594e-01,-9.673393356889865569e-01,5.240931021441281798e-03,1.759213997185403940e-08,1.748740707796514471e-08
8.000000000000000000e+00,9.928097374507728334e-01,3.502612908639225753e-02,-1.140787888958613300e-01,1.301329264077922231e-03,-7.969665268417213441e-05,-6.734270316260162472e-04,-9.621063780191038139e-01,-9.671995765786953747e-01,5.093198559591559892e-03,1.758889783129418153e-08,1.738257626726635863e-08
8.009999999999999787e+00,9.928649521094987662e-01,3.550048065845992640e-02,-1.134357964621169612e-01,1.305360582920932645e-03,-8.656270868742012444e-05,-6.878686039099951533e-04,-9.621144184554741852e-01,-9.670518849602892653e-01,4.937466504815116522e-03,1.763349751074294657e-08,1.730697296586924949e-08
8.019999999999999574e+00,9.929248958805603209e-01,3.593797909753716768e-02,-1.127581679442466456e-01,1.309132853209762134e-03,-9.317949054269374217e-05,-7.020635552213296904e-04,-9.621226350405326366e-01,-9.668970107046278573e-01,4.774375664095245782e-03,1.772063909346450828e-08,1.725473786073905558e-08
8.029999999999999361e+00,9.929894916559863782e-01,3.634118380185427655e-02,-1.120455286699421904e-01,1.312622871586155947e-03,-9.954553942077091892e-05,-7.159737247827079824e-04,-9.621311315862998148e-01,-9.667361667206078035e-01,4.605035134308013874e-03,1.784387345383092921e-08,1.721564424350674471e-08
8.040000000000000924e+00,9.930586005502212155e-01,3.671270647023959499e-02,-1.112978934325783986e-01,1.315809761234587334e-03,-1.056608929284511380e-04,-7.295610053828732820e-04,-9.621399873218833276e-01,-9.665709670821897026e-01,4.430979760306420941e-03,1.799581891935507142e-08,1.718778230852535671e-08
8.050000000000000711e+00,9.931320211939966836e-01,3.705520208597411908e-02,-1.105157042754824070e-01,1.318675090363693146e-03,-1.115263435616875381e-04,-7.427878671251695892e-04,-9.621492497064050298e-01,-9.664031249615545605e-01,4.253875255149509003e-03,1.816851277114431617e-08,1.718151887430963143e-08
8.060000000000000497e+00,9.932094939074270767e-01,3.737133417435646587e-02,-1.096998386104257456e-01,1.321203373225952275e-03,-1.171426175007454263e-04,-7.556178370037131779e-04,-9.621589378526979042e-01,-9.662341633647063555e-01,4.075225512008443483e-03,1.835411631395121741e-08,1.718718856125178718e-08
8.070000000000000284e+00,9.932907111560262958e-01,3.766370574291525580e-02,-1.088515756066279899e-01,1.323382726226811660e-03,-1.225095579582995468e-04,-7.680159663339750087e-04,-9.621690495721730851e-01,-9.660652276670648186e-01,3.896178094891786410e-03,1.854552091795841924e-08,1.716521524919301100e-08
8.080000000000000071e+00,9.933753311048519885e-01,3.793476969805337912e-02,-1.079725416124606846e-01,1.325205026120826728e-03,-1.276255674878694932e-04,-7.799494073378873205e-04,-9.621795727557632683e-01,-9.658970635578927322e-01,3.717490802129435733e-03,1.873648939722719164e-08,1.707971519770978830e-08
8.089999999999999858e+00,9.934629892674704532e-01,3.818676412458005959e-02,-1.070646610909246760e-01,1.326665470468627907e-03,-1.324873796888439851e-04,-7.913881628654534026e-04,-9.621904915719496909e-01,-9.657301499875873274e-01,3.539658415637672931e-03,1.892150514229483167e-08,1.692499695948868066e-08
8.099999999999999645e+00,9.935533060381399606e-01,3.842169111153884847e-02,-1.061301242844907705e-01,1.327762226524854990e-03,-1.370900763269848838e-04,-8.023058827451795896e-04,-9.622017879824485975e-01,-9.655648642630829670e-01,3.363076280634361669e-03,1.909533484062843239e-08,1.670322191671402834e-08
8.109999999999999432e+00,9.936458905121974272e-01,3.864132276629961976e-02,-1.051713751669015318e-01,1.328496592761970125e-03,-1.414272958587986821e-04,-8.126804569734198029e-04,-9.622134404676400132e-01,-9.654016448346891544e-01,3.188204367049167140e-03,1.925270066092791462e-08,1.640363245236642342e-08
8.120000000000000995e+00,9.937403433993552415e-01,3.884722215348020841e-02,-1.041911008346120132e-01,1.328873129816833662e-03,-1.454915344494146627e-04,-8.224943088730263339e-04,-9.622254196382349356e-01,-9.652410818925345470e-01,3.015662254299666511e-03,1.938848236821519409e-08,1.602378540965787579e-08
8.130000000000000782e+00,9.938362603807130435e-01,3.904076948988560725e-02,-1.031922129856406023e-01,1.328899187619182048e-03,-1.492743771122496520e-04,-8.317344023060033870e-04,-9.622376912567042195e-01,-9.650839761106028147e-01,2.846284853898603875e-03,1.949810141528823285e-08,1.558198348128314592e-08
8.140000000000000568e+00,9.939332355532035645e-01,3.922317735143868861e-02,-1.021778274549026699e-01,1.328584114782374852e-03,-1.527666616690288197e-04,-8.403919616295493300e-04,-9.622502285368851327e-01,-9.649315519063014213e-01,2.681323369416246070e-03,1.957775886124603831e-08,1.511457892178214024e-08
8.150000000000000355e+00,9.940308657407632698e-01,3.939549893614847226e-02,-1.011512306073193840e-01,1.327938709988601626e-03,-1.559586443845863938e-04,-8.484620130372466521e-04,-9.622630146081965208e-01,-9.647858139607505823e-01,2.522799352554058478e-03,1.962473250900741897e-08,1.474967770143109647e-08
8.160000000000000142e+00,9.941287575948716260e-01,3.955863738686112019e-02,-1.001158108066484004e-01,1.326974949165325626e-03,-1.588402284822876590e-04,-8.559428477479776639e-04,-9.622760314511138446e-01,-9.646497399495039815e-01,2.373708498390178067e-03,1.963783880306074209e-08,1.429030516142404394e-08
8.169999999999999929e+00,9.942265363697385672e-01,3.971336031897420432e-02,-9.907496397747424244e-02,1.325705820250037102e-03,-1.614012167050981564e-04,-8.628355158786953950e-04,-9.622892482024265615e-01,-9.645271717524587229e-01,2.237923550032186633e-03,1.961765495202569822e-08,1.447510245000671603e-08
8.179999999999999716e+00,9.943238538214844713e-01,3.986029845882405748e-02,-9.803200694015339056e-02,1.324145301377690695e-03,-1.636315089032349746e-04,-8.691434561665676911e-04,-9.623026137817065617e-01,-9.644224453561596189e-01,2.119831574453038062e-03,1.956634653768387469e-08,1.468513444180530314e-08
8.189999999999999503e+00,9.944203949531061903e-01,3.999990804226399160e-02,-9.699011160874798643e-02,1.322308466418306225e-03,-1.655210960667561834e-04,-8.748721880891434984e-04,-9.623160551456634293e-01,-9.643398765313138110e-01,2.023821385650333583e-03,1.948725948749836551e-08,1.483797129608888099e-08
8.199999999999999289e+00,9.945158827815324676e-01,4.013241513838530089e-02,-9.595226320632221917e-02,1.320211467261071803e-03,-1.670598708081200579e-04,-8.800289535154654083e-04,-9.623294774428893250e-01,-9.642831911490883368e-01,1.953713706199056415e-03,1.938444337816116703e-08,1.491080925397625379e-08
8.210000000000000853e+00,9.946100812835222404e-01,4.025777288652803571e-02,-9.492122937437298680e-02,1.317871300664692118e-03,-1.682374167734179238e-04,-8.846222542175747813e-04,-9.623427656562680843e-01,-9.642549414547002540e-01,1.912175798432224532e-03,1.926237974134937674e-08,1.490620626931615789e-08
8.220000000000000639e+00,9.947027979365137274e-01,4.037562880148878874e-02,-9.389952763519279766e-02,1.315305500792006291e-03,-1.690429002499752324e-04,-8.886611896352481594e-04,-9.623557926972829968e-01,-9.642559988934020776e-01,1.900206196119102282e-03,1.912570732775028464e-08,1.483739398011607591e-08
8.230000000000000426e+00,9.947938849416609886e-01,4.048529873584968963e-02,-9.288940276720716871e-02,1.312532108923950089e-03,-1.694651262241578260e-04,-8.921547367939732008e-04,-9.623684324802571632e-01,-9.642852729159614444e-01,1.916840435704246070e-03,1.897884633263353551e-08,1.471742150371824209e-08
8.240000000000000213e+00,9.948832369985749491e-01,4.058577998456985164e-02,-9.189282522578784418e-02,1.309569996105686227e-03,-1.694928116235979018e-04,-8.951112742663927752e-04,-9.623805670313485550e-01,-9.643396439940364884e-01,1.959076962687889174e-03,1.882574945324975407e-08,1.454859921423690139e-08
8.250000000000000000e+00,9.949707865739343404e-01,4.067580327487757552e-02,-9.091150261328968807e-02,1.306439024276636425e-03,-1.691149550081221648e-04,-8.975384117841893458e-04,-9.623920946868814719e-01,-9.644140417696546175e-01,2.021947082773099206e-03,1.866983853021651492e-08,1.433385121707431153e-08
8.259999999999999787e+00,9.950564979138384336e-01,4.075389122476787834e-02,-8.994690714490483074e-02,1.303159584984000825e-03,-1.683211939622092260e-04,-8.994430027596503514e-04,-9.624029484381517729e-01,-9.645018220432244327e-01,2.098873605072667115e-03,1.851391564650100281e-08,1.407658190011318311e-08
8.269999999999999574e+00,9.951403590741410010e-01,4.081841297267705532e-02,-8.900033177588582978e-02,1.299751849170008864e-03,-1.671021516127090413e-04,-9.008311364505630289e-04,-9.624131116288544563e-01,-9.645955412983298061e-01,2.182429669475362353e-03,1.836004668706890415e-08,1.377959457649069464e-08
8.279999999999999361e+00,9.952223726910287560e-01,4.086765250107123743e-02,-8.807295715642755873e-02,1.296235287724645940e-03,-1.654496954495351122e-04,-9.017080592488348765e-04,-9.624226141237512966e-01,-9.646878716906268636e-01,2.265257566875538819e-03,1.820973010726829105e-08,1.371721802811975977e-08
8.290000000000000924e+00,9.953025469666789693e-01,4.089990268515425464e-02,-8.716590525946482648e-02,1.292628477378061870e-03,-1.633571609589368678e-04,-9.020780808892209452e-04,-9.624315198151707218e-01,-9.647723327294511764e-01,2.340812914280480158e-03,1.806412390521790521e-08,1.409405059327184517e-08
8.300000000000000711e+00,9.953808876482799217e-01,4.091357998814530023e-02,-8.628027206048277664e-02,1.288948882569528357e-03,-1.608196029616122864e-04,-9.019446435689898846e-04,-9.624399143970594483e-01,-9.648437949023452864e-01,2.403880505285809020e-03,1.792417065981057832e-08,1.446028119467257511e-08
8.310000000000000497e+00,9.954573932363498523e-01,4.090733086619579434e-02,-8.541712631484894847e-02,1.285212517880172760e-03,-1.578340052072066890e-04,-9.013106901863798381e-04,-9.624478947939881790e-01,-9.648987506276039960e-01,2.450855833615772379e-03,1.779069454765219808e-08,1.479461841924489818e-08
8.320000000000000284e+00,9.955320550557471559e-01,4.088010243081438566e-02,-8.457746702779135595e-02,1.281433986996991740e-03,-1.543994448585941860e-04,-9.001792951826889221e-04,-9.624555647719199580e-01,-9.649354543838463139e-01,2.479889611926356686e-03,1.766439613269071788e-08,1.508136393546521958e-08
8.330000000000000071e+00,9.956048614928346696e-01,4.083117868001319428e-02,-8.376214731992172313e-02,1.277627177727551355e-03,-1.505173284600226581e-04,-8.985544345340015305e-04,-9.624630272152078225e-01,-9.649539586089740384e-01,2.490931393766176397e-03,1.754582773722531471e-08,1.531830351453322692e-08
8.339999999999999858e+00,9.956758050053351461e-01,4.076020394417113196e-02,-8.297177348305213862e-02,1.273806175808420496e-03,-1.461916546625327041e-04,-8.964416833204236733e-04,-9.624703712190977312e-01,-9.649559326061225573e-01,2.485561387024806581e-03,1.743540567243118413e-08,1.550648831560863528e-08
8.349999999999999645e+00,9.957448885906883262e-01,4.066722286418802956e-02,-8.220660508027857749e-02,1.269985828072804288e-03,-1.414292479835221894e-04,-8.938486078947122538e-04,-9.624776680417294061e-01,-9.649443019791050791e-01,2.466633937375621762e-03,1.733317886341753661e-08,1.564599871883842752e-08
8.359999999999999432e+00,9.958121276691075385e-01,4.055273445426888640e-02,-8.146650411302544526e-02,1.266181764235414006e-03,-1.362399329114925991e-04,-8.907848425550559312e-04,-9.624849693493274794e-01,-9.649228927855949545e-01,2.437923436267469893e-03,1.723825064204377972e-08,1.572069541211362775e-08
8.370000000000000995e+00,9.958775466643736696e-01,4.041773461785655441e-02,-8.075095668291855378e-02,1.262409970948695070e-03,-1.306365764950358460e-04,-8.872620533042346056e-04,-9.624922934080714088e-01,-9.648959313698461937e-01,2.403637961774751988e-03,1.714829907683932681e-08,1.570781593684955624e-08
8.380000000000000782e+00,9.959411736527890024e-01,4.026371792989993231e-02,-8.005914431632497885e-02,1.258686171305373929e-03,-1.246349744279916781e-04,-8.832937799422987350e-04,-9.624996281785361818e-01,-9.648674556407546010e-01,2.367827462218424425e-03,1.705962068282607125e-08,1.559990114863296640e-08
8.390000000000000568e+00,9.960030378730654332e-01,4.009262598869566679e-02,-7.939001247596953748e-02,1.255025416940133568e-03,-1.182536468552187428e-04,-8.788951715363482568e-04,-9.625069520709319537e-01,-9.648410763113179911e-01,2.334124240386064707e-03,1.696789236167207239e-08,1.540442751135628896e-08
8.400000000000000355e+00,9.960631717359245130e-01,3.990676535719606816e-02,-7.874230121376221692e-02,1.251442002755318722e-03,-1.115135730106736470e-04,-8.740827072442038321e-04,-9.625142445281984482e-01,-9.648200951658046920e-01,2.305850637606223375e-03,1.686917644570535887e-08,1.512525527047614560e-08
8.410000000000000142e+00,9.961216135943244954e-01,3.970874618548803081e-02,-7.811455435625766497e-02,1.247949433214545333e-03,-1.044378716135462340e-04,-8.688739209752201730e-04,-9.625214840656297621e-01,-9.648076690816844714e-01,2.286185016054674991e-03,1.676042264381782325e-08,1.476744682094022210e-08
8.419999999999999929e+00,9.961784066555704475e-01,3.950146247530156307e-02,-7.750515343003573643e-02,1.244560299620369338e-03,-9.705145798257789008e-05,-8.632871904579103106e-04,-9.625286419963160478e-01,-9.648068474906298375e-01,2.278205494313768897e-03,1.663958106604111168e-08,1.434210661344081927e-08
8.429999999999999716e+00,9.962335952777322534e-01,3.928808033097208607e-02,-7.691237808829012867e-02,1.241286225620957329e-03,-8.938068020366898565e-05,-8.573415658902369760e-04,-9.625356749887954422e-01,-9.648204227953216527e-01,2.284747806526171970e-03,1.650581139986077406e-08,1.386078363196929786e-08
8.439999999999999503e+00,9.962872229872247187e-01,3.907197954202681900e-02,-7.633446199101238949e-02,1.238138002907524871e-03,-8.145294625831393895e-05,-8.510566313728817021e-04,-9.625425280827949459e-01,-9.648506790265968247e-01,2.308150943801846270e-03,1.635975569149985443e-08,1.333019916671673855e-08
8.449999999999999289e+00,9.963393332285135351e-01,3.885665344898862894e-02,-7.576962429808407895e-02,1.235125839411159616e-03,-7.329638842560257919e-05,-8.444524913210401523e-04,-9.625491406331035948e-01,-9.648992133207564548e-01,2.350072687652840411e-03,1.620364170117457064e-08,1.322089948629923128e-08
8.460000000000000853e+00,9.963899720097699753e-01,3.864559961500230872e-02,-7.521607092468012012e-02,1.232259806426843360e-03,-6.493952017901377801e-05,-8.375499422158597367e-04,-9.625554458495246823e-01,-9.649667223369391422e-01,2.411276487414433858e-03,1.604114587613835035e-08,1.310939401477639876e-08
8.470000000000000639e+00,9.964391914865536881e-01,3.844221642402195077e-02,-7.467197385723244041e-02,1.229550472174932877e-03,-5.641085756524568008e-05,-8.303707608940445826e-04,-9.625613841834828044e-01,-9.650528533454122426e-01,2.491469161929383593e-03,1.587700703419918627e-08,1.290364548545142043e-08
8.480000000000000426e+00,9.964870522421228616e-01,3.824971574385040846e-02,-7.413545690436397495e-02,1.227009480640382571e-03,-4.773857976386797263e-05,-8.229379352345647441e-04,-9.625669181981441058e-01,-9.651563488040320049e-01,2.589430605887902120e-03,1.571658187662731873e-08,1.260565674066072006e-08
8.490000000000000213e+00,9.965336222679868072e-01,3.807104418663029982e-02,-7.360462166734992040e-02,1.224650019876400093e-03,-3.895022101462250865e-05,-8.152756063268662813e-04,-9.625720275702871476e-01,-9.652752533442412464e-01,2.703225773954047624e-03,1.556535552891093178e-08,1.223646073356121633e-08
8.500000000000000000e+00,9.965789733930463523e-01,3.790880481361451337e-02,-7.307761039376672874e-02,1.222487222157387287e-03,-3.007234846667059122e-05,-8.074085749249696299e-04,-9.625767045618449647e-01,-9.654069621289308456e-01,2.830257567085871402e-03,1.542847385502659518e-08,1.182146003309014759e-08
8.509999999999999787e+00,9.966231764643178614e-01,3.776518992058452290e-02,-7.255268317851741589e-02,1.220538218005063182e-03,-2.113036441464894501e-05,-7.993615039529971232e-04,-9.625809669357817677e-01,-9.655483950713987795e-01,2.967428135617010930e-03,1.531036517548168511e-08,1.137959548813682886e-08
8.519999999999999574e+00,9.966662969107997760e-01,3.764193009511578730e-02,-7.202828530799522400e-02,1.218821653674406194e-03,-1.214835037673335181e-05,-7.911580165477140759e-04,-9.625848681449845623e-01,-9.656964623401310677e-01,3.111594195146533560e-03,1.521446639932066260e-08,1.106498803693511945e-08
8.529999999999999361e+00,9.967083912811574020e-01,3.754026283127974428e-02,-7.150309913790128813e-02,1.217356765689123167e-03,-3.148758777247240550e-06,-7.828198216357247627e-04,-9.625884972223436309e-01,-9.658486581018502770e-01,3.260160879506630947e-03,1.514292280113906795e-08,1.084048695254580252e-08
8.540000000000000924e+00,9.967495026365381650e-01,3.746091188787750714e-02,-7.097611798608015332e-02,1.216162129974192882e-03,5.847958247804246358e-06,-7.743659620079378861e-04,-9.625919682639341168e-01,-9.660035968847934251e-01,3.411628620859284873e-03,1.509613833377156200e-08,1.058943954745927840e-08
8.550000000000000711e+00,9.967896547924641748e-01,3.740404368769024296e-02,-7.044676257831647415e-02,1.215254595496503918e-03,1.482368874471568766e-05,-7.658122105068986343e-04,-9.625954019684436203e-01,-9.661613057881813793e-01,3.565903819737758617e-03,1.507241565955184021e-08,1.031588836575281221e-08
8.560000000000000497e+00,9.968288477000716297e-01,3.736922840461038425e-02,-6.991499606314259541e-02,1.214648859239019591e-03,2.376292921615676213e-05,-7.571705235487922537e-04,-9.625989104503590577e-01,-9.663232532501851990e-01,3.724342799826183426e-03,1.506794092467749661e-08,1.003507499319766794e-08
8.570000000000000284e+00,9.968670560675085834e-01,3.735545953917491363e-02,-6.938137732915333755e-02,1.214357545227872943e-03,3.265287342314133275e-05,-7.484485209324784425e-04,-9.626025833302916945e-01,-9.664921860622450733e-01,3.889602731953382703e-03,1.507720816173781792e-08,1.010840788850941863e-08
8.580000000000000071e+00,9.969042317580167900e-01,3.736125034379051552e-02,-6.884702758454271099e-02,1.214391410792178046e-03,4.148325324723667378e-05,-7.396491921787535888e-04,-9.626064693589286847e-01,-9.666716974067046664e-01,4.065228047776021578e-03,1.509378135040490985e-08,1.034509855557530500e-08
8.589999999999999858e+00,9.969403085332583236e-01,3.738479791579050332e-02,-6.831352750029959231e-02,1.214759359312158086e-03,5.024596969350067841e-05,-7.307709860496931211e-04,-9.626105713831677457e-01,-9.668655673490169633e-01,4.254995965849182882e-03,1.511112665438906363e-08,1.052951037472382723e-08
8.599999999999999645e+00,9.969752071381197123e-01,3.742416272793088611e-02,-6.778279541219106585e-02,1.215468246081514471e-03,5.893459249144153097e-05,-7.218082488319021300e-04,-9.626148573955942700e-01,-9.670772169705971200e-01,4.462359575002884660e-03,1.512321495146555297e-08,1.065079824336123693e-08
8.609999999999999432e+00,9.970088398534503460e-01,3.747740164891436715e-02,-6.725699027470637137e-02,1.216522983477232424e-03,6.754393080452099818e-05,-7.127518263780878872e-04,-9.626192626928509188e-01,-9.673092936495965022e-01,4.690030956745565999e-03,1.512495172144824827e-08,1.070499577870975827e-08
8.620000000000000995e+00,9.970411155934595371e-01,3.754263531817723931e-02,-6.673843317286932975e-02,1.217926853667719231e-03,7.606972838680451840e-05,-7.035896389625835969e-04,-9.626236874313065517e-01,-9.675631770262179687e-01,4.939489594911418771e-03,1.511251648599822523e-08,1.069720423352293892e-08
8.630000000000000782e+00,9.970719453574864444e-01,3.761807557299308435e-02,-6.622953321307926966e-02,1.219681216538448434e-03,8.450839895284944624e-05,-6.943071469771951902e-04,-9.626280102134098238e-01,-9.678385401186482273e-01,5.210529905238412210e-03,1.508357027463971605e-08,1.062861132439252287e-08
8.640000000000000568e+00,9.971012466562686472e-01,3.770206417030332741e-02,-6.573270824465697604e-02,1.221784566180775071e-03,9.285675441695301444e-05,-6.848876985930508294e-04,-9.626321114283344915e-01,-9.681332626191528901e-01,5.501151190818432367e-03,1.503740163564288492e-08,1.050016318338009569e-08
8.650000000000000355e+00,9.971289469992521415e-01,3.779312997060350898e-02,-6.525029511517481395e-02,1.224231708236239507e-03,1.011117621726810757e-04,-6.753128129056974694e-04,-9.626358900763095638e-01,-9.684436882770756094e-01,5.807798200766072470e-03,1.497489634289839567e-08,1.032446306226120214e-08
8.660000000000000142e+00,9.971549867233202580e-01,3.789001425835976378e-02,-6.478447420564110992e-02,1.227013432875581405e-03,1.092703528662069867e-04,-6.655624804009764540e-04,-9.626392753194945584e-01,-9.687650922346856541e-01,6.125816915191080979e-03,1.489822488118126488e-08,1.026984008944964444e-08
8.669999999999999929e+00,9.971793200907695942e-01,3.799165035957204756e-02,-6.433723474760336125e-02,1.230116496297550431e-03,1.173293851249350092e-04,-6.556154067953248732e-04,-9.626422318192522365e-01,-9.690922711292364600e-01,6.450039309984188785e-03,1.481040314601606514e-08,1.020823181541175018e-08
8.679999999999999716e+00,9.972019149426702977e-01,3.809712092539731254e-02,-6.391036908812221251e-02,1.233523777878156027e-03,1.252858515705530503e-04,-6.454491345211820419e-04,-9.626447574007038765e-01,-9.694201182345891787e-01,6.775360833885265763e-03,1.471491450962170594e-08,1.014478479000047173e-08
8.689999999999999503e+00,9.972227524444965407e-01,3.820562370467571467e-02,-6.350545921199297894e-02,1.237214500810045930e-03,1.331371765949128155e-04,-6.350402198777493814e-04,-9.626468743733428424e-01,-9.697440679011600784e-01,7.097193527817245544e-03,1.461543924654919347e-08,1.006995220542705738e-08
8.700000000000001066e+00,9.972418281090383863e-01,3.831646428432831930e-02,-6.312382938165250756e-02,1.241164335349872333e-03,1.408815261269406340e-04,-6.243646355188915004e-04,-9.626486156711336895e-01,-9.700602920499705739e-01,7.411676378836931298e-03,1.451563678485793523e-08,1.002229477187199791e-08
8.710000000000000853e+00,9.972591545467980323e-01,3.842905290616695918e-02,-6.276647273067464949e-02,1.245345489383545539e-03,1.485181387213377650e-04,-6.133984390446358499e-04,-9.626500128364915421e-01,-9.703656283824048101e-01,7.715615545913220331e-03,1.441892089037565716e-08,1.013118633430565296e-08
8.720000000000000639e+00,9.972747630148736109e-01,3.854290844929054299e-02,-6.243399585439719790e-02,1.249727007157999626e-03,1.560475016406995524e-04,-6.021186711897668622e-04,-9.626510939121549759e-01,-9.706573753488922929e-01,8.006281436737308285e-03,1.432825991576667074e-08,1.024531282034502055e-08
8.730000000000000426e+00,9.972887017878956373e-01,3.865768726268675737e-02,-6.212660047642885180e-02,1.254275495632309941e-03,1.634713422881039688e-04,-5.905043422283966052e-04,-9.626518848075897861e-01,-9.709331279356629985e-01,8.281243128073259227e-03,1.424614498206870513e-08,1.036125696352030445e-08
8.740000000000000213e+00,9.973010336927899955e-01,3.877323161655363976e-02,-6.184406606459854489e-02,1.258956313458599882e-03,1.707926276606287536e-04,-5.785373567539631298e-04,-9.626524058742630396e-01,-9.711905977941803769e-01,8.538191919917295647e-03,1.417465914915403171e-08,1.047574360590886045e-08
8.750000000000000000e+00,9.973118345650214822e-01,3.888963611510427160e-02,-6.158570612378482662e-02,1.263734695185472420e-03,1.780155785671185941e-04,-5.662033058751018717e-04,-9.626526741213983218e-01,-9.714274310490406128e-01,8.774756927642339555e-03,1.411542952974308277e-08,1.058791898600475179e-08
8.759999999999999787e+00,9.973211927962222223e-01,3.900730930422408038e-02,-6.135031213488845864e-02,1.268576316665836774e-03,1.851456873317577022e-04,-5.534920956336163069e-04,-9.626527087890447421e-01,-9.716411395512974947e-01,8.988430762252778636e-03,1.406947533539232318e-08,1.069901567340991733e-08
8.769999999999999574e+00,9.973292101381279195e-01,3.912698681337559853e-02,-6.113611344957019939e-02,1.273447457502010702e-03,1.921897646397127657e-04,-5.403984071709216387e-04,-9.626525339645281010e-01,-9.718291406968354584e-01,9.176606732307367870e-03,1.403703984479411121e-08,1.080504596906450843e-08
8.779999999999999361e+00,9.973360025132400608e-01,3.924967214201179749e-02,-6.094079207634110068e-02,1.278315070722694548e-03,1.991560265589972995e-04,-5.269219756568401143e-04,-9.626521806210880383e-01,-9.719888639997288360e-01,9.336683378640802874e-03,1.401744151032006166e-08,1.089581469493339227e-08
8.790000000000000924e+00,9.973416989189584081e-01,3.937652546439861234e-02,-6.076157352869138162e-02,1.283146899302770256e-03,2.060542164802536206e-04,-5.130676084115221979e-04,-9.626516906175519583e-01,-9.721179646923150397e-01,9.466274074763065746e-03,1.400902834849230436e-08,1.096115553878007631e-08
8.800000000000000711e+00,9.973464384926383763e-01,3.950874660337094085e-02,-6.059536261025703224e-02,1.287911740300436278e-03,2.128956886407676742e-04,-4.988449082942868120e-04,-9.626511147889150743e-01,-9.722145961476631459e-01,9.563481358748026490e-03,1.400942989229466169e-08,1.098338175964386210e-08
8.810000000000000497e+00,9.973503670116024011e-01,3.964749254410076390e-02,-6.043887318003401954e-02,1.292579592181822322e-03,2.196933041125992783e-04,-4.842677871237768329e-04,-9.626505137290072289e-01,-9.722776771965875309e-01,9.627163467580298478e-03,1.401601265589887423e-08,1.095457125011023436e-08
8.820000000000000284e+00,9.973536338090700504e-01,3.979383540922739465e-02,-6.028872749823468297e-02,1.297121733079601835e-03,2.264610857606440958e-04,-4.693538492397195529e-04,-9.626499598772788602e-01,-9.723072254001358106e-01,9.657265522857004167e-03,1.402634334616801014e-08,1.087721313020040270e-08
8.830000000000000071e+00,9.973563892649206508e-01,3.994874095063036257e-02,-6.014153391880139310e-02,1.301511120396430009e-03,2.332137056368380689e-04,-4.541237338497199397e-04,-9.626495285338921848e-01,-9.723046082366436638e-01,9.655079702751489384e-03,1.403850590010896169e-08,1.076082889461815739e-08
8.839999999999999858e+00,9.973587820216874844e-01,4.011303543103790503e-02,-5.999397849673796662e-02,1.305723124890755243e-03,2.399660065115199602e-04,-4.386003501417782917e-04,-9.626492846252426849e-01,-9.722725284969951920e-01,9.623243871752531348e-03,1.405122280462693677e-08,1.061308996241905334e-08
8.849999999999999645e+00,9.973609548960873372e-01,4.028736810078070718e-02,-5.984294130142449319e-02,1.309736300106234931e-03,2.467326533389294476e-04,-4.228078963964800800e-04,-9.626492764962426563e-01,-9.722147838940913278e-01,9.565507397848624707e-03,1.406395371334297538e-08,1.043493336183587417e-08
8.859999999999999432e+00,9.973630392891311702e-01,4.047222625287696940e-02,-5.968559852791140846e-02,1.313532843155681626e-03,2.535278079407690568e-04,-4.067707172767814103e-04,-9.626495331491109475e-01,-9.721359304040220195e-01,9.486397254911080670e-03,1.407712805450079349e-08,1.023037876635157772e-08
8.870000000000000995e+00,9.973651497627450402e-01,4.066801250224878067e-02,-5.951947243239927299e-02,1.317098626979002840e-03,2.603647141788127846e-04,-3.905122498537529530e-04,-9.626500621474012309e-01,-9.720408420032100594e-01,9.390779855808856214e-03,1.409227053259706863e-08,1.000717042565213433e-08
8.880000000000000782e+00,9.973673806648308826e-01,4.087514252293243666e-02,-5.934242233948403694e-02,1.320422950860202773e-03,2.672552020566135622e-04,-3.740543427042205453e-04,-9.626508582052527574e-01,-9.719343006909569871e-01,9.283442485704233166e-03,1.411182889763579634e-08,9.878850404376748884e-09
8.890000000000000568e+00,9.973698048958528073e-01,4.109412431452835746e-02,-5.915260143558496997e-02,1.323498148930760078e-03,2.742091883780130345e-04,-3.574169819156714878e-04,-9.626519134950393131e-01,-9.718207604313808812e-01,9.168846936341611478e-03,1.413872022834863622e-08,9.957133340066093297e-09
8.900000000000000355e+00,9.973724729881561224e-01,4.132559413575506019e-02,-5.894843187600468798e-02,1.326319105908146468e-03,2.812342356051928511e-04,-3.406182244088439893e-04,-9.626532240528739015e-01,-9.717042619694040706e-01,9.051037916530217664e-03,1.417580693683929459e-08,1.006663774560934144e-08
8.910000000000000142e+00,9.973754101707774655e-01,4.157033060609875014e-02,-5.872862848368590877e-02,1.328882657416713495e-03,2.883352514155006381e-04,-3.236741815608900523e-04,-9.626547884644430786e-01,-9.715883967876300931e-01,8.933608323187056111e-03,1.422552304766160554e-08,1.019174789007593063e-08
8.919999999999999929e+00,9.973786125472350328e-01,4.182925739694344502e-02,-5.849224693372667705e-02,1.331186890163136389e-03,2.955144648864676225e-04,-3.065989889300055880e-04,-9.626566006429354561e-01,-9.714761920221837155e-01,8.819591379248273300e-03,1.428962705324933119e-08,1.032765806208146842e-08
8.929999999999999716e+00,9.973820451177243251e-01,4.210342566456684588e-02,-5.823871873940129201e-02,1.333230525321584545e-03,3.027716468531446888e-04,-2.894047379683196411e-04,-9.626586438681318247e-01,-9.713698688720348029e-01,8.711225003902931321e-03,1.436905859453962690e-08,1.045846320657517481e-08
8.939999999999999503e+00,9.973856431968408653e-01,4.239397427228223936e-02,-5.796785017608042240e-02,1.335012480096712823e-03,3.101043633005667790e-04,-2.721015280566982104e-04,-9.626608978240177583e-01,-9.712706512787063762e-01,8.609753454688609184e-03,1.446394228938125532e-08,1.056740139837586412e-08
8.950000000000001066e+00,9.973893172985963673e-01,4.270207134779915870e-02,-5.767978213360442502e-02,1.336531519381216381e-03,3.175081607077513972e-04,-2.546977563595727561e-04,-9.626633459633811007e-01,-9.711787839753273088e-01,8.515438011946227168e-03,1.457374026526682862e-08,1.065362442709272273e-08
8.960000000000000853e+00,9.973929595392412306e-01,4.302885224750945675e-02,-5.737493235163014516e-02,1.337786093063282654e-03,3.249766588953818727e-04,-2.372006332281153618e-04,-9.626659769728164173e-01,-9.710936449468214882e-01,8.427667974005119411e-03,1.469746337336417349e-08,1.072439737015429273e-08
8.970000000000000639e+00,9.973964481786266045e-01,4.337538433869089077e-02,-5.705395530066788290e-02,1.338774406352626718e-03,3.325015791044670373e-04,-2.196167743804827038e-04,-9.626687895798772265e-01,-9.710139357089071499e-01,8.345146129029977142e-03,1.483391829286644513e-08,1.077943845295692427e-08
8.980000000000000426e+00,9.973996488717654652e-01,4.374268530529826920e-02,-5.671772074718899048e-02,1.339494593923800216e-03,3.400727259016688721e-04,-2.019526083396495767e-04,-9.626717940924717221e-01,-9.709379595557817710e-01,8.266165463310045508e-03,1.498196100373261171e-08,1.080836087297143422e-08
8.990000000000000213e+00,9.974024131577372554e-01,4.413178431847555871e-02,-5.636730332744400301e-02,1.339944894061931941e-03,3.476779627976605115e-04,-1.842144902629765460e-04,-9.626750064719657995e-01,-9.708638397648456930e-01,8.188833292879881334e-03,1.514056859681269560e-08,1.080078404491757738e-08
9.000000000000000000e+00,9.974045761855178105e-01,4.454379309651972790e-02,-5.600397245233379451e-02,1.340123830331104359e-03,3.553032417424602609e-04,-1.664086674970741576e-04,-9.626784444572419330e-01,-9.707896178562478440e-01,8.111173399005945639e-03,1.530888513653833425e-08,1.075664424199374025e-08
9.009999999999999787e+00,9.974059552705498710e-01,4.497997035352378076e-02,-5.562917041020010861e-02,1.340030541084307435e-03,3.629327481042365997e-04,-1.485412270221713523e-04,-9.626821319799004906e-01,-9.707133586975641437e-01,8.031226717663646208e-03,1.548638269253402502e-08,1.071853072964756848e-08
9.019999999999999574e+00,9.974063505915503614e-01,4.544176314457919197e-02,-5.524446876233495007e-02,1.339665167051992548e-03,3.705492395311699833e-04,-1.306180868379410148e-04,-9.626861072420729304e-01,-9.706333782342622118e-01,7.947270992189269315e-03,1.567313106169382291e-08,1.071499933225084078e-08
9.029999999999999361e+00,9.974055492418347768e-01,4.593080428291373973e-02,-5.485149650761413781e-02,1.339029088246709680e-03,3.781346082361883255e-04,-1.126450528019963125e-04,-9.626904284847045412e-01,-9.705485999608648440e-01,7.858171476160257657e-03,1.587005389403489105e-08,1.068754440503028036e-08
9.040000000000000924e+00,9.974033307848612084e-01,4.644888532125357461e-02,-5.445185373841742588e-02,1.338124941061792509e-03,3.856704754254327585e-04,-9.462797353987496384e-05,-9.626951664963844246e-01,-9.704588597858941901e-01,7.763693289509812287e-03,1.607911662052881825e-08,1.090052936802976546e-08
9.050000000000000711e+00,9.973994715479499451e-01,4.699792527890121752e-02,-5.404704125169844386e-02,1.336956395665950563e-03,3.931387024778752021e-04,-7.657306928578376201e-05,-9.627003910560222311e-01,-9.703649251065916692e-01,7.664534050569446824e-03,1.630310485680390628e-08,1.119424175577421465e-08
9.060000000000000497e+00,9.973937476470970953e-01,4.757991430009607392e-02,-5.363842749947762834e-02,1.335527757193586459e-03,4.005218666038924701e-04,-5.848744524049183212e-05,-9.627061642181720114e-01,-9.702682825340241957e-01,7.562118315852212058e-03,1.654502298645510372e-08,1.151296991075412279e-08
9.070000000000000284e+00,9.973859373228928238e-01,4.819682918083283141e-02,-5.322725258247636149e-02,1.333843602668557775e-03,4.078037001643334517e-04,-4.037970533552876732e-05,-9.627125342123222795e-01,-9.701708058722404715e-01,7.458271659918237935e-03,1.680751373142112676e-08,1.189582898852847848e-08
9.080000000000000071e+00,9.973758229383579144e-01,4.885053143478015197e-02,-5.281466133603871654e-02,1.331908537568185415e-03,4.149694924930706890e-04,-2.226049753110764877e-05,-9.627195299797088879e-01,-9.700743085217770068e-01,7.354778542068094588e-03,1.709241428649870163e-08,1.235549129674495816e-08
9.089999999999999858e+00,9.973631933307547381e-01,4.954265491792299303e-02,-5.240175109817448579e-02,1.329727172668857677e-03,4.220064861263855631e-04,-4.142951227749371929e-06,-9.627271632753454655e-01,-9.699800963606476367e-01,7.252933085302161638e-03,1.740054520502914436e-08,1.283192596623905501e-08
9.099999999999999645e+00,9.973478462622826779e-01,5.027451452376929808e-02,-5.198960921506605437e-02,1.327304471093194689e-03,4.289042494094072152e-04,1.395693793294532869e-05,-9.627354365158934391e-01,-9.698886752477687834e-01,7.153238731875297476e-03,1.773180969833172571e-08,1.327207055368262445e-08
9.109999999999999432e+00,9.973295914460343914e-01,5.104704092735195403e-02,-5.157932199860544575e-02,1.324646424950737646e-03,4.356549983611362749e-04,3.202001953946814229e-05,-9.627443465830409774e-01,-9.697996230891818836e-01,7.055276506140901842e-03,1.808531762505191078e-08,1.365457813484738381e-08
9.120000000000000995e+00,9.973082543188960258e-01,5.186073651166696330e-02,-5.117195625670639680e-02,1.321760752738946210e-03,4.422536813196194109e-04,5.002382547851187878e-05,-9.627538853638747396e-01,-9.697115194183044684e-01,6.957634054429713208e-03,1.845948978043162715e-08,1.400344729063363047e-08
9.130000000000000782e+00,9.972836794394753790e-01,5.271566366048917318e-02,-5.076852498436998373e-02,1.318657241516918866e-03,4.486976700885524257e-04,6.794245471957146621e-05,-9.627640440908631358e-01,-9.696219499506546491e-01,6.857905859791500226e-03,1.885206618788773682e-08,1.444013819629219597e-08
9.140000000000000568e+00,9.972557325175014364e-01,5.361146665231459468e-02,-5.036995564311095436e-02,1.315347474552564693e-03,4.549862442581894097e-04,8.574655949940226832e-05,-9.627748229508088507e-01,-9.695276818433791188e-01,6.752858892570297658e-03,1.925986408461592599e-08,1.486360190483537735e-08
9.150000000000000355e+00,9.972243007408406745e-01,5.454741089265508630e-02,-4.997708337365118492e-02,1.311844238618493832e-03,4.611201673140189524e-04,1.034036158249960856e-04,-9.627862398889265316e-01,-9.694250800792642009e-01,6.638840190337618949e-03,1.967850564607923583e-08,1.526098336590564486e-08
9.160000000000000142e+00,9.971892923735524716e-01,5.552241512587897249e-02,-4.959067217777756581e-02,1.308161126204126319e-03,4.671013637694917280e-04,1.208785204790882719e-04,-9.627983286790167128e-01,-9.693106339729714582e-01,6.512305293954786210e-03,2.010228062689335602e-08,1.562564899693086318e-08
9.169999999999999929e+00,9.971506373174053861e-01,5.653505791023821087e-02,-4.921144492854450520e-02,1.304312339392364002e-03,4.729326582333374831e-04,1.381343658827077466e-04,-9.628111314596047299e-01,-9.691814223106712811e-01,6.370290851066516546e-03,2.052428092891161765e-08,1.596931831215897546e-08
9.179999999999999716e+00,9.971082892943613496e-01,5.758356552418626012e-02,-4.884009890628801531e-02,1.300312618693961813e-03,4.786175872694689234e-04,1.551331450438779569e-04,-9.628246896069546645e-01,-9.690354563332784776e-01,6.210766726323852134e-03,2.093686463882377895e-08,1.628193735392358121e-08
9.189999999999999503e+00,9.970622296661871831e-01,5.866580457463631271e-02,-4.847728403301419103e-02,1.296177279761483647e-03,4.841602259070103016e-04,1.718362622012923886e-04,-9.628390349778057633e-01,-9.688718691907102221e-01,6.032834212904470035e-03,2.133220734643047524e-08,1.656726111853856764e-08
9.200000000000001066e+00,9.970124731572644894e-01,5.977928544211540129e-02,-4.812353646308060312e-02,1.291922203552865137e-03,4.895650038926247947e-04,1.882049018564014914e-04,-9.628541815392401837e-01,-9.686909438318560550e-01,5.836762292615918155e-03,2.170250659422144270e-08,1.681997230384979503e-08
9.210000000000000853e+00,9.969590752352881502e-01,6.092116631983041791e-02,-4.777918488733224472e-02,1.287563818418770937e-03,4.948365169530720550e-04,2.042002669589390617e-04,-9.628701199590861126e-01,-9.684940007283083796e-01,5.623880769222319893e-03,2.203998938750189395e-08,1.701838625578488973e-08
9.220000000000000639e+00,9.969021376459709094e-01,6.208827709424168811e-02,-4.744427282268780244e-02,1.283119178710177615e-03,4.999793513900715591e-04,2.197836880927339751e-04,-9.628868141165604078e-01,-9.682832026301779749e-01,5.396388513617576647e-03,2.233716505592998893e-08,1.713984332241125230e-08
9.230000000000000426e+00,9.968418080725965913e-01,6.327718875910172402e-02,-4.711853843121906887e-02,1.278605995243919978e-03,5.049978415370982290e-04,2.349167221988149095e-04,-9.629041996237731604e-01,-9.680612903076550868e-01,5.157090683881950660e-03,2.258743477938101643e-08,1.717614028784453239e-08
9.240000000000000213e+00,9.967782748713035490e-01,6.448430786344588883e-02,-4.680144882035811721e-02,1.274042694933912251e-03,5.098958242811608066e-04,2.495613199731058231e-04,-9.629221847415713187e-01,-9.678312889811975239e-01,4.909104239626198296e-03,2.278555547740864391e-08,1.709252539505712321e-08
9.250000000000000000e+00,9.967117606810720343e-01,6.570596282162266544e-02,-4.649225147920984375e-02,1.269448546868148916e-03,5.146764073513972323e-04,2.636800743959455363e-04,-9.629406492723485700e-01,-9.675961544007745108e-01,4.655505128425925163e-03,2.292808671106048483e-08,1.688776896102694991e-08
9.259999999999999787e+00,9.966425158716234467e-01,6.693849344143555646e-02,-4.619000814075441969e-02,1.264843803171076609e-03,5.193417942386032576e-04,2.772366732049106946e-04,-9.629594512178983878e-01,-9.673583870197977053e-01,4.398935801899354729e-03,2.301390026715660498e-08,1.664079851693145429e-08
9.269999999999999574e+00,9.965708119152372202e-01,6.817835075471255502e-02,-4.589359672939540002e-02,1.260249994399503673e-03,5.238931655588874477e-04,2.901966175948508006e-04,-9.629784436103202561e-01,-9.671198115690696762e-01,4.141367958749472139e-03,2.304437767556394721e-08,1.662246895683949788e-08
9.279999999999999361e+00,9.964969345414799173e-01,6.942220187067016379e-02,-4.560168982456765108e-02,1.255690247581145100e-03,5.283305934440924020e-04,3.025279769406206574e-04,-9.629974901559169576e-01,-9.668816017598932389e-01,3.884111603976292577e-03,2.302331577143924199e-08,1.657654058462298963e-08
9.290000000000000924e+00,9.964211770176998328e-01,7.066701632473360029e-02,-4.531273385586037650e-02,1.251189255242276741e-03,5.326529048581268985e-04,3.142020034412029684e-04,-9.630164708008922547e-01,-9.666444158282175847e-01,3.627945027325298315e-03,2.295631686251683066e-08,1.649696224070851258e-08
9.300000000000000711e+00,9.963438345872670521e-01,7.191010325942989723e-02,-4.502495411385150359e-02,1.246772976987641770e-03,5.368574127019692379e-04,3.251936017349393707e-04,-9.630352860695463590e-01,-9.664085388925683917e-01,3.373252823022075166e-03,2.285012494109276573e-08,1.639029623135002112e-08
9.310000000000000497e+00,9.962651990207676000e-01,7.314911923835928920e-02,-4.473639066104653089e-02,1.242468169603874392e-03,5.409394396448049831e-04,3.354817155215611044e-04,-9.630538622869070364e-01,-9.661740879998518272e-01,3.120225712944777775e-03,2.271233186769594356e-08,1.623146284046583787e-08
9.320000000000000284e+00,9.961855532708412397e-01,7.438205767684598346e-02,-4.444495754929263936e-02,1.238301735075246143e-03,5.448918032681251229e-04,3.450496711749408162e-04,-9.630721527815239158e-01,-9.659412482973465108e-01,2.869095515822541690e-03,2.255088096826088437e-08,1.618584644091924929e-08
9.330000000000000071e+00,9.961051671584116862e-01,7.560721243630096067e-02,-4.414852374135362634e-02,1.234300186425003930e-03,5.487045856801633405e-04,3.538854761903604900e-04,-9.630901342137896393e-01,-9.657104698398732978e-01,2.620335626083610849e-03,2.237334138639967590e-08,1.660254356217194527e-08
9.339999999999999858e+00,9.960242947351214404e-01,7.682312253452858175e-02,-4.384499794900873632e-02,1.230489518253431464e-03,5.523652166089311781e-04,3.619820852214282805e-04,-9.631078013430338647e-01,-9.654825774965338780e-01,2.374776153499960456e-03,2.218623426337899492e-08,1.690462059222852531e-08
9.349999999999999645e+00,9.959431731614821759e-01,7.802852521215526693e-02,-4.353238121514580589e-02,1.226895306073030835e-03,5.558587310421607289e-04,3.693374541667429145e-04,-9.631251662327353635e-01,-9.652588623512750043e-01,2.133696118539611750e-03,2.199481624418622185e-08,1.704975760574711785e-08
9.359999999999999432e+00,9.958620221677093598e-01,7.922233387476924904e-02,-4.320877690697887130e-02,1.223542610824448302e-03,5.591681367404968250e-04,3.759541855979556366e-04,-9.631422561125542181e-01,-9.650412062637586663e-01,1.898950151204420456e-03,2.180333187369087046e-08,1.701700491629765111e-08
9.370000000000000995e+00,9.957810433452195520e-01,8.040364184092993471e-02,-4.287237026663608813e-02,1.220455671873126426e-03,5.622749076710390013e-04,3.818388223811224145e-04,-9.631591059050058634e-01,-9.648321361222328418e-01,1.673030217227002708e-03,2.161574633971794730e-08,1.681411321285963822e-08
9.380000000000000782e+00,9.957004182877947640e-01,8.157174971606291625e-02,-4.252139861338531668e-02,1.217657535480798836e-03,5.651595041571176115e-04,3.870010619318411558e-04,-9.631757534249347774e-01,-9.646347484572420639e-01,1.458995032307269313e-03,2.143661157734902932e-08,1.648775072027319766e-08
9.390000000000000568e+00,9.956203052973284784e-01,8.272620242814340830e-02,-4.215413127908002738e-02,1.215169713766035310e-03,5.678018628253839965e-04,3.914530191006367022e-04,-9.631922429473745995e-01,-9.644526102907201581e-01,1.260367343345528742e-03,2.127146551629687438e-08,1.610394773088330567e-08
9.400000000000000355e+00,9.955408339704019394e-01,8.386682485972288270e-02,-4.176888269677242471e-02,1.213011813345513936e-03,5.701818735398880020e-04,3.952085669117825746e-04,-9.632086253794194253e-01,-9.642896826347151507e-01,1.081057255295751187e-03,2.112663875971538288e-08,1.571675345424239367e-08
9.410000000000000142e+00,9.954620982415807173e-01,8.499374646303420322e-02,-4.136406483274631535e-02,1.211200939609037878e-03,5.722798693494111173e-04,3.982827838217908585e-04,-9.632249511287599431e-01,-9.641501298696899536e-01,9.251787409299689876e-04,2.100852842230664735e-08,1.535915727934877850e-08
9.419999999999999929e+00,9.953841510007787052e-01,8.610739740166321876e-02,-4.093825358127992087e-02,1.209750884588489152e-03,5.740770844861569884e-04,4.006914795193696898e-04,-9.632412622081946152e-01,-9.640379720340142011e-01,7.967098258196321243e-04,2.092249615066753691e-08,1.504945768004972706e-08
9.429999999999999716e+00,9.953070040601159629e-01,8.720846067468014662e-02,-4.049022737201130040e-02,1.208671429748997593e-03,5.755560945585016163e-04,4.024507784143615033e-04,-9.632575891444021821e-01,-9.639566657077871525e-01,6.990765633849171413e-04,2.087187422664568401e-08,1.480229050443426786e-08
9.439999999999999503e+00,9.952306327308170220e-01,8.829780220526851908e-02,-4.001896513731872246e-02,1.207967941100295895e-03,5.767011482567365246e-04,4.035767139305452699e-04,-9.632739535558487720e-01,-9.639087723689323539e-01,6.348188130835684569e-04,2.085774732657666895e-08,1.493725765300268904e-08
9.450000000000001066e+00,9.951549821250931238e-01,8.937639964325412578e-02,-3.952363351779933365e-02,1.207641406374519071e-03,5.774983502382815929e-04,4.040848301344374571e-04,-9.632903686993351533e-01,-9.638957532850024323e-01,6.053845856672999655e-04,2.087902640599225157e-08,1.533730942249178497e-08
9.460000000000000853e+00,9.950799749707046615e-01,9.044525870765596220e-02,-3.900358850588814957e-02,1.207688886146786105e-03,5.779357693591980014e-04,4.039898019484061166e-04,-9.633068383444456373e-01,-9.639178338404601476e-01,6.109954960144985993e-04,2.093267761038772027e-08,1.574090435774166963e-08
9.470000000000000639e+00,9.950055206930872309e-01,9.150531828180148708e-02,-3.845839011645806049e-02,1.208103913418344518e-03,5.780034883131051227e-04,4.033050758429994852e-04,-9.633233561580909488e-01,-9.639739301226899482e-01,6.505739645989569095e-04,2.101407549521828198e-08,1.614102762559355142e-08
9.480000000000000426e+00,9.949315247709507037e-01,9.255736076114870481e-02,-3.788781264505458601e-02,1.208876661906037146e-03,5.776936046556691755e-04,4.020426215821936724e-04,-9.633399032012672780e-01,-9.640616050074557464e-01,7.217018061884275873e-04,2.111760476887993738e-08,1.653017345226714951e-08
9.490000000000000213e+00,9.948578962236391821e-01,9.360195636779393424e-02,-3.729183404262730039e-02,1.209994070159374014e-03,5.770003195922209990e-04,4.002129681769972286e-04,-9.633564475840205032e-01,-9.641770233553471625e-01,8.205757713266369300e-04,2.123749989096751764e-08,1.689860584797031606e-08
9.500000000000000000e+00,9.947845521338176678e-01,9.463945080839575308e-02,-3.667060692333422300e-02,1.211439824548029382e-03,5.759201305287856443e-04,3.978255422968260228e-04,-9.633729511690958258e-01,-9.643149821780214737e-01,9.420310089256784137e-04,2.136844287491307818e-08,1.723102882600358043e-08
9.509999999999999787e+00,9.947114208322562767e-01,9.566997003182414749e-02,-3.602442322911373479e-02,1.213194254357725542e-03,5.744521638166481077e-04,3.948891954392019787e-04,-9.633893815444283248e-01,-9.644691157164860806e-01,1.079734172057749938e-03,2.150575519799848648e-08,1.751069711453112632e-08
9.519999999999999574e+00,9.946384450267087285e-01,9.669342262515193132e-02,-3.535367633282854305e-02,1.215234615503698939e-03,5.725986769741932920e-04,3.914127650455408061e-04,-9.634057318287029270e-01,-9.646323988325937737e-01,1.226667003890841720e-03,2.164541961777415361e-08,1.771991930965555184e-08
9.529999999999999361e+00,9.945655847358992885e-01,9.770950046532474176e-02,-3.465881960308615783e-02,1.217535944580228112e-03,5.703655838324178272e-04,3.874054869483493273e-04,-9.634220351128175430e-01,-9.647980066338668337e-01,1.375971521049287839e-03,2.178402892971760104e-08,1.784173431218505357e-08
9.540000000000000924e+00,9.944928199230611554e-01,9.871768236286408704e-02,-3.394031848944743801e-02,1.220072190312614623e-03,5.677628390368156955e-04,3.828771474562448060e-04,-9.634383534191418574e-01,-9.649601685714589427e-01,1.521815152317132795e-03,2.191862345578903262e-08,1.786316849994307177e-08
9.550000000000000711e+00,9.944201536814869513e-01,9.971723161992128437e-02,-3.319860295926390509e-02,1.222817266537431190e-03,5.648045970112650993e-04,3.778380633261610162e-04,-9.634547594255424841e-01,-9.651146558443790546e-01,1.659896418836521136e-03,2.204641266793375978e-08,1.779091962639256508e-08
9.560000000000000497e+00,9.943476145470226957e-01,1.007071976960521448e-01,-3.243403922369816200e-02,1.225745826596616331e-03,5.615091739380395023e-04,3.722990705140428276e-04,-9.634713253861119098e-01,-9.652589816434218317e-01,1.787656257309956642e-03,2.216470849626769656e-08,1.765998458580497754e-08
9.570000000000000284e+00,9.942752583474609995e-01,1.016864112216866178e-01,-3.164693821212005015e-02,1.228833574378640492e-03,5.578988105009785375e-04,3.662716461225138265e-04,-9.634881102423077381e-01,-9.653923647185653767e-01,1.904254476257612096e-03,2.227051430447846873e-08,1.750778477749292961e-08
9.580000000000000071e+00,9.942031721424037238e-01,1.026534435958619124e-01,-3.083761437128341304e-02,1.232057209512806787e-03,5.539992675040284831e-04,3.597681698198504038e-04,-9.635051505613350109e-01,-9.655154740646836320e-01,2.010323503348613282e-03,2.235974261555243188e-08,1.734610100001532373e-08
9.589999999999999858e+00,9.941314805358826279e-01,1.036065385865300309e-01,-3.000647883540635483e-02,1.235394350885637722e-03,5.498393395297130389e-04,3.528022159559772637e-04,-9.635224579368194542e-01,-9.656301182336409772e-01,2.107660296821467927e-03,2.242692218819997534e-08,1.738620913904753706e-08
9.599999999999999645e+00,9.940603529598758259e-01,1.045435467602712082e-01,-2.915412000297984071e-02,1.238823736596345341e-03,5.454503948631381216e-04,3.453887706779550136e-04,-9.635400133367164610e-01,-9.657389111573956297e-01,2.198897820679137933e-03,2.246560657896928477e-08,1.772415436640528696e-08
9.609999999999999432e+00,9.939900099155414281e-01,1.054618876723308202e-01,-2.828134152907767207e-02,1.242325872839100979e-03,5.408659238821153081e-04,3.375443424379445429e-04,-9.635577621751021393e-01,-9.658448551600998799e-01,2.287092984997731934e-03,2.246932356367692582e-08,1.797329129971103612e-08
9.620000000000000995e+00,9.939207242740317749e-01,1.063585703330458543e-01,-2.738916153387434618e-02,1.245883761404360931e-03,5.361209164604776667e-04,3.292870229623496257e-04,-9.635756106717076053e-01,-9.659508477994338538e-01,2.375237127726214249e-03,2.243280182908276982e-08,1.811147565256021608e-08
9.630000000000000782e+00,9.938528158205682805e-01,1.072302772162158080e-01,-2.647879204722447533e-02,1.249482950898777147e-03,5.312509853110796180e-04,3.206366069116275194e-04,-9.635934219012346480e-01,-9.660590484023204860e-01,2.465626501085872290e-03,2.235281946197553501e-08,1.813899586089462446e-08
9.640000000000000568e+00,9.937866412260236704e-01,1.080734842337666562e-01,-2.555160960759660094e-02,1.253110958781859016e-03,5.262914651067172661e-04,3.116148069782211593e-04,-9.636110317177588591e-01,-9.661702644574401422e-01,2.559232739681283064e-03,2.222856020888475241e-08,1.805888527606214211e-08
9.650000000000000355e+00,9.937225811142408327e-01,1.088846018911384106e-01,-2.460911082416297052e-02,1.256756576059380685e-03,5.212766651199464115e-04,3.022455551838622387e-04,-9.636282805667303331e-01,-9.662837832390733794e-01,2.655502672342991300e-03,2.206179223651574840e-08,1.789112169525708396e-08
9.660000000000000142e+00,9.936610272240650188e-01,1.096601095084378669e-01,-2.365284723896268759e-02,1.260409131731802211e-03,5.162392782363287675e-04,2.925553369222813139e-04,-9.636450331137440539e-01,-9.663976277529309211e-01,2.752594639186861994e-03,2.185664463518385039e-08,1.765781876272853879e-08
9.669999999999999929e+00,9.936023713364116050e-01,1.103966635375100563e-01,-2.268434923564521810e-02,1.264057814636650743e-03,5.112099931315676428e-04,2.825734201627474150e-04,-9.636611894160355130e-01,-9.665089991891628873e-01,2.847809773127375245e-03,2.161939953125619059e-08,1.736268062657586597e-08
9.679999999999999716e+00,9.935469954763481715e-01,1.110911794041098827e-01,-2.170505925179542009e-02,1.267691385803758775e-03,5.062172900630969091e-04,2.723319402956873468e-04,-9.636766933240623612e-01,-9.666148305292276977e-01,2.938137205165342134e-03,2.135804197224270573e-08,1.699931795329234774e-08
9.689999999999999503e+00,9.934952637105525231e-01,1.117408815729411115e-01,-2.071629582208362602e-02,1.271298281261410128e-03,5.012873020155929815e-04,2.618657391160920207e-04,-9.636915316929096642e-01,-9.667123542988209639e-01,3.020822605911340029e-03,2.108146682342643180e-08,1.658682569072311708e-08
9.700000000000001066e+00,9.934475131106456081e-01,1.123433499126765406e-01,-1.971924375721091291e-02,1.274866903799837855e-03,4.964437036629924067e-04,2.512118371198850120e-04,-9.637057280589833574e-01,-9.667995359486557527e-01,3.093807889672375768e-03,2.079899189273734651e-08,1.615881162209120703e-08
9.710000000000000853e+00,9.934040431968303997e-01,1.128965768912407741e-01,-1.871494890717342527e-02,1.278385997478004646e-03,4.917076416172356601e-04,2.404085279033069307e-04,-9.637193379046203878e-01,-9.668753875599267467e-01,3.156049655306346260e-03,2.052002454893791481e-08,1.573901187157389359e-08
9.720000000000000639e+00,9.933651069795775834e-01,1.133990120678270153e-01,-1.770430237699768816e-02,1.281844962170316160e-03,4.870977122289885976e-04,2.294941930900862466e-04,-9.637324392374758686e-01,-9.669401356616584842e-01,3.207696424182589993e-03,2.025381164085697509e-08,1.533577775880701211e-08
9.730000000000000426e+00,9.933309049265830470e-01,1.138495838105520741e-01,-1.668800136588701605e-02,1.285233956116397418e-03,4.826299792318817150e-04,2.185060897485409945e-04,-9.637451274572234050e-01,-9.669952327635686906e-01,3.250105306345333310e-03,2.000933218097462163e-08,1.495048129740439435e-08
9.740000000000000213e+00,9.933015807960514643e-01,1.142477029082369505e-01,-1.566650741193778215e-02,1.288543621003731578e-03,4.783181010086043502e-04,2.074793797388823713e-04,-9.637575103167335122e-01,-9.670433142987030495e-01,3.285803981969575432e-03,1.979472850694103205e-08,1.458866072390208046e-08
9.750000000000000000e+00,9.932772184366377433e-01,1.145932529967341462e-01,-1.464004082720332840e-02,1.291764255453131021e-03,4.741735215743361721e-04,1.964464861806420194e-04,-9.637696911245353659e-01,-9.670879550231544775e-01,3.318263898619058187e-03,1.961634756056130230e-08,1.425689277745334493e-08
9.759999999999999787e+00,9.932578408210480658e-01,1.148865629116652687e-01,-1.360861184898886495e-02,1.294884793420538090e-03,4.702056078664570548e-04,1.854366922185335018e-04,-9.637817566763262622e-01,-9.671331817178334678e-01,3.351425041507257157e-03,1.947809644216413386e-08,1.395905546708320344e-08
9.769999999999999574e+00,9.932434113127983633e-01,1.151283698566644143e-01,-1.257206530937442050e-02,1.297892404039018531e-03,4.664217631562458922e-04,1.744758265073283697e-04,-9.637937780986810532e-01,-9.671829832858189757e-01,3.389205187137927285e-03,1.938148420003515068e-08,1.368731417095148117e-08
9.779999999999999361e+00,9.932338353866053682e-01,1.153197919514338671e-01,-1.153010935001441001e-02,1.300772885294034648e-03,4.628275946893783814e-04,1.635858575071280217e-04,-9.638058123214355843e-01,-9.672409658092921969e-01,3.435153487856558788e-03,1.932637449927359223e-08,1.343822608745881553e-08
9.790000000000000924e+00,9.932289607608073556e-01,1.154623256660088637e-01,-1.048230219688893114e-02,1.303511331491235105e-03,4.594271198289293220e-04,1.527844707804031522e-04,-9.638179000368509719e-01,-9.673100418490976349e-01,3.492141812246654740e-03,1.931191393335916691e-08,1.352823519873425084e-08
9.800000000000000711e+00,9.932285780524211516e-01,1.155578440359845277e-01,-9.428003954182235732e-03,1.306092533181620399e-03,4.562229089555612602e-04,1.420848001882086392e-04,-9.638300690858964126e-01,-9.673921705001414795e-01,3.562101414245055601e-03,1.933701167940330049e-08,1.369785884719476599e-08
9.810000000000000497e+00,9.932324249055157761e-01,1.156085648451127129e-01,-8.366334524254529989e-03,1.308500926215246411e-03,4.532161135447082415e-04,1.314953874746458481e-04,-9.638423371180914190e-01,-9.674881733523948979e-01,3.645836234303504505e-03,1.940026809666175326e-08,1.386456816021564009e-08
9.820000000000000284e+00,9.932401937183639173e-01,1.156169864692962596e-01,-7.296177579649246181e-03,1.310720509597216232e-03,4.504064944811637895e-04,1.210203865441351369e-04,-9.638547163391937289e-01,-9.675976337993523746e-01,3.742917460158699892e-03,1.949970608582679939e-08,1.402698623920173304e-08
9.830000000000000071e+00,9.932515410953295376e-01,1.155858091945186350e-01,-6.216246916117131732e-03,1.312735188950406523e-03,4.477925488257118443e-04,1.106599427089273311e-04,-9.638672195340654003e-01,-9.677189340857582645e-01,3.851714551692903606e-03,1.963250006940896072e-08,1.418770945171843323e-08
9.839999999999999858e+00,9.932660999389544276e-01,1.155178359219490997e-01,-5.125199265121636004e-03,1.314529323300518563e-03,4.453716747476540332e-04,1.004106438209112387e-04,-9.638798648642189493e-01,-9.678494367044874203e-01,3.969571840268444098e-03,1.979495199653117591e-08,1.434307517200750226e-08
9.849999999999999645e+00,9.932834954231702929e-01,1.154158428490308363e-01,-4.021750003357137636e-03,1.316088199707508757e-03,4.431404162400055867e-04,9.026587947104135277e-05,-9.638926785228283389e-01,-9.679857710958804651e-01,4.093092573052141761e-03,1.998282007293952896e-08,1.449268305364626030e-08
9.859999999999999432e+00,9.933033597229012912e-01,1.152824637117489115e-01,-2.904771026365899483e-03,1.317398580387940622e-03,4.410948876382211740e-04,8.021608931791675669e-05,-9.639056964879730849e-01,-9.681241838807234101e-01,4.218487392750379893e-03,2.019151683092775494e-08,1.463800058942865689e-08
9.870000000000000995e+00,9.933253414985536711e-01,1.151201220864404573e-01,-1.773371870791122734e-03,1.318449176528542618e-03,4.392312930443286541e-04,7.024905575350563758e-05,-9.639189631517148804e-01,-9.682609114560661867e-01,4.341948304351350534e-03,2.041619938379356610e-08,1.477968347707303565e-08
9.880000000000000782e+00,9.933491105287605150e-01,1.149310101776799264e-01,-6.269696478445820238e-04,1.319230698104536864e-03,4.375463655835903931e-04,6.035030745694894841e-05,-9.639325263868734339e-01,-9.683924898466128584e-01,4.459963459739376725e-03,2.065171656478695530e-08,1.490346868138203718e-08
9.890000000000000568e+00,9.933743591035784082e-01,1.147171004309895243e-01,5.346441881890650520e-04,1.319735608840157375e-03,4.360376567390502538e-04,5.050368864216009504e-05,-9.639464335707674802e-01,-9.685159851375082507e-01,4.569551566740812087e-03,2.089248898553408986e-08,1.498740975769408124e-08
9.900000000000000355e+00,9.934008021270915867e-01,1.144801709295493602e-01,1.711247718172791360e-03,1.319957799275599123e-03,4.347036227761388611e-04,4.069214818492874694e-05,-9.639607321107813709e-01,-9.686292035372604525e-01,4.668471426479119807e-03,2.113253960983441336e-08,1.500760693495806208e-08
9.910000000000000142e+00,9.934281765917973850e-01,1.142218357399552991e-01,2.902160746139025981e-03,1.319892116329548885e-03,4.335434863950170291e-04,3.089877347790364855e-05,-9.639754700246747632e-01,-9.687309498445126899e-01,4.755479819837931874e-03,2.136575381849079390e-08,1.537042693122714354e-08
9.919999999999999929e+00,9.934562407367422132e-01,1.139435757402197935e-01,4.106251564069097852e-03,1.319533900966240320e-03,4.325568934639211307e-04,2.110796560282568742e-05,-9.639906877618249492e-01,-9.688212079983411495e-01,4.830520236516232420e-03,2.158610126170255645e-08,1.575001862264002739e-08
9.929999999999999716e+00,9.934847764232532796e-01,1.136467411535856953e-01,5.321949268427671013e-03,1.318878777735399627e-03,4.317434409091610724e-04,1.130652565735591677e-05,-9.640064037070389391e-01,-9.689010843931569195e-01,4.894680686117995096e-03,2.178760522068043795e-08,1.608840238809250422e-08
9.939999999999999503e+00,9.935135952989666563e-01,1.133325234168244822e-01,6.547241555651542658e-03,1.317922804917332890e-03,4.311021253782827819e-04,1.484479066375568707e-06,-9.640225998683343844e-01,-9.689724415754108477e-01,4.949841707076504081e-03,2.196426199507737685e-08,1.638945001936065182e-08
9.950000000000001066e+00,9.935425451052068979e-01,1.130019274060603957e-01,7.779665027908849555e-03,1.316663311784354662e-03,4.306308120476340395e-04,-8.364410965459150919e-06,-9.640392159076005552e-01,-9.690373338977147366e-01,4.998117990114126809e-03,2.211001995130273637e-08,1.664519899691185856e-08
9.960000000000000853e+00,9.935715132408269312e-01,1.126557665017603321e-01,9.016313607218563383e-03,1.315100094654681698e-03,4.303257556021576765e-04,-1.824237564519490449e-05,-9.640561513815343320e-01,-9.690974125288728258e-01,5.041261147338488638e-03,2.221921188936542361e-08,1.681087291593996724e-08
9.970000000000000639e+00,9.936004262251928454e-01,1.122946862433288201e-01,1.025389762093444936e-02,1.313236137355933879e-03,4.301812234592724822e-04,-2.814754514388833367e-05,-9.640732729260268474e-01,-9.691534199038427388e-01,5.080146977815836774e-03,2.228742592601981462e-08,1.685644979154687917e-08
9.980000000000000426e+00,9.936292454520456729e-01,1.119192070813331691e-01,1.148886755476950274e-02,1.311077808870401550e-03,4.301892562379346086e-04,-3.807390510560905905e-05,-9.640904277172279713e-01,-9.692048284702283745e-01,5.114400753000390189e-03,2.231230770576409431e-08,1.680155703454033755e-08
9.990000000000000213e+00,9.936579640967018179e-01,1.115297433238001817e-01,1.271756721430574583e-02,1.308634871827191312e-03,4.303395046991858870e-04,-4.801126522478141903e-05,-9.641074659380723944e-01,-9.692497837985460940e-01,5.142317860473658887e-03,2.229358655669591526e-08,1.668310645186465990e-08
1.000000000000000000e+01,9.936866068926734075e-01,1.111265912461545935e-01,1.393634910957426004e-02,1.305920484036310293e-03,4.306192457867470528e-04,-5.794530047308340750e-05,-9.641242527069385782e-01,-9.692853366223693756e-01,5.161083915430815690e-03,2.223227916347366604e-08,1.653043435467793643e-08
1.000999999999999979e+01,9.937152307324398359e-01,1.107099131595537245e-01,1.514161961485992365e-02,1.302951136345041703e-03,4.310136749694915416e-04,-6.785776599530189419e-05,-9.641406670192149697e-01,-9.693076954744258567e-01,5.167028455210873061e-03,2.212989986000467901e-08,1.636138380334273279e-08
1.001999999999999957e+01,9.937439228552724657e-01,1.102797456966897044e-01,1.632984699193440470e-02,1.299746097061560239e-03,4.315064780562016789e-04,-7.772702963540476287e-05,-9.641566060197189758e-01,-9.693124690244478980e-01,5.155863004728918758e-03,2.198844580891281610e-08,1.618366640698809533e-08
1.002999999999999936e+01,9.937727940003006077e-01,1.098360462508240071e-01,1.749759918980222512e-02,1.296326447625339127e-03,4.320806556959470249e-04,-8.752899288315700490e-05,-9.641719974467808374e-01,-9.692950742502383088e-01,5.123076803457501764e-03,2.181089394874898296e-08,1.596928100866534805e-08
1.004000000000000092e+01,9.938019659512329351e-01,1.093787765764606956e-01,1.864164475574480936e-02,1.292714308629803284e-03,4.327193952450834359e-04,-9.723826306836939513e-05,-9.641868073607927636e-01,-9.692513224532040006e-01,5.064515092411243057e-03,2.160149611228384748e-08,1.567911511735076147e-08
1.005000000000000071e+01,9.938315576550167396e-01,1.089079904598314330e-01,1.975908189209177671e-02,1.288932375196022483e-03,4.334067138849337559e-04,-1.068292637165473279e-04,-9.642010420534490311e-01,-9.691780387415679376e-01,4.976996688118913437e-03,2.136567124637604180e-08,1.531435200874398106e-08
1.006000000000000050e+01,9.938616761042247116e-01,1.084238770627478365e-01,2.084744373515852109e-02,1.285003850104116498e-03,4.341277471472358707e-04,-1.162771797985734617e-04,-9.642147428509373341e-01,-9.690736121910004108e-01,4.858869340063036793e-03,2.110966409687223710e-08,1.515170855448388920e-08
1.007000000000000028e+01,9.938924148555970950e-01,1.079267404549919401e-01,2.190474406884664743e-02,1.280952844894531857e-03,4.348686797421121909e-04,-1.255587236386423956e-04,-9.642279740923160869e-01,-9.689383178993415946e-01,4.710343807025531987e-03,2.084006060351736995e-08,1.505649449562440623e-08
1.008000000000000007e+01,9.939238585726624109e-01,1.074169326042493794e-01,2.292945888200437557e-02,1.276804752266392498e-03,4.356165219316561498e-04,-1.346527422629383399e-04,-9.642408115507847821e-01,-9.687743960815593525e-01,4.533584530774541731e-03,2.056341134626111204e-08,1.490739842680000038e-08
1.008999999999999986e+01,9.939560883984976947e-01,1.068947847922805672e-01,2.392047067078776137e-02,1.272586205252141918e-03,4.363589231363757979e-04,-1.435407161746562522e-04,-9.642533249007501084e-01,-9.685858380149421354e-01,4.332513114192011391e-03,2.028588882297895641e-08,1.472099131483162182e-08
1.009999999999999964e+01,9.939891870007272479e-01,1.063605446663782456e-01,2.487701147391300355e-02,1.268324853132836005e-03,4.370841407803951182e-04,-1.522071625559467999e-04,-9.642655661382641963e-01,-9.683778682706685181e-01,4.112302132404335731e-03,2.001318380363019888e-08,1.452332965001801313e-08
1.010999999999999943e+01,9.940232446846024583e-01,1.058143034704600721e-01,2.579862339893154027e-02,1.264049257475027572e-03,4.377811338195440843e-04,-1.606400412241320251e-04,-9.642775749491634407e-01,-9.681564011552785676e-01,3.878826206115145933e-03,1.975052626305982000e-08,1.434112162357337183e-08
1.012000000000000099e+01,9.940583661659365688e-01,1.052559202026654428e-01,2.668512017096208791e-02,1.259788957719027314e-03,4.384396584075007691e-04,-1.688310730094926134e-04,-9.642893852086656947e-01,-9.679276787260722159e-01,3.638293517406545902e-03,1.950260864119933214e-08,1.417958128691054753e-08
1.013000000000000078e+01,9.940946744798960788e-01,1.046849777490023309e-01,2.753653863495875154e-02,1.255574485184973981e-03,4.390503388523146083e-04,-1.767757981733802551e-04,-9.643010180815896337e-01,-9.676979068459439226e-01,3.396888764354254187e-03,1.927335540525797760e-08,1.402296567754035550e-08
1.014000000000000057e+01,9.941323083603367250e-01,1.041008008110834299e-01,2.835310077563038891e-02,1.251437019015421608e-03,4.396047685367216362e-04,-1.844733147766395621e-04,-9.643124795455009224e-01,-9.674727990699739655e-01,3.160319524473076923e-03,1.906589533357160642e-08,1.385837467005046619e-08
1.015000000000000036e+01,9.941714143016593397e-01,1.035025159252251220e-01,2.913522086107011438e-02,1.247407498474717956e-03,4.400956603597662659e-04,-1.919257739211974623e-04,-9.643237640335402538e-01,-9.672571870110784342e-01,2.933422977538218540e-03,1.888282113089498276e-08,1.368247382060872042e-08
1.016000000000000014e+01,9.942121370025704952e-01,1.028891163999377939e-01,2.988355922354043667e-02,1.243515538094898008e-03,4.405170114234494504e-04,-1.991377618025800850e-04,-9.643348582084072529e-01,-9.670547213611734305e-01,2.719863152766207551e-03,1.872647755891921484e-08,1.372582048020376533e-08
1.016999999999999993e+01,9.942546118578844405e-01,1.022595059532673267e-01,3.059907995105093370e-02,1.239788571876082428e-03,4.408642059836737613e-04,-2.061156786954740491e-04,-9.643457474770145144e-01,-9.668676912475422380e-01,2.521943770527767907e-03,1.859891642819472230e-08,1.394907367391340358e-08
1.017999999999999972e+01,9.942989615098465350e-01,1.016125175604591091e-01,3.128305406322918342e-02,1.236251196328577804e-03,4.411340707682176020e-04,-2.128672036600660726e-04,-9.643564225086047603e-01,-9.666969892884152982e-01,2.340566779810507054e-03,1.850146231560089254e-08,1.409431593657473059e-08
1.018999999999999950e+01,9.943452952889779706e-01,1.009469272933127687e-01,3.193699173362785082e-02,1.232924581763580928e-03,4.413249646700656624e-04,-2.194009662227234603e-04,-9.643668868877173228e-01,-9.665422473869653697e-01,2.175360499248080691e-03,1.843433414122275473e-08,1.415869332888064491e-08
1.020000000000000107e+01,9.943937090922511102e-01,1.002614798968929632e-01,3.256254415869078156e-02,1.229825979936580811e-03,4.414367487074207343e-04,-2.257265044220154826e-04,-9.643771627551241954e-01,-9.664021563583345964e-01,2.024993603210392765e-03,1.839668365167616749e-08,1.414540595767732611e-08
1.021000000000000085e+01,9.944442832727342640e-01,9.955493358622954925e-02,3.316143682054224079e-02,1.226968562719387519e-03,4.414705606696456524e-04,-2.318543495206852687e-04,-9.643872886367015340e-01,-9.662748598940585909e-01,1.887571257357078787e-03,1.838709010401198982e-08,1.432514706856125031e-08
1.022000000000000064e+01,9.944970781378504876e-01,9.882611779095797078e-02,3.373545980755835588e-02,1.224361980409993189e-03,4.414284527119075150e-04,-2.377959781886891026e-04,-9.643973143778403756e-01,-9.661582707120727198e-01,1.760956334232378472e-03,1.840409267009575524e-08,1.450259401458708908e-08
1.023000000000000043e+01,9.945521312547195292e-01,9.807396687205227614e-02,3.428648299137061067e-02,1.222013405663013256e-03,4.413128062357993329e-04,-2.435634943429211975e-04,-9.644073062660757367e-01,-9.660503937429192334e-01,1.643087476843528311e-03,1.844669393878075469e-08,1.461773302402491481e-08
1.024000000000000021e+01,9.946094608221276445e-01,9.729749710899146531e-02,3.481644655843205843e-02,1.219928414146512555e-03,4.411256130315245800e-04,-2.491690801685367794e-04,-9.644173503709708717e-01,-9.659497453710671477e-01,1.532395000096285374e-03,1.851458803699175692e-08,1.468183907782361075e-08
1.025000000000000000e+01,9.946690733836291987e-01,9.649575024455156469e-02,3.532730316684865035e-02,1.218111490140716879e-03,4.408678508038107644e-04,-2.546243299323265293e-04,-9.644275477076390546e-01,-9.658557176061063343e-01,1.428169898467302476e-03,1.860807728437347636e-08,1.472260224844035292e-08
1.025999999999999979e+01,9.947309710771375935e-01,9.566774812925030180e-02,3.582093095370215974e-02,1.216566013636033797e-03,4.405390627685702807e-04,-2.599395917079038582e-04,-9.644380057455096411e-01,-9.657687789311844018e-01,1.330773185674773021e-03,1.872774047920452622e-08,1.477103261926515643e-08
1.026999999999999957e+01,9.947951528308934810e-01,9.481250458669784886e-02,3.629906313708094329e-02,1.215293851727687613e-03,4.401372030182559652e-04,-2.651233802659083098e-04,-9.644488289128423375e-01,-9.656904793864063974e-01,1.241650473564063790e-03,1.887400851143589955e-08,1.483807521296398590e-08
1.027999999999999936e+01,9.948616085857850955e-01,9.392909139352320635e-02,3.676327892163992056e-02,1.214295057581378252e-03,4.396586384580456527e-04,-2.701818889554364234e-04,-9.644601090677502597e-01,-9.656232724833362369e-01,1.163163415585999469e-03,1.904698430907308776e-08,1.491821444155050358e-08
1.029000000000000092e+01,9.949303105244795553e-01,9.301671111329465336e-02,3.721506582105699873e-02,1.213567977372970131e-03,4.390981567329598520e-04,-2.751185951925470266e-04,-9.644719174870430844e-01,-9.655701695211048596e-01,1.098252034061734635e-03,1.924646897623925977e-08,1.500972035550773853e-08
1.030000000000000071e+01,9.950012035713616809e-01,9.207476180069339156e-02,3.765591833369071051e-02,1.213109592776742381e-03,4.384489727449806216e-04,-2.799338778119089409e-04,-9.644843004003335052e-01,-9.655342853370069145e-01,1.049984936673393479e-03,1.947156922636392587e-08,1.511669545095628564e-08
1.031000000000000050e+01,9.950741958964545164e-01,9.110291204062481718e-02,3.808740939304951917e-02,1.212915884044541955e-03,4.377028089807411112e-04,-2.846245766556169520e-04,-9.644972796739097465e-01,-9.655183747426856478e-01,1.021095068775952240e-03,1.972017912001169907e-08,1.523923121027337402e-08
1.032000000000000028e+01,9.951491528972328249e-01,9.010116628730058252e-02,3.851120497140179955e-02,1.212981987723938575e-03,4.368500567528852893e-04,-2.891835864393481315e-04,-9.645108569856585268e-01,-9.655244781824005029e-01,1.013621196741996966e-03,1.998914795711615990e-08,1.536471905261294069e-08
1.033000000000000007e+01,9.952258967141742740e-01,8.906989073225604625e-02,3.892904173614719632e-02,1.213302211808624329e-03,4.358800097792318211e-04,-2.935995963616823867e-04,-9.645250152614399664e-01,-9.655536621572472500e-01,1.028646895807274310e-03,2.027489257903434314e-08,1.547828465398026765e-08
1.033999999999999986e+01,9.953042117743257089e-01,8.800978542951040651e-02,3.934268558307395941e-02,1.213870270381214953e-03,4.347811049402658650e-04,-2.978570657954667899e-04,-9.645397205550514386e-01,-9.656058022756142112e-01,1.066081720562763076e-03,2.057391471972667975e-08,1.557205298041708375e-08
1.034999999999999964e+01,9.953838543582186338e-01,8.692182412757049059e-02,3.975386523954903273e-02,1.214679827826843509e-03,4.335411881881187494e-04,-3.019364644667557368e-04,-9.645549276752298784e-01,-9.656794382681603839e-01,1.124510592930500928e-03,2.088268318281727232e-08,1.564668083986475722e-08
1.035999999999999943e+01,9.954645626988228857e-01,8.580720158172785994e-02,4.016417581863989533e-02,1.215724977380186391e-03,4.321478969617241549e-04,-3.058146918572310748e-04,-9.645705916922984180e-01,-9.657718099193035588e-01,1.201218227005180486e-03,2.119728004710537600e-08,1.571452634685499561e-08
1.037000000000000099e+01,9.955460666467386144e-01,8.466729239041280441e-02,4.057497014708229266e-02,1.217000407481945738e-03,4.305891377586676936e-04,-3.094656185326158924e-04,-9.645866787627642713e-01,-9.658791466262457437e-01,1.292467863481518760e-03,2.151326660434423123e-08,1.580172281911984555e-08
1.038000000000000078e+01,9.956280955686729328e-01,8.350362149199580530e-02,4.098727371207663839e-02,1.218501409877941139e-03,4.288535677084391053e-04,-3.128606462827768979e-04,-9.646031698597233861e-01,-9.659971183259217220e-01,1.393948466198296435e-03,2.182574603066961855e-08,1.592476195355629898e-08
1.039000000000000057e+01,9.957103836319416423e-01,8.231784463476254921e-02,4.140175043408213240e-02,1.220224007203009678e-03,4.269310590606948883e-04,-3.159691830978565209e-04,-9.646200610370853079e-01,-9.661213285851329990e-01,1.501267548047651454e-03,2.212949492003057865e-08,1.607481481258332678e-08
1.040000000000000036e+01,9.957926721092947853e-01,8.111174600830574344e-02,4.181871295574705188e-02,1.222165186786346690e-03,4.248130807668069387e-04,-3.187589515404611572e-04,-9.646373617693985159e-01,-9.662478152781492913e-01,1.610453508750771517e-03,2.241896814617670442e-08,1.622232925768685163e-08
1.041000000000000014e+01,9.958747107501022544e-01,7.988723632149137555e-02,4.223815752393767636e-02,1.224322859253376477e-03,4.224928529075806143e-04,-3.211961039843685257e-04,-9.646550848466245442e-01,-9.663734410500636196e-01,1.718356203439042832e-03,2.268854087821134776e-08,1.633192958649942739e-08
1.041999999999999993e+01,9.959562617337330837e-01,7.864631691601776942e-02,4.265980051147771901e-02,1.226695214914814763e-03,4.199653194379730434e-04,-3.232453036396918940e-04,-9.646732366321593144e-01,-9.664960639317652369e-01,1.822827299605953499e-03,2.293309075841730315e-08,1.639035884792860998e-08
1.042999999999999972e+01,9.960371055892870418e-01,7.739102061659310083e-02,4.308310194742271532e-02,1.229279730480235550e-03,4.172270650348770555e-04,-3.248700277933235761e-04,-9.646918131421173825e-01,-9.666145639534240441e-01,1.922750811306697151e-03,2.314818651457914907e-08,1.641467961555065358e-08
1.043999999999999950e+01,9.961170441017281885e-01,7.612338522780567884e-02,4.350728595995290160e-02,1.232072391379054888e-03,4.142762421763652677e-04,-3.260331831760314046e-04,-9.647107966971472104e-01,-9.667287763306579018e-01,2.017979633510681454e-03,2.332979217943318083e-08,1.644032154857200112e-08
1.045000000000000107e+01,9.961958978279329413e-01,7.484548094973536569e-02,4.393138335503635888e-02,1.235067296567416741e-03,4.111124889446204043e-04,-3.266979350152793738e-04,-9.647301532994693174e-01,-9.668393482409280981e-01,2.109194941458824961e-03,2.347395749165773494e-08,1.644859581872992749e-08
1.046000000000000085e+01,9.962734996367188511e-01,7.355947559203418473e-02,4.435430397916031303e-02,1.238256554965931362e-03,4.077367961124474098e-04,-3.268286215541580590e-04,-9.647498297682994828e-01,-9.669475425868860885e-01,2.197712818586637813e-03,2.357675882933976462e-08,1.641509683736330771e-08
1.047000000000000064e+01,9.963496889240816001e-01,7.226768623709871331e-02,4.477492307261481119e-02,1.241630409526212715e-03,4.041513397935952794e-04,-3.263916391041038262e-04,-9.647697481194150715e-01,-9.670549510014001537e-01,2.285202881985057537e-03,2.363478317027604216e-08,1.631188473183442511e-08
1.048000000000000043e+01,9.964243106259432770e-01,7.097257804766024525e-02,4.519214352886437303e-02,1.245177612660326857e-03,4.003594097292056215e-04,-3.253561503842207080e-04,-9.647898055088827141e-01,-9.671631134998937007e-01,2.373307991010949365e-03,2.364568246402193657e-08,1.639364088923400686e-08
1.049000000000000021e+01,9.964972187180656249e-01,6.967672565095475723e-02,4.560490463182047954e-02,1.248885906048891438e-03,3.963654536687919632e-04,-3.236944944834736662e-04,-9.648098807253053799e-01,-9.672731850970877066e-01,2.463304371782293681e-03,2.360839728085895257e-08,1.661600812496999424e-08
1.050000000000000000e+01,9.965682827218570461e-01,6.838274942263965206e-02,4.601214720057447000e-02,1.252742479411667531e-03,3.921752646715081039e-04,-3.213824414462725424e-04,-9.648298390016392112e-01,-9.673856584114061130e-01,2.555819409766898337e-03,2.352356421018732758e-08,1.673630256604496935e-08
1.050999999999999979e+01,9.966373952573499562e-01,6.709322514320291420e-02,4.641277938824798360e-02,1.256734266138050419e-03,3.877963064712060368e-04,-3.183995168165620654e-04,-9.648495426133167907e-01,-9.675001652827032173e-01,2.650622669386433917e-03,2.339379056799313326e-08,1.675485084007277692e-08
1.051999999999999957e+01,9.967044767376277425e-01,6.581060454597940923e-02,4.680567198505322657e-02,1.260847987379158089e-03,3.832381038872334977e-04,-3.147294039131027002e-04,-9.648688650893824104e-01,-9.676154686186796416e-01,2.746603529297187048e-03,2.322328448255771087e-08,1.668300320112336976e-08
1.052999999999999936e+01,9.967694756543571399e-01,6.453717634935543512e-02,4.718967907301176157e-02,1.265069894380588212e-03,3.785125929575637030e-04,-3.103603421243771444e-04,-9.648877010047426372e-01,-9.677296354204147910e-01,2.841934415672165912e-03,2.301718574100200446e-08,1.653700065773477945e-08
1.054000000000000092e+01,9.968323653308895915e-01,6.327507032949104826e-02,4.756366796146529324e-02,1.269385234906172033e-03,3.736343298549924625e-04,-3.052854732792526773e-04,-9.649059735462345300e-01,-9.678403363123718739e-01,2.934362766137295787e-03,2.278075430799242098e-08,1.634608515210800306e-08
1.055000000000000071e+01,9.968931381325885077e-01,6.202628413151612535e-02,4.792656897834945279e-02,1.273777640973424753e-03,3.686204893038958538e-04,-2.995030804821142002e-04,-9.649236402471644825e-01,-9.679452824476866279e-01,3.021642200522165877e-03,2.251906713654770273e-08,1.613794142762969841e-08
1.056000000000000050e+01,9.969517994872493238e-01,6.079268644628974677e-02,4.827745619164200419e-02,1.278228838212078482e-03,3.634907094180163606e-04,-2.930165696591877154e-04,-9.649406890333822595e-01,-9.680426826600173618e-01,3.101993626635053680e-03,2.223713501846715051e-08,1.593432785718107425e-08
1.057000000000000028e+01,9.970083641962207421e-01,5.957597749032070289e-02,4.861563027453209840e-02,1.282718907860340473e-03,3.582668615531516714e-04,-2.858340192278650154e-04,-9.649571332451198913e-01,-9.681315862642363435e-01,3.174453019116446097e-03,2.194012995641732426e-08,1.575465247150020787e-08
1.058000000000000007e+01,9.970628561343124474e-01,5.837761573003417970e-02,4.894066785378720086e-02,1.287226726938415101e-03,3.529727247728492207e-04,-2.779674465049857663e-04,-9.649730091856091319e-01,-9.682121659705170691e-01,3.239156784907895603e-03,2.163355092462746422e-08,1.560680717993534472e-08
1.058999999999999986e+01,9.971153102528064194e-01,5.719873716961008936e-02,4.925242473038469321e-02,1.291730098551986715e-03,3.476334885281565372e-04,-2.694320993095615556e-04,-9.649883642554116792e-01,-9.682858395713070943e-01,3.297475315895397312e-03,2.132329063106678465e-08,1.548448214094833020e-08
1.059999999999999964e+01,9.971657763430239463e-01,5.604007424922433783e-02,4.955099484433394402e-02,1.296205658502022585e-03,3.422751252595236855e-04,-2.602459019449048709e-04,-9.650032476519165847e-01,-9.683551352700144887e-01,3.351887618097943496e-03,2.101560095385377366e-08,1.538698080061351448e-08
1.060999999999999943e+01,9.972143231898138449e-01,5.490189126586662166e-02,4.983663642689087347e-02,1.300628893199154900e-03,3.369237945678315465e-04,-2.504290460342322908e-04,-9.650177104623401947e-01,-9.684234721712396965e-01,3.405761708899494866e-03,2.071663061514370256e-08,1.534054372420712298e-08
1.062000000000000099e+01,9.972610396538106325e-01,5.378396942869968778e-02,5.010970471085553213e-02,1.304974381300171753e-03,3.316053446969805473e-04,-2.400036493013817844e-04,-9.650318017744750065e-01,-9.684949274509843109e-01,3.463125676509280944e-03,2.043176225116152212e-08,1.532088989009139368e-08
1.063000000000000078e+01,9.973060311744972317e-01,5.268565279106856430e-02,5.037061833957408308e-02,1.309216209300153363e-03,3.263449578140581063e-04,-2.289933491989148008e-04,-9.650455606716705770e-01,-9.685738891134189066e-01,3.528328441748290571e-03,2.016532674826982901e-08,1.528924142846221912e-08
1.064000000000000057e+01,9.973494135627901658e-01,5.160592114756067106e-02,5.061986116526748930e-02,1.313328451157307585e-03,3.211669286714070892e-04,-2.174226725901932770e-04,-9.650590142783354031e-01,-9.686646560539345918e-01,3.605641775599149716e-03,1.992089934387250114e-08,1.519271419780920951e-08
1.065000000000000036e+01,9.973913081966986338e-01,5.054344532181361677e-02,5.085798156751005633e-02,1.317285600050795147e-03,3.160945164502093120e-04,-2.053162234334759148e-04,-9.650721736235191583e-01,-9.687710173501988820e-01,3.698843726679673736e-03,1.970170144791915930e-08,1.500286650468751759e-08
1.066000000000000014e+01,9.974318417513866608e-01,4.949660597540285478e-02,5.108554396653763874e-02,1.321062876771499604e-03,3.111497856707959309e-04,-1.926979399217509741e-04,-9.650850343148094090e-01,-9.688957902580984660e-01,3.810755943289038331e-03,1.951070570721549876e-08,1.471825727961117991e-08
1.066999999999999993e+01,9.974711485644112141e-01,4.846350558192596275e-02,5.130304172695347720e-02,1.324636388551752317e-03,3.063533514662319717e-04,-1.795906373086400315e-04,-9.650975865052913161e-01,-9.690405006310182090e-01,3.942914125726839150e-03,1.935030456319984864e-08,1.436701424495367974e-08
1.067999999999999972e+01,9.975093701567313564e-01,4.744202300901398384e-02,5.151083206729243497e-02,1.327983128436369857e-03,3.017239777024823943e-04,-1.660159036224119922e-04,-9.651098216517001172e-01,-9.692052617996247399e-01,4.095440147924652233e-03,1.922199973075815843e-08,1.398682747399959680e-08
1.068999999999999950e+01,9.975466496794213045e-01,4.642991497823264341e-02,5.170913258249193456e-02,1.331080916142390359e-03,2.972781357814670115e-04,-1.519942713290255946e-04,-9.651217409588184193e-01,-9.693888222984038405e-01,4.267081339585465476e-03,1.912633508441450902e-08,1.419172424022008272e-08
1.070000000000000107e+01,9.975831223137401338e-01,4.542495162018524157e-02,5.189807388895291418e-02,1.333908208770137431e-03,2.930295596295134550e-04,-1.375454427298886237e-04,-9.651333648908264617e-01,-9.695888579628113568e-01,4.455493071984914163e-03,1.906276088805188717e-08,1.441692898396240707e-08
1.071000000000000085e+01,9.976189046908644498e-01,4.442507141173179103e-02,5.207776796778462031e-02,1.336443942773367062e-03,2.889887597707681147e-04,-1.226884469534706280e-04,-9.651447278177581746e-01,-9.698023519421929972e-01,4.657624124434788827e-03,1.902944918697026633e-08,1.468153953965156688e-08
1.072000000000000064e+01,9.976540865844126804e-01,4.342853727761276927e-02,5.224834857899746110e-02,1.338667872280062832e-03,2.851624981708342742e-04,-1.074417605703593682e-04,-9.651558661103387671e-01,-9.700258127913046202e-01,4.869946680965819320e-03,1.902317857093150846e-08,1.497484070078769491e-08
1.073000000000000043e+01,9.976887259516007411e-01,4.243407537286893183e-02,5.240997744329428665e-02,1.340561488508252175e-03,2.815533002661109994e-04,-9.182336666214890365e-05,-9.651668155774726365e-01,-9.702554053637908460e-01,5.088589786318199054e-03,1.903932776658924983e-08,1.526296045106789734e-08
1.074000000000000021e+01,9.977228465444667460e-01,4.144098198410298833e-02,5.256283701729703994e-02,1.342109064634995456e-03,2.781591049078196726e-04,-7.585073063436306999e-05,-9.651776106840240788e-01,-9.704871223800476399e-01,5.309511696023597530e-03,1.907192619762500228e-08,1.551147854605972043e-08
1.075000000000000000e+01,9.977564383189301278e-01,4.044917949742932173e-02,5.270711667812890550e-02,1.343298379392691456e-03,2.749731357511911835e-04,-5.954075543201511547e-05,-9.651882863570445670e-01,-9.707170056332994346e-01,5.528719276254812943e-03,1.911386543904307222e-08,1.570131469286195625e-08
1.075999999999999979e+01,9.977894605151910179e-01,3.945922254779095362e-02,5.284299527703185256e-02,1.344120911163147183e-03,2.719839291719274433e-04,-4.290981611920530224e-05,-9.651988830121954743e-01,-9.709415018475473502e-01,5.742618835351871558e-03,1.915712541570570908e-08,1.583884334799279259e-08
1.076999999999999957e+01,9.978218455088212480e-01,3.847228088728570777e-02,5.297063688592702074e-02,1.344571573546572349e-03,2.691755122358906638e-04,-2.597402974902835704e-05,-9.652094419234444889e-01,-9.711578611390971894e-01,5.948419215652713497e-03,1.919296798748780625e-08,1.593964316093376965e-08
1.077999999999999936e+01,9.978535023805773507e-01,3.749012312935135621e-02,5.309020517038214731e-02,1.344648386354557875e-03,2.665277787416827564e-04,-8.749750865826430164e-06,-9.652199947002714220e-01,-9.713643883291327441e-01,6.144393628861328192e-03,1.921222892443088404e-08,1.601329335798595821e-08
1.079000000000000092e+01,9.978843192073226787e-01,3.651512018027897738e-02,5.320190157044678292e-02,1.344352337509896597e-03,2.640170982764999648e-04,8.745907054469569605e-06,-9.652305524741290332e-01,-9.715605000108402667e-01,6.329947536711266406e-03,1.920562296002074533e-08,1.604304489255525823e-08
1.080000000000000071e+01,9.979141632839769738e-01,3.555026664658555297e-02,5.330603670226075064e-02,1.343687347531250615e-03,2.616171226667083466e-04,2.649460269586559368e-05,-9.652410926453933726e-01,-9.717465388262197523e-01,6.505446180826324198e-03,1.916409402923557604e-08,1.600660981537771477e-08
1.081000000000000050e+01,9.979428808534107631e-01,3.459918799145004359e-02,5.340311955776360503e-02,1.342660262468849683e-03,2.592996623698659857e-04,4.447639244371273898e-05,-9.652515532871700499e-01,-9.719233716306538984e-01,6.671818343483852838e-03,1.907933420146538914e-08,1.587257214552550977e-08
1.082000000000000028e+01,9.979702990472788526e-01,3.366609762082740931e-02,5.349393035354432779e-02,1.341280949097877796e-03,2.570355049599976115e-04,6.266948739504548521e-05,-9.652618426399490748e-01,-9.720920149155941603e-01,6.830172275645030912e-03,1.894469517001265207e-08,1.565354623700443426e-08
1.083000000000000007e+01,9.979962322297403210e-01,3.275566711386450336e-02,5.357954937231698689e-02,1.339562430087250624e-03,2.547951178410361802e-04,8.105011772670409553e-05,-9.652718483701981933e-01,-9.722534094666728244e-01,6.981561096474585108e-03,1.875656779564974633e-08,1.537500482484688291e-08
1.083999999999999986e+01,9.980204936939213178e-01,3.187280892016314954e-02,5.366131522552759769e-02,1.337520838916920985e-03,2.525492710029468872e-04,9.959236934191788054e-05,-9.652814409066834411e-01,-9.724081791075109837e-01,7.126738200827568634e-03,1.851544621187536286e-08,1.505750812924588899e-08
1.084999999999999964e+01,9.980429089152176303e-01,3.102243409238608987e-02,5.374073782472962857e-02,1.335175196609155466e-03,2.502696016587278968e-04,1.182679513599837502e-04,-9.652904807103894758e-01,-9.725563300007499246e-01,7.265849290360393287e-03,1.822578406869981936e-08,1.471050614654245692e-08
1.085999999999999943e+01,9.980633249009496222e-01,3.020925486929323944e-02,5.381942641886641732e-02,1.332547103549779977e-03,2.479291573330476089e-04,1.370460868300954840e-04,-9.652988280218918193e-01,-9.726969749973753965e-01,7.398146975483562392e-03,1.789498040072558576e-08,1.432963925296348862e-08
1.087000000000000099e+01,9.980816141534293306e-01,2.943765050144428116e-02,5.389905304219633903e-02,1.329660227484513735e-03,2.455029340607686001e-04,1.558937204798080769e-04,-9.653063545584628091e-01,-9.728281547164603360e-01,7.521800157997540759e-03,1.753237486833750459e-08,1.391488702040533099e-08
1.088000000000000078e+01,9.980976757400400468e-01,2.871156977710001210e-02,5.398132491504763902e-02,1.326539620517057285e-03,2.429684051261917172e-04,1.747760365484434929e-04,-9.653129586828657072e-01,-9.729468539671444205e-01,7.633895284278760171e-03,1.714862092511706483e-08,1.347702549558960072e-08
1.089000000000000057e+01,9.981114369526582486e-01,2.803443022472679527e-02,5.406793053947610284e-02,1.323211122269285760e-03,2.403058992003122296e-04,1.936571217576917036e-04,-9.653185822858338927e-01,-9.730492916940911563e-01,7.730709408257297431e-03,1.675548100993890059e-08,1.303705654542852699e-08
1.090000000000000036e+01,9.981228570086030372e-01,2.740900074912364787e-02,5.416044337454695851e-02,1.319701143814445976e-03,2.374987519783726322e-04,2.125006521454306360e-04,-9.653232233552104802e-01,-9.731314710753523611e-01,7.808247720141857535e-03,1.636547948658155249e-08,1.261131576946183941e-08
1.091000000000000014e+01,9.981319304698237360e-01,2.683730381255932523e-02,5.426021107869488658e-02,1.316036676525615722e-03,2.345333274707902703e-04,2.312704826763056353e-04,-9.653269390393017790e-01,-9.731898568804171479e-01,7.862917841115379253e-03,1.599091331109020358e-08,1.219927603379744596e-08
1.091999999999999993e+01,9.981386882418765705e-01,2.632056325148621895e-02,5.436826569672606468e-02,1.312244966679581171e-03,2.313990280994840821e-04,2.499311500039550068e-04,-9.653298349357819497e-01,-9.732219805767942100e-01,7.892145641012251675e-03,1.564256764001163711e-08,1.179264375039679180e-08
1.092999999999999972e+01,9.981431961086779658e-01,2.585920329307862114e-02,5.448526472625799671e-02,1.308352636472224790e-03,2.280882675309457090e-04,2.684483209312137487e-04,-9.653320490924179875e-01,-9.732268072796266267e-01,7.894758187208614914e-03,1.532869691054357047e-08,1.139269523164898601e-08
1.093999999999999950e+01,9.981455519005987265e-01,2.545287982955089096e-02,5.461146121559833089e-02,1.304384734499608282e-03,2.245962945495804752e-04,2.867891758627498944e-04,-9.653337403025689101e-01,-9.732049302654504075e-01,7.871189962881452312e-03,1.505467426555391814e-08,1.101489721655468657e-08
1.095000000000000107e+01,9.981458818778946585e-01,2.510052851608055371e-02,5.474670153746507423e-02,1.300364200918334955e-03,2.209207968763876497e-04,3.049227765613171551e-04,-9.653350744474158418e-01,-9.731586344519634890e-01,7.823560004547694055e-03,1.482316544588321184e-08,1.067886334915613133e-08
1.096000000000000085e+01,9.981443360768051942e-01,2.480043730450557510e-02,5.489044891865003245e-02,1.296311739533863912e-03,2.170613990299332828e-04,3.228204139462551784e-04,-9.653362053585590186e-01,-9.730917326600054817e-01,7.755527301446431092e-03,1.463443097423417654e-08,1.039902497446121288e-08
1.097000000000000064e+01,9.981410833524545501e-01,2.455035127018398433e-02,5.504181755926459280e-02,1.292245958462443119e-03,2.130191368668872911e-04,3.404559548682937879e-04,-9.653372560769234445e-01,-9.730091039875565784e-01,7.671847910633178974e-03,1.448655333562592204e-08,1.033130714311880638e-08
1.098000000000000043e+01,9.981363064202359858e-01,2.434760900183808446e-02,5.519961181206527179e-02,1.288183586314009966e-03,2.087959275301420295e-04,3.578063084518455636e-04,-9.653383083314462931e-01,-9.729160262172484863e-01,7.577717885802154156e-03,1.437576841394226632e-08,1.029067631108659953e-08
1.099000000000000021e+01,9.981301978897948457e-01,2.418928227598538677e-02,5.536235779419187986e-02,1.284139556631707854e-03,2.043941632533068098e-04,3.748519882820654432e-04,-9.653393987195635351e-01,-9.728174510051940116e-01,7.478052285630487801e-03,1.429709677588504478e-08,1.024145079853155949e-08
1.100000000000000000e+01,9.981229582330671812e-01,2.407228452172267136e-02,5.552831831485684211e-02,1.280127144360113751e-03,1.998165336157334542e-04,3.915776861330283183e-04,-9.653405221326939456e-01,-9.727173173609220402e-01,7.376795228228073820e-03,1.424511255654608385e-08,1.018876960579007118e-08
1.100999999999999979e+01,9.981147955301062913e-01,2.399342010079733023e-02,5.569550142533293696e-02,1.276158296190574130e-03,1.950659594621619182e-04,4.079727686234501955e-04,-9.653416458858821159e-01,-9.726180699964849241e-01,7.276424110602849882e-03,1.421459459776003465e-08,1.013400119376228758e-08
1.101999999999999957e+01,9.981059261166185248e-01,2.394937417515625999e-02,5.586167710410307879e-02,1.272243927877584170e-03,1.901455093469623021e-04,4.240314708040760698e-04,-9.653427293488007210e-01,-9.725205262212807122e-01,7.177796872479990341e-03,1.420083100641969411e-08,1.007665151320225050e-08
1.102999999999999936e+01,9.980965735873100764e-01,2.393670968178064282e-02,5.602442287583556113e-02,1.268394122216584454e-03,1.850583139430280572e-04,4.397526536194638512e-04,-9.653437362754389017e-01,-9.724240615889302441e-01,7.080325313491289511e-03,1.419964125075703608e-08,1.001650939969067622e-08
1.104000000000000092e+01,9.980869628706149355e-01,2.395193886540474687e-02,5.618123039516071532e-02,1.264618207089338421e-03,1.798075359808712121e-04,4.551391951142639051e-04,-9.653446374626598603e-01,-9.723268984407773541e-01,6.982260978117493799e-03,1.420742846943727816e-08,9.975398729267226372e-09
1.105000000000000071e+01,9.980773095601241929e-01,2.399166389684407805e-02,5.632966892446448354e-02,1.260924724766077738e-03,1.743963911348288189e-04,4.701971775656966818e-04,-9.653454137051106221e-01,-9.722264178645149135e-01,6.881004159404286238e-03,1.422138702369170811e-08,1.007238870087689975e-08
1.106000000000000050e+01,9.980678078969760225e-01,2.405271802739373035e-02,5.646756489552344493e-02,1.257321616332145089e-03,1.688281887288694909e-04,4.849350315188099463e-04,-9.653460629362550227e-01,-9.721195376035870472e-01,6.773474667332067024e-03,1.423968241986826302e-08,1.017966155814065132e-08
1.107000000000000028e+01,9.980586205661170496e-01,2.413224817816660150e-02,5.659315811086861742e-02,1.253816764178784099e-03,1.631063541140329303e-04,4.993626722937437269e-04,-9.653466087580379051e-01,-9.720032280050892037e-01,6.656619247051290787e-03,1.426138880687997314e-08,1.028656027024510422e-08
1.108000000000000007e+01,9.980498721388803007e-01,2.422772288025054968e-02,5.670521194776186741e-02,1.250418727819911646e-03,1.572343908541162902e-04,5.134905697813631686e-04,-9.653470999028868071e-01,-9.718750737463451861e-01,6.527973843458431853e-03,1.428614154920169557e-08,1.038415287091254413e-08
1.108999999999999986e+01,9.980416451913152187e-01,2.433691123477257912e-02,5.680308738326322188e-02,1.247137382790935393e-03,1.512157337456296389e-04,5.273288063320660888e-04,-9.653476033832047998e-01,-9.717337229454890979e-01,6.386119562284285102e-03,1.431370302070674075e-08,1.046739472876367927e-08
1.109999999999999964e+01,9.980339784910087220e-01,2.445785641278682213e-02,5.688678917930366924e-02,1.243984006394905067e-03,1.450535536961547304e-04,5.408861521064374425e-04,-9.653481958760947723e-01,-9.715791742561937783e-01,6.230978380099002484e-03,1.434362962666395725e-08,1.053270226591962455e-08
1.110999999999999943e+01,9.980268683405818519e-01,2.458883782626179737e-02,5.695696550773203526e-02,1.240970963700208703e-03,1.387506658469566030e-04,5.541692030898593552e-04,-9.653489504961633161e-01,-9.714128571316713590e-01,6.063906635507992568e-03,1.437513246805709275e-08,1.057370280221903158e-08
1.112000000000000099e+01,9.980202722508328961e-01,2.472832209038450246e-02,5.701487125297090980e-02,1.238111542985936885e-03,1.323095292412172265e-04,5.671817801478320131e-04,-9.653499198456876318e-01,-9.712374037940073590e-01,5.887483948319779253e-03,1.440706222333672173e-08,1.058329623937481756e-08
1.113000000000000078e+01,9.980141137321685285e-01,2.487488794334431069e-02,5.706231830852923070e-02,1.235419901703534076e-03,1.257323753271621263e-04,5.799247034683416291e-04,-9.653511304153920003e-01,-9.710561978881679934e-01,5.705067472776046041e-03,1.443791364932117067e-08,1.056044030001146439e-08
1.114000000000000057e+01,9.980082878876879171e-01,2.502712705598995890e-02,5.710161746080827383e-02,1.232910818840700796e-03,1.190215644493440469e-04,5.923958478841095032e-04,-9.653525864414194135e-01,-9.708729519871367453e-01,5.520365545717308316e-03,1.446583167930267011e-08,1.050728459794925129e-08
1.115000000000000036e+01,9.980026672824007239e-01,2.518356193227809861e-02,5.713551057577938991e-02,1.230599396162154269e-03,1.121801196078041162e-04,6.045903222851525686e-04,-9.653542731247815034e-01,-9.706913735015956224e-01,5.337100376814113770e-03,1.448886130122418465e-08,1.042756170299696805e-08
1.116000000000000014e+01,9.979971077281392100e-01,2.534261749495901259e-02,5.716708990040127170e-02,1.228500815218203047e-03,1.052122650370843830e-04,6.165006469896532277e-04,-9.653561577675361383e-01,-9.705148768207998433e-01,5.158719053263738016e-03,1.450540245851558114e-08,1.033211094458863499e-08
1.116999999999999993e+01,9.979914539227182635e-01,2.550264410018514283e-02,5.719970279890970732e-02,1.226630023596936509e-03,9.812388172306701797e-05,6.281168843349384636e-04,-9.653581905980253008e-01,-9.703462916916031356e-01,4.988101093577858997e-03,1.451453949509879611e-08,1.023434714753079788e-08
1.117999999999999972e+01,9.979855456875712516e-01,2.566194991402265257e-02,5.723684031136179462e-02,1.225001391168573312e-03,9.092284476021372016e-05,6.394267425245805719e-04,-9.653603092459440704e-01,-9.701875978975367243e-01,4.827288651592670336e-03,1.451603007937129715e-08,1.017779660550388598e-08
1.118999999999999950e+01,9.979792254528589979e-01,2.581879256751095503e-02,5.728201578217046591e-02,1.223628496808647215e-03,8.361924148888420110e-05,6.504157610779795007e-04,-9.653624468686461402e-01,-9.700397672496153811e-01,4.677320380969256577e-03,1.451019431495986210e-08,1.022967621722159492e-08
1.120000000000000107e+01,9.979723453010030942e-01,2.597134778013141659e-02,5.733865506847181381e-02,1.222523932896062149e-03,7.622536464042066451e-05,6.610675622830949677e-04,-9.653645371670679376e-01,-9.699027264399847637e-01,4.538189272916838199e-03,1.449803749712959615e-08,1.027238827333576410e-08
1.121000000000000085e+01,9.979647701570919516e-01,2.611771710162642465e-02,5.741003088267517679e-02,1.221698939337285050e-03,6.875555039012628514e-05,6.713641309145753277e-04,-9.653665166718170543e-01,-9.697753431366473720e-01,4.408826464830263060e-03,1.448155431910373669e-08,1.029774732153043715e-08
1.122000000000000064e+01,9.979563759537838363e-01,2.625601349931992387e-02,5.749924285046809080e-02,1.221162984251392223e-03,6.122602439612136670e-05,6.812861286192640250e-04,-9.653683347438261064e-01,-9.696554988880446979e-01,4.287164144218627918e-03,1.446389235545825312e-08,1.030886220831916944e-08
1.123000000000000043e+01,9.979470447158470536e-01,2.638451039474999302e-02,5.760921443449482787e-02,1.220923516493280713e-03,5.365469462974525568e-05,6.908132949933261813e-04,-9.653699622627305299e-01,-9.695403255188851377e-01,4.170363256154577432e-03,1.444914231081345247e-08,1.030679963598402082e-08
1.124000000000000021e+01,9.979366601733271613e-01,2.650178767057517412e-02,5.774267507965886309e-02,1.220986156029652383e-03,4.606074974707884297e-05,6.999251050476537400e-04,-9.653713951858263753e-01,-9.694265151392800206e-01,4.055119953453597582e-03,1.444174686458108067e-08,1.028710427952717055e-08
1.125000000000000000e+01,9.979251068740018216e-01,2.660680804383376910e-02,5.790210767607648079e-02,1.221355083016272382e-03,3.846405807306149942e-05,7.086017047329130859e-04,-9.653726580985310113e-01,-9.693106839448810685e-01,3.938025846350109299e-03,1.444574934585902909e-08,1.024358109447121024e-08
1.125999999999999979e+01,9.979122737671328736e-01,2.669890382911728824e-02,5.808966154997313724e-02,1.222033064612174525e-03,3.088446385522851715e-05,7.168249378096314042e-04,-9.653738057061072020e-01,-9.691898137634956667e-01,3.816008057388448668e-03,1.446420939475779607e-08,1.017412953885354909e-08
1.126999999999999957e+01,9.978980609742282848e-01,2.677769090694716997e-02,5.830705431219623119e-02,1.223021262568993808e-03,2.334112289641350715e-05,7.245792739149676826e-04,-9.653749165366328766e-01,-9.690616765695321266e-01,3.686760032899283421e-03,1.449904906337293425e-08,1.023728302129711665e-08
1.127999999999999936e+01,9.978823863731441923e-01,2.684296416148441652e-02,5.855549591128184073e-02,1.224319016065277552e-03,1.585203423034968134e-05,7.318525428294668815e-04,-9.653760835514028082e-01,-9.689251377460372794e-01,3.549054194634491521e-03,1.455122147354262830e-08,1.029973661914596050e-08
1.129000000000000092e+01,9.978651885139349087e-01,2.689463907618966018e-02,5.883566287266225187e-02,1.225923431819690972e-03,8.433838619496403713e-06,7.386362917526848168e-04,-9.653774003088628763e-01,-9.687802637084841351e-01,3.402863399621290814e-03,1.462097171400108398e-08,1.035057950460327447e-08
1.130000000000000071e+01,9.978464241316444827e-01,2.693277357353979565e-02,5.914773708695497678e-02,1.227829033027374181e-03,1.101829285972302146e-06,7.449258177435210239e-04,-9.653789509194572460e-01,-9.686281969083241350e-01,3.249245988866931480e-03,1.470809133350443892e-08,1.039721220230660492e-08
1.131000000000000050e+01,9.978260610695957045e-01,2.695764268104064443e-02,5.949150657306501166e-02,1.230027664749470603e-03,-6.130009413401643455e-06,7.507200854140555707e-04,-9.653808107139388861e-01,-9.684709723582913821e-01,3.090161644352494227e-03,1.481202834163882908e-08,1.045611641714572215e-08
1.132000000000000028e+01,9.978040701716943683e-01,2.696980306674692449e-02,5.986649238487750518e-02,1.232508543667612663e-03,-1.324902609071994677e-05,7.560215542072739898e-04,-9.653830459605883263e-01,-9.683113741920245099e-01,2.928328231436150200e-03,1.493180057590991341e-08,1.053840192888344518e-08
1.133000000000000007e+01,9.977804191893672181e-01,2.697011475807154293e-02,6.027206189773277184e-02,1.235258664492112305e-03,-2.024401665174957419e-05,7.608359425668174188e-04,-9.653857082065515627e-01,-9.681527369547953121e-01,2.767028748243778938e-03,1.506588753499971860e-08,1.064524113303377817e-08
1.133999999999999986e+01,9.977550696575997469e-01,2.695972994245957738e-02,6.070750762805384587e-02,1.238263439641191154e-03,-2.710536842064482070e-05,7.651719682537787325e-04,-9.653888293902410656e-01,-9.679986569359072535e-01,2.609827545666181404e-03,1.521232322945043688e-08,1.077268674265496884e-08
1.134999999999999964e+01,9.977279771175134870e-01,2.694005732367251923e-02,6.117208187691459964e-02,1.241506989817423414e-03,-3.382506850270830951e-05,7.690410452698286147e-04,-9.653924143044392281e-01,-9.678526060359459171e-01,2.460191731506647817e-03,1.536885448111273869e-08,1.092041990169434484e-08
1.135999999999999943e+01,9.976990948325260566e-01,2.691270467409526135e-02,6.166498152818681439e-02,1.244972196541744474e-03,-4.039652454587921662e-05,7.724569601490719351e-04,-9.653964342340456417e-01,-9.677173891949450990e-01,2.320954960899482018e-03,1.553303506826605998e-08,1.109143976663062858e-08
1.137000000000000099e+01,9.976683790297540266e-01,2.687940232581248132e-02,6.218531264379655726e-02,1.248640835250010078e-03,-4.681425548211297989e-05,7.754355607799184782e-04,-9.654008373304364676e-01,-9.675946587725775538e-01,2.193821442141127842e-03,1.570229769429545265e-08,1.128213433787550457e-08
1.138000000000000078e+01,9.976357936691737649e-01,2.684190777812650933e-02,6.273206654894046552e-02,1.252493664727748028e-03,-5.307355824815185237e-05,7.779944083411476302e-04,-9.654055643167656076e-01,-9.674847274728501922e-01,2.079163156084629788e-03,1.587399491030473526e-08,1.148795725214313279e-08
1.139000000000000057e+01,9.976013135421658573e-01,2.680191154012644822e-02,6.330411755112685945e-02,1.256510399406253042e-03,-5.917027116745716579e-05,7.801524756903746713e-04,-9.654105612128044411e-01,-9.673866673859835563e-01,1.976106173179149449e-03,1.604547917981172704e-08,1.170619534640593429e-08
1.140000000000000036e+01,9.975649256271896803e-01,2.676096125774618181e-02,6.390023806302756737e-02,1.260669572470482546e-03,-6.510056000034580154e-05,7.819300097071629329e-04,-9.654157904777627142e-01,-9.672986415585317355e-01,1.882851080769076379e-03,1.621408299232512922e-08,1.192885701328805226e-08
1.141000000000000014e+01,9.975266311304634703e-01,2.672040399104306033e-02,6.451909583673191839e-02,1.264948377700187213e-03,-7.086068603411494219e-05,7.833485040749565888e-04,-9.654212371347852262e-01,-9.672184275363174821e-01,1.797190401532280674e-03,1.637687708538884432e-08,1.213758493712191466e-08
1.141999999999999993e+01,9.974864488675118102e-01,2.668134455579514869e-02,6.515922682816770173e-02,1.269322645531779752e-03,-7.644680173429701316e-05,7.844307142520103157e-04,-9.654268986772439609e-01,-9.671438997313086539e-01,1.717001054064722001e-03,1.653052827195515712e-08,1.231505830645573951e-08
1.142999999999999972e+01,9.974444198000163020e-01,2.664461073143312153e-02,6.581899471903747412e-02,1.273766700900952906e-03,-8.185482936955829330e-05,7.852006027579052239e-04,-9.654327720389223044e-01,-9.670732590241046811e-01,1.640486985182330491e-03,1.667123022489627176e-08,1.245160974328030079e-08
1.143999999999999950e+01,9.974006133158693777e-01,2.661070527962247634e-02,6.649653715469104609e-02,1.278253061849249275e-03,-8.708034452165805525e-05,7.856830350952321868e-04,-9.654388505367522688e-01,-9.670051224594780059e-01,1.566271922725792198e-03,1.679468171769009976e-08,1.254378356740915024e-08
1.145000000000000107e+01,9.973551335436983134e-01,2.657976272962281339e-02,6.718971420339166223e-02,1.282752597724484125e-03,-9.211839640062998683e-05,7.859031985155004929e-04,-9.654451294575180365e-01,-9.669386728794019392e-01,1.493543421883905585e-03,1.689646686721788553e-08,1.258744264376332467e-08
1.146000000000000085e+01,9.973081208361910255e-01,2.655155423626637257e-02,6.789610920366734303e-02,1.287235221048862229e-03,-9.696327773462478121e-05,7.858859231636805380e-04,-9.654516085454687424e-01,-9.668739148046833209e-01,1.422306259214630797e-03,1.697289431861477348e-08,1.257391879505576071e-08
1.147000000000000064e+01,9.972597461397844087e-01,2.652556769232396888e-02,6.861310094146151617e-02,1.291670387556888462e-03,-1.016082462172905138e-04,7.856550902210575251e-04,-9.654582842808371312e-01,-9.668118310753176514e-01,1.353546794480560292e-03,1.702172418548438638e-08,1.284627026976181696e-08
1.148000000000000043e+01,9.972102000736690064e-01,2.650113821511344836e-02,6.933798856733962290e-02,1.296027262470729339e-03,-1.060452561719596405e-04,7.852331931817815337e-04,-9.654651439745001174e-01,-9.667543306302214257e-01,1.289186655721264721e-03,1.704254072960226293e-08,1.311890374111612800e-08
1.149000000000000021e+01,9.971596812853121827e-01,2.647757451148029934e-02,7.006811942208998611e-02,1.300275037284836068e-03,-1.102648003059075092e-04,7.846411071800500842e-04,-9.654721646544514035e-01,-9.667040647464970604e-01,1.231900092045653617e-03,1.703652655073912831e-08,1.334086130455602870e-08
1.150000000000000000e+01,9.971083889507549314e-01,2.645424066570949834e-02,7.080096167724084233e-02,1.304383555611340895e-03,-1.142558724015298513e-04,7.838980078721180999e-04,-9.654793092545518318e-01,-9.666641510978661866e-01,1.184841843314320565e-03,1.700579579371317387e-08,1.350930944887807073e-08
1.150999999999999979e+01,9.970565213306314956e-01,2.643055858078589837e-02,7.153411260125246141e-02,1.308323979676026625e-03,-1.180060200091666273e-04,7.830212635224726792e-04,-9.654865172280433505e-01,-9.666377038362449214e-01,1.151186608201551845e-03,1.695277068676650419e-08,1.361797963284061552e-08
1.151999999999999957e+01,9.970042796370605087e-01,2.640592761241955869e-02,7.226526032262696464e-02,1.312069176277052543e-03,-1.215014428216076847e-04,7.820261919317280080e-04,-9.654937099771784270e-01,-9.666272950728997948e-01,1.133585095721328971e-03,1.687980180165285836e-08,1.365273560871571590e-08
1.152999999999999936e+01,9.969518739035783117e-01,2.637961506062934391e-02,7.299212895342349627e-02,1.315593857081222284e-03,-1.247270113972778023e-04,7.809256094025261849e-04,-9.655008083253796558e-01,-9.666346902944989994e-01,1.133881969119331220e-03,1.678913096691761390e-08,1.360603252287262421e-08
1.154000000000000092e+01,9.968995266649465226e-01,2.635067928980805441e-02,7.371244177119792851e-02,1.318874795113970802e-03,-1.276663151728067919e-04,7.797291587504044793e-04,-9.655077403203784492e-01,-9.666608592704376557e-01,1.153118950059204119e-03,1.668321834190218356e-08,1.348165246106702853e-08
1.155000000000000071e+01,9.968474710726753507e-01,2.631796508298663365e-02,7.442393207748071449e-02,1.321891135830869941e-03,-1.303019543585418039e-04,7.784425264442463351e-04,-9.655144373959543280e-01,-9.667059799994703884e-01,1.191542603516115200e-03,1.656532874847995753e-08,1.329345056255704094e-08
1.156000000000000050e+01,9.967959430369544016e-01,2.628016381835488607e-02,7.512440804409571682e-02,1.324624565914525468e-03,-1.326160678233833084e-04,7.770666971417048005e-04,-9.655208397253267627e-01,-9.667694071662534805e-01,1.248567440926663360e-03,1.643989731059206990e-08,1.304562147197430022e-08
1.157000000000000028e+01,9.967451699180155389e-01,2.623590424073291363e-02,7.581184619258801716e-02,1.327059453461031753e-03,-1.345910129341413740e-04,7.755973647787221424e-04,-9.655269064092083520e-01,-9.668497922616688944e-01,1.322885852460490425e-03,1.631232586927433354e-08,1.273252570044292042e-08
1.158000000000000007e+01,9.966953588911439121e-01,2.618385018412426601e-02,7.648447911548045264e-02,1.329183133213122014e-03,-1.362101230959400966e-04,7.740246965591580106e-04,-9.655326151515143396e-01,-9.669452588954869920e-01,1.412643743972610832e-03,1.618836144603284444e-08,1.235723723347348368e-08
1.158999999999999986e+01,9.966466875424562222e-01,2.612278416591673480e-02,7.714085767463220444e-02,1.330986311649907635e-03,-1.374583438374420770e-04,7.723334261117522671e-04,-9.655379601697783309e-01,-9.670535228053691590e-01,1.515562635590857318e-03,1.607338953973542181e-08,1.193570975388524857e-08
1.159999999999999964e+01,9.965992990074384883e-01,2.605165101007418313e-02,7.777987253130108636e-02,1.332463422820955208e-03,-1.383227075731852324e-04,7.705030904599736779e-04,-9.655429523104863687e-01,-9.671720091954948417e-01,1.629056885008492092e-03,1.597178843033327991e-08,1.149386585908018787e-08
1.160999999999999943e+01,9.965533009567919542e-01,2.596956464072147988e-02,7.840074498872057207e-02,1.333612768639208784e-03,-1.387926630331514082e-04,7.685084043805196245e-04,-9.655476217610877709e-01,-9.672980377181976674e-01,1.750415957109905610e-03,1.588649506871507775e-08,1.106252489613268608e-08
1.162000000000000099e+01,9.965087668324932313e-01,2.587579421305221533e-02,7.900300332383090873e-02,1.334436383124200810e-03,-1.388602363268389664e-04,7.663198288088572717e-04,-9.655520214002771828e-01,-9.674291362735099042e-01,1.877114873232721848e-03,1.581876664893098830e-08,1.099771718138242704e-08
1.163000000000000078e+01,9.964657381318557938e-01,2.576972570165776341e-02,7.958646151612128183e-02,1.334939825843605137e-03,-1.385200261541952055e-04,7.639043148610260691e-04,-9.655562196425162558e-01,-9.675633931102153307e-01,2.007173467699038469e-03,1.576830020824965660e-08,1.104475866320342448e-08
1.164000000000000057e+01,9.964242249881096747e-01,2.565081913683147502e-02,8.015122891379149184e-02,1.335131937827518803e-03,-1.377690681840426016e-04,7.612262434797497550e-04,-9.655602847367622532e-01,-9.676996018488761564e-01,2.139317112113865889e-03,1.573367148695529554e-08,1.123616111264880146e-08
1.165000000000000036e+01,9.963842051064353278e-01,2.551856493789917205e-02,8.069774650410375949e-02,1.335024187971196961e-03,-1.366065261669942787e-04,7.582485837043665203e-04,-9.655642800266315273e-01,-9.678372394259698863e-01,2.272959399338336881e-03,1.571280864586645526e-08,1.142419248090220663e-08
1.166000000000000014e+01,9.963456248409485738e-01,2.537243224566268496e-02,8.122680080394456548e-02,1.334629536568587892e-03,-1.350332999811919385e-04,7.549341260481494224e-04,-9.655682601458851488e-01,-9.679764227949437805e-01,2.408162649058622536e-03,1.570335362341684318e-08,1.158994256122980460e-08
1.166999999999999993e+01,9.963084049458523772e-01,2.521181046299958428e-02,8.173948058685130691e-02,1.333961279175050526e-03,-1.330517623256794672e-04,7.512466688143556873e-04,-9.655722587544439683e-01,-9.681176944991694011e-01,2.545435744725412820e-03,1.570288093696405970e-08,1.173693142675347190e-08
1.167999999999999972e+01,9.962724517528989132e-01,2.503595345092190366e-02,8.223706468676433845e-02,1.333032331550320021e-03,-1.306656753970719253e-04,7.471520276502328570e-04,-9.655762856545769823e-01,-9.682616390655711669e-01,2.685353410994230968e-03,1.570896050514575251e-08,1.185632658717850063e-08
1.168999999999999950e+01,9.962376719982307671e-01,2.484391959874059780e-02,8.272086732563123379e-02,1.331854956746043655e-03,-1.278802150117112912e-04,7.426187800804940264e-04,-9.655803379161204125e-01,-9.684086097151405337e-01,2.828271799020173633e-03,1.571942900579731627e-08,1.193270282584535380e-08
1.170000000000000107e+01,9.962039863520484317e-01,2.463450950448985849e-02,8.319210211456631865e-02,1.330440692243271177e-03,-1.247020619610832365e-04,7.376188415255719886e-04,-9.655844092747856156e-01,-9.685586748717548433e-01,2.974265596969198708e-03,1.573274804892127633e-08,1.195282250954221581e-08
1.171000000000000085e+01,9.961713374834014756e-01,2.440625619099232729e-02,8.365179648868145690e-02,1.328800286959464210e-03,-1.211395513051601540e-04,7.321279423452717533e-04,-9.655884905082599001e-01,-9.687116290495235704e-01,3.123138541263641675e-03,1.574811943100553993e-08,1.191792686761061759e-08
1.172000000000000064e+01,9.961396911387169206e-01,2.415751738554613656e-02,8.410075753958239086e-02,1.326943717248329005e-03,-1.172028902840185514e-04,7.261259987158147919e-04,-9.655925634721324036e-01,-9.688669056303429450e-01,3.274342158210570477e-03,1.576538057977908167e-08,1.183281361782917429e-08
1.173000000000000043e+01,9.961090305767700270e-01,2.388665573452278951e-02,8.453958718242163273e-02,1.324880189771290547e-03,-1.129045746814400376e-04,7.195974521466587523e-04,-9.655965999392819299e-01,-9.690233731169755060e-01,3.426773177693531475e-03,1.578469736663809352e-08,1.169863339534060742e-08
1.174000000000000021e+01,9.960793479708339726e-01,2.359224430779488166e-02,8.496872262856174085e-02,1.322617932995636585e-03,-1.082599462824974641e-04,7.125316902721214431e-04,-9.656005693004809931e-01,-9.691792092675046710e-01,3.578639967023704380e-03,1.580618384098530885e-08,1.151508799424050267e-08
1.175000000000000000e+01,9.960506380016159733e-01,2.327321576716071330e-02,8.538846759756799076e-02,1.320164114422578590e-03,-1.032876783371862965e-04,7.049235179973523547e-04,-9.656044432898331920e-01,-9.693319113124364561e-01,3.727468022603297980e-03,1.582973334728289400e-08,1.150055251031290027e-08
1.175999999999999979e+01,9.960228966605275680e-01,2.292890134363443841e-02,8.579899675089686095e-02,1.317525220358639485e-03,-9.801006746299403155e-05,6.967735353746984904e-04,-9.656082009633789598e-01,-9.694783922732302939e-01,3.870191309851332348e-03,1.585499883080140516e-08,1.149134698508191832e-08
1.176999999999999957e+01,9.959961248688540270e-01,2.255898579815488955e-02,8.620033096477490442e-02,1.314707540424785897e-03,-9.245311287638756218e-05,6.880883101313107174e-04,-9.656118428765352313e-01,-9.696152846977587059e-01,4.003441821223529228e-03,1.588129639800904600e-08,1.144986283563298457e-08
1.177999999999999936e+01,9.959703341204915183e-01,2.216343903593572667e-02,8.659229930907164086e-02,1.311717432010264155e-03,-8.664626641343980832e-05,6.788802413976566166e-04,-9.656153991504043965e-01,-9.697395193855131712e-01,4.124120235108743454e-03,1.590755784758345611e-08,1.137788796512495537e-08
1.179000000000000092e+01,9.959455516264555941e-01,2.174247500802586885e-02,8.697450235991827094e-02,1.308561370121998557e-03,-8.062197828183651979e-05,6.691670040806718071e-04,-9.656189170054005899e-01,-9.698488467438396432e-01,4.229929738439098391e-03,1.593241932735412135e-08,1.127557092139852557e-08
1.180000000000000071e+01,9.959218218275253109e-01,2.129656090531340668e-02,8.734630409972286846e-02,1.305245850470335449e-03,-7.441521226736786559e-05,6.589705839386704629e-04,-9.656224481074603405e-01,-9.699420774981104554e-01,4.319629390650087108e-03,1.595441050848064470e-08,1.114675329816350313e-08
1.181000000000000050e+01,9.958992028618383063e-01,2.082645330038572842e-02,8.770687264550934559e-02,1.301777401070441020e-03,-6.806291405628971016e-05,6.483161227342537679e-04,-9.656260452575774478e-01,-9.700191851309597491e-01,4.393139873382276989e-03,1.597221028812696205e-08,1.099914181956762604e-08
1.182000000000000028e+01,9.958777593780187010e-01,2.033322530817320561e-02,8.805526204793108491e-02,1.298162943300468827e-03,-6.160339865788964475e-05,6.372308394169138223e-04,-9.656297574972790843e-01,-9.700813372550117775e-01,4.451579757732673261e-03,1.598480224461907881e-08,1.091642176653806473e-08
1.183000000000000007e+01,9.958575549606963895e-01,1.981828794792525258e-02,8.839049715856993339e-02,1.294410184338156246e-03,-5.507564310123294209e-05,6.257432065432049590e-04,-9.656336221892282135e-01,-9.701307711506544917e-01,4.497148961426307781e-03,1.599139415136885468e-08,1.087257328613588925e-08
1.183999999999999986e+01,9.958386478860180580e-01,1.928339856601406568e-02,8.871162109947762497e-02,1.290527807882150798e-03,-4.851856921370373103e-05,6.138823099635284247e-04,-9.656376631390043430e-01,-9.701705624569837427e-01,4.532899317979346802e-03,1.599134725517308141e-08,1.080623324156704257e-08
1.184999999999999964e+01,9.958210908226193814e-01,1.873065395698887345e-02,8.901770104189447863e-02,1.286525593593212946e-03,-4.197049167952030598e-05,6.016771762332755917e-04,-9.656418874324558255e-01,-9.702043593066684846e-01,4.562471874212701596e-03,1.598408134589825091e-08,1.071209854153210017e-08
1.185999999999999943e+01,9.958049335391552237e-01,1.816247898360731292e-02,8.930780295350145004e-02,1.282414687548292121e-03,-3.546872610046067494e-05,5.891560525576149121e-04,-9.656462774884495559e-01,-9.702359856635072166e-01,4.589708175057677191e-03,1.596902091701723003e-08,1.059981458162440049e-08
1.187000000000000099e+01,9.957902265934402974e-01,1.758159356193312803e-02,8.958096228570966435e-02,1.278208276216408548e-03,-2.904913613160415062e-05,5.763457041050578126e-04,-9.656507881902195445e-01,-9.702689292152010259e-01,4.618141024981515207e-03,1.594587650731759835e-08,1.046924635872414910e-08
1.188000000000000078e+01,9.957770223143137533e-01,1.699093291965611541e-02,8.983619367877514195e-02,1.273922365104213170e-03,-2.274562235715221273e-05,5.632708663105233642e-04,-9.656553509286511794e-01,-9.703058339031734869e-01,4.650482974522262419e-03,1.591507514805946790e-08,1.032568186509763564e-08
1.189000000000000057e+01,9.957653704989103405e-01,1.639354122038296988e-02,9.007255974194947057e-02,1.269575957739731706e-03,-1.658963149942486534e-05,5.499540345697690987e-04,-9.656598834892328176e-01,-9.703481110535351339e-01,4.688227564302297271e-03,1.587798952254168078e-08,1.018266249097621312e-08
1.190000000000000036e+01,9.957553113634267650e-01,1.579246051922196525e-02,9.028926291219613320e-02,1.265190505456378380e-03,-1.060967470212803259e-05,5.364155570245832984e-04,-9.656643050089439573e-01,-9.703957665173054137e-01,4.731461508361485893e-03,1.583697594693624501e-08,1.005165217726755600e-08
1.191000000000000014e+01,9.957468698446618749e-01,1.519060449937518521e-02,9.048571566848527536e-02,1.260789240969962524e-03,-4.830929183274652414e-06,5.226738696365801698e-04,-9.656685501226570656e-01,-9.704474973976063845e-01,4.778947274949356221e-03,1.579533305541562222e-08,1.012693640056738786e-08
1.191999999999999993e+01,9.957400533954338107e-01,1.459060169482991748e-02,9.066157076619689448e-02,1.256396634722042188e-03,7.250247861451536672e-07,5.087457320915961213e-04,-9.656725779638842821e-01,-9.705009701227134133e-01,4.828392158829087830e-03,1.575715182460008886e-08,1.031590080025068801e-08
1.192999999999999972e+01,9.957348544042792238e-01,1.399460615508771148e-02,9.081670270789105048e-02,1.252037953740910148e-03,6.040444805807138982e-06,4.946463656507430352e-04,-9.656763805547952106e-01,-9.705532439187459781e-01,4.876863363950712828e-03,1.572696550349048354e-08,1.051961384668231858e-08
1.193999999999999950e+01,9.957312561936678685e-01,1.340411581875357826e-02,9.095114704573513398e-02,1.247739031100936159e-03,1.110167456327269304e-05,4.803895411543951778e-04,-9.656799852732835809e-01,-9.706012889800607057e-01,4.921303706777123074e-03,1.570909690365660619e-08,1.073557065467412031e-08
1.195000000000000107e+01,9.957292397514379001e-01,1.281983789441083245e-02,9.106502397544675997e-02,1.243526208501734547e-03,1.589940261280362540e-05,4.659877497533657380e-04,-9.656834509555276558e-01,-9.706424876009616121e-01,4.959036645434010057e-03,1.570704320567560068e-08,1.096554558266404911e-08
1.196000000000000085e+01,9.957287889856066831e-01,1.224160906476836480e-02,9.115847163589699265e-02,1.239426295357041628e-03,2.042888859992442467e-05,4.514525504608751512e-04,-9.656868611309066264e-01,-9.706750558820501640e-01,4.988194751143486434e-03,1.572307667538374111e-08,1.121203685450211651e-08
1.197000000000000064e+01,9.957298940421924760e-01,1.166837202646546848e-02,9.123159639081705741e-02,1.235466323188491979e-03,2.469002947277262376e-05,4.367950876666556407e-04,-9.656903110123045142e-01,-9.706983187073975339e-01,5.008007695093058716e-03,1.575804261141829685e-08,1.147805184231742714e-08
1.198000000000000043e+01,9.957325529690854715e-01,1.109822310301522910e-02,9.128443717297804461e-02,1.231673023050029736e-03,2.868718336508170572e-05,4.220266715511986977e-04,-9.656938921461670766e-01,-9.707127342202812592e-01,5.018842074114208615e-03,1.581133765134102623e-08,1.175625485849707275e-08
1.199000000000000021e+01,9.957367717603901047e-01,1.052852267504683637e-02,9.131694691002915920e-02,1.228072327355505091e-03,3.242881169428552435e-05,4.071594482092911159e-04,-9.656976832306440883e-01,-9.707197351296988908e-01,5.022051899054827580e-03,1.588141137280948521e-08,1.203532273841290134e-08
1.200000000000000000e+01,9.957425634547960591e-01,9.956035456532870767e-03,9.132898809947875840e-02,1.224689215945186805e-03,3.592701037569679908e-05,3.922071976546647647e-04,-9.657017409268183750e-01,-9.707214302690742036e-01,5.019689342255788736e-03,1.596657448730411597e-08,1.230665169771327783e-08
1.200999999999999979e+01,9.957499483331623269e-01,9.377080931808041628e-03,9.132032012077101468e-02,1.221547661881059853e-03,3.919695355930164442e-05,3.771860761059975383e-04,-9.657060962660164449e-01,-9.707201669038891811e-01,5.014070637872746622e-03,1.606567510317665518e-08,1.256586479314591998e-08
1.201999999999999957e+01,9.957589568494428223e-01,8.787677574946152134e-03,9.129055820911888275e-02,1.218670338763477379e-03,4.225624858742465546e-05,3.621150923356758196e-04,-9.657107630189329939e-01,-9.707181381041828372e-01,5.007375085249811224e-03,1.617853003691407755e-08,1.280618255883325673e-08
1.203000000000000114e+01,9.957696334075993860e-01,8.183667405868802480e-03,9.123912233777307923e-02,1.216078281293987880e-03,4.512416266887953655e-05,3.470162026522979502e-04,-9.657157453160478688e-01,-9.707171376625799430e-01,5.001392346532093289e-03,1.630625293188623447e-08,1.301853824742238430e-08
1.204000000000000092e+01,9.957820383120358221e-01,7.560812368461623280e-03,9.116520411757567111e-02,1.213790612546130103e-03,4.782082068767040943e-05,3.319139889472298038e-04,-9.657210387953667485e-01,-9.707183332919204766e-01,4.997294496553744518e-03,1.645144098092192074e-08,1.320173348418052228e-08
1.205000000000000071e+01,9.957962463298341005e-01,6.914886655142948001e-03,9.106776611327634108e-02,1.211824346571925689e-03,5.036650257764396950e-05,3.168351060700489146e-04,-9.657266390264283018e-01,-9.707220660745852214e-01,4.995427048156868451e-03,1.661797534751601457e-08,1.335217025832946547e-08
1.206000000000000050e+01,9.958123393529716427e-01,6.241794280771902417e-03,9.094559974622662413e-02,1.210194260848388836e-03,5.278108594104341376e-05,3.018076226577096999e-04,-9.657325532553373559e-01,-9.707278313079170662e-01,4.995278052579684228e-03,1.681042073142526951e-08,1.345723354972960806e-08
1.207000000000000028e+01,9.958303926184806087e-01,5.537721566871441937e-03,9.079744862042092579e-02,1.208912586121667831e-03,5.508354348837989149e-05,2.868603683185923692e-04,-9.657388056380699082e-01,-9.707343995803175973e-01,4.995593942247723851e-03,1.703326037968358523e-08,1.350156897395038413e-08
1.208000000000000007e+01,9.958504587241955308e-01,4.799295934133849563e-03,9.062215728752315291e-02,1.207988478943411740e-03,5.729146465672546758e-05,2.720224371012775009e-04,-9.657454396153385412e-01,-9.707400079530554837e-01,4.994568337716969418e-03,1.729030977932996497e-08,1.347838196608108774e-08
1.208999999999999986e+01,9.958725558482627305e-01,4.023702263611325138e-03,9.041878360096583522e-02,1.207427782998986461e-03,5.942065772877448384e-05,2.573227874125848832e-04,-9.657525195569535148e-01,-9.707426180967856366e-01,4.990098539832156510e-03,1.758438783075282655e-08,1.339101229902439627e-08
1.209999999999999964e+01,9.958966627777406933e-01,3.208736314282356877e-03,9.018664911424763286e-02,1.207233357772266938e-03,6.148477232279829442e-05,2.427899173963342556e-04,-9.657601283603173270e-01,-9.707402129661168999e-01,4.980084605799569436e-03,1.791718380750262734e-08,1.325069032276360304e-08
1.210999999999999943e+01,9.959227191927860767e-01,2.352817553470598882e-03,8.992534107069555249e-02,1.207405586792617905e-03,6.349502950988478482e-05,2.284516480903682218e-04,-9.657683571503101749e-01,-9.707310026181030782e-01,4.962645467792952715e-03,1.828887789246530938e-08,1.307198793654151814e-08
1.212000000000000099e+01,9.959506271836400249e-01,1.455005674398078715e-03,8.963470678223767196e-02,1.207942798846618456e-03,6.546017318192537046e-05,2.143350316675596745e-04,-9.657772947117581053e-01,-9.707134661433878264e-01,4.936171431629669988e-03,1.869763525146720014e-08,1.313143704884112140e-08
1.213000000000000078e+01,9.959802508827003686e-01,5.150172113795556698e-04,8.931487457037423638e-02,1.208841656050169697e-03,6.738663883767524591e-05,2.004663609662740709e-04,-9.657870218506549032e-01,-9.706863110003378647e-01,4.899289149682957249e-03,1.913929720226041227e-08,1.326079246410927226e-08
1.214000000000000057e+01,9.960114135138276037e-01,-4.667866055663811241e-04,8.896631050014856823e-02,1.210097435983367286e-03,6.927895234333431615e-05,1.868711233597779525e-04,-9.657976114442354820e-01,-9.706484789171911931e-01,4.850867472955731029e-03,1.960743341624228755e-08,1.337765831443959996e-08
1.215000000000000036e+01,9.960438934764092034e-01,-1.489452875195346150e-03,8.858989351674959045e-02,1.211703887617104989e-03,7.114019050203492314e-05,1.735737202018366445e-04,-9.658091251543299283e-01,-9.705992217253786025e-01,4.790096571048678593e-03,2.009355746543692385e-08,1.346072053820535075e-08
1.216000000000000014e+01,9.960774227397262148e-01,-2.551495546174278959e-03,8.818697278289340524e-02,1.213652518842997605e-03,7.297232375431089550e-05,1.605969824055997598e-04,-9.658216078919195091e-01,-9.705381542267021988e-01,4.716546334782663677e-03,2.058735889714693288e-08,1.350762635077273899e-08
1.216999999999999993e+01,9.961116901651073663e-01,-3.650948573576557558e-03,8.775937957391072297e-02,1.215931844714699187e-03,7.477644259156865001e-05,1.479616220950954097e-04,-9.658350847527582550e-01,-9.704652956384913765e-01,4.630210885733117981e-03,2.107737482450362201e-08,1.353380874036247405e-08
1.217999999999999972e+01,9.961463497667255584e-01,-4.785432405742685164e-03,8.730938968824228374e-02,1.218527247090079148e-03,7.655288428731166456e-05,1.356857116830089652e-04,-9.658495582013204572e-01,-9.703810976161042490e-01,4.531539414783752710e-03,2.155204580106116493e-08,1.356204437641395089e-08
1.218999999999999950e+01,9.961810320336786928e-01,-5.952241711896785921e-03,8.683964957160751619e-02,1.221421365333194781e-03,7.830128597494644962e-05,1.237841652152950236e-04,-9.658650050354573580e-01,-9.702864141899520956e-01,4.421409154494774889e-03,2.200065572164109693e-08,1.360043411224864940e-08
1.220000000000000107e+01,9.962153562913133031e-01,-7.148440134835502835e-03,8.635308478850022007e-02,1.224594486491756024e-03,8.002065145238239125e-05,1.122681841856545650e-04,-9.658813776206937041e-01,-9.701824129776390748e-01,4.301035356945382034e-03,2.241392789426979886e-08,1.364500867850892973e-08
1.221000000000000085e+01,9.962489428563171545e-01,-8.370963595478892252e-03,8.585280167566748666e-02,1.228024751454235728e-03,8.170941554609464507e-05,1.011447026839595143e-04,-9.658986104413087581e-01,-9.700705209964415321e-01,4.171910555132764438e-03,2.278471579543634590e-08,1.369877988821599502e-08
1.222000000000000064e+01,9.962814249790336030e-01,-9.616738669638580372e-03,8.534197657283706939e-02,1.231688446992145651e-03,8.336553543658833574e-05,9.041596062088403426e-05,-9.659166243255666862e-01,-9.699523962344379635e-01,4.035771908871302500e-03,2.310865427921181894e-08,1.376767144734003523e-08
1.223000000000000043e+01,9.963124603721550399e-01,-1.088278190481460975e-02,8.482373474508098088e-02,1.235560422134672183e-03,8.498659585801492263e-05,8.007941328802414143e-05,-9.659353288515997171e-01,-9.698298556256137459e-01,3.894526774014048318e-03,2.338409223913705055e-08,1.386363313038430078e-08
1.224000000000000021e+01,9.963417403188368215e-01,-1.216623647569562913e-02,8.430104810331694176e-02,1.239614576940804153e-03,8.656985621966990297e-05,7.012823818353777002e-05,-9.659546209493382607e-01,-9.697047041499191611e-01,3.750083200580891715e-03,2.361122674770776088e-08,1.399245874722510052e-08
1.225000000000000000e+01,9.963689951369834041e-01,-1.346435496745997107e-02,8.377667090547490092e-02,1.243824397452665976e-03,8.811225654957795413e-05,6.055250485346984639e-05,-9.659743874221808912e-01,-9.695784879913159626e-01,3.604100569135057931e-03,2.379149550453719340e-08,1.414388894893647830e-08
1.225999999999999979e+01,9.963939976134831289e-01,-1.477449330384906188e-02,8.325308894497382428e-02,1.248163396045721008e-03,8.961043112905039238e-05,5.134072072402778755e-05,-9.659945128078568644e-01,-9.694523158354273473e-01,3.457803027570513325e-03,2.392786827940361994e-08,1.455790532567391438e-08
1.226999999999999957e+01,9.964165674041308707e-01,-1.609414728200505781e-02,8.273244094776888158e-02,1.252605456495509096e-03,9.106077406058087672e-05,4.248127760814553237e-05,-9.660148873578932038e-01,-9.693267797333570135e-01,3.311892375463820499e-03,2.402523935484837136e-08,1.493313028788634256e-08
1.228000000000000114e+01,9.964365776912457173e-01,-1.742099996605202608e-02,8.221640061977622538e-02,1.257125103221338591e-03,9.245953536031035374e-05,3.396350413077931743e-05,-9.660354139741607060e-01,-9.692019508798425109e-01,3.166536905681806204e-03,2.409002517718324594e-08,1.526303727850120140e-08
1.229000000000000092e+01,9.964539630304258822e-01,-1.875293111903464718e-02,8.170604238543051345e-02,1.261697550970004638e-03,9.380288218721854728e-05,2.577835184937061894e-05,-9.660560158549683640e-01,-9.690774634791833320e-01,3.021447624214931502e-03,2.412895932783024269e-08,1.554227480049519272e-08
1.230000000000000071e+01,9.964687246817595101e-01,-2.008797177464344275e-02,8.120174344954061985e-02,1.266298701312644362e-03,9.508698365547733357e-05,1.791877545582187001e-05,-9.660766375914099369e-01,-9.689526897609858080e-01,2.876052169575905437e-03,2.414762811409729951e-08,1.577064590030374802e-08
1.231000000000000050e+01,9.964809299357210159e-01,-2.142422154346219909e-02,8.070317031414442344e-02,1.270905406802112520e-03,9.630810903466816236e-05,1.037994702836360356e-05,-9.660972388460319360e-01,-9.688268811402702685e-01,2.729642294238348969e-03,2.414943771026874812e-08,1.594824339257172596e-08
1.232000000000000028e+01,9.964907054286211707e-01,-2.275976311640548477e-02,8.020935226436733123e-02,1.275495649642030679e-03,9.746266454218355268e-05,3.159386958256116611e-06,-9.661177910668289348e-01,-9.686992960174877210e-01,2.581504950658754065e-03,2.413538098835004756e-08,1.606637844986380514e-08
1.233000000000000007e+01,9.964982272766362836e-01,-2.409259178596846046e-02,7.971880777292141007e-02,1.280048264172468832e-03,9.854718774172027207e-05,-3.743057659882530867e-06,-9.661382771765140154e-01,-9.685693861448284592e-01,2.431108968314438581e-03,2.410442529988805622e-08,1.611067323992187994e-08
1.233999999999999986e+01,9.965037122651532187e-01,-2.542056634970250167e-02,7.922966819361820789e-02,1.284542531721221802e-03,9.955824006435829625e-05,-1.032538661975962774e-05,-9.661586920778942877e-01,-9.684370772965329444e-01,2.278385218638626260e-03,2.405437670322709048e-08,1.607598987263259005e-08
1.234999999999999964e+01,9.965074137343142846e-01,-2.674138113401183445e-02,7.873974755306394069e-02,1.288958172650983124e-03,1.004921931126758741e-04,-1.658368240225818882e-05,-9.661790361560823603e-01,-9.683030366952438683e-01,2.124000539161554398e-03,2.398279710877986072e-08,1.597148169274476004e-08
1.235999999999999943e+01,9.965096214329773883e-01,-2.805255571670603465e-02,7.824656175573452277e-02,1.293275855473202023e-03,1.013449140249110672e-04,-2.251232283575679889e-05,-9.661993045353133303e-01,-9.681687595864926221e-01,1.969455051179301846e-03,2.388763013376848196e-08,1.580814434909427746e-08
1.237000000000000099e+01,9.965106607530811456e-01,-2.935145043718227764e-02,7.774734532258731345e-02,1.297477874118741154e-03,1.021114169530611875e-04,-2.810414034148763825e-05,-9.662194809558771746e-01,-9.680364626505075787e-01,1.816981694630354603e-03,2.376785273541022147e-08,1.558945883495255202e-08
1.238000000000000078e+01,9.965108869867653762e-01,-3.063533163760511976e-02,7.723910761015141679e-02,1.301548621246628821e-03,1.027856777110896662e-04,-3.335058362922685351e-05,-9.662395365468948727e-01,-9.679088768909023255e-01,1.669340344007435228e-03,2.362428765102599201e-08,1.532334237275279065e-08
1.239000000000000057e+01,9.965106730663957357e-01,-3.190149541640831948e-02,7.671874098124466246e-02,1.305474759259052809e-03,1.033606319905019775e-04,-3.824195473004419717e-05,-9.662594279310973144e-01,-9.677889317678483039e-01,1.529503836750935233e-03,2.346020801056236496e-08,1.560296492009172198e-08
1.240000000000000036e+01,9.965103940332757926e-01,-3.314741324028364078e-02,7.618314816573693027e-02,1.309244981591302370e-03,1.038282977389147363e-04,-4.276767649073062662e-05,-9.662791054291817172e-01,-9.676793957458839079e-01,1.400290316702185525e-03,2.328121382779742481e-08,1.583583841835434214e-08
1.241000000000000014e+01,9.965104130907783686e-01,-3.437084037639851625e-02,7.562934860024042583e-02,1.312849311895309540e-03,1.041800145216428760e-04,-4.691647104578491363e-05,-9.662985270910438018e-01,-9.675826916194963934e-01,1.284164528452585692e-03,2.309432295709585746e-08,1.602522359256397522e-08
1.241999999999999993e+01,9.965110705062035779e-01,-3.556985654737888913e-02,7.505456620528387635e-02,1.316278334022838838e-03,1.044066283837960637e-04,-5.067645072861441235e-05,-9.663176607900876292e-01,-9.675008196598701149e-01,1.183158869782469265e-03,2.290678745929298093e-08,1.618075717857436757e-08
1.242999999999999972e+01,9.965126752028434787e-01,-3.674286385558888507e-02,7.445629956877554412e-02,1.319522744801283638e-03,1.044985714877140460e-04,-5.403522260191571453e-05,-9.663364805341049246e-01,-9.674352248490999395e-01,1.098744314994967415e-03,2.272550935616219058e-08,1.629861823282396927e-08
1.243999999999999950e+01,9.965154991989033650e-01,-3.788859278759301730e-02,7.383235517030820039e-02,1.322573069323953543e-03,1.044458680685442589e-04,-5.698021148045501476e-05,-9.663549689647781271e-01,-9.673866621840354618e-01,1.031693219257290902e-03,2.255717621992011521e-08,1.637343105542754529e-08
1.245000000000000107e+01,9.965197738240803016e-01,-3.900613940369209581e-02,7.318084448563837163e-02,1.325419506458512054e-03,1.042381475085323126e-04,-5.949938571306502425e-05,-9.663731202520412511e-01,-9.673551373866207115e-01,9.820171345794762117e-04,2.240849796439458407e-08,1.641713787137177860e-08
1.246000000000000085e+01,9.965256870780070386e-01,-4.009501144636753306e-02,7.250016051389772398e-02,1.328052074227790286e-03,1.038647819897276311e-04,-6.158224880108714868e-05,-9.663909443487543882e-01,-9.673399074775351769e-01,9.489631287808336950e-04,2.228588813915649440e-08,1.644699687552986234e-08
1.247000000000000064e+01,9.965333825319806493e-01,-4.115513078011182047e-02,7.178895632958308404e-02,1.330460936689007063e-03,1.033152097066525110e-04,-6.322076229546647681e-05,-9.664084731644665416e-01,-9.673396178987176963e-01,9.311447342511667722e-04,2.219438925086215307e-08,1.645788016979565782e-08
1.248000000000000043e+01,9.965429603602733444e-01,-4.218675864600032049e-02,7.104614288449462300e-02,1.332636631262385137e-03,1.025793752918181654e-04,-6.440996550366216787e-05,-9.664257607281171447e-01,-9.673525581988252631e-01,9.267974707081487115e-04,2.213661180653116695e-08,1.643365088455084333e-08
1.249000000000000021e+01,9.965544793965839254e-01,-4.319037973895512028e-02,7.027090931468908674e-02,1.334570066263991890e-03,1.016482279853756952e-04,-6.514817730802486401e-05,-9.664428789654828655e-01,-9.673769631690685156e-01,9.340842035856334420e-04,2.211267360928846675e-08,1.636727242626534462e-08
1.250000000000000000e+01,9.965679582227261468e-01,-4.416661260171903663e-02,6.946275857552301758e-02,1.336252350706253330e-03,1.005141473062383134e-04,-6.543687641164684296e-05,-9.664599090426979622e-01,-9.674112803752303869e-01,9.513713325324510200e-04,2.212100654178759334e-08,1.625975820651603954e-08
1.250999999999999979e+01,9.965833738021738775e-01,-4.511618533656868574e-02,6.862155152579765827e-02,1.337674625798227976e-03,9.917117961858368160e-05,-6.528056535137729719e-05,-9.664769300639269867e-01,-9.674542887065002983e-01,9.773586425732743235e-04,2.215930806054594717e-08,1.610774780225199265e-08
1.251999999999999957e+01,9.966006596292236175e-01,-4.603996000888074119e-02,6.774753360186158702e-02,1.338828089208619031e-03,9.761511329340764789e-05,-6.468676346586795585e-05,-9.664940153226094788e-01,-9.675050889026873824e-01,1.011073580077932006e-03,2.222514716462330443e-08,1.622683698521143469e-08
1.253000000000000114e+01,9.966197067403627097e-01,-4.693896123653538283e-02,6.684131764223733008e-02,1.339704339474456947e-03,9.584342126116692428e-05,-6.366603240372032855e-05,-9.665112341329936685e-01,-9.675631095610689458e-01,1.051875428075328949e-03,2.231610032603927179e-08,1.653832626402618189e-08
1.254000000000000092e+01,9.966403692335938924e-01,-4.781437181031562844e-02,6.590382319877256811e-02,1.340295839859602248e-03,9.385510901376236087e-05,-6.223193914575016162e-05,-9.665286476919172642e-01,-9.676280882704897390e-01,1.099440578572492789e-03,2.242946426190596968e-08,1.687342221501353379e-08
1.255000000000000071e+01,9.966624733796356495e-01,-4.866748280101276802e-02,6.493619801117077317e-02,1.340595980293836755e-03,9.165054688281123129e-05,-6.040091631519968598e-05,-9.665463095055528697e-01,-9.677000109026524521e-01,1.153701397099541432e-03,2.256195988635137357e-08,1.722504161527638189e-08
1.256000000000000050e+01,9.966858268002386501e-01,-4.949962690030455109e-02,6.393975537699025935e-02,1.340598720764545190e-03,8.923137463672059879e-05,-5.819205288610302307e-05,-9.665642663286582170e-01,-9.677791127513154512e-01,1.214846422657210340e-03,2.270964431300285271e-08,1.760297885233796933e-08
1.257000000000000028e+01,9.967102244309936632e-01,-5.031212597924034080e-02,6.291595275370012730e-02,1.340298344879212612e-03,8.660033278232439290e-05,-5.562691526770897985e-05,-9.665825531023681805e-01,-9.678658494934406775e-01,1.283296391072461700e-03,2.286774098333337956e-08,1.801290427927426663e-08
1.258000000000000007e+01,9.967354512421112700e-01,-5.110625159502910075e-02,6.186641187457229962e-02,1.339689589057212757e-03,8.376084996953980365e-05,-5.272941221731045969e-05,-9.666011885864516096e-01,-9.679608019636674054e-01,1.359613377215747321e-03,2.303041326074297376e-08,1.843400232459657673e-08
1.258999999999999986e+01,9.967612849930348462e-01,-5.188317529683945245e-02,6.079295225393147734e-02,1.338767915444139152e-03,8.071642325959071061e-05,-4.952559309248504043e-05,-9.666201720099034667e-01,-9.680645505464142708e-01,1.444378536510852089e-03,2.319080361012224813e-08,1.883912337241611112e-08
1.259999999999999964e+01,9.967875009525353214e-01,-5.264390806057438893e-02,5.969761370776806297e-02,1.337529803295714297e-03,7.746993908974472817e-05,-4.604324266119171782e-05,-9.666394786367586978e-01,-9.681775065336311048e-01,1.538027896872427207e-03,2.334144247940073523e-08,1.919939451866525815e-08
1.260999999999999943e+01,9.968138788492463265e-01,-5.338924111565692548e-02,5.858265247225720451e-02,1.335973125701762215e-03,7.402303704511677671e-05,-4.231125509587082054e-05,-9.666590622363638863e-01,-9.682997394398910052e-01,1.640677203527164413e-03,2.347489729130215495e-08,1.948102701376797086e-08
1.262000000000000099e+01,9.968402105331475305e-01,-5.411971049490483382e-02,5.745050741514078768e-02,1.334097585079121453e-03,7.037569927320497655e-05,-3.835898166862471967e-05,-9.666788597767687063e-01,-9.684309009663969459e-01,1.752041189628223469e-03,2.358455925031817838e-08,1.964782714303225930e-08
1.263000000000000078e+01,9.968663056759485830e-01,-5.483560757253452822e-02,5.630374592377550280e-02,1.331905225084476646e-03,6.652616654949851003e-05,-3.421578903580491804e-05,-9.666987914207555432e-01,-9.685701463064969596e-01,1.871354885741438731e-03,2.366517087002104598e-08,1.966738660819089546e-08
1.264000000000000057e+01,9.968919937274635101e-01,-5.553702388287026087e-02,5.514502031742481158e-02,1.329401086335349914e-03,6.247114734634842551e-05,-2.991086896448349897e-05,-9.667187688847797000e-01,-9.687160801679143285e-01,1.997311283134660127e-03,2.371254678342431608e-08,1.952956107942327435e-08
1.265000000000000036e+01,9.969171218498706910e-01,-5.622390413064896897e-02,5.397706990081883177e-02,1.326593757935239353e-03,5.820609086186579275e-05,-2.547321515363723106e-05,-9.667387052737059783e-01,-9.688668764956109847e-01,2.128171221904991660e-03,2.372285998631014278e-08,1.925406389879924518e-08
1.266000000000000014e+01,9.969415511729543544e-01,-5.689608823528410214e-02,5.280276115539612319e-02,1.323495497590676181e-03,5.372538748877402987e-05,-2.093160685526987956e-05,-9.667585155760113347e-01,-9.690204794605237204e-01,2.261963884512359704e-03,2.369225297678898370e-08,1.888017941986674941e-08
1.266999999999999993e+01,9.969651546006556009e-01,-5.755333896503712215e-02,5.162512092756137150e-02,1.320121712117937373e-03,4.902247762702375986e-05,-1.631444017676260332e-05,-9.667781137415013548e-01,-9.691747614846861758e-01,2.396647743184821856e-03,2.361723415603664832e-08,1.843092123365863699e-08
1.267999999999999972e+01,9.969878166245836892e-01,-5.819537517929160297e-02,5.044733005029931883e-02,1.316490171892772823e-03,4.408986521952022015e-05,-1.164944778442183291e-05,-9.667974144235851330e-01,-9.693276464511989543e-01,2.530232027613866803e-03,2.349546975824608045e-08,1.794478099448326702e-08
1.268999999999999950e+01,9.970094336850237049e-01,-5.882192580262199377e-02,4.927267638403232813e-02,1.312620679668698295e-03,3.891906894759888268e-05,-6.963519267714765387e-06,-9.668163384210899380e-01,-9.694772703571516992e-01,2.660931936061816227e-03,2.332646070775820258e-08,1.744659372526768948e-08
1.270000000000000107e+01,9.970299156696804666e-01,-5.943278529240704489e-02,4.810446507162582930e-02,1.308535169941670538e-03,3.350052145140714046e-05,-2.282737417809398710e-06,-9.668348173814558244e-01,-9.696221745315648510e-01,2.787357150109016218e-03,2.311208445218037866e-08,1.693696805027400387e-08
1.271000000000000085e+01,9.970491896768451934e-01,-6.002784288544025376e-02,4.694588831469585083e-02,1.304257768395533472e-03,2.782348260729734392e-05,2.367527081239590969e-06,-9.668527940985612856e-01,-9.697614532384578601e-01,2.908659139896616497e-03,2.285690105927978511e-08,1.642538749457855829e-08
1.272000000000000064e+01,9.970672057699087043e-01,-6.060706862152886315e-02,4.579987865308546291e-02,1.299814624784321332e-03,2.187599949321920368e-05,6.962829028897935724e-06,-9.668702239365930540e-01,-9.698947983706830422e-01,3.024574434089958349e-03,2.256777140828201080e-08,1.619615863646117759e-08
1.273000000000000043e+01,9.970839422483241954e-01,-6.117046269488088384e-02,4.466899502840211700e-02,1.295233365151955782e-03,1.564491113798551264e-05,1.148026474061455079e-05,-9.668870787027633584e-01,-9.700225267063193879e-01,3.135448003556075020e-03,2.225278264309516792e-08,1.592315590492887623e-08
1.274000000000000021e+01,9.970994065268038442e-01,-6.171801182741194075e-02,4.355537856273600933e-02,1.290542434921551022e-03,9.115967691630163982e-06,1.589933462005990660e-05,-9.669033418573511618e-01,-9.701455566073778902e-01,3.242214750026708482e-03,2.192005986613464138e-08,1.562283191702817930e-08
1.275000000000000000e+01,9.971136302929677342e-01,-6.224968756574719708e-02,4.246077530917435894e-02,1.285771002022928055e-03,2.274105336735783053e-06,2.020296165417190658e-05,-9.669189975279474103e-01,-9.702652011040426849e-01,3.346203576095229532e-03,2.157688492824018429e-08,1.529144855183517393e-08
1.275999999999999979e+01,9.971266610904708783e-01,-6.276547982543537185e-02,4.138660142365076927e-02,1.280949233968859020e-03,-4.896249037163140796e-06,2.437845542298865421e-05,-9.669340257696912300e-01,-9.703828272287532419e-01,3.448801459061990714e-03,2.122932432264839065e-08,1.490818624105827439e-08
1.276999999999999957e+01,9.971385540746401377e-01,-6.326543657156463718e-02,4.033401032743213349e-02,1.276108321902071161e-03,-1.241088769133796569e-05,2.841818897776156501e-05,-9.669484068259061038e-01,-9.704995668940947784e-01,3.551160068188707972e-03,2.088246820096704859e-08,1.447374220475694528e-08
1.278000000000000114e+01,9.971493675396684297e-01,-6.374968028660236985e-02,3.930391706065122087e-02,1.271279989660457476e-03,-2.028549182147542846e-05,3.231998601489190031e-05,-9.669621296499822938e-01,-9.706162122226422717e-01,3.654082572660026073e-03,2.054093132653048940e-08,1.422941808826294618e-08
1.279000000000000092e+01,9.971591636332239883e-01,-6.421838033284536784e-02,3.829697249172708817e-02,1.266495696254890408e-03,-2.853518838835761455e-05,3.608729354539045068e-05,-9.669751929799894619e-01,-9.707332329120972325e-01,3.758039932107746801e-03,2.020910169430326684e-08,1.395000048809436066e-08
1.280000000000000071e+01,9.971680122966396498e-01,-6.467168547705208492e-02,3.731352528392403722e-02,1.261786087178077024e-03,-3.717393198853235380e-05,3.972904777772095998e-05,-9.669876034470401560e-01,-9.708507686321352637e-01,3.863165185095138003e-03,1.989097883853523033e-08,1.364656032620814585e-08
1.281000000000000050e+01,9.971759935009710807e-01,-6.510966289367717263e-02,3.635361983685980042e-02,1.257180915105086429e-03,-4.621372809526041959e-05,4.325913282791185078e-05,-9.669993797094629251e-01,-9.709686663261153372e-01,3.969286616652433798e-03,1.958976259122335478e-08,1.372768831942039469e-08
1.282000000000000028e+01,9.971831946443887595e-01,-6.553228155995280413e-02,3.541705582634589733e-02,1.252709066677985686e-03,-5.566387831367612833e-05,4.669543613465104411e-05,-9.670105529564133606e-01,-9.710866177788192166e-01,4.076064822405824767e-03,1.930739576151464698e-08,1.374111269214495223e-08
1.283000000000000007e+01,9.971897056904469592e-01,-6.593941840994414771e-02,3.450349196419095349e-02,1.248398493351838938e-03,-6.553052361588568081e-05,5.005876450284541619e-05,-9.670211588248943668e-01,-9.712042530313909072e-01,4.183094206496536932e-03,1.904445794311150247e-08,1.368592772443832928e-08
1.283999999999999986e+01,9.971956176960095064e-01,-6.633084131927376170e-02,3.361252882960875238e-02,1.244275944162132790e-03,-7.581662465998096148e-05,5.337192987448088292e-05,-9.670312329238532900e-01,-9.713211456846383429e-01,4.289912760785002596e-03,1.880067073572974560e-08,1.357487056097284039e-08
1.284999999999999964e+01,9.972010273859797103e-01,-6.670615275988706072e-02,3.274371452156076001e-02,1.240366328082023045e-03,-8.652222971871569815e-05,5.665902056839795814e-05,-9.670408120703476440e-01,-9.714368318260718782e-01,4.396019755724196905e-03,1.857556393982672022e-08,1.367051671863350748e-08
1.285999999999999943e+01,9.972060444447449212e-01,-6.706472896791450256e-02,3.189647789052445226e-02,1.236692029384088651e-03,-9.764488367027621010e-05,5.994478290357391421e-05,-9.670499365360427646e-01,-9.715508764145703857e-01,4.500939878527576883e-03,1.836887242755232370e-08,1.376424085819394350e-08
1.287000000000000099e+01,9.972107949020987405e-01,-6.740571643699135029e-02,3.107004567295983469e-02,1.233272773116479140e-03,-1.091799993746817027e-04,6.325408493207362295e-05,-9.670586480207653546e-01,-9.716629448207375619e-01,4.604296799972230729e-03,1.818050616257169250e-08,1.382456393805853168e-08
1.288000000000000078e+01,9.972154175236731533e-01,-6.772810336822093769e-02,3.026340210553318463e-02,1.230125927732579009e-03,-1.211210424717933565e-04,6.661140603245127589e-05,-9.670669774481019942e-01,-9.717727093877391864e-01,4.705731939637196500e-03,1.801022438498350133e-08,1.386420755977724184e-08
1.289000000000000057e+01,9.972200552963262910e-01,-6.803082905456099561e-02,2.947531662338765540e-02,1.227266595399123528e-03,-1.334594938258796811e-04,7.004032680356045036e-05,-9.670749433214178570e-01,-9.718795887300178959e-01,4.804645408600027694e-03,1.785730164239440189e-08,1.386956971494157642e-08
1.290000000000000036e+01,9.972248463730293278e-01,-6.831288117754050204e-02,2.870442720639771600e-02,1.224707268467665209e-03,-1.461846655512624260e-04,7.356317387943206605e-05,-9.670825635210610338e-01,-9.719826564804866509e-01,4.900092959425643956e-03,1.772043480242521628e-08,1.384232395373885538e-08
1.291000000000000014e+01,9.972299177032779571e-01,-6.857335079671016131e-02,2.794935102336305183e-02,1.222457472186178323e-03,-1.592835034859733446e-04,7.720087652864477095e-05,-9.670898559030347563e-01,-9.720807149645694922e-01,4.990859061534724632e-03,1.759785417492759282e-08,1.377705527438877198e-08
1.291999999999999993e+01,9.972353812068843748e-01,-6.881145814357335355e-02,2.720879306336454820e-02,1.220523814612245331e-03,-1.727404455388397385e-04,8.097285553483104528e-05,-9.670968322736149814e-01,-9.721722889262024436e-01,5.075456652587495218e-03,1.748760190877741000e-08,1.366326518592586581e-08
1.292999999999999972e+01,9.972413307147773853e-01,-6.902658234074411647e-02,2.648162453235793426e-02,1.218910386160995890e-03,-1.865373057473103293e-04,8.489675828849407044e-05,-9.671035044296641958e-01,-9.722556294866666615e-01,5.152125057002428406e-03,1.738776327188689930e-08,1.350062817095931678e-08
1.293999999999999950e+01,9.972478386138272644e-01,-6.921830412323247417e-02,2.576693862422288483e-02,1.217619062666913405e-03,-2.006532051442777500e-04,8.898801970299132294e-05,-9.671098896911054510e-01,-9.723288677447364803e-01,5.218978053631058781e-03,1.729636566348032397e-08,1.329800358718102871e-08
1.295000000000000107e+01,9.972549523697042950e-01,-6.938645109960056567e-02,2.506409963956641659e-02,1.216649461918212650e-03,-2.150645962202930254e-04,9.325927755152688288e-05,-9.671160089353049161e-01,-9.723901884095428327e-01,5.274179474237920134e-03,1.721111520429795243e-08,1.306708941051226702e-08
1.296000000000000085e+01,9.972626930569831183e-01,-6.953112199172402363e-02,2.437276997181132832e-02,1.215998857297814371e-03,-2.297452133697660322e-04,9.771975244329436205e-05,-9.671218861256588584e-01,-9.724379847010338196e-01,5.316098575375012396e-03,1.712938372626403888e-08,1.281829242749665809e-08
1.297000000000000064e+01,9.972710585128838900e-01,-6.965265915194941704e-02,2.369290195475949254e-02,1.215662276372662335e-03,-2.446658282871575331e-04,1.023748575252821937e-04,-9.671275476895353496e-01,-9.724710206694913150e-01,5.343472979955929923e-03,1.704839137295817592e-08,1.255648141018639308e-08
1.298000000000000043e+01,9.972800297338118014e-01,-6.975158442131236536e-02,2.302470912581661144e-02,1.215632855673491174e-03,-2.597939119369895434e-04,1.072261078502277512e-04,-9.671330246738670811e-01,-9.724886053347652215e-01,5.355580660898154322e-03,1.696544871364959098e-08,1.228121582208530072e-08
1.299000000000000021e+01,9.972895763001760061e-01,-6.982855287170157410e-02,2.236862832769334272e-02,1.215902554178516053e-03,-2.750934421559168776e-04,1.122712098780717866e-04,-9.671383518031425597e-01,-9.724908002607018931e-01,5.352448457559312589e-03,1.687810590489278292e-08,1.202400312649842817e-08
1.300000000000000000e+01,9.972996574476061804e-01,-6.988436514583089287e-02,2.172528814445091189e-02,1.216462966559885917e-03,-2.905250468260665983e-04,1.175043004024889815e-04,-9.671435529296492639e-01,-9.724784492546024728e-01,5.334896324953183715e-03,1.678411811244504104e-08,1.176187325313549081e-08
1.300999999999999979e+01,9.973102193669263205e-01,-6.992002831741660207e-02,2.109548609315890083e-02,1.217305746131188424e-03,-3.060466081720790259e-04,1.229163621035691482e-04,-9.671486278256148372e-01,-9.724528811565404940e-01,5.304253330925626404e-03,1.668144538770880944e-08,1.155338957836704594e-08
1.301999999999999957e+01,9.973211923487141917e-01,-6.993681949523380958e-02,2.048015369526494378e-02,1.218422488756448980e-03,-3.216142115178009016e-04,1.284958085265491877e-04,-9.671535594000906233e-01,-9.724155542262962193e-01,5.261994826205544824e-03,1.656849409111033979e-08,1.163322704833547050e-08
1.303000000000000114e+01,9.973324898274282813e-01,-6.993632429876485423e-02,1.988029834383742145e-02,1.219804250173985158e-03,-3.371830967724707474e-04,1.342291513265382195e-04,-9.671583250680603205e-01,-9.723679193494104700e-01,5.209594281350132979e-03,1.644436105759333107e-08,1.168250873817555657e-08
1.304000000000000092e+01,9.973440094394071531e-01,-6.992044264316159274e-02,1.929693499319490649e-02,1.221441098772878091e-03,-3.527083858931269944e-04,1.401015936476110826e-04,-9.671628987452465243e-01,-9.723113742361987333e-01,5.148475490952189940e-03,1.630888992667423579e-08,1.168955021668693917e-08
1.305000000000000071e+01,9.973556351094614580e-01,-6.989136917868296606e-02,1.873103214503403849e-02,1.223322102126049148e-03,-3.681456113708721201e-04,1.460975366182097276e-04,-9.671672544314005027e-01,-9.722472296087211197e-01,5.079975177320645609e-03,1.616251830899893181e-08,1.164078611282093334e-08
1.306000000000000050e+01,9.973672391807426596e-01,-6.985155482727818665e-02,1.818350604541836210e-02,1.225435752991134919e-03,-3.834511862006405032e-04,1.522010220010569298e-04,-9.671713704632757258e-01,-9.721767498184741285e-01,5.005379355198365417e-03,1.600613023649971809e-08,1.152810447102581293e-08
1.307000000000000028e+01,9.973786851653159147e-01,-6.980364438990929732e-02,1.765525653083548432e-02,1.227770427915049738e-03,-3.985829710093414277e-04,1.583960619975139674e-04,-9.671752270264168949e-01,-9.721011853502623534e-01,4.925958323845405600e-03,1.584115359356323983e-08,1.134923599543924411e-08
1.308000000000000007e+01,9.973898315949046856e-01,-6.975039135086093245e-02,1.714721833681924490e-02,1.230314587879292919e-03,-4.135009609722915098e-04,1.646669343534693495e-04,-9.671788021736980046e-01,-9.720217090477893951e-01,4.842906874091425229e-03,1.566963655028242574e-08,1.111027714273404854e-08
1.308999999999999986e+01,9.974005374505013899e-01,-6.969455010944863860e-02,1.666040349024363112e-02,1.233056965578358541e-03,-4.281680686258383401e-04,1.709985931006339588e-04,-9.671820708634174535e-01,-9.719392720087920434e-01,4.757201145374615955e-03,1.549423678900751315e-08,1.083112088906545978e-08
1.309999999999999964e+01,9.974106703349225889e-01,-6.963873770226834681e-02,1.619590098127534142e-02,1.235986868266508503e-03,-4.425508081389483892e-04,1.773771350845057483e-04,-9.671850141258724332e-01,-9.718545147392438910e-01,4.669500613371476913e-03,1.531813841457065715e-08,1.053568565723139727e-08
1.310999999999999943e+01,9.974201156946558289e-01,-6.958529368522425873e-02,1.575482126945660158e-02,1.239094229527349647e-03,-4.566196502799184137e-04,1.837900430684952767e-04,-9.671876350452471849e-01,-9.717679418457294549e-01,4.580306800482275217e-03,1.514496041859511769e-08,1.024121787374099313e-08
1.312000000000000099e+01,9.974287847997954648e-01,-6.953616506767937300e-02,1.533820090191772255e-02,1.242369356133577168e-03,-4.703490228093068579e-04,1.902260680831507347e-04,-9.671899569346429359e-01,-9.716802455010382644e-01,4.490288566395370107e-03,1.497858456956827467e-08,1.009398320483967382e-08
1.313000000000000078e+01,9.974366199646463871e-01,-6.949282473782625313e-02,1.494692084449900440e-02,1.245802632452763618e-03,-4.837170773579487046e-04,1.966748940185086456e-04,-9.671920044024834295e-01,-9.715923535578110393e-01,4.400349155327663506e-03,1.482282676596881270e-08,1.000682603446989560e-08
1.314000000000000057e+01,9.974435959200984581e-01,-6.945623397017723633e-02,1.458167173260972727e-02,1.249384199598997137e-03,-4.967053111103289682e-04,2.031267542884027946e-04,-9.671937942701996915e-01,-9.715051831722513187e-01,4.311388902051676610e-03,1.468110449014744292e-08,9.955793078830765808e-09
1.315000000000000036e+01,9.974497183557390345e-01,-6.942684073966651215e-02,1.424295603773779485e-02,1.253103678646741437e-03,-5.092981384975297848e-04,2.095721034711456245e-04,-9.671953324131224994e-01,-9.714193200629610558e-01,4.223987649838535641e-03,1.455616165720022758e-08,9.954241209086944764e-09
1.316000000000000014e+01,9.974550221865760014e-01,-6.940458451636080661e-02,1.393111103682489506e-02,1.256950049548037282e-03,-5.214825647699483429e-04,2.160013859820823225e-04,-9.671966127031199623e-01,-9.713346643695254246e-01,4.138051666405431067e-03,1.444980216651697967e-08,9.948161849848702332e-09
1.316999999999999993e+01,9.974595694612012897e-01,-6.938891544678692236e-02,1.364633842622363889e-02,1.260911646251323699e-03,-5.332480263754243608e-04,2.224047977080386969e-04,-9.671976294954530706e-01,-9.712502374169763586e-01,4.052607921523300114e-03,1.436274974318315968e-08,9.935563483054465905e-09
1.317999999999999972e+01,9.974634465654572679e-01,-6.937883635671027172e-02,1.338872108342426329e-02,1.264976216321466720e-03,-5.445863890052309204e-04,2.287719469670376174e-04,-9.671983919392826978e-01,-9.711643286504094696e-01,3.965936711126815187e-03,1.429474891089409041e-08,9.916027998713161651e-09
1.318999999999999950e+01,9.974667609483360842e-01,-6.937296107785002885e-02,1.315822508737070698e-02,1.269130776787480300e-03,-5.554920522400800869e-04,2.350914541534096654e-04,-9.671989316772363621e-01,-9.710748937527642344e-01,3.875962075527892257e-03,1.424479526039154702e-08,9.892119123833253980e-09
1.320000000000000107e+01,9.974696369265126927e-01,-6.936958851004486337e-02,1.295470221325968445e-02,1.273361213814661269e-03,-5.659620929958862059e-04,2.413505718227232984e-04,-9.671993042468401969e-01,-9.709800753721745670e-01,3.780771125334418670e-03,1.421128527075910475e-08,9.866456318619043486e-09
1.321000000000000085e+01,9.974722122097439136e-01,-6.936676501019650720e-02,1.277790081379085417e-02,1.277652049971899012e-03,-5.759963053107582890e-04,2.475349883553131652e-04,-9.671995764502550053e-01,-9.708786317130370103e-01,3.679055262781977254e-03,1.419213480474130059e-08,9.839986381265930504e-09
1.322000000000000064e+01,9.974746361606391387e-01,-6.936231865222572401e-02,1.262749121664060240e-02,1.281986483074762633e-03,-5.855970739794116647e-04,2.536289683075150536e-04,-9.671998109219882567e-01,-9.707700569848769501e-01,3.570246062888647424e-03,1.418496491565606038e-08,9.820503743540598407e-09
1.323000000000000043e+01,9.974770692778580639e-01,-6.935387384400798494e-02,1.250309815293929906e-02,1.286346523148629946e-03,-5.947691127928153272e-04,2.596157741534303666e-04,-9.672000661232766916e-01,-9.706545701527171666e-01,3.454504029440443307e-03,1.418729444204480749e-08,9.824572710925849606e-09
1.324000000000000021e+01,9.974796828088111633e-01,-6.933886482724813116e-02,1.240433149408851077e-02,1.290713300469703995e-03,-6.035191154119836331e-04,2.654782182460848142e-04,-9.672003978916811073e-01,-9.705331562828025671e-01,3.332758391121460207e-03,1.419668470493281887e-08,9.821389923558854207e-09
1.325000000000000000e+01,9.974826568142716177e-01,-6.931457314679129178e-02,1.233081065226134670e-02,1.295067482567067692e-03,-6.118552547409786529e-04,2.711992001408858148e-04,-9.672008565071514852e-01,-9.704075787393889874e-01,3.206722232237557268e-03,1.421088066816392656e-08,9.812185952640106734e-09
1.325999999999999979e+01,9.974861755941355490e-01,-6.927820998774177064e-02,1.228216231133273662e-02,1.299389293537322023e-03,-6.197865868377423456e-04,2.767621273323721894e-04,-9.672014826838088997e-01,-9.702803188682399549e-01,3.078836184431055657e-03,1.422807577773996200e-08,9.886072849241145377e-09
1.326999999999999957e+01,9.974904212853468177e-01,-6.922703240539622438e-02,1.225797970589216461e-02,1.303658078770405853e-03,-6.273224964733367616e-04,2.821511992528680192e-04,-9.672022992505167061e-01,-9.701543663304905696e-01,2.952067079973900825e-03,1.424723751366926854e-08,9.947384915776069647e-09
1.328000000000000114e+01,9.974955674832961527e-01,-6.915845850803148398e-02,1.225775659547804868e-02,1.307851862326350366e-03,-6.344721918471842633e-04,2.873515621419535176e-04,-9.672033074860163504e-01,-9.700328453157086583e-01,2.829537829692267172e-03,1.426830333434225421e-08,9.991595328884272931e-09
1.329000000000000092e+01,9.975017739688776253e-01,-6.907015989364612141e-02,1.228081738564583587e-02,1.311947069251700234e-03,-6.412441537518083923e-04,2.923493073115702502e-04,-9.672044896896707655e-01,-9.699186113873894399e-01,2.714121697718645775e-03,1.429214520313639078e-08,1.006793337587907899e-08
1.330000000000000071e+01,9.975091823675747982e-01,-6.896013063474609739e-02,1.232626696228230311e-02,1.315918492384399651e-03,-6.476456003104520340e-04,2.971312506405595884e-04,-9.672058080009636738e-01,-9.698138322527071198e-01,2.608024251743488488e-03,1.432029132650647704e-08,1.012941974742886941e-08
1.331000000000000050e+01,9.975179125776751921e-01,-6.882673232843546096e-02,1.239297498296227512e-02,1.319739555302398143e-03,-6.536821011378505294e-04,3.016845741856377639e-04,-9.672072097680329827e-01,-9.697195536483402822e-01,2.512343880307291253e-03,1.435456463154161636e-08,1.016979234158554846e-08
1.332000000000000028e+01,9.975280596851927584e-01,-6.866872088357604820e-02,1.247959561186221325e-02,1.323382711629439521e-03,-6.593574175447980629e-04,3.059965243306978400e-04,-9.672086486872919497e-01,-9.696355519309507454e-01,2.426903243658765693e-03,1.439672674156968578e-08,1.018927253682022638e-08
1.333000000000000007e+01,9.975396910141567375e-01,-6.848526921457667727e-02,1.258459072466726683e-02,1.326820051358919977e-03,-6.646736482841748882e-04,3.100542950722357796e-04,-9.672100984627189924e-01,-9.695605709726043964e-01,2.350472509885410521e-03,1.444806083595132671e-08,1.018804995922550916e-08
1.333999999999999986e+01,9.975528444251354765e-01,-6.827598177828175796e-02,1.270622243915811231e-02,1.330024162866650034e-03,-6.696316640024740571e-04,3.138450905320938535e-04,-9.672115520205283312e-01,-9.694926813866167059e-01,2.281129366088392903e-03,1.450897187406764996e-08,1.016329020941952876e-08
1.334999999999999964e+01,9.975675292574452957e-01,-6.804088293511330321e-02,1.284251578005769258e-02,1.332968982764972613e-03,-6.742317292325210104e-04,3.173563373549388809e-04,-9.672130181780917990e-01,-9.694296119977912074e-01,2.216593819699425733e-03,1.457871526910542082e-08,1.016870188053076163e-08
1.335999999999999943e+01,9.975837291944762431e-01,-6.778038383428526548e-02,1.299121491882248257e-02,1.335630541100518319e-03,-6.784741214224709101e-04,3.205760276626066227e-04,-9.672145198686622480e-01,-9.693690824555143415e-01,2.154562586852140724e-03,1.465530461147728885e-08,1.014920392172768970e-08
1.337000000000000099e+01,9.976014059568708570e-01,-6.749523749568904496e-02,1.314976701023242052e-02,1.337987617216735304e-03,-6.823595364205789666e-04,3.234931484553322839e-04,-9.672160871466399801e-01,-9.693091022692184033e-01,2.093015122578470097e-03,1.473567508014810972e-08,1.009906402948956838e-08
1.338000000000000078e+01,9.976205027125290004e-01,-6.718649505468782257e-02,1.331535814703489057e-02,1.340022143554027130e-03,-6.858892387073108271e-04,3.260981740632927311e-04,-9.672177446732438399e-01,-9.692481007480132638e-01,2.030356074769397359e-03,1.481608079432131351e-08,1.002400762395438960e-08
1.339000000000000057e+01,9.976409467093514394e-01,-6.685546841719056110e-02,1.348499341402390438e-02,1.341719306110341833e-03,-6.890650746249718820e-04,3.283835540866717980e-04,-9.672195030985742958e-01,-9.691848573244885579e-01,1.965354225914244229e-03,1.489263861627156283e-08,9.936058642523448725e-09
1.340000000000000036e+01,9.976626515014461738e-01,-6.650369462639506291e-02,1.365559046271682363e-02,1.343067332266926085e-03,-6.918893961770144823e-04,3.303441561393659158e-04,-9.672213638682618519e-01,-9.691183967988246106e-01,1.897032930562754993e-03,1.496181128150590213e-08,9.981937498793058694e-09
1.341000000000000014e+01,9.976855184683610656e-01,-6.613290921691716839e-02,1.382406639578933477e-02,1.344057138402063095e-03,-6.943648899055302826e-04,3.319775900225173447e-04,-9.672233339203447633e-01,-9.690481050735884061e-01,1.824771153243602475e-03,1.502076353183586735e-08,1.017927142576979804e-08
1.341999999999999993e+01,9.977094382123058436e-01,-6.574502413524462019e-02,1.398741100672888996e-02,1.344682213557009355e-03,-6.964943851648586421e-04,3.332842422025442510e-04,-9.672254277978207249e-01,-9.689740040069169114e-01,1.748576209096147898e-03,1.506761386798087478e-08,1.032688490276711946e-08
1.342999999999999972e+01,9.977342921945685505e-01,-6.534210245142675622e-02,1.414275984653141048e-02,1.344938781780298867e-03,-6.982807145432972686e-04,3.342669634187383967e-04,-9.672276583969768859e-01,-9.688968789270668847e-01,1.669220530090021045e-03,1.510158630104449153e-08,1.041012720470746444e-08
1.343999999999999950e+01,9.977599538201370466e-01,-6.492633698288331756e-02,1.428747662226057848e-02,1.344825962566923751e-03,-6.997265912097749450e-04,3.349304873384852067e-04,-9.672300346118641867e-01,-9.688182310453998802e-01,1.588196433535647321e-03,1.512296827867917220e-08,1.046881425992296499e-08
1.345000000000000107e+01,9.977862891027406977e-01,-6.450003216301239406e-02,1.441923323000348679e-02,1.344345555314516204e-03,-7.008345569658841175e-04,3.352807325173665087e-04,-9.672325636737483245e-01,-9.687402240976494827e-01,1.507660423901144081e-03,1.513292455118286383e-08,1.052378650889806977e-08
1.346000000000000085e+01,9.978131580808264900e-01,-6.406557416686106676e-02,1.453606928959700999e-02,1.343501564878289960e-03,-7.016070014709615155e-04,3.353241223673157872e-04,-9.672352399955688185e-01,-9.686655054458123137e-01,1.430265450243470770e-03,1.513324273117886277e-08,1.053355758173779577e-08
1.347000000000000064e+01,9.978404168753389758e-01,-6.362539061347448344e-02,1.463641902703888623e-02,1.342299950015532961e-03,-7.020462252328839997e-04,3.350669844152376602e-04,-9.672380384816131604e-01,-9.685967742420243942e-01,1.358735760411257203e-03,1.512605877028955652e-08,1.049510078843240990e-08
1.348000000000000043e+01,9.978679209255496563e-01,-6.318189069086875553e-02,1.471911110605292339e-02,1.340748746320857008e-03,-7.021545366198633179e-04,3.345150786251929092e-04,-9.672409272773649924e-01,-9.685364275911404475e-01,1.295500313775485406e-03,1.511360563373068389e-08,1.042050157273877176e-08
1.349000000000000021e+01,9.978955286677574366e-01,-6.273739777989575939e-02,1.478335683787434553e-02,1.338858415733568076e-03,-7.019344223485908659e-04,3.336733045016813449e-04,-9.672438780448815443e-01,-9.684864716532252116e-01,1.242593608343634101e-03,1.509787735159222379e-08,1.032110263921026672e-08
1.350000000000000000e+01,9.979231030680558723e-01,-6.229411504808601840e-02,1.482874241150563752e-02,1.336642266751686793e-03,-7.013888289211838096e-04,3.325456996971568307e-04,-9.672468633157147444e-01,-9.684485033578303925e-01,1.201640042115684117e-03,1.508027003621387796e-08,1.020464557299760600e-08
1.350999999999999979e+01,9.979505100476655510e-01,-6.185414300300061397e-02,1.485523114235156282e-02,1.334116691359686288e-03,-7.005215020762079305e-04,3.311357119219733385e-04,-9.672498491702385959e-01,-9.684235945494441555e-01,1.173745379205537107e-03,1.506132495852759206e-08,1.007762406857182214e-08
1.351999999999999957e+01,9.979776147623249383e-01,-6.141954004699527736e-02,1.486315812947995932e-02,1.331301008076708585e-03,-6.993372391839632876e-04,3.294465457110471005e-04,-9.672527915901367734e-01,-9.684120917355081293e-01,1.159300145371359959e-03,1.504061639711471028e-08,1.017588213692022237e-08
1.353000000000000114e+01,9.980042790943204345e-01,-6.099237481147869872e-02,1.485320252657632706e-02,1.328216886689456569e-03,-6.978419162243901285e-04,3.274813691493576925e-04,-9.672556423535453307e-01,-9.684134760051645863e-01,1.157833651619224980e-03,1.501694514181008107e-08,1.035637575697023749e-08
1.354000000000000092e+01,9.980303627329560889e-01,-6.057472777463931285e-02,1.482634507817027700e-02,1.324887606414085683e-03,-6.960423284425122431e-04,3.252433898092362300e-04,-9.672583602855188145e-01,-9.684264527115472587e-01,1.168092426028447027e-03,1.498865861477617853e-08,1.053591391908526020e-08
1.355000000000000071e+01,9.980557258522697595e-01,-6.016866944248266263e-02,1.478382537156887333e-02,1.321337435511568768e-03,-6.939459181581708689e-04,3.227358313784581484e-04,-9.672609157104743449e-01,-9.684492113599737495e-01,1.188295649499449469e-03,1.495390798527371337e-08,1.068831556594318499e-08
1.356000000000000050e+01,9.980802314793776331e-01,-5.977623961017913823e-02,1.472711997213017876e-02,1.317591203312799874e-03,-6.915604675715710057e-04,3.199617964236693723e-04,-9.672632987877910482e-01,-9.684798036850252867e-01,1.216504897234270367e-03,1.491097518778687249e-08,1.080009104370560635e-08
1.357000000000000028e+01,9.981037475008665005e-01,-5.939942476212662498e-02,1.465794838462374308e-02,1.313674106656154096e-03,-6.888939102643717918e-04,3.169241293453780531e-04,-9.672655259654999726e-01,-9.685166988364446450e-01,1.251172870944679705e-03,1.485866764981870684e-08,1.087129875010361957e-08
1.358000000000000007e+01,9.981261487462304016e-01,-5.904012929166577855e-02,1.457827398476040440e-02,1.309611570151699529e-03,-6.859543012072259489e-04,3.136253038371501485e-04,-9.672676268438864522e-01,-9.685592402390650335e-01,1.291613395178533392e-03,1.479667905636415179e-08,1.090086554356162196e-08
1.358999999999999986e+01,9.981473196531229775e-01,-5.870013504737000426e-02,1.449027660980085896e-02,1.305428951074110496e-03,-6.827497471321425761e-04,3.100672920700804397e-04,-9.672696272846930121e-01,-9.686077176563488988e-01,1.338090371655842499e-03,1.472581599695998706e-08,1.088246626146371909e-08
1.359999999999999964e+01,9.981671587153218006e-01,-5.838103312429154118e-02,1.439628821486418735e-02,1.301151385724100620e-03,-6.792882266320633819e-04,3.062513416066156677e-04,-9.672715431722660462e-01,-9.686631814223976011e-01,1.391638250131532620e-03,1.464804123327365755e-08,1.081627254428951801e-08
1.360999999999999943e+01,9.981855846083688144e-01,-5.808412773771209903e-02,1.429869911798830120e-02,1.296803966123907239e-03,-6.755773921496880611e-04,3.021777178296712369e-04,-9.672733758414310268e-01,-9.687271110393909090e-01,1.453735197959839546e-03,1.456628588864850584e-08,1.071034216870714317e-08
1.362000000000000099e+01,9.982025418867731537e-01,-5.781033739358759638e-02,1.419986979971926862e-02,1.292411993017162893e-03,-6.716244002882861388e-04,2.978455343943638622e-04,-9.672751164014004033e-01,-9.688010348739563016e-01,1.525918472555932992e-03,1.448400978057494611e-08,1.057391196823687096e-08
1.363000000000000078e+01,9.982180026262017503e-01,-5.756015484900160045e-02,1.410206357301186861e-02,1.288000970792117566e-03,-6.674357905148782435e-04,2.932527359300379148e-04,-9.672767540286942856e-01,-9.688862929462498386e-01,1.609538917555564498e-03,1.440457547971872016e-08,1.041852226713047003e-08
1.364000000000000057e+01,9.982319630529312704e-01,-5.733369104268623562e-02,1.400738604634865422e-02,1.283596187010984302e-03,-6.630174747822417452e-04,2.883962433720680036e-04,-9.672782727695884430e-01,-9.689838474671215174e-01,1.705574697533046146e-03,1.433077864333582849e-08,1.026276863491659697e-08
1.365000000000000036e+01,9.982444381594939298e-01,-5.713075543063057815e-02,1.391772539547961318e-02,1.279222352550869355e-03,-6.583747805227802875e-04,2.832721953647742113e-04,-9.672796505559038138e-01,-9.690940412805401083e-01,1.814390724636337623e-03,1.426470424242970081e-08,1.012660066912474122e-08
1.366000000000000014e+01,9.982554572336860277e-01,-5.695092397924952227e-02,1.383470002881884153e-02,1.274903445929675321e-03,-6.535125351825607845e-04,2.778762884124544351e-04,-9.672808663664029805e-01,-9.692164690183356912e-01,1.935602651932692535e-03,1.420778255037578475e-08,1.002361971202958557e-08
1.366999999999999993e+01,9.982650617682343741e-01,-5.679356768784920434e-02,1.375963663568874860e-02,1.270662203589524673e-03,-6.484351730027038997e-04,2.722041788397059681e-04,-9.672819015549759536e-01,-9.693499702195952361e-01,2.068068664619333689e-03,1.416081745676419907e-08,9.956865776317158634e-09
1.367999999999999972e+01,9.982733039007584130e-01,-5.665787162437909558e-02,1.369359248309464684e-02,1.266519458435784798e-03,-6.431468708419078471e-04,2.662518786204935901e-04,-9.672827409376199004e-01,-9.694926442881788287e-01,2.209903350558952567e-03,1.412390621965544867e-08,9.920265053864341098e-09
1.368999999999999950e+01,9.982802432647850388e-01,-5.654288415160052539e-02,1.363740201911414242e-02,1.262493959793874534e-03,-6.376517280391926640e-04,2.600161117703478179e-04,-9.672833798852347176e-01,-9.696419915759522112e-01,2.358611690717496261e-03,1.409653067969349324e-08,9.904448816655531118e-09
1.370000000000000107e+01,9.982859436288129551e-01,-5.644757426925868515e-02,1.359171906835743640e-02,1.258602403919256056e-03,-6.319539601844654511e-04,2.534946218923439325e-04,-9.672838301090667112e-01,-9.697952064999446620e-01,2.511376390877916899e-03,1.407787840645800056e-08,9.903079911666168300e-09
1.371000000000000085e+01,9.982904711471510817e-01,-5.637086499072377355e-02,1.355703054811449072e-02,1.254859330106731759e-03,-6.260580468144146243e-04,2.466864547504014275e-04,-9.672841241229545028e-01,-9.699495948398955125e-01,2.665470716940997100e-03,1.406717910640861358e-08,9.911372167437093594e-09
1.372000000000000064e+01,9.982938945550905441e-01,-5.631163573738828809e-02,1.353364084242892479e-02,1.251277175931424885e-03,-6.199688419504719447e-04,2.395923258077521753e-04,-9.672843063356492133e-01,-9.701029476982199196e-01,2.818641362570713672e-03,1.406377735482680607e-08,9.923408983425474617e-09
1.373000000000000043e+01,9.982962860610556932e-01,-5.626871212714235071e-02,1.352164495435553664e-02,1.247866687989429135e-03,-6.136916988565577777e-04,2.322151770342261985e-04,-9.672844211069047127e-01,-9.702536612792518333e-01,2.969240172347108533e-03,1.406699238233391066e-08,9.935036793251583731e-09
1.374000000000000021e+01,9.982977220568397536e-01,-5.624085488068315819e-02,1.352091257885831149e-02,1.244637491424137755e-03,-6.072325234033346467e-04,2.245607977247215709e-04,-9.672845133469151202e-01,-9.704007539195345089e-01,3.116240572619408209e-03,1.407601173757577306e-08,9.945185786008892137e-09
1.375000000000000000e+01,9.982982843356125180e-01,-5.622673576969416248e-02,1.353109460432178231e-02,1.241598434397932129e-03,-6.005977060331191449e-04,2.166383618077216764e-04,-9.672846275221295143e-01,-9.705439203336104770e-01,3.259292811480954920e-03,1.408988794501583542e-08,9.953032620302337818e-09
1.375999999999999979e+01,9.982980613787484359e-01,-5.622491369536603001e-02,1.355163078560887857e-02,1.238757668260855342e-03,-5.937939757201050927e-04,2.084607596034373535e-04,-9.672847960107403553e-01,-9.706834374681864164e-01,3.398641457446112662e-03,1.410760061762597617e-08,9.957867419529975450e-09
1.376999999999999957e+01,9.982971474681936463e-01,-5.623385647957468425e-02,1.358172468190423608e-02,1.236122770467678461e-03,-5.868281473015959015e-04,2.000446073318319043e-04,-9.672850380421539329e-01,-9.708199237336534448e-01,3.534885691499561368e-03,1.412807162226407127e-08,9.959458591168868224e-09
1.378000000000000114e+01,9.982956390391598545e-01,-5.625202074831692906e-02,1.362028531556837806e-02,1.233700920740854554e-03,-5.797067090203297888e-04,1.914099942800015627e-04,-9.672853655856042954e-01,-9.709541901448693890e-01,3.668824559265141793e-03,1.415015631057595198e-08,9.957614066635755989e-09
1.379000000000000092e+01,9.982936299430906768e-01,-5.627795459551505897e-02,1.366587037401411839e-02,1.231498908897058668e-03,-5.724353495098540457e-04,1.825801349996696227e-04,-9.672857843360601615e-01,-9.710871554078617240e-01,3.801371071801608933e-03,1.417267845789811388e-08,9.951885981962504957e-09
1.380000000000000071e+01,9.982912065625479947e-01,-5.631039623875534056e-02,1.371667084194809830e-02,1.229523000275460805e-03,-5.650185538432562268e-04,1.735809714489644582e-04,-9.672862922935347996e-01,-9.712197607195290905e-01,3.933468425994331684e-03,1.419450555809209065e-08,9.941430789695004933e-09
1.381000000000000050e+01,9.982884433378699240e-01,-5.634835197553295788e-02,1.377055615251666920e-02,1.227778814845555729e-03,-5.574593131720825085e-04,1.644406579132174132e-04,-9.672868743616834797e-01,-9.713527992673610667e-01,4.065924905677562734e-03,1.421468132814809223e-08,9.926711008745314757e-09
1.382000000000000028e+01,9.982853997460590101e-01,-5.639113968843639108e-02,1.382515475178642921e-02,1.226271131511100102e-03,-5.497589509361602367e-04,1.551889670424423857e-04,-9.672875060573030703e-01,-9.714867120046448701e-01,4.199205947341753779e-03,1.423257383642105909e-08,9.911925946681776622e-09
1.383000000000000007e+01,9.982821204755176758e-01,-5.643837540984748130e-02,1.387793029282075215e-02,1.225003746557921502e-03,-5.419171159370653364e-04,1.458566784779941723e-04,-9.672881605658896209e-01,-9.716215116004131014e-01,4.333351034523510829e-03,1.424789265731668644e-08,1.002682958883838182e-08
1.383999999999999986e+01,9.982786385959140363e-01,-5.648990779345488406e-02,1.392624813677705714e-02,1.223979651967718133e-03,-5.339319594534083996e-04,1.364750346521015790e-04,-9.672888051462167347e-01,-9.717567258785262396e-01,4.467920732309531816e-03,1.426054310363966853e-08,1.013260231275125989e-08
1.384999999999999964e+01,9.982749792865742711e-01,-5.654574502093936278e-02,1.396743327901463910e-02,1.223201318235006855e-03,-5.258004511194873474e-04,1.270753773967362972e-04,-9.672893989641913048e-01,-9.718912341731182902e-01,4.601835208927038297e-03,1.427050310246007448e-08,1.023211315676064714e-08
1.385999999999999943e+01,9.982711627700449064e-01,-5.660599780073781451e-02,1.399882268719782920e-02,1.222670924971605523e-03,-5.175186483792999174e-04,1.176889458332792807e-04,-9.672899078218089031e-01,-9.720232503533209334e-01,4.733342531511983489e-03,1.427787787404978213e-08,1.032993424132655491e-08
1.387000000000000099e+01,9.982672060922511692e-01,-5.667084112330932066e-02,1.401781729992183402e-02,1.222390857075549920e-03,-5.090818397252281410e-04,1.083467638299826039e-04,-9.672903114592559248e-01,-9.721505586571541624e-01,4.860247197898221946e-03,1.428305423723836620e-08,1.042631314618347460e-08
1.388000000000000078e+01,9.982631248221314202e-01,-5.674047343582324515e-02,1.402193172385853871e-02,1.222364324187362374e-03,-5.004845986570540927e-04,9.907949326167228901e-05,-9.672906020907547919e-01,-9.722707585637422323e-01,4.980156472987480251e-03,1.428676944558823810e-08,1.051518161432341003e-08
1.389000000000000057e+01,9.982589355029179989e-01,-5.681506033472487338e-02,1.400882932036586273e-02,1.222595430087553827e-03,-4.917208232945492492e-04,8.991714015673781869e-05,-9.672907838706059636e-01,-9.723814820550451543e-01,5.090698184439209836e-03,1.429009504415142173e-08,1.058664711450774121e-08
1.390000000000000036e+01,9.982546577666157051e-01,-5.689468613571151828e-02,1.397633127409328782e-02,1.223088766893804099e-03,-4.827837672008553375e-04,8.088866057215310455e-05,-9.672908715537910096e-01,-9.724805694803276834e-01,5.189697926536642608e-03,1.429444996219689474e-08,1.063329357897657701e-08
1.391000000000000014e+01,9.982503148620351929e-01,-5.697933699171813665e-02,1.392240926740913667e-02,1.223849051457195219e-03,-4.736661351451595774e-04,7.202157929718542380e-05,-9.672908940668751843e-01,-9.725662567542324721e-01,5.275362687357328627e-03,1.430156300341932736e-08,1.065340904382594545e-08
1.391999999999999993e+01,9.982459322574951388e-01,-5.706891517605841568e-02,1.384518810833068429e-02,1.224880813219017756e-03,-4.643601874571393084e-04,6.334158066343313707e-05,-9.672908963963959827e-01,-9.726374240914922309e-01,5.346527695096216920e-03,1.431331413660266077e-08,1.064864552091648875e-08
1.392999999999999972e+01,9.982415351294208206e-01,-5.716326363054131943e-02,1.374298755327148062e-02,1.226187967551187500e-03,-4.548577485858454100e-04,5.487199202528988701e-05,-9.672909322890513861e-01,-9.726937744180012002e-01,5.402842128949836634e-03,1.433149913120196047e-08,1.061258636525508336e-08
1.393999999999999950e+01,9.982371457945053983e-01,-5.726219174577720089e-02,1.361438202171890398e-02,1.227773333083927122e-03,-4.451501602212001906e-04,4.663312122303929594e-05,-9.672910622161438043e-01,-9.727358918056289161e-01,5.444829589485092672e-03,1.435767555646773206e-08,1.053468623446462971e-08
1.395000000000000107e+01,9.982327810332015661e-01,-5.736551422832993768e-02,1.345823669311622429e-02,1.229638262360936273e-03,-4.352282695920486237e-04,3.864149834025276946e-05,-9.672913569933431210e-01,-9.727653697397025123e-01,5.474012746359439852e-03,1.439309802164982965e-08,1.041732544670992411e-08
1.396000000000000085e+01,9.982284496520945627e-01,-5.747309397722796115e-02,1.327371605854127216e-02,1.231782537677421092e-03,-4.250825487847114878e-04,3.090916294237181958e-05,-9.672918834995382076e-01,-9.727848413856189369e-01,5.492957886080777029e-03,1.443857060649233372e-08,1.027728568914199059e-08
1.397000000000000064e+01,9.982241522997201688e-01,-5.758484914292097412e-02,1.306027655198281276e-02,1.234204192760172871e-03,-4.147033980207481319e-04,2.344320686359451409e-05,-9.672926901886758078e-01,-9.727976911734466103e-01,5.505000984770844208e-03,1.449429118897621440e-08,1.013539141503372321e-08
1.398000000000000043e+01,9.982198837255605861e-01,-5.770071813191157695e-02,1.281765168132147255e-02,1.236898991836098659e-03,-4.040815696771022942e-04,1.624576724816181818e-05,-9.672938049194217403e-01,-9.728076430529242202e-01,5.513838133502479109e-03,1.455990322451092981e-08,1.005812411136730589e-08
1.399000000000000021e+01,9.982156359829650327e-01,-5.782060810805988993e-02,1.254583790631685729e-02,1.239860105195879315e-03,-3.932086438306779327e-04,9.314410614499254654e-06,-9.672952356160330334e-01,-9.728183695614301962e-01,5.523133945397168919e-03,1.463463402256033624e-08,1.008214955966479920e-08
1.400000000000000000e+01,9.982114004691368114e-01,-5.794436475100050304e-02,1.224509241307281983e-02,1.243078157610438264e-03,-3.820775193144384922e-04,2.642763678588419054e-06,-9.672969717845016913e-01,-9.728331375274131831e-01,5.536165742911519638e-03,1.471741982717797873e-08,1.009190619960520507e-08
1.400999999999999979e+01,9.982071680088612231e-01,-5.807178209216212750e-02,1.191592661368931667e-02,1.246541233228250613e-03,-3.706828131068277987e-04,-3.778719422950806625e-06,-9.672989849363705650e-01,-9.728544939258237934e-01,5.555508989453214475e-03,1.480711531424626554e-08,1.009200634172202626e-08
1.401999999999999957e+01,9.982029276809476492e-01,-5.820264353584319456e-02,1.155906933488572326e-02,1.250234901602836684e-03,-3.590211534267040709e-04,-9.961965680467793949e-06,-9.673012261767628406e-01,-9.728839181663797575e-01,5.582691989616954224e-03,1.490278948556350983e-08,1.008561545390307401e-08
1.403000000000000114e+01,9.981986650315904930e-01,-5.833677731023479557e-02,1.117540314074227242e-02,1.254142277372981762e-03,-3.470912862129649505e-04,-1.592057710149902134e-05,-9.673036355541543285e-01,-9.729215256856724725e-01,5.617890131518123165e-03,1.500400917437446691e-08,1.006963556982043428e-08
1.404000000000000092e+01,9.981943606754613008e-01,-5.847409744755890926e-02,1.076588975259131463e-02,1.258243923492871619e-03,-3.348939739951650729e-04,-2.166927628929400689e-05,-9.673061548893300277e-01,-9.729660182603093732e-01,5.659863370979294379e-03,1.511103095369205240e-08,1.003876559657612688e-08
1.405000000000000071e+01,9.981899899361981188e-01,-5.861461151762767385e-02,1.033150952097254376e-02,1.262517816521092386e-03,-3.224318059784196688e-04,-2.722356613769204116e-05,-9.673087303580114593e-01,-9.730147419114317797e-01,5.706011553420373313e-03,1.522474149096452849e-08,1.009552552666548308e-08
1.406000000000000050e+01,9.981855230626366371e-01,-5.875840462290550514e-02,9.873238040936158436e-03,1.266939427700335781e-03,-3.097090902488038445e-04,-3.259957444586286391e-05,-9.673113233863406268e-01,-9.730638343147323122e-01,5.752510928391681849e-03,1.534634072399835748e-08,1.025523999054200885e-08
1.407000000000000028e+01,9.981809261546792378e-01,-5.890560509977970510e-02,9.392055074364970627e-03,1.271481760492355808e-03,-2.967318577857326373e-04,-3.781403960948896838e-05,-9.673139276916498108e-01,-9.731086765826734153e-01,5.794748891023635690e-03,1.547701187929054972e-08,1.041738806328851297e-08
1.408000000000000007e+01,9.981761624698680668e-01,-5.905634498421717671e-02,8.888958155268293637e-03,1.276115525196846925e-03,-2.835079339188717159e-04,-4.288441059862923226e-05,-9.673165728763649662e-01,-9.731445635243567427e-01,5.827990647991791208e-03,1.561771424510538077e-08,1.057109511037879201e-08
1.408999999999999986e+01,9.981711936211296043e-01,-5.921072605752020906e-02,8.364962335769266649e-03,1.280809659085466699e-03,-2.700469974892113155e-04,-4.782884130903177562e-05,-9.673193153047973114e-01,-9.731672930793338061e-01,5.847977774536444392e-03,1.576904056359552332e-08,1.071266853003294273e-08
1.409999999999999964e+01,9.981659816614449898e-01,-5.936877588239072162e-02,7.821079857169409982e-03,1.285531900247980893e-03,-2.563605694041661432e-04,-5.266603197763083000e-05,-9.673222282530862248e-01,-9.731735734502121593e-01,5.851345197125951830e-03,1.593105566634539419e-08,1.084801848350025466e-08
1.410999999999999943e+01,9.981604924465055095e-01,-5.953038743547497263e-02,7.258291682903383196e-03,1.290249223964879668e-03,-2.424619502098752965e-04,-5.741500984175689724e-05,-9.673253935635471867e-01,-9.731612617741057791e-01,5.835868210558575048e-03,1.610307999503361193e-08,1.098609514471604598e-08
1.412000000000000099e+01,9.981546999827123345e-01,-5.969524877598301332e-02,6.677521809471596154e-03,1.294928286609132138e-03,-2.283661995098997324e-04,-6.209487367286322746e-05,-9.673288974285427777e-01,-9.731295205965415640e-01,5.800623167998773290e-03,1.628361193288746283e-08,1.113750869308205438e-08
1.413000000000000078e+01,9.981485905402281977e-01,-5.986278528069643307e-02,6.079596914511676067e-03,1.299535928381846108e-03,-2.140902182649444805e-04,-6.672449980307207807e-05,-9.673328195339866431e-01,-9.730788601174785724e-01,5.746040583491878947e-03,1.647045113067420410e-08,1.131089444328381433e-08
1.414000000000000057e+01,9.981421649023556331e-01,-6.003213844948765421e-02,5.465202223379705959e-03,1.304039704310662635e-03,-1.996529515322263356e-04,-7.132215281416398448e-05,-9.673372210367590096e-01,-9.730109549360737020e-01,5.673733899314734042e-03,1.666088469417428679e-08,1.150580120068411816e-08
1.415000000000000036e+01,9.981354380752281985e-01,-6.020218662726296854e-02,4.834852857841797323e-03,1.308408418188708759e-03,-1.850755910005042718e-04,-7.590498853244472737e-05,-9.673421407236295622e-01,-9.729283237385381033e-01,5.586183014908524709e-03,1.685190300971498464e-08,1.171221364337782234e-08
1.416000000000000014e+01,9.981284371408001288e-01,-6.037159621049702912e-02,4.188867774455065814e-03,1.312612443665577043e-03,-1.703816274741550940e-04,-8.048849888299004622e-05,-9.673475940483828861e-01,-9.728339938403987031e-01,5.486399792015827365e-03,1.704047982444611513e-08,1.196097176858756939e-08
1.416999999999999993e+01,9.981211977554645953e-01,-6.053889388239407782e-02,3.527347098933425375e-03,1.316623916149204949e-03,-1.555967616513244270e-04,-8.508598141926852841e-05,-9.673535681627317695e-01,-9.727311007381315155e-01,5.377532575399740847e-03,1.722376356018638760e-08,1.234794377857895142e-08
1.417999999999999972e+01,9.981137610825135953e-01,-6.070253014465317593e-02,2.850179372685500943e-03,1.320417098185947598e-03,-1.407487556143311705e-04,-8.970819457336070809e-05,-9.673600224219282007e-01,-9.726224206900307978e-01,5.262398268102648317e-03,1.739910729316452877e-08,1.267674831773035748e-08
1.418999999999999950e+01,9.981061720052829545e-01,-6.086092182529814071e-02,2.157080830015933176e-03,1.323968681283825598e-03,-1.258672861227748256e-04,-9.436331474112306114e-05,-9.673668987198030811e-01,-9.725100200920944182e-01,5.143121372291317196e-03,1.756419766678877067e-08,1.293724727347012049e-08
1.420000000000000107e+01,9.980984777738804992e-01,-6.101248749461091192e-02,1.447640219057949986e-03,1.327257998974655691e-03,-1.109837971448834047e-04,-9.905715965270096867e-05,-9.673741344504382944e-01,-9.723951361413618599e-01,5.021001690923594142e-03,1.771728703652022051e-08,1.312021158383913644e-08
1.421000000000000085e+01,9.980907276147704676e-01,-6.115566420636795592e-02,7.213483968175264487e-04,1.330267295471344001e-03,-9.613125541544930732e-05,-1.037935930763594401e-04,-9.673816704628280805e-01,-9.722782580182242063e-01,4.896587555396096289e-03,1.785742501748658046e-08,1.322732723352260109e-08
1.422000000000000064e+01,9.980829739910836995e-01,-6.128889056736845642e-02,-2.238968243164635096e-05,1.332981736232402743e-03,-8.134376359174763627e-05,-1.085749765381546420e-04,-9.673894524773286596e-01,-9.721592440921099643e-01,4.769791614781338472e-03,1.798457472925809328e-08,1.327264209649570148e-08
1.423000000000000043e+01,9.980752756949936577e-01,-6.141055211247616746e-02,-7.842393828953159824e-04,1.335389214074164405e-03,-6.665614507422819085e-05,-1.134025403605701824e-04,-9.673974369661968442e-01,-9.720374815879249120e-01,4.640044621728105050e-03,1.809946001736670977e-08,1.327104071080498215e-08
1.424000000000000021e+01,9.980677008207565759e-01,-6.151892600810843909e-02,-1.564901528284250165e-03,1.337480257590769727e-03,-5.210352830998402296e-05,-1.182766146151246540e-04,-9.674055940733764514e-01,-9.719121091748725849e-01,4.506515101496150026e-03,1.820347569732446649e-08,1.322485210231150177e-08
1.425000000000000000e+01,9.980603277091186776e-01,-6.161215964482175123e-02,-2.365069337873759812e-03,1.339248010350315137e-03,-3.772093648603017341e-05,-1.231967341667841471e-04,-9.674139092453784006e-01,-9.717822545752512475e-01,4.368345329872816603e-03,1.829879121338963897e-08,1.311965092121170073e-08
1.425999999999999979e+01,9.980532426654465938e-01,-6.168829848058992454e-02,-3.185398544994728475e-03,1.340688294884515063e-03,-2.354286394375142464e-05,-1.281616842479268276e-04,-9.674223823594391147e-01,-9.716472434953671300e-01,4.224861135928060368e-03,1.838866995501382286e-08,1.305390306960418911e-08
1.426999999999999957e+01,9.980465329002000674e-01,-6.174538301136871243e-02,-4.026505057910380152e-03,1.341799649268801990e-03,-9.602884026381519169e-06,-1.331695498084544728e-04,-9.674310277948723336e-01,-9.715067558955454707e-01,4.075728100673124167e-03,1.847775720928854720e-08,1.309619634959346968e-08
1.428000000000000114e+01,9.980402756144457488e-01,-6.178159789335060242e-02,-4.888988459764659865e-03,1.342583104604622331e-03,4.066697424305633560e-06,-1.382177313836429884e-04,-9.674398751422396137e-01,-9.713609332293463572e-01,3.921058087106742661e-03,1.857183944475286093e-08,1.317562436931041248e-08
1.429000000000000092e+01,9.980345274767680186e-01,-6.179540813571930691e-02,-5.773462220132688158e-03,1.343041926235577499e-03,1.743528765358754584e-05,-1.433029930821950819e-04,-9.674489715967553582e-01,-9.712104874346825234e-01,3.761515837927129156e-03,1.867707165867267068e-08,1.327212628687846063e-08
1.430000000000000071e+01,9.980293182957075127e-01,-6.178562962727862651e-02,-6.680558274539624176e-03,1.343181527832183059e-03,3.047452000572966534e-05,-1.484215866023060168e-04,-9.674583750098921797e-01,-9.710567557245037840e-01,3.598380714611643279e-03,1.879892433699777294e-08,1.338680499785027678e-08
1.431000000000000050e+01,9.980246487431287949e-01,-6.175144534698821103e-02,-7.610891388465815775e-03,1.343009356372868541e-03,4.315862336247600653e-05,-1.535694050871754120e-04,-9.674681471681726430e-01,-9.709016132149485001e-01,3.433466046775852324e-03,1.894131475803454186e-08,1.351707656915834832e-08
1.432000000000000028e+01,9.980204898448032935e-01,-6.169240865593501183e-02,-8.564990745009201656e-03,1.342534614713477214e-03,5.546458516964307070e-05,-1.587421417083450560e-04,-9.674783522426951832e-01,-9.707473904103196549e-01,3.269038167624523355e-03,1.910617869059555023e-08,1.367385404904553070e-08
1.433000000000000007e+01,9.980167823260170934e-01,-6.160846080315356826e-02,-9.543226689513318109e-03,1.341767771249387058e-03,6.737207789485082554e-05,-1.639354109154628788e-04,-9.674890481743011472e-01,-9.705967611252394045e-01,3.107712950938290239e-03,1.929365348836763795e-08,1.390183901328612137e-08
1.433999999999999986e+01,9.980134366112520805e-01,-6.149993997902566956e-02,-1.054577590371808676e-02,1.340720033917005595e-03,7.886321285880648862e-05,-1.691448246132207028e-04,-9.675002799264378339e-01,-9.704525294556873849e-01,2.952249529249601715e-03,1.950262130566687811e-08,1.415514550018315276e-08
1.434999999999999964e+01,9.980103356063093623e-01,-6.136754482972302943e-02,-1.157262381419018639e-02,1.339402880140177490e-03,8.992219057636749620e-05,-1.743659770356574589e-04,-9.675120777596109001e-01,-9.703173915844275355e-01,2.805313824816630178e-03,1.973107911026307490e-08,1.443161612435517327e-08
1.435999999999999943e+01,9.980073406525571400e-01,-6.121225119803080927e-02,-1.262357224753372746e-02,1.337827697849167975e-03,1.005349200797372625e-04,-1.795943360663148475e-04,-9.675244546722028272e-01,-9.701937018370661026e-01,2.669247164863281906e-03,1.997624636659433624e-08,1.472711463890163941e-08
1.437000000000000099e+01,9.980043001699320238e-01,-6.103519423011067452e-02,-1.369823866116072486e-02,1.336005745513631649e-03,1.106887325362236911e-04,-1.848251102569131981e-04,-9.675374047354303730e-01,-9.700832100460561325e-01,2.545805310625804535e-03,2.023456243978733619e-08,1.502345736703603052e-08
1.438000000000000078e+01,9.980010585044014615e-01,-6.083755418465372489e-02,-1.479604853488900029e-02,1.333948406148988304e-03,1.203722277002106751e-04,-1.900531820084705285e-04,-9.675509069620484848e-01,-9.699868668363078594e-01,2.435959874259411087e-03,2.050186336607559594e-08,1.529399717981050344e-08
1.439000000000000057e+01,9.979974621415459435e-01,-6.062048382548326092e-02,-1.591624530042863583e-02,1.331667275608656477e-03,1.295751767385572935e-04,-1.952730616793113560e-04,-9.675649271163299092e-01,-9.699047063773997834e-01,2.339779261069842558e-03,2.077396315798438595e-08,1.551194572790848270e-08
1.440000000000000036e+01,9.979933621240640873e-01,-6.038509017965328768e-02,-1.705793363205256735e-02,1.329173825972096391e-03,1.382884454424739777e-04,-2.004787485631594570e-04,-9.675794230188211609e-01,-9.698357923945289949e-01,2.256369375707782850e-03,2.104723651137762192e-08,1.565709206730048209e-08
1.441000000000000014e+01,9.979886126230762544e-01,-6.013247240454770715e-02,-1.822013614659624692e-02,1.326479049935653468e-03,1.465039021212590452e-04,-2.056635433767989860e-04,-9.675943531646415963e-01,-9.697782936671898169e-01,2.183940502548187626e-03,2.131865722033778427e-08,1.572370278424273238e-08
1.441999999999999993e+01,9.979830665838037573e-01,-5.986380609239614486e-02,-1.940183544889647477e-02,1.323593592353766377e-03,1.542142707077108705e-04,-2.108198859792739972e-04,-9.676096848859714328e-01,-9.697297076016143658e-01,2.120022715642965946e-03,2.158539250001413695e-08,1.572861374476985930e-08
1.442999999999999972e+01,9.979765706344939646e-01,-5.958044458745308247e-02,-2.060198660151898314e-02,1.320528304844895921e-03,1.614130331158654180e-04,-2.159392677234984071e-04,-9.676254014570797590e-01,-9.696872351799006307e-01,2.061833722820921068e-03,2.184424665612241400e-08,1.570258323368989295e-08
1.443999999999999950e+01,9.979689612764957030e-01,-5.928400854448782203e-02,-2.181950081994436796e-02,1.317294726663005696e-03,1.680944088845603317e-04,-2.210123258194110875e-04,-9.676415011284973389e-01,-9.696482367094215737e-01,2.006735580924199312e-03,2.209138512492253935e-08,1.566981877587636518e-08
1.445000000000000107e+01,9.979600638747980756e-01,-5.897643647640243153e-02,-2.305321826464585416e-02,1.313905296071358380e-03,1.742533761197281633e-04,-2.260292110288773836e-04,-9.676579900538321288e-01,-9.696106097499066490e-01,1.952619696074536825e-03,2.232246237748924723e-08,1.563433604800934518e-08
1.446000000000000085e+01,9.979496958139132401e-01,-5.865996971347047645e-02,-2.430188511349852531e-02,1.310373398011118948e-03,1.798857326993828450e-04,-2.309801356607877937e-04,-9.676748774787196083e-01,-9.695730646338319714e-01,1.898187155112316619e-03,2.253303843381857426e-08,1.557698925402917212e-08
1.447000000000000064e+01,9.979376739495799953e-01,-5.833706821331537812e-02,-2.556413603657947328e-02,1.306713342751655545e-03,1.849882158429856812e-04,-2.358558878702935466e-04,-9.676921688695484525e-01,-9.695352967914505626e-01,1.843127921902138139e-03,2.271904155423891252e-08,1.548111394633622240e-08
1.448000000000000043e+01,9.979238248384452170e-01,-5.801027808793670498e-02,-2.683848150753841491e-02,1.302940131718976048e-03,1.895585974031074416e-04,-2.406481785618908226e-04,-9.677098562965467110e-01,-9.694979662678938626e-01,1.788109971347158055e-03,2.287711545129081689e-08,1.536303706473063357e-08
1.449000000000000021e+01,9.979079954505546413e-01,-5.768209056492819287e-02,-2.812328386980108771e-02,1.299068971822752274e-03,1.935956621906516969e-04,-2.453498342881877000e-04,-9.677279128331586211e-01,-9.694624915617073846e-01,1.734578728548780407e-03,2.300439703442606551e-08,1.525241466460158790e-08
1.450000000000000000e+01,9.978900620573901703e-01,-5.735483427380648480e-02,-2.941670899511618018e-02,1.295114947732625222e-03,1.970990117851473256e-04,-2.499548649564126862e-04,-9.677462938089141931e-01,-9.694307893843427948e-01,1.684495575428654641e-03,2.309821405119852748e-08,1.515300440679823168e-08
1.450999999999999979e+01,9.978699367171370849e-01,-5.703059618330576924e-02,-3.071668515719941719e-02,1.291093022820740625e-03,2.000687786050921798e-04,-2.544583944661918569e-04,-9.677649372033688691e-01,-9.694050397392028895e-01,1.640102535834013281e-03,2.315626809327690771e-08,1.504191882162331240e-08
1.451999999999999957e+01,9.978475699180805458e-01,-5.671117709482822317e-02,-3.202091069649239119e-02,1.287018120078170947e-03,2.025054495516136947e-04,-2.588565567565427952e-04,-9.677837584450423858e-01,-9.693873778444777045e-01,1.603619399435274057e-03,2.317717391155363250e-08,1.489687528888339330e-08
1.453000000000000114e+01,9.978229489813081887e-01,-5.639808349676546373e-02,-3.332692250529392664e-02,1.282905306459563438e-03,2.044099414597319380e-04,-2.631464926048926586e-04,-9.678026466706997066e-01,-9.693794399556991959e-01,1.576793284999471233e-03,2.316094718395636329e-08,1.472490840370710430e-08
1.454000000000000092e+01,9.977960943471341215e-01,-5.609253963336748028e-02,-3.463218655849983896e-02,1.278769998327968166e-03,2.057838723843841513e-04,-2.673263868291788454e-04,-9.678214751694050877e-01,-9.693819246767994002e-01,1.560449507394268956e-03,2.310890087691660039e-08,1.459075837928480723e-08
1.455000000000000071e+01,9.977670564998629699e-01,-5.579549837061022199e-02,-3.593416250787514338e-02,1.274628087101554791e-03,2.066298925672316626e-04,-2.713953994944921875e-04,-9.678401161869586433e-01,-9.693943958569039010e-01,1.554279669945308855e-03,2.302303170191392945e-08,1.459310339235742049e-08
1.456000000000000050e+01,9.977359145034340182e-01,-5.550765206831502485e-02,-3.723031405193692744e-02,1.270496007567242054e-03,2.069519308662061158e-04,-2.753535629083068721e-04,-9.678584489453898598e-01,-9.694152788051513259e-01,1.556829859761463437e-03,2.290503649737407777e-08,1.453390563455059237e-08
1.457000000000000028e+01,9.977027742944547528e-01,-5.522946943541232750e-02,-3.851808312051933220e-02,1.266390560018565209e-03,2.067552625733241759e-04,-2.792017739434042903e-04,-9.678763687863078946e-01,-9.694420274814237182e-01,1.565658695115809034e-03,2.275579329071297265e-08,1.476467703653838726e-08
1.458000000000000007e+01,9.976677659175279267e-01,-5.496124883090698632e-02,-3.979487395416353435e-02,1.262328574301026501e-03,2.060463499657024260e-04,-2.829417437835951392e-04,-9.678937974815465806e-01,-9.694715282818670010e-01,1.577730800320457536e-03,2.257562748413661327e-08,1.496439883119649039e-08
1.458999999999999986e+01,9.976310410519736438e-01,-5.470315050667786533e-02,-4.105806537784202626e-02,1.258326907859957499e-03,2.048325891906353064e-04,-2.865757837501721971e-04,-9.679106843246017000e-01,-9.695006478102077274e-01,1.589963485606036729e-03,2.236508873286816283e-08,1.511576597224006946e-08
1.459999999999999964e+01,9.975927717934310879e-01,-5.445518071186875031e-02,-4.230505521275467612e-02,1.254402674346600860e-03,2.031221796551300172e-04,-2.901065114025319657e-04,-9.679269963964223233e-01,-9.695266597341488657e-01,1.599663337726520227e-03,2.212571802744691665e-08,1.522521841934576514e-08
1.460999999999999943e+01,9.975531504341890177e-01,-5.421713975684466086e-02,-4.353331578158505660e-02,1.250573297031995403e-03,2.009241441352662251e-04,-2.935365640126501178e-04,-9.679427102302616825e-01,-9.695474355713802339e-01,1.604725341118527077e-03,2.186022284763162071e-08,1.530547844019736203e-08
1.462000000000000099e+01,9.975123911469648830e-01,-5.398853842899820066e-02,-4.474042971705168015e-02,1.246856340240173021e-03,1.982484395344934539e-04,-2.968683482933924360e-04,-9.679578111987335864e-01,-9.695615039479075215e-01,1.603692749173901829e-03,2.157217232277891281e-08,1.537254545880273326e-08
1.463000000000000078e+01,9.974707330359802171e-01,-5.376849905558216819e-02,-4.592410135880561212e-02,1.243269189773821629e-03,1.951060111075465081e-04,-3.001037895739867823e-04,-9.679722982124980835e-01,-9.695681378532274852e-01,1.595839640729383550e-03,2.126558924765964357e-08,1.543379979374037703e-08
1.464000000000000057e+01,9.974284421960807334e-01,-5.355567731678624599e-02,-4.708215931753981925e-02,1.239828933931523590e-03,1.915087333934090824e-04,-3.032440936040212750e-04,-9.679861816280768139e-01,-9.695674590048708463e-01,1.581277376794001455e-03,2.094463238086094171e-08,1.547457562089959993e-08
1.465000000000000036e+01,9.973858088238750641e-01,-5.334825967787490408e-02,-4.821257618378185089e-02,1.236552615334130358e-03,1.874693278783310161e-04,-3.062894850018998689e-04,-9.679994757268817196e-01,-9.695604173993854769e-01,1.560941672503712374e-03,2.061364691570072523e-08,1.545981676009944294e-08
1.466000000000000014e+01,9.973431380974911997e-01,-5.314404063320397192e-02,-4.931352819014523520e-02,1.233457450628888457e-03,1.830012985262531610e-04,-3.092388505192549420e-04,-9.680121959961487388e-01,-9.695486526542437256e-01,1.536456658095017563e-03,2.027746738509529091e-08,1.536558924541964188e-08
1.466999999999999993e+01,9.973007387010506264e-01,-5.294052086952325681e-02,-5.038347666875198083e-02,1.230560705236589079e-03,1.781188421833116190e-04,-3.120894129653710328e-04,-9.680243598852301679e-01,-9.695343354430887572e-01,1.509975557858617579e-03,1.994147118270973583e-08,1.518662307020690605e-08
1.467999999999999972e+01,9.972589124126634008e-01,-5.273499823397904962e-02,-5.142123160849485647e-02,1.227879474241289764e-03,1.728367422895483194e-04,-3.148366206093235133e-04,-9.680359812424662591e-01,-9.695199443748371282e-01,1.483963132370847392e-03,1.961124950668129117e-08,1.492179579898333941e-08
1.468999999999999950e+01,9.972179441981398051e-01,-5.252467768497060679e-02,-5.242598578721412161e-02,1.225430660930148727e-03,1.671701847483175697e-04,-3.174742730023582312e-04,-9.680470662521354352e-01,-9.695079086058036033e-01,1.460842353668126642e-03,1.929228587836522189e-08,1.456505294150645113e-08
1.470000000000000107e+01,9.971780917557381274e-01,-5.230681123603055094e-02,-5.339733287798640454e-02,1.223231085115259430e-03,1.611345268461299336e-04,-3.199949133224299865e-04,-9.680576225920232147e-01,-9.695003190381537017e-01,1.442696446130488927e-03,1.898966732572911692e-08,1.411916561444570561e-08
1.471000000000000085e+01,9.971395758717215285e-01,-5.207884511841540109e-02,-5.433526839320217822e-02,1.221297446146851979e-03,1.547451487923086030e-04,-3.223904129102161996e-04,-9.680676684014937194e-01,-9.694988705760797520e-01,1.431202174586002030e-03,1.870775530441186135e-08,1.360587864596141117e-08
1.472000000000000064e+01,9.971025755581975902e-01,-5.183851520456185524e-02,-5.524015966832088870e-02,1.219646242667005425e-03,1.480174360905584289e-04,-3.246525029909242289e-04,-9.680772305585675364e-01,-9.695048959125216470e-01,1.427665353954128214e-03,1.844994694649981029e-08,1.306080354979144431e-08
1.473000000000000043e+01,9.970672308684024321e-01,-5.158384962722505768e-02,-5.611267095642462344e-02,1.218293720209930606e-03,1.409668494777314215e-04,-3.267731105559790682e-04,-9.680863407435731371e-01,-9.695193603522287429e-01,1.433019608655636528e-03,1.821854031150503338e-08,1.251191794615635899e-08
1.474000000000000021e+01,9.970336512665580742e-01,-5.131310039338994600e-02,-5.695365983893565381e-02,1.217255426690904817e-03,1.336090021262182563e-04,-3.287445440992901001e-04,-9.680950333322420054e-01,-9.695428473686816817e-01,1.447814036439670901e-03,1.801474784434019801e-08,1.219037981670112458e-08
1.475000000000000000e+01,9.970019242294851924e-01,-5.102466724328787867e-02,-5.776408264394750774e-02,1.216545109479704682e-03,1.259596826177482743e-04,-3.305596817025942399e-04,-9.681033433586732073e-01,-9.695755376816783677e-01,1.472194323005204851e-03,1.783876526982822461e-08,1.233105306752690922e-08
1.475999999999999979e+01,9.969721200817800444e-01,-5.071706074408499632e-02,-5.854493798559515932e-02,1.216173580291237018e-03,1.180347919045762853e-04,-3.322121394270760282e-04,-9.681113091930504400e-01,-9.696172390244470751e-01,1.505929831396626275e-03,1.768990728015435237e-08,1.249111147849646386e-08
1.476999999999999957e+01,9.969442927766068996e-01,-5.038890648527796084e-02,-5.929725191027027109e-02,1.216148391899655968e-03,1.098502504908977184e-04,-3.336962997954244048e-04,-9.681189716739139195e-01,-9.696674822137305583e-01,1.548510539816665230e-03,1.756671284945067897e-08,1.265781945924970842e-08
1.478000000000000114e+01,9.969184781486187807e-01,-5.003898581756297675e-02,-6.002208027515210792e-02,1.216474061296552410e-03,1.014220925773954895e-04,-3.350072969300157987e-04,-9.681263716863793833e-01,-9.697255913043221209e-01,1.599219617942747784e-03,1.746702320167218626e-08,1.280900985278776716e-08
1.479000000000000092e+01,9.968946924215482674e-01,-4.966628598839756270e-02,-6.072050371911753841e-02,1.217152051019092587e-03,9.276685862081180539e-05,-3.361411142204482369e-04,-9.681335545966928136e-01,-9.697908120664097131e-01,1.657257469716864016e-03,1.738818643664267486e-08,1.292740381408918893e-08
1.480000000000000071e+01,9.968729337793034162e-01,-4.927002336539341304e-02,-6.139359819462193724e-02,1.218180575263118305e-03,8.390207365279691209e-05,-3.370947395994373800e-04,-9.681405689657570646e-01,-9.698625109203317107e-01,1.721941954574688011e-03,1.732739277225573994e-08,1.300417218352833970e-08
1.481000000000000050e+01,9.968531861325645727e-01,-4.884964377132007540e-02,-6.204239144040803872e-02,1.219554736213144782e-03,7.484657757628520116e-05,-3.378662950923466972e-04,-9.681474603879925978e-01,-9.699402741792038096e-01,1.792813791211172406e-03,1.728199668064355621e-08,1.303949592745823338e-08
1.482000000000000028e+01,9.968354207511305187e-01,-4.840484505336831861e-02,-6.266783887763681393e-02,1.221266673103814371e-03,6.562052833015113832e-05,-3.384551524020638805e-04,-9.681542739055148949e-01,-9.700239662984628808e-01,1.869692392947934663e-03,1.724967411896759154e-08,1.304087637876705230e-08
1.483000000000000007e+01,9.968195935813534136e-01,-4.793564106837262112e-02,-6.327083834757618597e-02,1.223305414358616698e-03,5.624502309648934207e-05,-3.388620518900565919e-04,-9.681610542243705986e-01,-9.701138320641999879e-01,1.952777839829376557e-03,1.722835178300479358e-08,1.301664842578986736e-08
1.483999999999999986e+01,9.968056395580836559e-01,-4.744244330074452037e-02,-6.385227921575802046e-02,1.225656799936545270e-03,4.674145764446653784e-05,-3.390891044064446363e-04,-9.681678382523317694e-01,-9.702104922276414412e-01,2.042653975309654830e-03,1.721608201493281344e-08,1.296711227283253720e-08
1.484999999999999964e+01,9.967934686769432950e-01,-4.692609554154358875e-02,-6.441309642601200647e-02,1.228303739062062885e-03,3.713081788620585630e-05,-3.391396099756500341e-04,-9.681746526930644636e-01,-9.703148362749033362e-01,2.140183581838926794e-03,1.721101855279382851e-08,1.288570672386413207e-08
1.485999999999999943e+01,9.967829668667922416e-01,-4.638783763150165079e-02,-6.495429840578950675e-02,1.231226611737232463e-03,2.743319220078715604e-05,-3.390178304557634522e-04,-9.681815066263266267e-01,-9.704278281743897727e-01,2.246321548063172444e-03,1.721136460965546900e-08,1.277163930168967454e-08
1.487000000000000099e+01,9.967740012916049830e-01,-4.582922355763856953e-02,-6.547695632676600597e-02,1.234403565094534120e-03,1.766762439483716016e-05,-3.387287878032227222e-04,-9.681883852720852834e-01,-9.705501411431011194e-01,2.361755871015840721e-03,1.721536527152605900e-08,1.263688975683407989e-08
1.488000000000000078e+01,9.967664283428551153e-01,-4.525201987981353896e-02,-6.598216320426449066e-02,1.237810756316150979e-03,7.852154041757970410e-06,-3.382780780996146822e-04,-9.681952560921168738e-01,-9.706818017137089916e-01,2.486545621592064440e-03,1.722138560326976521e-08,1.249910441813995021e-08
1.489000000000000057e+01,9.967601016110001488e-01,-4.465810751380119153e-02,-6.647098876367429909e-02,1.241422628938755731e-03,-1.996103526940216861e-06,-3.376717186068830916e-04,-9.682020781008597865e-01,-9.708220064341286371e-01,2.619928333268821494e-03,1.722792369541983244e-08,1.236230118273340395e-08
1.490000000000000036e+01,9.967548784846462784e-01,-4.404940068299201955e-02,-6.694444167066780638e-02,1.245212195634240026e-03,-1.186091666251853314e-05,-3.369159938617787594e-04,-9.682088071201611079e-01,-9.709690747299120073e-01,2.760267609750865093e-03,1.723354560688874830e-08,1.222146250867695016e-08
1.491000000000000014e+01,9.967506253902040925e-01,-4.342778202658965914e-02,-6.740343934171039164e-02,1.249151336177513989e-03,-2.172694670028150365e-05,-3.360172635110622867e-04,-9.682154002948215599e-01,-9.711204916306938051e-01,2.905091335872250855e-03,1.723693961907416755e-08,1.241105263005692905e-08
1.491999999999999993e+01,9.967472216647186301e-01,-4.279504830800909959e-02,-6.784878771180720414e-02,1.253211056762111239e-03,-3.157973275896074441e-05,-3.349818321065878269e-04,-9.682218188638642697e-01,-9.712730165544901650e-01,3.051197690625854966e-03,1.723712436311981230e-08,1.259495063798965475e-08
1.492999999999999972e+01,9.967445614533579912e-01,-4.215288309629937336e-02,-6.828117037609378326e-02,1.257361751316231260e-03,-4.140556005886489961e-05,-3.338159811762670803e-04,-9.682280339327318242e-01,-9.714228541287136531e-01,3.194820195981864976e-03,1.723342565798737219e-08,1.273088412467870967e-08
1.493999999999999950e+01,9.967425525888107263e-01,-4.150287400599331905e-02,-6.870115348244924813e-02,1.261573640786364499e-03,-5.119118982760455456e-05,-3.325262114446961509e-04,-9.682340340139578005e-01,-9.715659688549319606e-01,3.331934840974123610e-03,1.722529558019399931e-08,1.280527550662213798e-08
1.495000000000000107e+01,9.967411132389735196e-01,-4.084656211857651265e-02,-6.910920376246322550e-02,1.265817562140488916e-03,-6.092355609362981605e-05,-3.311196846695564004e-04,-9.682398252297500507e-01,-9.716984641983166249e-01,3.458638968566567651e-03,1.721211753615231077e-08,1.281522243878896461e-08
1.496000000000000085e+01,9.967401692599729968e-01,-4.018548376225358765e-02,-6.950570126688956907e-02,1.270065863916381701e-03,-7.058963317549148727e-05,-3.296047976074401075e-04,-9.682454338726148579e-01,-9.718169789032338191e-01,3.571545030618997543e-03,1.719327654310015413e-08,1.277663130849759909e-08
1.497000000000000064e+01,9.967396550885867512e-01,-3.952115831148501207e-02,-6.989093147372539561e-02,1.274292891330890175e-03,-8.017653639233865350e-05,-3.279917526583878964e-04,-9.682509073956150347e-01,-9.719191383756357050e-01,3.668230980020699330e-03,1.716857186602886413e-08,1.271063432284336159e-08
1.498000000000000043e+01,9.967395185299275928e-01,-3.885501008224428315e-02,-7.026505812273348139e-02,1.278475165044409617e-03,-8.967183743600514649e-05,-3.262929245273308849e-04,-9.682563049066066352e-01,-9.720038988174471983e-01,3.747593910840532356e-03,1.713860830227342454e-08,1.261892279558196606e-08
1.499000000000000021e+01,9.967397274492914017e-01,-3.818826511150549136e-02,-7.062808137493467586e-02,1.282591683006287838e-03,-9.906411643847992340e-05,-3.245229010063389223e-04,-9.682616825311330944e-01,-9.720715921458229491e-01,3.809909614689863458e-03,1.710482392589731942e-08,1.248313741264439614e-08
1.500000000000000000e+01,9.967402749391551797e-01,-3.752187183330783771e-02,-7.097980012738983047e-02,1.286624084907081467e-03,-1.083436134843316566e-04,-3.226982352761801091e-04,-9.682670864028061208e-01,-9.721237178213434360e-01,3.856631418537366778e-03,1.706930567385617127e-08,1.245802083715830122e-08
1.500999999999999979e+01,9.967411808364399217e-01,-3.685646332903609601e-02,-7.131979852880156179e-02,1.290556312056756732e-03,-1.175027623226094305e-04,-3.208370339740078837e-04,-9.682725504306993747e-01,-9.721626328826137309e-01,3.890082451914393929e-03,1.703449524603161631e-08,1.273164684789662715e-08
1.501999999999999957e+01,9.967424894699896676e-01,-3.619235969590241242e-02,-7.164746080807597728e-02,1.294374212905496013e-03,-1.265365834903796392e-04,-3.189584780377888152e-04,-9.682780958043407660e-01,-9.721912042721784220e-01,3.913108467837621285e-03,1.700289768013911119e-08,1.298054175258300802e-08
1.503000000000000114e+01,9.967442647903055342e-01,-3.552958398197778728e-02,-7.196201230143918492e-02,1.298065395707955058e-03,-1.354427990374254943e-04,-3.170823535330640408e-04,-9.682837287888766964e-01,-9.722124374333687147e-01,3.928708644491967113e-03,1.697692966048487689e-08,1.320129761062105445e-08
1.504000000000000092e+01,9.967465861061779453e-01,-3.486787181214418690e-02,-7.226255319412663858e-02,1.301619040709322585e-03,-1.442216283217595714e-04,-3.152286540553171472e-04,-9.682894395895098594e-01,-9.722290636031951649e-01,3.939624013685352408e-03,1.695863751521157529e-08,1.338635535752530359e-08
1.505000000000000071e+01,9.967495473634855330e-01,-3.420668192367833788e-02,-7.254804404757149439e-02,1.305025560331003623e-03,-1.528753991508997130e-04,-3.134173118224933613e-04,-9.682952043943775511e-01,-9.722431624198530908e-01,3.947958025475518072e-03,1.694931802057609513e-08,1.353163581185867770e-08
1.506000000000000050e+01,9.967532592539344316e-01,-3.354522189162291446e-02,-7.281725208933552407e-02,1.308276281748579038e-03,-1.614080857644834975e-04,-3.116679853295975457e-04,-9.683009880219949350e-01,-9.722558584978333585e-01,3.954870475838391346e-03,1.694910489695800073e-08,1.364329405006969864e-08
1.507000000000000028e+01,9.967578499471273501e-01,-3.288252544567560332e-02,-7.306870534370660253e-02,1.311363258325644147e-03,-1.698249416961582865e-04,-3.099998125553607626e-04,-9.683067491150311179e-01,-9.722671434008769431e-01,3.960394285845846886e-03,1.695670108073487411e-08,1.373526337111741213e-08
1.508000000000000007e+01,9.967634605889945654e-01,-3.221757793544760551e-02,-7.330071056163696419e-02,1.314279091699499134e-03,-1.781322295348236379e-04,-3.084312058148829471e-04,-9.683124475785143126e-01,-9.722758814948480044e-01,3.963433916333670981e-03,1.696961350508118518e-08,1.380732772560122612e-08
1.508999999999999986e+01,9.967702371641437020e-01,-3.154942966107043834e-02,-7.351143544164692734e-02,1.317016662777543414e-03,-1.863369449554695852e-04,-3.069797189858555287e-04,-9.683180504822560541e-01,-9.722800025540367930e-01,3.961952071780768317e-03,1.698476679235839433e-08,1.385026449085557942e-08
1.509999999999999964e+01,9.967783213443345280e-01,-3.087727723019493761e-02,-7.369902234756915693e-02,1.319568874498794906e-03,-1.944464898192218595e-04,-3.056619315331742057e-04,-9.683235359017569044e-01,-9.722768040359972552e-01,3.953268134240362983e-03,1.699903743328477928e-08,1.385014636312575931e-08
1.510999999999999943e+01,9.967878417259755652e-01,-3.020051998858714476e-02,-7.386170745545778127e-02,1.321928489710008864e-03,-2.024683479224997299e-04,-3.044933838498052668e-04,-9.683288959594926748e-01,-9.722633300569991643e-01,3.934434097506448770e-03,1.700973506554304187e-08,1.379200176288009061e-08
1.512000000000000099e+01,9.967989071239437004e-01,-2.951879374591782554e-02,-7.399791918422979342e-02,1.324088077095544316e-03,-2.104097621983133052e-04,-3.034884607750234207e-04,-9.683341365327420291e-01,-9.722367534318930860e-01,3.902616899151062878e-03,1.701500634928702494e-08,1.366908453093174103e-08
1.513000000000000078e+01,9.968116033246965380e-01,-2.883198508025025183e-02,-7.410633396305912890e-02,1.326040134263705306e-03,-2.182775501764236902e-04,-3.026601562758258904e-04,-9.683392798312926431e-01,-9.721947407663587004e-01,3.855460935066100728e-03,1.701404549302131437e-08,1.348370748388560969e-08
1.514000000000000057e+01,9.968259935509969916e-01,-2.814020858381837201e-02,-7.418589212809517663e-02,1.327777433833503013e-03,-2.260780788365388590e-04,-3.020198158272394194e-04,-9.683443678330098114e-01,-9.721358535691644320e-01,3.791485736154602375e-03,1.700721996031114166e-08,1.323794185381643729e-08
1.515000000000000036e+01,9.968421204772689448e-01,-2.744374369668348482e-02,-7.423580271666516128e-02,1.329293202568643337e-03,-2.338173022600610162e-04,-3.015768132491597605e-04,-9.683494582414921004e-01,-9.720598982581335479e-01,3.710440016641488713e-03,1.699603664311113867e-08,1.309299846319333938e-08
1.516000000000000014e+01,9.968600065428240287e-01,-2.674296342257903927e-02,-7.425556606375975643e-02,1.330580962301766094e-03,-2.415008022248892625e-04,-3.013381158318030324e-04,-9.683546129564051252e-01,-9.719680646522192990e-01,3.613451695814119593e-03,1.698287656920603545e-08,1.321404030640849214e-08
1.516999999999999993e+01,9.968796505276396047e-01,-2.603829595842420061e-02,-7.424502664657310624e-02,1.331634396969535094e-03,-2.491338559380986794e-04,-3.013078544632179071e-04,-9.683598845748705441e-01,-9.718627681115262762e-01,3.502883536655722503e-03,1.697044471153281041e-08,1.329097942814883027e-08
1.517999999999999972e+01,9.969010226505025107e-01,-2.533024516323246697e-02,-7.420441908859121138e-02,1.332447268660152560e-03,-2.567215675839289776e-04,-3.014870360832373319e-04,-9.683653072338485046e-01,-9.717472496545891403e-01,3.381942420740632199e-03,1.696099123706923489e-08,1.333595656127783968e-08
1.518999999999999950e+01,9.969240613687266883e-01,-2.461944222707490582e-02,-7.413438027796624696e-02,1.333013258229839718e-03,-2.642689736662462733e-04,-3.018734716586782881e-04,-9.683708965413617697e-01,-9.716251065261577446e-01,3.254209984796030408e-03,1.695580445231716894e-08,1.335135246804952658e-08
1.520000000000000107e+01,9.969486742078954578e-01,-2.390667135009735475e-02,-7.403592171289330448e-02,1.333326051857845187e-03,-2.717810236362829457e-04,-3.024619926664846728e-04,-9.683766544032836876e-01,-9.714999252504700200e-01,3.123270847186321135e-03,1.695516991360321829e-08,1.333134225234289261e-08
1.521000000000000085e+01,9.969747432362110473e-01,-2.319284374626570666e-02,-7.391036272568481114e-02,1.333379829861246983e-03,-2.792624340788893260e-04,-3.032449041647062530e-04,-9.683825751372938662e-01,-9.713750618404441983e-01,2.992486703150317850e-03,1.695859650127048517e-08,1.325585685663099866e-08
1.522000000000000064e+01,9.970021330979329521e-01,-2.247893654866100002e-02,-7.375924443975870326e-02,1.333169880519324488e-03,-2.867174432131385257e-04,-3.042125335994936316e-04,-9.683886490766708821e-01,-9.712535622543631009e-01,2.864913177692240877e-03,1.696512153733141285e-08,1.311907538159573505e-08
1.523000000000000043e+01,9.970306989947539389e-01,-2.176593158700407954e-02,-7.358424549067123233e-02,1.332693020101550661e-03,-2.941495625421171691e-04,-3.053536937052063580e-04,-9.683948563126290043e-01,-9.711380660672073173e-01,2.743209754578326397e-03,1.697363440061538887e-08,1.293922435863237297e-08
1.524000000000000021e+01,9.970602931237315669e-01,-2.105476931090552797e-02,-7.338711226620482642e-02,1.331947709552237053e-03,-3.015614109164298923e-04,-3.066558919016685388e-04,-9.684011609003920773e-01,-9.710305651936427251e-01,2.629404293250642635e-03,1.698316061747783551e-08,1.274072980450569048e-08
1.525000000000000000e+01,9.970907685935092024e-01,-2.034631390099622336e-02,-7.316961719816865439e-02,1.330934099122183531e-03,-3.089546113931829446e-04,-3.081053092578271159e-04,-9.684075155080007491e-01,-9.709321573514710924e-01,2.524641843470382726e-03,1.699293762331578822e-08,1.261535009788872230e-08
1.525999999999999979e+01,9.971219812151559392e-01,-1.964133825303289449e-02,-7.293353602708713135e-02,1.329654156440027374e-03,-3.163297810799304568e-04,-3.096867592710986737e-04,-9.684138703200455556e-01,-9.708429387457925275e-01,2.429068425746990986e-03,1.700237332090488616e-08,1.278919792291333124e-08
1.526999999999999957e+01,9.971537910502401569e-01,-1.894051365719065863e-02,-7.268062327084987007e-02,1.328111746442636959e-03,-3.236864445258095580e-04,-3.113838166007643678e-04,-9.684201871291540087e-01,-9.707621205674303866e-01,2.341933438276423002e-03,1.701116496921859662e-08,1.294488405356730709e-08
1.528000000000000114e+01,9.971860647484199758e-01,-1.824439402797865817e-02,-7.241257664091056701e-02,1.326312519714661778e-03,-3.310228039505778118e-04,-3.131790662391218446e-04,-9.684264509083116979e-01,-9.706884182980728415e-01,2.261967389761114586e-03,1.701925978341856756e-08,1.307287478269358871e-08
1.529000000000000092e+01,9.972186775482242416e-01,-1.755343374468792614e-02,-7.213099840834780174e-02,1.324263510956735041e-03,-3.383355240726527253e-04,-3.150543661397402131e-04,-9.684326641113251144e-01,-9.706204863412016826e-01,2.187822229876601118e-03,1.702648755850206555e-08,1.316768827308578693e-08
1.530000000000000071e+01,9.972515145167283324e-01,-1.686803971339761316e-02,-7.183736325796984123e-02,1.321972612539475556e-03,-3.456196113669517730e-04,-3.169910771754793602e-04,-9.684388339621141650e-01,-9.705571330725751844e-01,2.118299110461030216e-03,1.703241948380029930e-08,1.322552223292916551e-08
1.531000000000000050e+01,9.972844717403651638e-01,-1.618861960580745066e-02,-7.153299371144521135e-02,1.319448341266327889e-03,-3.528683756048471348e-04,-3.189702461817301837e-04,-9.684449637579318759e-01,-9.704973353512521550e-01,2.052371593320242212e-03,1.703653373556327473e-08,1.324127141266728813e-08
1.532000000000000028e+01,9.973174584064269377e-01,-1.551560665342221514e-02,-7.121903144581072376e-02,1.316699931615904380e-03,-3.600735552328642223e-04,-3.209727917486052519e-04,-9.684510491994393622e-01,-9.704401236524969887e-01,1.989074453057599213e-03,1.703844191602008006e-08,1.321054199365789827e-08
1.533000000000000007e+01,9.973503992127613627e-01,-1.484947486654714793e-02,-7.089640459458287913e-02,1.313737573471415255e-03,-3.672255787783697896e-04,-3.229796758319899660e-04,-9.684570879948150024e-01,-9.703845297629550837e-01,1.927441768140094724e-03,1.703778755138532673e-08,1.312965047794989459e-08
1.533999999999999986e+01,9.973832346928133141e-01,-1.419078745781292977e-02,-7.056581510225047593e-02,1.310572613180187047e-03,-3.743138440801335666e-04,-3.249721085517427136e-04,-9.684630902172756128e-01,-9.703297739491888452e-01,1.866683731913193955e-03,1.703378007861831414e-08,1.299169061219629384e-08
1.534999999999999964e+01,9.974159187267771509e-01,-1.354029115611815083e-02,-7.022775822872370788e-02,1.307217647328918174e-03,-3.813269986266605051e-04,-3.269318683065727251e-04,-9.684690750292453965e-01,-9.702755277756356378e-01,1.806452746390293596e-03,1.702486648511263234e-08,1.278406114302299557e-08
1.535999999999999943e+01,9.974484158249329324e-01,-1.289901449606690835e-02,-6.988255125573325510e-02,1.303686665599659671e-03,-3.882531401007534516e-04,-3.288418109547773071e-04,-9.684750635813347275e-01,-9.702220815263304932e-01,1.747017944995717760e-03,1.700895871974447899e-08,1.250179004763651847e-08
1.537000000000000099e+01,9.974807012481591295e-01,-1.226831470154069598e-02,-6.953033883403854365e-02,1.299995173944703880e-03,-3.950797176948978723e-04,-3.306864692416305353e-04,-9.684810670152700363e-01,-9.701703497106194396e-01,1.689282695349417869e-03,1.698420135273965750e-08,1.258067783282967866e-08
1.538000000000000078e+01,9.975127641220736807e-01,-1.164982720747417475e-02,-6.917107451577676758e-02,1.296160208880926638e-03,-4.017931623534791376e-04,-3.324525330573098350e-04,-9.684870728894244829e-01,-9.701215776267745339e-01,1.634504737350101714e-03,1.694975678476302025e-08,1.269533744796547126e-08
1.539000000000000057e+01,9.975446110458748850e-01,-1.104533676745030404e-02,-6.880450149225350587e-02,1.292200533300265569e-03,-4.083784873672580270e-04,-3.341290741653385422e-04,-9.684930492106471611e-01,-9.700769126591400893e-01,1.583863448492967398e-03,1.690591583388485386e-08,1.276058370081045723e-08
1.540000000000000036e+01,9.975762675802013479e-01,-1.045664974314420431e-02,-6.843015280981208648e-02,1.288137052069104199e-03,-4.148190621851895340e-04,-3.357073812462580634e-04,-9.684989549427940325e-01,-9.700371258170787936e-01,1.538170874284770394e-03,1.685360785573482810e-08,1.279308659007938331e-08
1.541000000000000014e+01,9.976077767509301530e-01,-9.885534360986825142e-03,-6.804737627362700270e-02,1.283992994599477289e-03,-4.210965962824781816e-04,-3.371804751053267377e-04,-9.685047442040561894e-01,-9.700024437758251183e-01,1.497699571768901878e-03,1.679378316316356125e-08,1.281670414243762934e-08
1.541999999999999993e+01,9.976391949691323369e-01,-9.333724961913021298e-03,-6.765538602996000461e-02,1.279793611947586344e-03,-4.271912409113431714e-04,-3.385426025553776625e-04,-9.685103720915138048e-01,-9.699724745220046351e-01,1.462102430490783492e-03,1.672711828201985410e-08,1.284002415502527583e-08
1.542999999999999972e+01,9.976705874247183692e-01,-8.802940666325944491e-03,-6.725332285045663994e-02,1.275565616496714128e-03,-4.330816864991113378e-04,-3.397889738604901815e-04,-9.685157962899401118e-01,-9.699462328855762427e-01,1.430436595636155623e-03,1.665422652883299740e-08,1.284227124642711715e-08
1.543999999999999950e+01,9.977020247753775051e-01,-8.294876251740239403e-03,-6.684030169258664555e-02,1.271336664609982580e-03,-4.387452489571637372e-04,-3.409157873595434064e-04,-9.685209739257009121e-01,-9.699221226299120646e-01,1.401148704211108110e-03,1.657605722117192009e-08,1.279418326838310804e-08
1.545000000000000107e+01,9.977335807152041269e-01,-7.811156409119134059e-03,-6.641544911620377023e-02,1.267134867218282484e-03,-4.441580490656630979e-04,-3.419204323701062497e-04,-9.685258718861677885e-01,-9.698979706777802745e-01,1.372098791612538955e-03,1.649426584291696644e-08,1.269046867591328009e-08
1.546000000000000085e+01,9.977653294747844681e-01,-7.353249437136730529e-03,-6.597794102602393129e-02,1.262988248212363902e-03,-4.492953815262317775e-04,-3.428016459718811831e-04,-9.685304810346350157e-01,-9.698713215926565434e-01,1.340840558021494074e-03,1.641138659567992484e-08,1.255465398308786007e-08
1.547000000000000064e+01,9.977973428362362229e-01,-6.922383378682168791e-03,-6.552704055100974645e-02,1.258924400546707371e-03,-4.541324089257321923e-04,-3.435593998464558127e-04,-9.685348202591377298e-01,-9.698398720110489313e-01,1.305051751911192378e-03,1.633048490281607224e-08,1.241620939396170797e-08
1.548000000000000043e+01,9.978296873623989649e-01,-6.519505269842070655e-03,-6.506212283271320396e-02,1.254970511427028548e-03,-4.586450788957872936e-04,-3.441945338091550598e-04,-9.685389388562894997e-01,-9.698019334250904677e-01,1.262994568800950490e-03,1.625485290589695411e-08,1.229374091415991188e-08
1.549000000000000021e+01,9.978624230331378797e-01,-6.145239759811819621e-03,-6.458267392318280120e-02,1.251153533857074724e-03,-4.628109499983864574e-04,-3.447083255605840730e-04,-9.685429136442356146e-01,-9.697568988593874284e-01,1.213985215151771289e-03,1.618796159517160459e-08,1.219414302866539401e-08
1.550000000000000000e+01,9.978956033388631797e-01,-5.799825092097512548e-03,-6.408826516454328714e-02,1.247500226894649681e-03,-4.666097548599710165e-04,-3.451021378002827578e-04,-9.685468344882297576e-01,-9.697055095832821658e-01,1.158675095052448187e-03,1.613321292175380420e-08,1.212186129251335842e-08
1.550999999999999979e+01,9.979292761351911123e-01,-5.483053320791344762e-03,-6.357851532479150136e-02,1.244036980695308828e-03,-4.700237621611508374e-04,-3.453771631559429223e-04,-9.685507917199867034e-01,-9.696498330827119094e-01,1.099041362725154637e-03,1.609352396323257833e-08,1.208039068778532510e-08
1.551999999999999957e+01,9.979634840979303423e-01,-5.194259472572624811e-03,-6.305306000462852778e-02,1.240789449191523558e-03,-4.730379215706737137e-04,-3.455342685998203799e-04,-9.685548697783384897e-01,-9.695930897043256724e-01,1.038219925987214371e-03,1.607088517596692433e-08,1.206927335850593863e-08
1.553000000000000114e+01,9.979982632166738421e-01,-4.932372222747312754e-03,-6.251155707559082064e-02,1.237781850557811763e-03,-4.756398041277069984e-04,-3.455738991502218410e-04,-9.685591370898999353e-01,-9.695393549151933854e-01,9.802178252934445023e-04,1.606610078445148150e-08,1.208215572034987417e-08
1.554000000000000092e+01,9.980336405115182163e-01,-4.695980547872647196e-03,-6.195371501718201224e-02,1.235036159366026572e-03,-4.778194189710825322e-04,-3.454959688222276545e-04,-9.685636384445627245e-01,-9.694931142825241599e-01,9.294758379614570867e-04,1.607898799501557910e-08,1.211017752744680820e-08
1.555000000000000071e+01,9.980696337915035965e-01,-4.483372344930347531e-03,-6.137929762526985605e-02,1.232571646805343023e-03,-4.795688034631890337e-04,-3.452997329234127450e-04,-9.685683909879254649e-01,-9.694587549023850892e-01,8.903639144595929282e-04,1.610884917115297653e-08,1.214931177884182034e-08
1.556000000000000050e+01,9.981062538565131925e-01,-4.292551488291471845e-03,-6.078809101425922123e-02,1.230404619177908861e-03,-4.808813914194334923e-04,-3.449835944346143655e-04,-9.685733805133713847e-01,-9.694399911820519300e-01,8.666106686805057947e-04,1.615483648480034504e-08,1.220002809887432704e-08
1.557000000000000028e+01,9.981435070755236838e-01,-4.121248268335488477e-03,-6.017986153053522108e-02,1.228548166151688208e-03,-4.817514635974128891e-04,-3.445449286412953309e-04,-9.685785692506277966e-01,-9.694393279689688114e-01,8.607587183409621135e-04,1.621605281366564712e-08,1.226485069061311606e-08
1.558000000000000007e+01,9.981813960277930997e-01,-3.966966664975716574e-03,-5.955434147647660492e-02,1.227012133991463088e-03,-4.821738291952051402e-04,-3.439800825089427898e-04,-9.685839130502534866e-01,-9.694578147383324795e-01,8.739016880789955352e-04,1.629134152443044332e-08,1.234246260750637703e-08
1.558999999999999986e+01,9.982199172564554246e-01,-3.827111870101620322e-03,-5.891126435146554208e-02,1.225803256910749537e-03,-4.821436919934373594e-04,-3.432845800839199875e-04,-9.685893700510799231e-01,-9.694950766057854885e-01,9.057065547055843545e-04,1.637902529186987378e-08,1.241845315469447542e-08
1.559999999999999964e+01,9.982590570028397892e-01,-3.699158694917406304e-03,-5.825044474908098319e-02,1.224925168423130232e-03,-4.816565618092094082e-04,-3.424535565699352632e-04,-9.685949057882889957e-01,-9.695494789408860559e-01,9.545731525970544687e-04,1.647689012255528858e-08,1.247300418505403741e-08
1.561000000000000121e+01,9.982987868067808579e-01,-3.580776029292356225e-03,-5.757187312025584258e-02,1.224378190035898617e-03,-4.807081118503351387e-04,-3.414823971322409864e-04,-9.686004994951390445e-01,-9.696184394076153845e-01,1.017939912476381603e-03,1.658239725017573710e-08,1.248911529749818783e-08
1.562000000000000099e+01,9.983390612170601752e-01,-3.469852805672473013e-03,-5.687578070505505679e-02,1.224159076326046015e-03,-4.792940273863960030e-04,-3.403673679022117902e-04,-9.686061405062111884e-01,-9.696987788808347775e-01,1.092638374623572124e-03,1.669305620213067568e-08,1.246077618866081593e-08
1.563000000000000078e+01,9.983798187392255441e-01,-3.364427591999580563e-03,-5.616264603368366359e-02,1.224261216635992491e-03,-4.774099284409597833e-04,-3.391060584814383221e-04,-9.686118266217136341e-01,-9.697869834302415004e-01,1.175156808527847221e-03,1.680668695726582366e-08,1.240407510039176486e-08
1.564000000000000057e+01,9.984209847175224972e-01,-3.262588306623659916e-03,-5.543316061351186153e-02,1.224675351739665111e-03,-4.750513433486733207e-04,-3.376975355509781603e-04,-9.686175734064869092e-01,-9.698795553139117898e-01,1.261981907424890564e-03,1.692134275778597551e-08,1.234676827444047831e-08
1.565000000000000036e+01,9.984624745097838705e-01,-3.162426064905920348e-03,-5.468818979689868409e-02,1.225390370325115871e-03,-4.722137921580165645e-04,-3.361421600626288359e-04,-9.686234176368105908e-01,-9.699735071708904810e-01,1.350089534079936373e-03,1.703506168514191531e-08,1.230785762196262567e-08
1.566000000000000014e+01,9.985041957638917109e-01,-3.062074350101882080e-03,-5.392875587840123552e-02,1.226394011839807355e-03,-4.688929856216865304e-04,-3.344411903553524035e-04,-9.686294107060230418e-01,-9.700668030202792558e-01,1.437392314256184670e-03,1.714562764981127517e-08,1.229145785153207271e-08
1.566999999999999993e+01,9.985460489854460775e-01,-2.959791177917482641e-03,-5.315605759723374124e-02,1.227673407581725187e-03,-4.650849684294268145e-04,-3.325963433722086489e-04,-9.686356090950880571e-01,-9.701586449042631788e-01,1.523035809175141446e-03,1.725042896151297029e-08,1.229131596502952561e-08
1.567999999999999972e+01,9.985879267503954271e-01,-2.854021644183143882e-03,-5.237151617791972746e-02,1.229215336654698775e-03,-4.607861105251888573e-04,-3.306094264332666739e-04,-9.686420572516222238e-01,-9.702495034948647179e-01,1.607446243242532458e-03,1.734648195293092513e-08,1.229679091885316211e-08
1.568999999999999950e+01,9.986297129989996080e-01,-2.743420367537752289e-03,-5.157681740054926439e-02,1.231006129609689068e-03,-4.559931122552487396e-04,-3.284821065076681942e-04,-9.686487734247328785e-01,-9.703408223473655170e-01,1.692048922632615089e-03,1.743062487065103655e-08,1.230368718019292373e-08
1.570000000000000107e+01,9.986712838309744766e-01,-2.626855923809999407e-03,-5.077391988537983264e-02,1.233031396874371575e-03,-4.507031134406207728e-04,-3.262158085394003962e-04,-9.686557503777399880e-01,-9.704346046460833319e-01,1.778854268343334167e-03,1.749977715941168960e-08,1.230938417862148526e-08
1.571000000000000085e+01,9.987125094500313160e-01,-2.503413380462507758e-03,-4.996503809779197225e-02,1.235275992495195926e-03,-4.449138063633203142e-04,-3.238116029575268642e-04,-9.686629618070002889e-01,-9.705330962462656030e-01,1.870134439265351166e-03,1.755108342411924952e-08,1.230867674451019411e-08
1.572000000000000064e+01,9.987532560594559738e-01,-2.372402186836395765e-03,-4.915262637313058680e-02,1.237724353005650261e-03,-4.386235164981589852e-04,-3.212700035735041419e-04,-9.686703679664527833e-01,-9.706385774895331942e-01,1.968209523080379636e-03,1.758201911199337708e-08,1.229326684892839694e-08
1.573000000000000043e+01,9.987933876183515691e-01,-2.233348041881401576e-03,-4.833936436414330851e-02,1.240361048784385323e-03,-4.318312659777819875e-04,-3.185907364171417281e-04,-9.686779203852318165e-01,-9.707532525781304988e-01,2.075332192898645886e-03,1.759058183671627515e-08,1.225779588942543796e-08
1.574000000000000021e+01,9.988327677233423962e-01,-2.085952008861849481e-03,-4.752813356714902931e-02,1.243171332170278642e-03,-4.245369054977587400e-04,-3.157725607331586613e-04,-9.686855562012397503e-01,-9.708791119971831307e-01,2.193555795943383062e-03,1.757544660417865536e-08,1.220504874943628693e-08
1.575000000000000000e+01,9.988712614951941182e-01,-1.930031316719519555e-03,-4.672198302705585921e-02,1.246141464866622282e-03,-4.167413298247481203e-04,-3.128132480150362985e-04,-9.686931899464612528e-01,-9.710175937108215249e-01,2.324403764360240526e-03,1.753601607794456155e-08,1.214038936048211781e-08
1.575999999999999979e+01,9.989087372345805127e-01,-1.765456766769714445e-03,-4.592409213377827981e-02,1.249258784883165024e-03,-4.084467392730591908e-04,-3.097098037307938049e-04,-9.687007188432794624e-01,-9.711691890569945640e-01,2.468470213715106328e-03,1.747242991937174833e-08,1.205906552392832509e-08
1.576999999999999957e+01,9.989450678864381095e-01,-1.592114092062453740e-03,-4.513773603555901182e-02,1.252511567668538684e-03,-3.996568451582898393e-04,-3.064589451371035216e-04,-9.687080357161157451e-01,-9.713332285472414673e-01,2.625192831125674076e-03,1.738550753696099847e-08,1.195358367844789882e-08
1.578000000000000114e+01,9.989801321061708705e-01,-1.409890764167493187e-03,-4.436626063611419368e-02,1.255888631523315339e-03,-3.903769468634564607e-04,-3.030577177448570063e-04,-9.687150411521655569e-01,-9.715078956438325530e-01,2.792854491667012221e-03,1.727673901487924807e-08,1.182509801189723930e-08
1.579000000000000092e+01,9.990138160548769353e-01,-1.218653409907030291e-03,-4.361303635473419427e-02,1.259378968351114588e-03,-3.806138163735034354e-04,-2.995041218124760919e-04,-9.687216566337879531e-01,-9.716904596968631846e-01,2.968803063075239803e-03,1.714859921581903663e-08,1.167729291040586759e-08
1.580000000000000071e+01,9.990460168114025929e-01,-1.018204523653409464e-03,-4.288136180145921822e-02,1.262971539803344704e-03,-3.703755548481830681e-04,-2.957976484005266169e-04,-9.687278326280015506e-01,-9.718777026249705298e-01,3.149869996969019079e-03,1.700472470756728878e-08,1.159050033727737627e-08
1.581000000000000050e+01,9.990766465913694105e-01,-8.082555704420714198e-04,-4.217433127533547210e-02,1.266655243283522879e-03,-3.596715789225820117e-04,-2.919396056676831731e-04,-9.687335425766862018e-01,-9.720663050730772303e-01,3.332762496391014195e-03,1.684975539645609699e-08,1.157131190865356984e-08
1.582000000000000028e+01,9.991056365696389108e-01,-5.884375936520649291e-04,-4.149469895659745750e-02,1.270419014611639868e-03,-3.485127232242090766e-04,-2.879332367150932016e-04,-9.687387758021663853e-01,-9.722530328805357724e-01,3.514257078369422294e-03,1.668887697946804899e-08,1.158641205201149660e-08
1.583000000000000007e+01,9.991329386226028841e-01,-3.583790630384627745e-04,-4.084478934013506535e-02,1.274251691078100894e-03,-3.369113845870243501e-04,-2.837837238415627148e-04,-9.687435371603280165e-01,-9.724348381874270419e-01,3.691301027098986814e-03,1.652706529663885315e-08,1.155639806071917519e-08
1.583999999999999986e+01,9.991585241241641713e-01,-1.178412003116718031e-04,-4.022648278773442720e-02,1.278141508638078270e-03,-3.248816416779719968e-04,-2.794982138644837798e-04,-9.687478482158721205e-01,-9.726089896022774850e-01,3.861141386405365396e-03,1.636844424887674983e-08,1.149979600434392069e-08
1.584999999999999964e+01,9.991823804788535490e-01,1.331720228516666360e-04,-3.964126050018548786e-02,1.282075664434276186e-03,-3.124392085894728646e-04,-2.750859330918377908e-04,-9.687517464716184357e-01,-9.727732352441453845e-01,4.021488772526970491e-03,1.621600028995166421e-08,1.142831163036817088e-08
1.586000000000000121e+01,9.992045072418788143e-01,3.943670455025967132e-04,-3.909026362945623723e-02,1.286040199168860887e-03,-2.996011368441055798e-04,-2.705583732871187251e-04,-9.687552844995905854e-01,-9.729259970752246467e-01,4.170712575634081230e-03,1.607163653163052455e-08,1.136397531631416769e-08
1.587000000000000099e+01,9.992249138636007944e-01,6.651636455003458572e-04,-3.857431695700126034e-02,1.290020179979873899e-03,-2.863853895406204665e-04,-2.659294440764087102e-04,-9.687585217691090378e-01,-9.730665229759931645e-01,4.308001206884147505e-03,1.593649347767645466e-08,1.137139782336760163e-08
1.588000000000000078e+01,9.992436198161908090e-01,9.447396452236265845e-04,-3.809389990311800450e-02,1.293999986257663316e-03,-2.728104725032457433e-04,-2.612154639804955430e-04,-9.687615146737601490e-01,-9.731948586029102177e-01,4.433343929150086911e-03,1.581129228476044523e-08,1.137385807759017098e-08
1.589000000000000057e+01,9.992606557414721591e-01,1.232089878171487582e-03,-3.764910251054148088e-02,1.297963426278687113e-03,-2.588951220013237914e-04,-2.564348942720947894e-04,-9.687643130736758312e-01,-9.733117138743404562e-01,4.547400800664643146e-03,1.569641387680423930e-08,1.135964056153682122e-08
1.590000000000000036e+01,9.992760636376294414e-01,1.526084888368378243e-03,-3.723961916341145956e-02,1.301893855198636447e-03,-2.446579512932753938e-04,-2.516078552490859529e-04,-9.687669555908233754e-01,-9.734182711457378678e-01,4.651315554914527139e-03,1.559191713088169295e-08,1.131831783851566797e-08
1.591000000000000014e+01,9.992898959224781885e-01,1.825523017465955885e-03,-3.686477938955485395e-02,1.305774369763966188e-03,-2.301171711132037176e-04,-2.467555405461140865e-04,-9.687694667094622902e-01,-9.735159127823357350e-01,4.746446072873426562e-03,1.549759035000556377e-08,1.125688608993868911e-08
1.591999999999999993e+01,9.993022138409785038e-01,2.129165210095850577e-03,-3.652359763261426445e-02,1.309587980265294578e-03,-2.152904199978279188e-04,-2.418996202433033958e-04,-9.687718606344515315e-01,-9.736059870138131789e-01,4.834126379361669903e-03,1.541297579775196728e-08,1.118975090363960589e-08
1.592999999999999972e+01,9.993130855574460236e-01,2.435762306109979115e-03,-3.621483058300329488e-02,1.313317717068069896e-03,-2.001947433625766006e-04,-2.370617501313185239e-04,-9.687741387553667760e-01,-9.736896077697407836e-01,4.915469014374009363e-03,1.533743508273915435e-08,1.112072034459288261e-08
1.593999999999999950e+01,9.993225844018163162e-01,2.744072558913837265e-03,-3.593703213179190448e-02,1.316946646752317112e-03,-1.848466838217340859e-04,-2.322632761611638649e-04,-9.687762877126854244e-01,-9.737673846658930765e-01,4.991096953207699825e-03,1.527015739727242914e-08,1.105409586088512697e-08
1.595000000000000107e+01,9.993307872382294343e-01,3.052851150550786336e-03,-3.568861405813165272e-02,1.320457749739678468e-03,-1.692625058604336943e-04,-2.275250037421485327e-04,-9.687782894339540540e-01,-9.738392575113319349e-01,5.060968077377845341e-03,1.521008028781061620e-08,1.098590574066804493e-08
1.596000000000000085e+01,9.993377726727937782e-01,3.360824091316123169e-03,-3.546792138529629435e-02,1.323833668657514728e-03,-1.534585889082499719e-04,-2.228668859022229489e-04,-9.687801282284722593e-01,-9.739045391120193518e-01,5.124410883547069091e-03,1.515590860562673482e-08,1.091515211548710340e-08
1.597000000000000064e+01,9.993436193739466677e-01,3.666690145366719757e-03,-3.527330426377400102e-02,1.327056515646810042e-03,-1.374519734821502194e-04,-2.183075961468157727e-04,-9.687817936168466870e-01,-9.739620370790629256e-01,5.180243462216184772e-03,1.510634088897817987e-08,1.084659606576110491e-08
1.598000000000000043e+01,9.993484049096894584e-01,3.969161752706584258e-03,-3.510316245034925120e-02,1.330108054173739264e-03,-1.212609856972554135e-04,-2.138639873854201795e-04,-9.687832881740995328e-01,-9.740102949758402406e-01,5.227006801740730416e-03,1.506029830842188116e-08,1.078284506128568410e-08
1.599000000000000021e+01,9.993522045187323011e-01,4.267006183818790321e-03,-3.495597890955348674e-02,1.332970065861139837e-03,-1.049058060780265922e-04,-2.095504918735360399e-04,-9.687846256536155609e-01,-9.740478998104195041e-01,5.263274156803923222e-03,1.501695288374788746e-08,1.072419242298394693e-08
1.600000000000000000e+01,9.993550893463913898e-01,4.559067844804433854e-03,-3.483036357575188674e-02,1.335624539370152807e-03,-8.840888208668109356e-05,-2.053785579228483945e-04,-9.687858252858090324e-01,-9.740736626470507531e-01,5.287837361241714586e-03,1.497571030440183488e-08,1.067063415405300475e-08
1.601000000000000156e+01,9.993571245833603456e-01,4.844302479898559242e-03,-3.472509963056837068e-02,1.338053752194461521e-03,-7.179507903934837583e-05,-2.013563387122686019e-04,-9.687869155889855532e-01,-9.740867859697716069e-01,5.299870380786090088e-03,1.493628413878561726e-08,1.061939358670827005e-08
1.601999999999999957e+01,9.993583676786712555e-01,5.121836456420339294e-03,-3.463918513466777288e-02,1.340240413538892504e-03,-5.509159694798199705e-05,-1.974887076535308025e-04,-9.687879350175736537e-01,-9.740870769417959707e-01,5.299141924222348227e-03,1.489875815290598122e-08,1.064464050237745596e-08
1.603000000000000114e+01,9.993588670478577018e-01,5.391050803123080722e-03,-3.457185422030112365e-02,1.342167947143958762e-03,-3.832769470398697103e-05,-1.937774843364067131e-04,-9.687889324233175392e-01,-9.740751411157353434e-01,5.286208692417786875e-03,1.486357982399671472e-08,1.073503419490862143e-08
1.603999999999999915e+01,9.993586618913008479e-01,5.651682038235295892e-03,-3.452255981058029166e-02,1.343820852064981416e-03,-2.153429074192465673e-05,-1.902217257672846702e-04,-9.687899673443488568e-01,-9.740525866155391732e-01,5.262619271190292942e-03,1.483143358397265252e-08,1.078356604011787567e-08
1.605000000000000071e+01,9.993577836114423407e-01,5.903905516703416255e-03,-3.449090786389565066e-02,1.345184955523091776e-03,-4.743505039266079889e-06,-1.868180166467973567e-04,-9.687910975807250136e-01,-9.740221035124267956e-01,5.231005931701828045e-03,1.480297788797187722e-08,1.079086020538966295e-08
1.605999999999999872e+01,9.993562585817172828e-01,6.148387728095886483e-03,-3.447655196305243752e-02,1.346247560768598726e-03,1.201177247848720343e-05,-1.835607184534595779e-04,-9.687923611881672503e-01,-9.739871960553236896e-01,5.194834867156423661e-03,1.477861895464096431e-08,1.076439426483943862e-08
1.607000000000000028e+01,9.993541109653051313e-01,6.386308677007157195e-03,-3.447908970795989653e-02,1.346997537662416927e-03,2.869825143082511295e-05,-1.804421953630571166e-04,-9.687937708770384404e-01,-9.739516939629472292e-01,5.157923085908844296e-03,1.475840594615978760e-08,1.070786659340683400e-08
1.608000000000000185e+01,9.993513644089693226e-01,6.619340550842820609e-03,-3.449800160010620814e-02,1.347425387022061719e-03,4.528261539645582430e-05,-1.774531611560278637e-04,-9.687953124766915947e-01,-9.739192238514238209e-01,5.123911374732223641e-03,1.474213708161070919e-08,1.062163401677196362e-08
1.608999999999999986e+01,9.993480425013847590e-01,6.849590396820313606e-03,-3.453263611550040635e-02,1.347523505932552573e-03,6.173184066132433477e-05,-1.745832168307736242e-04,-9.687969507873358532e-01,-9.738927223938185218e-01,5.095771606482699806e-03,1.472960193395093907e-08,1.050697329141314640e-08
1.610000000000000142e+01,9.993441687168621579e-01,7.079502101630386068e-03,-3.458221937855691930e-02,1.347286572759521942e-03,7.801337746563271149e-05,-1.718215018713131780e-04,-9.687986411432819578e-01,-9.738741519400295754e-01,5.075510796747602013e-03,1.472074680426738867e-08,1.036711672064427603e-08
1.610999999999999943e+01,9.993397659927631960e-01,7.311716836873782301e-03,-3.464588324702353589e-02,1.346711691273073290e-03,9.409528307544551631e-05,-1.691573344948019944e-04,-9.688003351459169021e-01,-9.738643840823126840e-01,5.064048936395789714e-03,1.471576888918410230e-08,1.020842277377198570e-08
1.612000000000000099e+01,9.993348559380749174e-01,7.548938119825369074e-03,-3.472270468465935012e-02,1.345798220545115420e-03,1.099464421637809115e-04,-1.665807664722904701e-04,-9.688019847583778654e-01,-9.738631589908106623e-01,5.061174232432778634e-03,1.471516035815142032e-08,1.013145145556393345e-08
1.612999999999999901e+01,9.993294580574280106e-01,7.793821844627413405e-03,-3.481174213649266408e-02,1.344547648567919829e-03,1.255369261384091124e-04,-1.640829122098679644e-04,-9.688035463390441970e-01,-9.738691199297915269e-01,5.065573590747300334e-03,1.471966850605374348e-08,1.012803996225386527e-08
1.614000000000000057e+01,9.993235893760901156e-01,8.048895379760671182e-03,-3.491204905447947010e-02,1.342963707915819250e-03,1.408384215465330954e-04,-1.616559383239994966e-04,-9.688049825860755027e-01,-9.738798939323656256e-01,5.074911346290104756e-03,1.473033464312446335e-08,1.009258565609627567e-08
1.614999999999999858e+01,9.993172641059179240e-01,8.316531395733794962e-03,-3.502266609766194194e-02,1.341052613087438585e-03,1.558246237995332590e-04,-1.592928506615631952e-04,-9.688062693426666705e-01,-9.738922345137503989e-01,5.085965171083706680e-03,1.474853564023231579e-08,1.007008609832382717e-08
1.616000000000000014e+01,9.993104931964904569e-01,8.598943609747422209e-03,-3.514261120103785024e-02,1.338823313512971062e-03,1.704715708101616715e-04,-1.569872067005270895e-04,-9.688074082865461012e-01,-9.739023718004369279e-01,5.094963513890833628e-03,1.477578648352351266e-08,1.009620187453208473e-08
1.617000000000000171e+01,9.993032835735187192e-01,8.898141015044259278e-03,-3.527089641043425206e-02,1.336287554964387834e-03,1.847579621724830111e-04,-1.547327597196258137e-04,-9.688084308457816096e-01,-9.739065336149906882e-01,5.098102769209063821e-03,1.481342430759094346e-08,1.014663930654080559e-08
1.617999999999999972e+01,9.992956372781131025e-01,9.215827134756757189e-03,-3.540657360624150513e-02,1.333459620538400558e-03,1.986654550796345352e-04,-1.525231146828894631e-04,-9.688093935605299745e-01,-9.739014470700907422e-01,5.092053509560806775e-03,1.486226771773312144e-08,1.019681783454018387e-08
1.619000000000000128e+01,9.992875512470957844e-01,9.553275431884132585e-03,-3.554877883049441245e-02,1.330356066529472456e-03,2.121789060804245980e-04,-1.503514990856737058e-04,-9.688103699482192299e-01,-9.738847266859890217e-01,5.074356737769837762e-03,1.492238328940757934e-08,1.024303619701072421e-08
1.619999999999999929e+01,9.992790176275918590e-01,9.911243297759881124e-03,-3.569676127703944046e-02,1.326995771700591534e-03,2.252866052287931867e-04,-1.482106601994813389e-04,-9.688114414105187810e-01,-9.738551117868354812e-01,5.043670376316650682e-03,1.499304740861735839e-08,1.028141549674899125e-08
1.621000000000000085e+01,9.992700240913243714e-01,1.028994205329846270e-02,-3.584990739985521868e-02,1.323400142387231530e-03,2.379804901538882026e-04,-1.460928220953381306e-04,-9.688126902556797315e-01,-9.738125775818977647e-01,4.999887326218055775e-03,1.507280757137195754e-08,1.030820295788714702e-08
1.621999999999999886e+01,9.992605543337543805e-01,1.068903500131033850e-02,-3.600776298232558070e-02,1.319593151265761617e-03,2.502562377174548489e-04,-1.439896527456985503e-04,-9.688141903794066367e-01,-9.737583163832199684e-01,4.944126003813292640e-03,1.515954987421759281e-08,1.032155139135682020e-08
1.623000000000000043e+01,9.992505890055533024e-01,1.110765868194776504e-02,-3.617004552061780370e-02,1.315601039450436851e-03,2.621132419850309876e-04,-1.418922605564584512e-04,-9.688159979524596510e-01,-9.736945495967276321e-01,4.878551644267993190e-03,1.525067288693577940e-08,1.032059282479735884e-08
1.624000000000000199e+01,9.992401061661128070e-01,1.154446410367090253e-02,-3.633666744249994252e-02,1.311451846416869906e-03,2.735544652790427959e-04,-1.397912725704709991e-04,-9.688181442024639267e-01,-9.736241951956881024e-01,4.806050993224210421e-03,1.534324157270723333e-08,1.030580198957409266e-08
1.625000000000000000e+01,9.992290806760805166e-01,1.199764874842895734e-02,-3.650778610656533335e-02,1.307174956700143942e-03,2.845861414589249527e-04,-1.376770241552140194e-04,-9.688206298344352874e-01,-9.735504240164150058e-01,4.729794181979663815e-03,1.543403910567273713e-08,1.029569607347013971e-08
1.626000000000000156e+01,9.992174831507700805e-01,1.246498869021334457e-02,-3.668385986776384611e-02,1.302800568724267341e-03,2.952174619870815819e-04,-1.355398644635195167e-04,-9.688234221635506627e-01,-9.734761360968396948e-01,4.652713933288987920e-03,1.551969424507521014e-08,1.032585128513119344e-08
1.626999999999999957e+01,9.992052797663787400e-01,1.294389971494678583e-02,-3.686566712432356313e-02,1.298359172957305827e-03,3.054602754073813277e-04,-1.333706011710840292e-04,-9.688264603042054945e-01,-9.734034701509971521e-01,4.577009846791620269e-03,1.559699278267332729e-08,1.033772578651337426e-08
1.628000000000000114e+01,9.991924334521338213e-01,1.343154604578217053e-02,-3.705427040376405717e-02,1.293881177310843723e-03,3.153287613548450821e-04,-1.311609603841297641e-04,-9.688296644770534316e-01,-9.733334637968035219e-01,4.503799319750063403e-03,1.566332131282987989e-08,1.033360463864596568e-08
1.628999999999999915e+01,9.991789057406726959e-01,1.392498579871152831e-02,-3.725095166199629548e-02,1.289396554090810722e-03,3.248391324478712449e-04,-1.289038734489677304e-04,-9.688329470677192745e-01,-9.732658931329858376e-01,4.432946065266513656e-03,1.571708274634411659e-08,1.033788166182603163e-08
1.630000000000000071e+01,9.991646583243112278e-01,1.442132139972640038e-02,-3.745714900358883270e-02,1.284934420305971397e-03,3.340092975961426276e-04,-1.265935757580607880e-04,-9.688362242641604949e-01,-9.731993062902537517e-01,4.363082026093261998e-03,1.575791501549301074e-08,1.046957409656101845e-08
1.630999999999999872e+01,9.991496542260412950e-01,1.491784338973142776e-02,-3.767439103544839574e-02,1.280522591879630244e-03,3.428583467204689888e-04,-1.242255744767747688e-04,-9.688394226791998687e-01,-9.731311913674802749e-01,4.291768688280416660e-03,1.578678903925773702e-08,1.062141952168360604e-08
1.632000000000000028e+01,9.991338593536714940e-01,1.541216645622857200e-02,-3.790420126892284081e-02,1.276187203841096154e-03,3.514058600456145876e-04,-1.217964634061671693e-04,-9.688424859660779154e-01,-9.730582077881910763e-01,4.215721822113191290e-03,1.580590282743252007e-08,1.079491718236624820e-08
1.633000000000000185e+01,9.991172450538663430e-01,1.590231882092454918e-02,-3.814797045257825592e-02,1.271952395345350446e-03,3.596711125881514679e-04,-1.193036472097074507e-04,-9.688453855014674820e-01,-9.729765512856495269e-01,4.131165784182089067e-03,1.581822681517034612e-08,1.098617552486302884e-08
1.633999999999999986e+01,9.990997913337372749e-01,1.638676794557531596e-02,-3.840682354897518441e-02,1.267839954475619190e-03,3.676722986524119229e-04,-1.167451166733904258e-04,-9.688481288630633737e-01,-9.728824947344137941e-01,4.034365871350431738e-03,1.582693916890230420e-08,1.117734216293797544e-08
1.635000000000000142e+01,9.990814896905886311e-01,1.686441088831430041e-02,-3.868150861416740083e-02,1.263869088225050676e-03,3.754259691058063229e-04,-1.141193069802917687e-04,-9.688507580692140575e-01,-9.727729862722527265e-01,3.922228203038708068e-03,1.583495529469996578e-08,1.134932858803949784e-08
1.635999999999999943e+01,9.990623442700938828e-01,1.733454999514666070e-02,-3.897233478318982286e-02,1.260056534388902119e-03,3.829467711106815495e-04,-1.114250672395704497e-04,-9.688533404312925645e-01,-9.726461324841276790e-01,3.792792052835086691e-03,1.584455475619498403e-08,1.149090134155983378e-08
1.637000000000000099e+01,9.990423713302609698e-01,1.779685646442764543e-02,-3.927916145974870432e-02,1.256416787478382415e-03,3.902474699583366566e-04,-1.086617603559022051e-04,-9.688559556837463838e-01,-9.725014817147382695e-01,3.645526030991931305e-03,1.585711843622545742e-08,1.159791351845740337e-08
1.637999999999999901e+01,9.990215979065012464e-01,1.825132407071576243e-02,-3.960141968896623704e-02,1.252962180214604567e-03,3.973391811604307035e-04,-1.058294854825972311e-04,-9.688586810205974675e-01,-9.723400577682280721e-01,3.481376747630631451e-03,1.587304685924535317e-08,1.166721785850199922e-08
1.639000000000000057e+01,9.990000604152404762e-01,1.869824993877594946e-02,-3.993813314823764504e-02,1.249702876835964184e-03,4.042316817085659124e-04,-1.029293955886677970e-04,-9.688615799735500467e-01,-9.721641627430094301e-01,3.302582769459416843e-03,1.589182487655564977e-08,1.169733465644640091e-08
1.639999999999999858e+01,9.989778043982459055e-01,1.913825373572657085e-02,-4.028790550760543571e-02,1.246646874405404762e-03,4.109336587252275129e-04,-9.996399221164185974e-05,-9.688646964227429770e-01,-9.719770561624717642e-01,3.112359739728787645e-03,1.591208644578109341e-08,1.169003072121199693e-08
1.641000000000000014e+01,9.989548855790415516e-01,1.957230311006589660e-02,-4.064888777850969581e-02,1.243800111910111370e-03,4.174528479205810391e-04,-9.693736172327921570e-05,-9.688680530136479785e-01,-9.717825885800968067e-01,2.914535566448883241e-03,1.593169739401615508e-08,1.165050123042021823e-08
1.642000000000000171e+01,9.989313710001153090e-01,2.000168957131510938e-02,-4.101878073941497144e-02,1.241166750443511947e-03,4.237961705969872672e-04,-9.385533525911544722e-05,-9.688716536534758283e-01,-9.715848876334243212e-01,2.713233979948531834e-03,1.594800621126149189e-08,1.158247586729999057e-08
1.642999999999999972e+01,9.989073387327754849e-01,2.042793888261611526e-02,-4.139491186218118013e-02,1.238749517659481396e-03,4.299698413450119320e-04,-9.072554545902223851e-05,-9.688754837960351640e-01,-9.713880936826447821e-01,2.512609886609597221e-03,1.595834846407237288e-08,1.149231665387162593e-08
1.644000000000000128e+01,9.988828763559516322e-01,2.085268193703204015e-02,-4.177436147105879904e-02,1.236550115908504471e-03,4.359794612669037092e-04,-8.755743501624348852e-05,-9.688795083074119852e-01,-9.711960713798428735e-01,2.316563072430909576e-03,1.596058052654321014e-08,1.138746208440011287e-08
1.644999999999999929e+01,9.988580793520831502e-01,2.127753057261434072e-02,-4.215408343596666052e-02,1.234569686871845240e-03,4.418300995057941648e-04,-8.436221303896629961e-05,-9.688836753864098483e-01,-9.710121045114799010e-01,2.128429125070053964e-03,1.595341984318185426e-08,1.126877369195256051e-08
1.646000000000000085e+01,9.988330502904546604e-01,2.170398536270043768e-02,-4.253098612863459582e-02,1.232809264362708448e-03,4.475261861904578108e-04,-8.115270411285082708e-05,-9.688879258702193242e-01,-9.708387196918734086e-01,1.950793821654119888e-03,1.593657789119386678e-08,1.113279202158423686e-08
1.646999999999999886e+01,9.988078976655354602e-01,2.213339238281883045e-02,-4.290199358343184388e-02,1.231270317966942944e-03,4.530711602708547875e-04,-7.794306327147885853e-05,-9.688921977842145372e-01,-9.706776006308491800e-01,1.785402846634605257e-03,1.591086764469930520e-08,1.105895663933154083e-08
1.648000000000000043e+01,9.987827330384883018e-01,2.256693601650791234e-02,-4.326411873684461729e-02,1.229955374544982509e-03,4.584670106487413830e-04,-7.474828549127995935e-05,-9.688964360650423879e-01,-9.705295936784263944e-01,1.633157613384060873e-03,1.587813185334027920e-08,1.114354053477484285e-08
1.649000000000000199e+01,9.987576666205920661e-01,2.300563962580404534e-02,-4.361455310112068856e-02,1.228868236488166654e-03,4.637138134524012873e-04,-7.158358892157067163e-05,-9.689006013373200332e-01,-9.703948824834486286e-01,1.494281146128545977e-03,1.584095296767996991e-08,1.121718984364861171e-08
1.650000000000000000e+01,9.987328023714679981e-01,2.345035914422787665e-02,-4.395075587882444484e-02,1.228013573044398630e-03,4.688095226826316498e-04,-6.846387615414845768e-05,-9.689046707598949482e-01,-9.702732176861720292e-01,1.368546926277133336e-03,1.580222782527462403e-08,1.126274939977633949e-08
1.651000000000000156e+01,9.987082340303190531e-01,2.390175920146321575e-02,-4.427052142269575358e-02,1.227396336792765724e-03,4.737502245278789781e-04,-6.540329944908224039e-05,-9.689086379803097948e-01,-9.701641308356458993e-01,1.255492855336130678e-03,1.576475413800426921e-08,1.126774828996701672e-08
1.651999999999999957e+01,9.986840420040686839e-01,2.436029806615503529e-02,-4.457202175442875891e-02,1.227021364856601760e-03,4.785306109149538929e-04,-6.241508496029017769e-05,-9.689125135030856040e-01,-9.700671626610068987e-01,1.154649157921328571e-03,1.573109236568828354e-08,1.123530246616155637e-08
1.653000000000000114e+01,9.986602900517618231e-01,2.482627748479649885e-02,-4.485382498322086631e-02,1.226893138041262616e-03,4.831444656501849362e-04,-5.951165664889796256e-05,-9.689163187143171596e-01,-9.699820459125985117e-01,1.065727198281325857e-03,1.570367846994934026e-08,1.118206482964012594e-08
1.653999999999999915e+01,9.986370216695471536e-01,2.529995077453944113e-02,-4.511489643767541136e-02,1.227015607317772598e-03,4.875851350581124409e-04,-5.670482152539690234e-05,-9.689200798450139374e-01,-9.699087490621659535e-01,9.886692171519979519e-04,1.568488038898610280e-08,1.112469938391313917e-08
1.655000000000000071e+01,9.986142570591849399e-01,2.578161971091361138e-02,-4.535459883667177644e-02,1.227392016982404308e-03,4.918459761930387081e-04,-5.400589215765779069e-05,-9.689238248172018508e-01,-9.698474501522835745e-01,9.236253350817069229e-04,1.567685918435486154e-08,1.106940827888536205e-08
1.655999999999999872e+01,9.985919912931058295e-01,2.627169783826656738e-02,-4.557268881793109100e-02,1.228024682633362683e-03,4.959207527941901115e-04,-5.142570471557556384e-05,-9.689275788362409214e-01,-9.697984294149419870e-01,8.708505787010692141e-04,1.568138658245565877e-08,1.101227331545828747e-08
1.657000000000000028e+01,9.985701943355806964e-01,2.677075847548567381e-02,-4.576928288410010010e-02,1.228914800293385168e-03,4.998039314709953320e-04,-4.897450911216304719e-05,-9.689313676263706654e-01,-9.697619709586535741e-01,8.306033322829405995e-04,1.569969428643902745e-08,1.095093637992761160e-08
1.658000000000000185e+01,9.985488128225663562e-01,2.727958983119331896e-02,-4.594478206591056518e-02,1.230062325845567624e-03,5.034907337344036310e-04,-4.666186070671289170e-05,-9.689352185696501474e-01,-9.697383500642163812e-01,8.031314945662555759e-04,1.573247828649433109e-08,1.105556690639275530e-08
1.658999999999999986e+01,9.985277726759540506e-01,2.779923814083083353e-02,-4.609978758019348671e-02,1.231465947140955022e-03,5.069768618986622696e-04,-4.449656975986832254e-05,-9.689391560554333482e-01,-9.697277897805275382e-01,7.886337250941527531e-04,1.577985848097117579e-08,1.130614357691683836e-08
1.660000000000000142e+01,9.985069813580711440e-01,2.833098061662815345e-02,-4.623506894033395376e-02,1.233123149601711259e-03,5.102579882288935369e-04,-4.248670557263006591e-05,-9.689432006399605335e-01,-9.697303746005302427e-01,7.871739605696929671e-04,1.584132212494529348e-08,1.155206019731735978e-08
1.660999999999999943e+01,9.984863294295952540e-01,2.887621555553806715e-02,-4.635160072697088601e-02,1.235030290810630593e-03,5.133292014036085031e-04,-4.063965712307616296e-05,-9.689473702923382392e-01,-9.697460144075308319e-01,7.986441151926194871e-04,1.591574413476721628e-08,1.179519526495198534e-08
1.662000000000000099e+01,9.984656923816497276e-01,2.943632030611137429e-02,-4.645061747850122436e-02,1.237182661904621256e-03,5.161845810680988460e-04,-3.896216574765605560e-05,-9.689516738717105504e-01,-9.697743745525625458e-01,8.227006808519410092e-04,1.600157628757290390e-08,1.203358213075489402e-08
1.662999999999999901e+01,9.984449337888697817e-01,3.001254200623085580e-02,-4.653362378608415922e-02,1.239574615634781232e-03,5.188170757975501786e-04,-3.746031141334029557e-05,-9.689561098178349763e-01,-9.698147164392694197e-01,8.586066214344128655e-04,1.609711271607578835e-08,1.225836832041693469e-08
1.664000000000000057e+01,9.984239103276348892e-01,3.060595388884952348e-02,-4.660232485407523467e-02,1.242199515110774819e-03,5.212186177923690700e-04,-3.613944642480809802e-05,-9.689606756558051259e-01,-9.698658539461992856e-01,9.051782903941250598e-04,1.620078044878644757e-08,1.245129421789670232e-08
1.664999999999999858e+01,9.984024769822524847e-01,3.121748115619682115e-02,-4.665850800764963918e-02,1.245049379974658317e-03,5.233802593865498299e-04,-3.500412121243585972e-05,-9.689653754348248604e-01,-9.699262862519766326e-01,9.609108171517887669e-04,1.631150435925395149e-08,1.259314030832570097e-08
1.666000000000000014e+01,9.983804904795616775e-01,3.184796085178386027e-02,-4.670393739246919695e-02,1.248114404222669697e-03,5.252923420530683897e-04,-3.405807172173173512e-05,-9.689702211092413586e-01,-9.699943961678199056e-01,1.024175058578551730e-03,1.642884584114963636e-08,1.267995553000389464e-08
1.667000000000000171e+01,9.983578116460167795e-01,3.249815982131880332e-02,-4.674029628185404767e-02,1.251382493131025482e-03,5.269448225500993239e-04,-3.330419373022134357e-05,-9.689752286475852294e-01,-9.700685902817779427e-01,1.093361634192698733e-03,1.655261729778175454e-08,1.272444594135890839e-08
1.667999999999999972e+01,9.983343084564896275e-01,3.316870558906124394e-02,-4.676917312110362435e-02,1.254838938085393527e-03,5.283277998684493462e-04,-3.274453633201161593e-05,-9.689804129858480275e-01,-9.701473327940115521e-01,1.166919808163481434e-03,1.668223197423115796e-08,1.274585081922907648e-08
1.669000000000000128e+01,9.983098603195406096e-01,3.385996101692814730e-02,-4.679206442553959788e-02,1.258466462933985168e-03,5.294322545369961174e-04,-3.238039297371262391e-05,-9.689857867458427920e-01,-9.702291296868108539e-01,1.243342940968066631e-03,1.681630628476587077e-08,1.275714267556793402e-08
1.669999999999999929e+01,9.982843629744332370e-01,3.457192377031936131e-02,-4.681035605181124715e-02,1.262245689735364473e-03,5.302507575619666222e-04,-3.221248074364125522e-05,-9.689913596282337949e-01,-9.703125404541514953e-01,1.321180825917746444e-03,1.695275715559956360e-08,1.275932404176671753e-08
1.671000000000000085e+01,9.982577326304653553e-01,3.530420006101504804e-02,-4.682527535121184387e-02,1.266155678534588254e-03,5.307778279146240820e-04,-3.224116733538000729e-05,-9.689971351622062024e-01,-9.703961630933958249e-01,1.399027931189637938e-03,1.708923168753861781e-08,1.274650363036755607e-08
1.671999999999999886e+01,9.982299078505189049e-01,3.605603811458304303e-02,-4.683785320168690203e-02,1.270174357971011123e-03,5.310100618859085611e-04,-3.246668028412698760e-05,-9.690031155501510618e-01,-9.704786406194492177e-01,1.475525069298135906e-03,1.722334858352614891e-08,1.271690286408500015e-08
1.673000000000000043e+01,9.982008494988595659e-01,3.682635487456320522e-02,-4.684893619122334346e-02,1.274278926059617227e-03,5.309461542983243566e-04,-3.288925251536099374e-05,-9.690093080412753856e-01,-9.705588121288166725e-01,1.549504087541231801e-03,1.735256554410826010e-08,1.267665217241642495e-08
1.674000000000000199e+01,9.981705391694843943e-01,3.761372278111764500e-02,-4.685926440241492547e-02,1.278446250291571896e-03,5.305867741035105592e-04,-3.350913921438980632e-05,-9.690157200842519636e-01,-9.706358810425009809e-01,1.620160958249066297e-03,1.747394078288318053e-08,1.263597049216969026e-08
1.675000000000000000e+01,9.981389772854291076e-01,3.841633838329289868e-02,-4.686957027754595079e-02,1.282653136749568401e-03,5.299342992511558905e-04,-3.432648565618980015e-05,-9.690223518918866796e-01,-9.707094493159563742e-01,1.687097424069720561e-03,1.758405537918903075e-08,1.259985271673258467e-08
1.676000000000000156e+01,9.981061822675044715e-01,3.923200294898825102e-02,-4.688064335900085644e-02,1.286876417630110131e-03,5.289924368371078751e-04,-3.534115905692493143e-05,-9.690291935048525040e-01,-9.707794761615343715e-01,1.750282656681910161e-03,1.767922954300488286e-08,1.257244441887905850e-08
1.676999999999999957e+01,9.980721904871243666e-01,4.005813904711415935e-02,-4.689334721421403035e-02,1.291092806443346758e-03,5.277657257585539755e-04,-3.655268638796818972e-05,-9.690362210320653258e-01,-9.708461786674946747e-01,1.809957635429323584e-03,1.775599066672901136e-08,1.256263670867951987e-08
1.678000000000000114e+01,9.980370561812167418e-01,4.089184643447659612e-02,-4.690860260848395136e-02,1.295278628713144448e-03,5.262590214724027987e-04,-3.796025360111593286e-05,-9.690433979108289408e-01,-9.709098917084850733e-01,1.866493797656083430e-03,1.781137329335627196e-08,1.257575288349244147e-08
1.678999999999999915e+01,9.980008513584424090e-01,4.172997969106519850e-02,-4.692735219741867719e-02,1.299409696792869131e-03,5.244771129747437905e-04,-3.956275874491592078e-05,-9.690506779889241917e-01,-9.709709737379420558e-01,1.920295749017825225e-03,1.784313469067748718e-08,1.261128246277110065e-08
1.680000000000000071e+01,9.979636652086878446e-01,4.256924723425337814e-02,-4.695051622033803024e-02,1.303461421369178164e-03,5.224245465692529218e-04,-4.135882723969485557e-05,-9.690580031692273000e-01,-9.710296783977580004e-01,1.971675228530654460e-03,1.785007041575838654e-08,1.266275795330784604e-08
1.680999999999999872e+01,9.979256031062113674e-01,4.340633356750216165e-02,-4.697892612209828705e-02,1.307409014221085292e-03,5.201055316006201676e-04,-4.334672341875851249e-05,-9.690653081924625045e-01,-9.710859935116599173e-01,2.020685319197430569e-03,1.783229480630705544e-08,1.271528815571798532e-08
1.682000000000000028e+01,9.978867862779924325e-01,4.423803496489462500e-02,-4.701321231450462934e-02,1.311227532815888294e-03,5.175237764866225977e-04,-4.552417780353399448e-05,-9.690725301600057184e-01,-9.711396018611537784e-01,2.067071701148075116e-03,1.779115122695484048e-08,1.274854821708970576e-08
1.683000000000000185e+01,9.978473519581817497e-01,4.506138872928795724e-02,-4.705366804856674773e-02,1.314891900514727130e-03,5.146821665312339283e-04,-4.788816229889299999e-05,-9.690796101616292457e-01,-9.711899041603985205e-01,2.110293998769290861e-03,1.772884796383896968e-08,1.274826910702131499e-08
1.683999999999999986e+01,9.978074530613840754e-01,4.587376834058846942e-02,-4.710014052593471806e-02,1.318377275481678185e-03,5.115823833927763027e-04,-5.043480225364555339e-05,-9.690864952469636640e-01,-9.712360197624372304e-01,2.149524515473582101e-03,1.764786671245119155e-08,1.271836280736238223e-08
1.685000000000000142e+01,9.977672576718594755e-01,4.667290727204530948e-02,-4.715198742427487849e-02,1.321659624042345995e-03,5.082246717011696660e-04,-5.315954444241093794e-05,-9.690931448171523632e-01,-9.712768795773346620e-01,2.183734760182316076e-03,1.755032824148426616e-08,1.267283189498868978e-08
1.685999999999999943e+01,9.977269486337395632e-01,4.745684395461983313e-02,-4.720810870951253763e-02,1.324716192057431028e-03,5.046078871544699106e-04,-5.605754276326306736e-05,-9.690995344408784851e-01,-9.713114304630485751e-01,2.211896022170036728e-03,1.743774683287724543e-08,1.261890525405817698e-08
1.687000000000000099e+01,9.976867221292398114e-01,4.822384378296940693e-02,-4.726702705338881039e-02,1.327525816242001912e-03,5.007297616767818638e-04,-5.912424905760853310e-05,-9.691056598481446738e-01,-9.713389451856080381e-01,2.233285337463316190e-03,1.731140283996210917e-08,1.256232629032183468e-08
1.687999999999999901e+01,9.976467839919253011e-01,4.897237352486606687e-02,-4.732696887190725177e-02,1.330069150208456263e-03,4.965872320229752085e-04,-6.235613383734551389e-05,-9.691115325586868723e-01,-9.713593434396905479e-01,2.247810881003728996e-03,1.717291116819600639e-08,1.248701431144638718e-08
1.689000000000000057e+01,9.976073446252905486e-01,4.970113827083564445e-02,-4.738591360233298383e-02,1.332328765520463237e-03,4.921766489563502312e-04,-6.575126503127784970e-05,-9.691171697412813701e-01,-9.713733282651501044e-01,2.256158523868705221e-03,1.702439734077562679e-08,1.238656444080277197e-08
1.689999999999999858e+01,9.975686140869318708e-01,5.040913603783676172e-02,-4.744161866472627886e-02,1.334289105747602086e-03,4.874938826701539032e-04,-6.930964301185916826e-05,-9.691225930907815256e-01,-9.713823840942971133e-01,2.259791003515554311e-03,1.686845658335444853e-08,1.226152313016370954e-08
1.691000000000000014e+01,9.975307975830866036e-01,5.109569721157550259e-02,-4.749164763961996605e-02,1.335936485651856428e-03,4.825345114563282019e-04,-7.303335079966574099e-05,-9.691278245878467423e-01,-9.713887431931040872e-01,2.260918605257352700e-03,1.670807745360184432e-08,1.211613276375089754e-08
1.692000000000000171e+01,9.974940925647378664e-01,5.176047109619631714e-02,-4.753341512444077960e-02,1.337259339374755225e-03,4.772939978509671641e-04,-7.692654878969096559e-05,-9.691328731461985591e-01,-9.713951198217435357e-01,2.262246675544994385e-03,1.654643596119182704e-08,1.195365650907831423e-08
1.692999999999999972e+01,9.974586878914414312e-01,5.240335268424578530e-02,-4.756424605484263490e-02,1.338248428483055892e-03,4.717678090673674621e-04,-8.099533318763121870e-05,-9.691377367494663497e-01,-9.714043140510064678e-01,2.266577301540063840e-03,1.638672348490852909e-08,1.177487174430780215e-08
1.694000000000000128e+01,9.974247643032100319e-01,5.302438591599330231e-02,-4.758143268090656020e-02,1.338896727043788464e-03,4.659515974812778708e-04,-8.524743971942034550e-05,-9.691424112228621546e-01,-9.714189735778356871e-01,2.276562354973479634e-03,1.623202825398604037e-08,1.157714590860337012e-08
1.694999999999999929e+01,9.973924954768988993e-01,5.362368533151021938e-02,-4.758226799558843562e-02,1.339199376594076571e-03,4.598413722703266026e-04,-8.969174749031795307e-05,-9.691468890935510672e-01,-9.714414289049494444e-01,2.294539811398356444e-03,1.608523598601178745e-08,1.136771943244241356e-08
1.696000000000000085e+01,9.973620490301792207e-01,5.420139758805270214e-02,-4.756404785916559796e-02,1.339154057777099029e-03,4.534335334914662207e-04,-9.433756886262611432e-05,-9.691511581043864565e-01,-9.714734912686110446e-01,2.322333164224634101e-03,1.594912302380378864e-08,1.122775139528187083e-08
1.696999999999999886e+01,9.973335866568547869e-01,5.475769490236798848e-02,-4.752406051167256534e-02,1.338761711629167430e-03,4.467248559643563206e-04,-9.919380670236561720e-05,-9.691552021425920982e-01,-9.715162551582242623e-01,2.361053015632168846e-03,1.582651796719495187e-08,1.121837112094681288e-08
1.698000000000000043e+01,9.973072631292158041e-01,5.529276194826034108e-02,-4.745960222739620954e-02,1.338027177447866176e-03,4.397125250200319331e-04,-1.042680423485751930e-04,-9.691590042980253727e-01,-9.715699343683535938e-01,2.410930070328256604e-03,1.572028302738511652e-08,1.121051518282456527e-08
1.699000000000000199e+01,9.972832236654280980e-01,5.580676482217475365e-02,-4.736804034769581673e-02,1.336959405180044008e-03,4.323942471819607796e-04,-1.095656302525196464e-04,-9.691625561124272981e-01,-9.716338243496505100e-01,2.471268237223261856e-03,1.563315929572460244e-08,1.127101190157020483e-08
1.700000000000000000e+01,9.972616006680529166e-01,5.629980743624207751e-02,-4.724690347441930227e-02,1.335571207586803456e-03,4.247684202250785941e-04,-1.150889089006663387e-04,-9.691658631592837692e-01,-9.717064411011084868e-01,2.540577941824728476e-03,1.556747871243060068e-08,1.134633675903273797e-08
1.701000000000000156e+01,9.972425107758048357e-01,5.677188794943958255e-02,-4.709397408792539985e-02,1.333878738928736705e-03,4.168343799530133207e-04,-1.208366053900496748e-04,-9.691689468002565588e-01,-9.717857196165468059e-01,2.616772816290291719e-03,1.552490475107760487e-08,1.142074634863377014e-08
1.701999999999999957e+01,9.972260514416683153e-01,5.722287661676160597e-02,-4.690738212320465922e-02,1.331900831822828944e-03,4.085927269465196841e-04,-1.268034637870671128e-04,-9.691718495804940714e-01,-9.718693314370682179e-01,2.697481856574112692e-03,1.550627176948836840e-08,1.149230466346295998e-08
1.703000000000000114e+01,9.972122977920609976e-01,5.765251485163928186e-02,-4.668568294795557433e-02,1.329658213245216896e-03,4.000456740586259417e-04,-1.329801028642461100e-04,-9.691746280347944831e-01,-9.719550222276043261e-01,2.780394192809850385e-03,1.551150254660384418e-08,1.155588957857389687e-08
1.703999999999999915e+01,9.972012997162281733e-01,5.806043329486574450e-02,-4.642791895883688347e-02,1.327172701627053059e-03,3.911972709240751954e-04,-1.393530884677772312e-04,-9.691773411216079159e-01,-9.720407622395588199e-01,2.863421117950877472e-03,1.553955633816868900e-08,1.161035090291306915e-08
1.705000000000000071e+01,9.971930783687754651e-01,5.844619809048803849e-02,-4.613366683700928506e-02,1.324466552728783371e-03,3.820534964073265226e-04,-1.459050978573289497e-04,-9.691800469526696826e-01,-9.721247880783546735e-01,2.944741125684964024e-03,1.558855028491793193e-08,1.165887986154245937e-08
1.705999999999999872e+01,9.971876222379896237e-01,5.880940088251061099e-02,-4.580304617737263051e-02,1.321561928846878712e-03,3.726221722178108919e-04,-1.526150947241010553e-04,-9.691828021056453357e-01,-9.722056565371641756e-01,3.022854431518848164e-03,1.565597406826027394e-08,1.170967212082985043e-08
1.707000000000000028e+01,9.971848847246201908e-01,5.914976697898536445e-02,-4.543667745067889868e-02,1.318480263495518503e-03,3.629126586269710610e-04,-1.594584826679992275e-04,-9.691856609983994231e-01,-9.722823005126048912e-01,3.096639514205486339e-03,1.573876304050569133e-08,1.177413389008563627e-08
1.708000000000000185e+01,9.971847848745838405e-01,5.946724110629340171e-02,-4.503560141407682293e-02,1.315241766670378204e-03,3.529353926559288977e-04,-1.664072906040138695e-04,-9.691886778878161524e-01,-9.723541342964759915e-01,3.165456408659872954e-03,1.583331372499715919e-08,1.185970499584243498e-08
1.708999999999999986e+01,9.971872115305070450e-01,5.976202581298867278e-02,-4.460118022993330572e-02,1.311865377187005754e-03,3.427014212171182028e-04,-1.734305655674999217e-04,-9.691918995285955241e-01,-9.724211323540484786e-01,3.229232825452951067e-03,1.593554756466333651e-08,1.196272103598516878e-08
1.710000000000000142e+01,9.971920292137878006e-01,6.003457211641501784e-02,-4.413501593141568730e-02,1.308368911105166430e-03,3.322220110219505150e-04,-1.804950117298892215e-04,-9.691953562229325136e-01,-9.724837304626752221e-01,3.288374239742731468e-03,1.604104739390875089e-08,1.207007849224339679e-08
1.710999999999999943e+01,9.971990850280743057e-01,6.028552510812645177e-02,-4.363890038398060556e-02,1.304769195255196671e-03,3.215083411556046060e-04,-1.875657650195234759e-04,-9.691990589743195716e-01,-9.725426377020568447e-01,3.343578727737319886e-03,1.614537441560388235e-08,1.216754963451194271e-08
1.712000000000000099e+01,9.972082150589992589e-01,6.051566143508142759e-02,-4.311478728213142403e-02,1.301082131901746750e-03,3.105713637531467360e-04,-1.946071938101580421e-04,-9.692029954179920415e-01,-9.725985776486667511e-01,3.395582230674736111e-03,1.624460246521244774e-08,1.224587031778412438e-08
1.712999999999999901e+01,9.972192483103450300e-01,6.072586812505442050e-02,-4.256476327290834721e-02,1.297322743931274064e-03,2.994218617205350076e-04,-2.015836419011792348e-04,-9.692071328586606693e-01,-9.726519867810283770e-01,3.444853922367688628e-03,1.633599355650944350e-08,1.230913326821791998e-08
1.714000000000000057e+01,9.972320086123499516e-01,6.091717320064820446e-02,-4.199098352924166694e-02,1.293505407336080363e-03,2.880706562820322162e-04,-2.084601159774553342e-04,-9.692114283960078236e-01,-9.727028207866017517e-01,3.491392390593922503e-03,1.641845826698405268e-08,1.236865165843425984e-08
1.715000000000000213e+01,9.972463158482153256e-01,6.109078981753448406e-02,-4.139558209869039634e-02,1.289644192944471761e-03,2.765289782859803877e-04,-2.152029899968571744e-04,-9.692158348825083980e-01,-9.727504690068844440e-01,3.534634124375996087e-03,1.649242728859862412e-08,1.242613278940041255e-08
1.716000000000000014e+01,9.972619883708870869e-01,6.124811353628294153e-02,-4.078059853946598007e-02,1.285752988637191025e-03,2.648090707788171793e-04,-2.217807168791708879e-04,-9.692203046470749817e-01,-9.727936895722064659e-01,3.573384925131527137e-03,1.655937230059626567e-08,1.247441816509820001e-08
1.717000000000000171e+01,9.972788467559769998e-01,6.139066697181108645e-02,-4.014793659788385566e-02,1.281845406921890487e-03,2.529249243026775477e-04,-2.281644339136660855e-04,-9.692247955137688331e-01,-9.728306103672121896e-01,3.605814853443348265e-03,1.662142415759163118e-08,1.251106529487344687e-08
1.717999999999999972e+01,9.972967182707450640e-01,6.152001723539114730e-02,-3.949934009848408978e-02,1.277934612710611081e-03,2.408929914525359658e-04,-2.343283835006350672e-04,-9.692292734886700512e-01,-9.728587885889313780e-01,3.629515100261365441e-03,1.668114313933615703e-08,1.253843495696571608e-08
1.719000000000000128e+01,9.973154408828116546e-01,6.163769219843664993e-02,-3.883637847294477141e-02,1.274033120640687914e-03,2.287327637147360015e-04,-2.402501556555103844e-04,-9.692337204711327647e-01,-9.728753433070522760e-01,3.641622835919508701e-03,1.674120005595618603e-08,1.255905068830998061e-08
1.719999999999999929e+01,9.973348660786935937e-01,6.174511518491578727e-02,-3.816043325715994666e-02,1.270152820344954379e-03,2.164671139794017627e-04,-2.459108668767784854e-04,-9.692381448219736795e-01,-9.728772944521304478e-01,3.639149630156773493e-03,1.680414587960095316e-08,1.258441062468307337e-08
1.721000000000000085e+01,9.973548603070094831e-01,6.184356937428313328e-02,-3.747267527851311925e-02,1.266305217576532000e-03,2.041223355887238240e-04,-2.512953496697491141e-04,-9.692425823202083235e-01,-9.728620186349704602e-01,3.619436314762091572e-03,1.687218949969747986e-08,1.262201587692857174e-08
1.721999999999999886e+01,9.973753062234278488e-01,6.193416936729615602e-02,-3.677403886136574457e-02,1.262501827542888890e-03,1.917279098634244196e-04,-2.563923488170779044e-04,-9.692470918250079004e-01,-9.728276690749236844e-01,3.580577249915805650e-03,1.694682176277728826e-08,1.266780014219648365e-08
1.723000000000000043e+01,9.973961046633138539e-01,6.201781385130382407e-02,-3.606521533289877568e-02,1.258754758967899545e-03,1.793161491435695941e-04,-2.611945730870261512e-04,-9.692517471182360289e-01,-9.727735016834172521e-01,3.521754565181207160e-03,1.702844868490142706e-08,1.270999394620275780e-08
1.724000000000000199e+01,9.974171780303671131e-01,6.209511390581952395e-02,-3.534666413761394788e-02,1.255077242052215353e-03,1.669218501714027835e-04,-2.656984727629909488e-04,-9.692566233315740298e-01,-9.727000156261362829e-01,3.443392294562235695e-03,1.711637940826170563e-08,1.273987160210765524e-08
1.725000000000000000e+01,9.974384749815096152e-01,6.216630695137970175e-02,-3.461863257782297337e-02,1.251483763030953157e-03,1.545818846580349949e-04,-2.699037802313940270e-04,-9.692617864829069507e-01,-9.726088807846298145e-01,3.347094301722819583e-03,1.720900263505345890e-08,1.275898009467368865e-08
1.726000000000000156e+01,9.974599743405070384e-01,6.223118409603221879e-02,-3.388119167586983727e-02,1.247989949641731483e-03,1.423347022610570417e-04,-2.738129333346805516e-04,-9.692672887111680735e-01,-9.725027651756561475e-01,3.235476464488121727e-03,1.730397443314652913e-08,1.277397854160255974e-08
1.726999999999999957e+01,9.974816859639099587e-01,6.228906653368457280e-02,-3.313428206401245607e-02,1.244612414234756281e-03,1.302198617579122298e-04,-2.774305756368082988e-04,-9.692731621270631592e-01,-9.723850834380872721e-01,3.111921311024115882e-03,1.739845488231903006e-08,1.277778016728348121e-08
1.728000000000000114e+01,9.975036490110037457e-01,6.233882423524352706e-02,-3.237776539619004884e-02,1.241368472684053863e-03,1.182776036972215322e-04,-2.807632117275628454e-04,-9.692794179572672419e-01,-9.722596822959497231e-01,2.980264338682470787e-03,1.748940733055118248e-08,1.274754102276176582e-08
1.728999999999999915e+01,9.975259299035690308e-01,6.237890344105748164e-02,-3.161147829616326593e-02,1.238275886030644089e-03,1.065483588096734170e-04,-2.838189108353182731e-04,-9.692860487575688522e-01,-9.721305734126040043e-01,2.844524655035179060e-03,1.757406997716689834e-08,1.266919325004778329e-08
1.730000000000000071e+01,9.975486203434265065e-01,6.240735955521176104e-02,-3.083528206443344327e-02,1.235352729898329819e-03,9.507218484310097674e-05,-2.866068887342419205e-04,-9.692930249079030336e-01,-9.720016317905918468e-01,2.708606882688811054e-03,1.765043214204694015e-08,1.255668147237543053e-08
1.730999999999999872e+01,9.975718333152602257e-01,6.242191984718997722e-02,-3.004911355197885728e-02,1.232617176502720947e-03,8.388824425768529286e-05,-2.891369111087991424e-04,-9.693002957195155922e-01,-9.718762235801516880e-01,2.575927860636089729e-03,1.771762090322006539e-08,1.243584257792917924e-08
1.732000000000000028e+01,9.975956963182820436e-01,6.242009216531880372e-02,-2.925301490754943917e-02,1.230087226380667184e-03,7.303437630064544834e-05,-2.914185728075514934e-04,-9.693078011490973145e-01,-9.717569313776172057e-01,2.449130228519860904e-03,1.777620461156359010e-08,1.232521973371092372e-08
1.733000000000000185e+01,9.976203437436973465e-01,6.239929648751423030e-02,-2.844712132010669692e-02,1.227780568680922378e-03,6.254663916162922965e-05,-2.934606653949302347e-04,-9.693154815921429801e-01,-9.716454646148237062e-01,2.329983022680744750e-03,1.782827895443580697e-08,1.222684531398954277e-08
1.733999999999999986e+01,9.976459099897360128e-01,6.235698362360100194e-02,-2.763162456061878797e-02,1.225714386813245424e-03,5.245874268066641455e-05,-2.952708039706743604e-04,-9.693232829133687778e-01,-9.715426344888163923e-01,2.219351575447601511e-03,1.787722203840890404e-08,1.213920142184576889e-08
1.735000000000000142e+01,9.976725229314390431e-01,6.229073479825607967e-02,-2.680674489783429690e-02,1.223905015954899035e-03,4.280144869920775221e-05,-2.968553789051419116e-04,-9.693311673343456558e-01,-9.714484413709568722e-01,2.117274036611184289e-03,1.792720209402158080e-08,1.206675048770478043e-08
1.735999999999999943e+01,9.977002960421992306e-01,6.219836225770539878e-02,-2.597273504254466944e-02,1.222367589850793237e-03,3.360200663643950024e-05,-2.982197684462202969e-04,-9.693391219341551679e-01,-9.713623446577303033e-01,2.023222723575166231e-03,1.798249303544316737e-08,1.201222366020715526e-08
1.737000000000000099e+01,9.977293207086191940e-01,6.207798784570368184e-02,-2.512992290889357744e-02,1.221115865229659668e-03,2.488364215926734923e-05,-2.993686632597678519e-04,-9.693471576889157726e-01,-9.712835994136976847e-01,1.936441724781933806e-03,1.804671323840138742e-08,1.199636412430038490e-08
1.737999999999999901e+01,9.977596593653978996e-01,6.192810542081194497e-02,-2.427876998945084630e-02,1.220162266840309727e-03,1.666516453481620223e-05,-3.003064617595304275e-04,-9.693553022318474044e-01,-9.712115207458303923e-01,1.856218513982951660e-03,1.812237148186223143e-08,1.211056832595147625e-08
1.739000000000000057e+01,9.977913389634091024e-01,6.174766131954865372e-02,-2.341988814190672230e-02,1.219517884374126488e-03,8.960760291397878362e-06,-3.010377130155680132e-04,-9.693635931254116489e-01,-9.711456432360874302e-01,1.782050110675775269e-03,1.821091539509632733e-08,1.225309143038089132e-08
1.740000000000000213e+01,9.978243457244012626e-01,6.153614888533223692e-02,-2.255398465232849592e-02,1.219192273758897297e-03,1.779958116691704899e-06,-3.015675035310718538e-04,-9.693720708492319371e-01,-9.710857890182420515e-01,1.713718169010096208e-03,1.831287235980554269e-08,1.242084102237583920e-08
1.741000000000000014e+01,9.978586228997382568e-01,6.129367616785981465e-02,-2.168177014413014136e-02,1.219193262645359164e-03,-4.872231076072171640e-06,-3.019016608019532309e-04,-9.693807726706216155e-01,-9.710320381266627221e-01,1.651265456041138948e-03,1.842778240205856941e-08,1.260425031013312491e-08
1.742000000000000171e+01,9.978940727767909857e-01,6.102096579314789798e-02,-2.080388678509813988e-02,1.219526734800515646e-03,-1.099505932313729803e-05,-3.020467900235187055e-04,-9.693897272998300840e-01,-9.709846228718013172e-01,1.594895571971282223e-03,1.855406682079784849e-08,1.279163863721066718e-08
1.742999999999999972e+01,9.979305621460389242e-01,6.071929232152418338e-02,-1.992088123438012434e-02,1.220196175674455232e-03,-1.659179093055538514e-05,-3.020102093835618298e-04,-9.693989569956404928e-01,-9.709438282007931686e-01,1.544871205152641364e-03,1.868897073335890541e-08,1.297200835637113414e-08
1.744000000000000128e+01,9.979679286530777071e-01,6.039040388924840630e-02,-1.903321120677216316e-02,1.221202140082306657e-03,-2.166948750804508397e-05,-3.017997846584099175e-04,-9.694084809097850419e-01,-9.709100220473367848e-01,1.501541137551739647e-03,1.882865173985531475e-08,1.313166864136405820e-08
1.744999999999999929e+01,9.980059865683867937e-01,6.003645979605951727e-02,-1.814124723883432308e-02,1.222541986799591859e-03,-2.623878598673221003e-05,-3.014236620608689004e-04,-9.694183101420780213e-01,-9.708837005498162087e-01,1.465390407738181118e-03,1.896875718958844771e-08,1.324966292237661492e-08
1.746000000000000085e+01,9.980445337936495465e-01,5.965995482921644666e-02,-1.724524327237874494e-02,1.224210013298495650e-03,-3.031365264302575597e-05,-3.008899748633920364e-04,-9.694284406015951649e-01,-9.708654149250077747e-01,1.436974323412606091e-03,1.910529120355112098e-08,1.333461252528422847e-08
1.746999999999999886e+01,9.980833603084769967e-01,5.926361688544100337e-02,-1.634529150037349055e-02,1.226197966927042825e-03,-3.391114588123721277e-05,-3.002065373993388609e-04,-9.694388509900071504e-01,-9.708555899458342076e-01,1.416738955827007889e-03,1.923521511055316092e-08,1.340001110072819301e-08
1.748000000000000043e+01,9.981222560195716076e-01,5.885030083415251911e-02,-1.544129312583573423e-02,1.228495583334026503e-03,-3.705114223956711107e-05,-2.993805440699622293e-04,-9.694495048946086824e-01,-9.708543143626330307e-01,1.404809468024354651e-03,1.935655091998507072e-08,1.344805911074331561e-08
1.749000000000000199e+01,9.981610161152787430e-01,5.842290173672625569e-02,-1.453297545857136150e-02,1.231090815702215197e-03,-3.975591619106920676e-05,-2.984182963411583195e-04,-9.694603581507699186e-01,-9.708611838332801280e-01,1.400825682510254983e-03,1.946814296161460289e-08,1.347509326343754310e-08
1.750000000000000000e+01,9.981994443764629077e-01,5.798428401658384246e-02,-1.361995434351457798e-02,1.233969864832360798e-03,-4.204956292871103409e-05,-2.973250184596619981e-04,-9.694713702570917357e-01,-9.708753161293378620e-01,1.403945872246151584e-03,1.956947514638130302e-08,1.347128031348177046e-08
1.751000000000000156e+01,9.982373558293042848e-01,5.753721631987683549e-02,-1.270180896596593070e-02,1.237117328912325795e-03,-4.395736711984300207e-05,-2.961049149298426589e-04,-9.694825113013777473e-01,-9.708955289240988051e-01,1.413017622721007491e-03,1.966070411384668231e-08,1.344343680820259124e-08
1.751999999999999957e+01,9.982745787166711349e-01,5.708431952019882988e-02,-1.177814197596441237e-02,1.240516487653250130e-03,-4.550524779004241015e-05,-2.947614295830672444e-04,-9.694937642637222464e-01,-9.709205797690487749e-01,1.426815505326521193e-03,1.974256867935750267e-08,1.367254931494699122e-08
1.753000000000000114e+01,9.983109549583095710e-01,5.662803607760372865e-02,-1.084863729742887792e-02,1.244149492936295247e-03,-4.671922279391087452e-05,-2.932975929974601984e-04,-9.695051180979185057e-01,-9.709493410377051381e-01,1.444222939786610075e-03,1.981588496755324818e-08,1.386923753621260857e-08
1.753999999999999915e+01,9.983463401108588764e-01,5.617060321771581016e-02,-9.913137775168535948e-03,1.247997309093588436e-03,-4.762482961431010065e-05,-2.917163612605368629e-04,-9.695165562133042370e-01,-9.709807626661598468e-01,1.464206452855629096e-03,1.988087831622033061e-08,1.403134941568850991e-08
1.755000000000000071e+01,9.983806043692288190e-01,5.571401239516039772e-02,-8.971741737995286500e-03,1.252039508377529456e-03,-4.824655880094389063e-05,-2.900208301689013329e-04,-9.695280510468892166e-01,-9.710136867806387073e-01,1.485635733749435684e-03,1.993663775494417891e-08,1.414923445075544350e-08
1.755999999999999872e+01,9.984136337931986960e-01,5.525997844562641204e-02,-8.024891200926581938e-03,1.256254122814108760e-03,-4.860735960749486837e-05,-2.882142756540282107e-04,-9.695395664467409969e-01,-9.710466820075132066e-01,1.507115560772195884e-03,1.998101726413087042e-08,1.421254669509153246e-08
1.757000000000000028e+01,9.984453303814414538e-01,5.480994820474793805e-02,-7.073407929812132108e-03,1.260617563536998434e-03,-4.872826506155157687e-05,-2.863000430527205343e-04,-9.695510646311322756e-01,-9.710780272948407177e-01,1.526962663708425656e-03,2.001105692137523667e-08,1.421674156176777615e-08
1.758000000000000185e+01,9.984756115820123679e-01,5.436513805651902592e-02,-6.118456529401601965e-03,1.265104691217910785e-03,-4.862824841916008257e-05,-2.842812913081739783e-04,-9.695625145877799778e-01,-9.711058887801630179e-01,1.543374192383041923e-03,2.002372432423748809e-08,1.416131989451230311e-08
1.758999999999999986e+01,9.985044111688298196e-01,5.392655509164004379e-02,-5.161470007634743132e-03,1.269689110259380679e-03,-4.832433198011721785e-05,-2.821606014312970671e-04,-9.695738921957555156e-01,-9.711285941734169036e-01,1.554701977661345023e-03,2.001637292964118688e-08,1.405231087048264271e-08
1.760000000000000142e+01,9.985316817673636214e-01,5.349498513158009588e-02,-4.204099410592210609e-03,1.274343524950895951e-03,-4.783179317491532501e-05,-2.799394930191377129e-04,-9.695851748543246051e-01,-9.711448120955706864e-01,1.559637241246086044e-03,1.998675066143660543e-08,1.391092441238583888e-08
1.760999999999999943e+01,9.985573981691705514e-01,5.307096034511861460e-02,-3.248210450277909216e-03,1.279039939059317980e-03,-4.716442597700328221e-05,-2.776179938166237985e-04,-9.695963414383853562e-01,-9.711536641741592701e-01,1.557322735773862500e-03,1.993289598584603361e-08,1.376051939061539997e-08
1.762000000000000099e+01,9.985815598930214421e-01,5.265473380041704038e-02,-2.295910563327235952e-03,1.283749696590638515e-03,-4.633480517318296993e-05,-2.751944342670551314e-04,-9.696073701902241382e-01,-9.711548181113262013e-01,1.547447921102114909e-03,1.985317425306323770e-08,1.360353318879958806e-08
1.762999999999999901e+01,9.986041915256926860e-01,5.224628655060944982e-02,-1.349561776732674696e-03,1.288443624955184618e-03,-4.535439480919446515e-05,-2.726654007433274712e-04,-9.696182358632567944e-01,-9.711484971215684769e-01,1.530261258311673258e-03,1.974652273819293045e-08,1.342117750269267162e-08
1.764000000000000057e+01,9.986253402717512051e-01,5.184537727000719520e-02,-4.117449629202361351e-04,1.293092467252572814e-03,-4.423345930218429325e-05,-2.700257729384848270e-04,-9.696289143407864630e-01,-9.711354915709301538e-01,1.506577230143683454e-03,1.961274108080458917e-08,1.324978748939997786e-08
1.765000000000000213e+01,9.986450715720411875e-01,5.145161945067504294e-02,5.148194644504215005e-04,1.297667528039805418e-03,-4.298092601970409873e-05,-2.672688996750008697e-04,-9.696393852915055067e-01,-9.711172305262343318e-01,1.477845234728771343e-03,1.945268160210511838e-08,1.307628383351300272e-08
1.766000000000000014e+01,9.986634639212046416e-01,5.106456736209612213e-02,1.427373709919195271e-03,1.302141312363434313e-03,-4.160423802416120942e-05,-2.643868428070370773e-04,-9.696496263312034403e-01,-9.710957683455172518e-01,1.446142014313798064e-03,1.926833095365224692e-08,1.286679318646122283e-08
1.767000000000000171e+01,9.986806050767798038e-01,5.068377221337179439e-02,2.323215402053002004e-03,1.306487916517073012e-03,-4.010915502636420781e-05,-2.613705784658194886e-04,-9.696596077302285233e-01,-9.710736007307116946e-01,1.413993000483185648e-03,1.906276749525345603e-08,1.261223303572478471e-08
1.767999999999999972e+01,9.986965911806393592e-01,5.030877673961954566e-02,3.199761924836937253e-03,1.310683251108071823e-03,-3.849954388493693699e-05,-2.582101694210893906e-04,-9.696692888716886838e-01,-9.710533560228872263e-01,1.384067151198567448e-03,1.884007493405484815e-08,1.231935442547182902e-08
1.769000000000000128e+01,9.987115274408467913e-01,4.993907148901845228e-02,4.054590524235846850e-03,1.314705338754890021e-03,-3.677727942928568985e-05,-2.548950432842159381e-04,-9.696786195751557758e-01,-9.710374135297337173e-01,1.358793954577942366e-03,1.860510301082154396e-08,1.200451049676587445e-08
1.769999999999999929e+01,9.987255279300777389e-01,4.957405810721245837e-02,4.885477918698069057e-03,1.318534566137619969e-03,-3.494241347479917027e-05,-2.514144103536795731e-04,-9.696875490705839651e-01,-9.710276109828321900e-01,1.340061912248172648e-03,1.836314353911408376e-08,1.169015462210154510e-08
1.771000000000000085e+01,9.987387138444148160e-01,4.921303155009662533e-02,5.690454719358471400e-03,1.322153641838719066e-03,-3.299362351390188044e-05,-2.477577050530857723e-04,-9.696960319841942955e-01,-9.710250996326110773e-01,1.329067648416777485e-03,1.811960100616503798e-08,1.163119756064645571e-08
1.771999999999999886e+01,9.987512119555114198e-01,4.885515468376369630e-02,6.467851516902306704e-03,1.325547396283399595e-03,-3.092871532717170229e-05,-2.439149294050557877e-04,-9.697040302750811192e-01,-9.710302567054247547e-01,1.326226430343635087e-03,1.787966235044123736e-08,1.176064245989039136e-08
1.773000000000000043e+01,9.987631544463111410e-01,4.849941034852043448e-02,7.216324165658634902e-03,1.328702648914311139e-03,-2.874510280659110754e-05,-2.398768995436214809e-04,-9.697115214091907021e-01,-9.710427009089833694e-01,1.331179499792702493e-03,1.764814384231576736e-08,1.190907328307844182e-08
1.774000000000000199e+01,9.987746793837157799e-01,4.814454298358664813e-02,7.934877682451581260e-03,1.331608314390127831e-03,-2.644030829641777397e-05,-2.356354557683426794e-04,-9.697185097238031348e-01,-9.710615390236390088e-01,1.343029299835874586e-03,1.742941519422092591e-08,1.204061916837417812e-08
1.775000000000000000e+01,9.987859297664406499e-01,4.778902874149249663e-02,8.622901136784714288e-03,1.334255625589065046e-03,-2.401238747611550030e-05,-2.311835047804751625e-04,-9.697250297100683536e-01,-9.710857813335556088e-01,1.360751623487243709e-03,1.722721056068977032e-08,1.214739420163368777e-08
1.776000000000000156e+01,9.987970509027774835e-01,4.743108620570887085e-02,9.280200249357037356e-03,1.336638145259856679e-03,-2.146025737873991074e-05,-2.265148910729014532e-04,-9.697311414361156068e-01,-9.711147542677762701e-01,1.383612831660612115e-03,1.704442138588631909e-08,1.223384615833822409e-08
1.776999999999999957e+01,9.988081872417666762e-01,4.706871455596686044e-02,9.907001541136242068e-03,1.338751431750070811e-03,-1.878394597579130778e-05,-2.216242700708029518e-04,-9.697369223775748059e-01,-9.711484118058292259e-01,1.411489428254365059e-03,1.688291620869392909e-08,1.231020152481221430e-08
1.778000000000000114e+01,9.988194790992923622e-01,4.669975610968689350e-02,1.050390077169570911e-02,1.340592508476487086e-03,-1.598473422195946384e-05,-2.165070443827550996e-04,-9.697424569379461401e-01,-9.711875026983050052e-01,1.445045760358872056e-03,1.674341961192923271e-08,1.237939750708960673e-08
1.778999999999999915e+01,9.988310590929661004e-01,4.632198314309646237e-02,1.107176934048320106e-02,1.342159363100143155e-03,-1.306513806229409817e-05,-2.111594024265277996e-04,-9.697478215291338577e-01,-9.712335229533717307e-01,1.485701424237863884e-03,1.662571105342342344e-08,1.243027614172831363e-08
1.780000000000000071e+01,9.988430483938645077e-01,4.593319481298097778e-02,1.161166099372797425e-02,1.343450605820522160e-03,-1.002875193591308568e-05,-2.055784786057570659e-04,-9.697530723318178447e-01,-9.712884185506032164e-01,1.535346218785402705e-03,1.652903788952829295e-08,1.244477831896517728e-08
1.780999999999999872e+01,9.988555524166377042e-01,4.553132223253397726e-02,1.212475378507852329e-02,1.344465420042027836e-03,-6.879973942669676858e-06,-1.997624545591638039e-04,-9.697582441157838185e-01,-9.713541738239449552e-01,1.595929708161116173e-03,1.645250229823319878e-08,1.240729097240489409e-08
1.782000000000000028e+01,9.988686551292154103e-01,4.511455342961533804e-02,1.261235554330064276e-02,1.345203788142956824e-03,-3.623707628647813193e-06,-1.937104903637810072e-04,-9.697633603336465180e-01,-9.714325179381080311e-01,1.669157604461457989e-03,1.639526670291076210e-08,1.231556057135207993e-08
1.783000000000000185e+01,9.988824133724438781e-01,4.468145609134332313e-02,1.307594623514651139e-02,1.345666647850321269e-03,-2.651696211231796470e-07,-1.874225785993619941e-04,-9.697684403726752889e-01,-9.715248303542529662e-01,1.756389981577698590e-03,1.635647025580263183e-08,1.217699452382703385e-08
1.783999999999999986e+01,9.988968537044816687e-01,4.423105500981787397e-02,1.351720765657923179e-02,1.345855705385768427e-03,3.190159509603859045e-06,-1.808993822976958776e-04,-9.697734927714416475e-01,-9.716320438202084020e-01,1.858551048766799146e-03,1.633502869698729364e-08,1.200592114614096317e-08
1.785000000000000142e+01,9.989119727899193890e-01,4.376284782024174314e-02,1.393801444688286609e-02,1.345773178707144980e-03,6.736509636135003094e-06,-1.741421405845288415e-04,-9.697785076509268798e-01,-9.717543719307346617e-01,1.975864279807726821e-03,1.632949238420724768e-08,1.182033115831870873e-08
1.785999999999999943e+01,9.989277408130443625e-01,4.327676992335893064e-02,1.434038034955510341e-02,1.345421672487078684e-03,1.036775667985924224e-05,-1.671527428620744004e-04,-9.697834640555028640e-01,-9.718910589677167700e-01,2.107594912213936293e-03,1.633800292731602148e-08,1.163755003474875593e-08
1.787000000000000099e+01,9.989441060884988177e-01,4.277313899799740915e-02,1.472637957075260788e-02,1.344804133318321451e-03,1.407732837095461639e-05,-1.599339928248655210e-04,-9.697883399348706801e-01,-9.720403527328195237e-01,2.252012797948888673e-03,1.635826849753843741e-08,1.146541195318206974e-08
1.787999999999999901e+01,9.989609984745874138e-01,4.225262001029896075e-02,1.509808630502534020e-02,1.343923821768954873e-03,1.785811335736934641e-05,-1.524898900890943722e-04,-9.697931168986433370e-01,-9.721996258199789853e-01,2.406508921335619253e-03,1.638756089568908030e-08,1.130360360868110092e-08
1.789000000000000057e+01,9.989783308890094471e-01,4.171622288169795495e-02,1.545755469510601623e-02,1.342784214273721024e-03,2.170240853491240502e-05,-1.448256948394474641e-04,-9.697977898666816365e-01,-9.723656541553146182e-01,2.567864288632975157e-03,1.642279553815388133e-08,1.115432435305763192e-08
1.790000000000000213e+01,9.989960001303641590e-01,4.116530961218991397e-02,1.580683030000649275e-02,1.341388923818912643e-03,2.560205538844369239e-05,-1.369477838960072170e-04,-9.698023734055345457e-01,-9.725350921902928825e-01,2.732718784758387479e-03,1.646071026304721782e-08,1.120777803897965441e-08
1.791000000000000014e+01,9.990138881950213490e-01,4.060158769700322051e-02,1.614797660511370359e-02,1.339741796796654894e-03,2.954881607814215498e-05,-1.288634598473230102e-04,-9.698068955945673419e-01,-9.727049488615007178e-01,2.898053266933320760e-03,1.649812891707912861e-08,1.133632543393048309e-08
1.792000000000000171e+01,9.990318645610867243e-01,4.002707880964387344e-02,1.648310414454500980e-02,1.337847049661887314e-03,3.353474620006672419e-05,-1.205808147003671062e-04,-9.698113836143835709e-01,-9.728728325154936130e-01,3.061448901110016933e-03,1.653221327265616733e-08,1.143655325996917327e-08
1.792999999999999972e+01,9.990497889291342082e-01,3.944407648192410631e-02,1.681438735779361426e-02,1.335709359870418432e-03,3.755242779974123129e-05,-1.121086006415267141e-04,-9.698158508597550798e-01,-9.730368944159103473e-01,3.221043556155302190e-03,1.656051321876681453e-08,1.149677175682484176e-08
1.794000000000000128e+01,9.990675145159141346e-01,3.885510592759874871e-02,1.714403512118532064e-02,1.333334011372251703e-03,4.159508744584135037e-05,-1.034560439074598147e-04,-9.698202968670323054e-01,-9.731956224414843870e-01,3.375325574452074217e-03,1.658092899348984894e-08,1.151875816951530851e-08
1.794999999999999929e+01,9.990848927372696364e-01,3.826286477872848507e-02,1.747421913674369887e-02,1.330727059582870837e-03,4.565661298973573755e-05,-9.463265757348292696e-05,-9.698247176969966299e-01,-9.733477582187498589e-01,3.523040521753207331e-03,1.659194386568314597e-08,1.151175643698820750e-08
1.796000000000000085e+01,9.991017787942392259e-01,3.767013573823377315e-02,1.780699963718689743e-02,1.327895453472072770e-03,4.973147614648386279e-05,-8.564808958700536635e-05,-9.698291083590694361e-01,-9.734923335758692842e-01,3.663225216799823741e-03,1.659287303608508020e-08,1.148577211118606556e-08
1.796999999999999886e+01,9.991180359008352552e-01,3.707970912704739580e-02,1.814427631565143986e-02,1.324847287021257763e-03,5.381463214672699660e-05,-7.651202281874467141e-05,-9.698334598370962345e-01,-9.736286382549098617e-01,3.795178417813632396e-03,1.658384503031438442e-08,1.145442962702247769e-08
1.798000000000000043e+01,9.991335378249622812e-01,3.649432218058089317e-02,1.848776155990125916e-02,1.321592162987028727e-03,5.790153713402706922e-05,-6.723420163552507663e-05,-9.698377618714448811e-01,-9.737561564046555151e-01,3.918394533210672187e-03,1.656570635018253802e-08,1.142634631356997943e-08
1.799000000000000199e+01,9.991481707604493723e-01,3.591659957053042196e-02,1.883895941839387744e-02,1.318141434448642313e-03,6.198825824123279044e-05,-5.782452732933472667e-05,-9.698420057607369804e-01,-9.738745429198607528e-01,4.032537159123734255e-03,1.653982379701003784e-08,1.139529182125897933e-08
1.800000000000000000e+01,9.991618351454306657e-01,3.534899226488138341e-02,1.919913424556855819e-02,1.314508147293315171e-03,6.607160850141270800e-05,-4.829310443354681867e-05,-9.698461843566216212e-01,-9.739836051733702371e-01,4.137420816748583856e-03,1.650788073162316247e-08,1.134518878842527556e-08
1.801000000000000156e+01,9.991744480367826808e-01,3.479370737178515138e-02,1.956926189745805678e-02,1.310706650617604954e-03,7.014927131006380668e-05,-3.865018832161450546e-05,-9.698502911344106803e-01,-9.740832543689077472e-01,4.232963234497086856e-03,1.647168669589005510e-08,1.126833248932257447e-08
1.801999999999999957e+01,9.991859455573316451e-01,3.425264744432061914e-02,1.994996713828934079e-02,1.306752241865328980e-03,7.421989300613991637e-05,-2.890597177210148003e-05,-9.698543217962514174e-01,-9.741734629560846459e-01,4.319141159833225947e-03,1.643283893361814764e-08,1.123847770401198432e-08
1.803000000000000114e+01,9.991962844365068763e-01,3.372738042981447693e-02,2.034146426062196505e-02,1.302661328895461743e-03,7.828314717521130410e-05,-1.907027399438692431e-05,-9.698582745571410202e-01,-9.742542562399026940e-01,4.395981682761644291e-03,1.639241472968772095e-08,1.132674887216467141e-08
1.803999999999999915e+01,9.992054421023442989e-01,3.321914371392556409e-02,2.074352287698714298e-02,1.298451917218985821e-03,8.233985661437167930e-05,-9.152243155566975233e-06,-9.698621450678167610e-01,-9.743256768725895300e-01,4.463531804772810641e-03,1.635076577646938180e-08,1.140517547071340232e-08
1.805000000000000071e+01,9.992134152066619590e-01,3.272888144575000768e-02,2.115546483078719828e-02,1.294143715837069511e-03,8.639214244598009639e-05,8.399338754182953151e-07,-9.698659198198013032e-01,-9.743876404734587160e-01,4.521720653657392008e-03,1.630744149233220628e-08,1.146189276823861292e-08
1.805999999999999872e+01,9.992202166277072140e-01,3.225731888105711626e-02,2.157618502865656096e-02,1.289757864134092723e-03,9.044356328862813153e-05,1.089938653239512991e-05,-9.698695778342862894e-01,-9.744397753974662901e-01,4.570197563180039731e-03,1.626119706462252161e-08,1.148786243909682980e-08
1.807000000000000028e+01,9.992258717146865754e-01,3.180505979136104278e-02,2.200419144996470025e-02,1.285316687544572813e-03,9.449921328647609088e-05,2.102107910267753403e-05,-9.698730966177783186e-01,-9.744813851228860679e-01,4.608288505107738936e-03,1.621023339439549982e-08,1.147868489148606841e-08
1.808000000000000185e+01,9.992304153024021973e-01,3.137266442433987029e-02,2.243766397121121914e-02,1.280843593730613544e-03,9.856570239748211238e-05,3.120237811773156008e-05,-9.698764584625862994e-01,-9.745115594767592704e-01,4.635101014172918026e-03,1.615267608112661049e-08,1.143449268603546898e-08
1.808999999999999986e+01,9.992338900576714922e-01,3.096068088669883325e-02,2.287453477680584726e-02,1.276363046762784810e-03,1.026509457810156125e-04,4.144342907919041432e-05,-9.698796505969450310e-01,-9.745293605926188540e-01,4.649709995673847324e-03,1.608707361768156861e-08,1.136322147488044720e-08
1.810000000000000142e+01,9.992363460541844322e-01,3.056963288517535599e-02,2.331257229924239144e-02,1.271900714595368192e-03,1.067637067877885275e-04,5.174735958920096291e-05,-9.698826599959819994e-01,-9.745339200437024285e-01,4.651260047720442992e-03,1.601261227372427334e-08,1.126558624164886169e-08
1.810999999999999943e+01,9.992378407639913585e-01,3.020000364752056105e-02,2.374943927250570269e-02,1.267483578568916322e-03,1.109129834223872638e-04,6.212029624078622319e-05,-9.698854746429255158e-01,-9.745244647844372166e-01,4.638990141511702484e-03,1.592899843501787667e-08,1.114421088743711152e-08
1.812000000000000099e+01,9.992384389809750855e-01,2.985223786926764072e-02,2.418271287844789980e-02,1.263139659860973082e-03,1.151074513618015663e-04,7.257107575500226738e-05,-9.698880895289272441e-01,-9.745004142580373507e-01,4.612324729110105735e-03,1.583630722853500704e-08,1.100300583978253144e-08
1.812999999999999901e+01,9.992382127338612641e-01,2.952674690412761260e-02,2.460988623918301463e-02,1.258897370728751875e-03,1.193550894856904081e-04,8.311068344421846418e-05,-9.698905098069654507e-01,-9.744615568899169800e-01,4.571047082951551835e-03,1.573498551505646257e-08,1.084837819576023321e-08
1.814000000000000057e+01,9.992372407744136709e-01,2.922390211691962281e-02,2.502839042501366074e-02,1.254784740188364485e-03,1.236630100267718238e-04,9.375151844916092573e-05,-9.698927537211756711e-01,-9.744082637245202738e-01,4.515510003344625281e-03,1.562594399656843373e-08,1.068835420170444195e-08
1.815000000000000213e+01,9.992356067812778742e-01,2.894403809568929509e-02,2.543564918510703154e-02,1.250828886984796644e-03,1.280373952749228267e-04,1.045065556627421019e-04,-9.698948515113032798e-01,-9.743417180863810367e-01,4.446866575077746547e-03,1.551055702155624086e-08,1.059417154003483574e-08
1.816000000000000014e+01,9.992333963506737637e-01,2.868747182376382363e-02,2.582915638918303197e-02,1.247055790115235993e-03,1.324835255222421766e-04,1.153884939020456322e-04,-9.698968349640597619e-01,-9.742639941067579024e-01,4.367159142698189868e-03,1.539071644537386181e-08,1.062219912029149782e-08
1.817000000000000171e+01,9.992306937886475948e-01,2.845451034532592294e-02,2.620656565051906681e-02,1.243489982287268852e-03,1.370059124403937153e-04,1.264089480098662464e-04,-9.698987279101730641e-01,-9.741779008547472030e-01,4.279172944574162300e-03,1.526888262902531927e-08,1.062239363136541215e-08
1.817999999999999972e+01,9.992275788772365663e-01,2.824544753686882015e-02,2.656578157961081432e-02,1.240154119221265712e-03,1.416084488502169125e-04,1.375777587501630689e-04,-9.699005392611477205e-01,-9.740866460761214984e-01,4.186106814973826473e-03,1.514797772408224078e-08,1.058641840856466843e-08
1.819000000000000128e+01,9.992241242703278070e-01,2.806054812415820915e-02,2.690503336547961366e-02,1.237068700437566043e-03,1.462945778863484938e-04,1.489024255329057789e-04,-9.699022610395365840e-01,-9.739933846040560450e-01,4.091123564519433264e-03,1.503113688229638906e-08,1.052067966078595873e-08
1.819999999999999929e+01,9.992203938024668552e-01,2.790002219091781629e-02,2.722292530787465484e-02,1.234252020654556326e-03,1.510674923513421596e-04,1.603875274170941912e-04,-9.699038785073771374e-01,-9.739008464983014424e-01,3.996967990924325809e-03,1.492144043981192148e-08,1.044075936817989714e-08
1.821000000000000085e+01,9.992164411063418905e-01,2.776400438791749511e-02,2.751847215823349790e-02,1.231720484967896087e-03,1.559303380175560089e-04,1.720340602888527132e-04,-9.699053825508410220e-01,-9.738112282309674406e-01,3.905845680126407687e-03,1.482169133918939826e-08,1.035785723857429730e-08
1.821999999999999886e+01,9.992123086544455468e-01,2.765253065830444723e-02,2.779111599505205282e-02,1.229489082168712215e-03,1.608864481881735629e-04,1.838387238384850246e-04,-9.699067695251397669e-01,-9.737262125867330864e-01,3.819443061593341595e-03,1.473426793752840104e-08,1.027803420150519287e-08
1.823000000000000043e+01,9.992080274362237224e-01,2.756550662694175202e-02,2.804072482515431591e-02,1.227571285981651772e-03,1.659394997333238798e-04,1.957933265786830830e-04,-9.699080373184555404e-01,-9.736469354634248452e-01,3.738898144969354277e-03,1.466098820226471888e-08,1.020769402337862175e-08
1.824000000000000199e+01,9.992036171986780069e-01,2.750268522903689256e-02,2.826756685475671077e-02,1.225978469517824323e-03,1.710934270735524495e-04,2.078844678088139343e-04,-9.699091864090055859e-01,-9.735739521828509213e-01,3.664765773845291615e-03,1.460289853351384542e-08,1.015234207812909517e-08
1.825000000000000000e+01,9.991990873933028761e-01,2.746365366969276411e-02,2.847226507690643615e-02,1.224719591918707389e-03,1.763522726074724385e-04,2.200935647556795675e-04,-9.699102208413269421e-01,-9.735072645993594342e-01,3.597043758032538070e-03,1.456015931892428322e-08,1.012243910913923628e-08
1.826000000000000156e+01,9.991944391569417272e-01,2.744780645146432940e-02,2.865574866581419022e-02,1.223801316484718479e-03,1.817201055076671527e-04,2.323971694326994425e-04,-9.699111485033204971e-01,-9.734463881360235771e-01,3.535239632703079081e-03,1.453199748367608516e-08,1.012465267180573392e-08
1.826999999999999957e+01,9.991896683634925447e-01,2.745429668887363825e-02,2.881920523924390992e-02,1.223228194964270888e-03,1.872009485481790456e-04,2.447674244963053041e-04,-9.699119821597006474e-01,-9.733904747251289624e-01,3.478492565428282016e-03,1.451671673291677492e-08,1.012323380678026297e-08
1.828000000000000114e+01,9.991847693151929555e-01,2.748199381910518962e-02,2.896401681349447185e-02,1.223002495128327387e-03,1.927986547552650541e-04,2.571725218073321628e-04,-9.699127371672359166e-01,-9.733384577743102728e-01,3.425720607074351880e-03,1.451181765594479663e-08,1.011610351042691036e-08
1.828999999999999915e+01,9.991797381037295089e-01,2.752948794990268261e-02,2.909167088472095278e-02,1.223123871476885236e-03,1.985168079661021531e-04,2.695771648562517620e-04,-9.699134303579224348e-01,-9.732891822753655386e-01,3.375751917443063979e-03,1.451429667127254879e-08,1.010343653184975210e-08
1.830000000000000071e+01,9.991745748564871965e-01,2.759514787077421705e-02,2.920366547966116166e-02,1.223589186387689974e-03,2.043586302339943025e-04,2.819430850085707604e-04,-9.699140803656340903e-01,-9.732415607913902367e-01,3.327480425756158041e-03,1.452104554098330310e-08,1.012456096738389988e-08
1.830999999999999872e+01,9.991692851090028249e-01,2.767719609367911421e-02,2.930143050171552660e-02,1.224392418833321903e-03,2.103268792758379222e-04,2.942297744475900058e-04,-9.699147014523619159e-01,-9.731946727142362086e-01,3.279971261874325191e-03,1.452924754595856685e-08,1.015052153441331484e-08
1.832000000000000028e+01,9.991638802434026356e-01,2.777376743660560365e-02,2.938629507173784808e-02,1.225524689384829358e-03,2.164237180777340316e-04,3.063956153574136755e-04,-9.699153016161294882e-01,-9.731477426348376092e-01,3.232441018708147405e-03,1.453669138040530291e-08,1.025398899123786123e-08
1.833000000000000185e+01,9.991583766408901335e-01,2.788295595108165187e-02,2.945950303153162600e-02,1.226974659894234992e-03,2.226505356353659405e-04,3.183991744312085438e-04,-9.699158913168228757e-01,-9.731001932171076119e-01,3.184301900284730504e-03,1.454196983534236279e-08,1.033799446048533355e-08
1.833999999999999986e+01,9.991527936934045950e-01,2.800286759503780101e-02,2.952224988333604014e-02,1.228729103388807083e-03,2.290076888672829707e-04,3.302002731986302796e-04,-9.699164827261125277e-01,-9.730517674466678812e-01,3.135284720555320606e-03,1.454452581468469250e-08,1.039616370768214892e-08
1.835000000000000142e+01,9.991471518232351023e-01,2.813166347822398244e-02,2.957571448068813114e-02,1.230773215115606211e-03,2.354942222539278189e-04,3.417606383071315236e-04,-9.699170807623040957e-01,-9.730024856589853943e-01,3.085404896681340214e-03,1.454450939999101152e-08,1.042918129634529123e-08
1.835999999999999943e+01,9.991414713675227377e-01,2.826758765662523709e-02,2.962106644867798511e-02,1.233090612382843707e-03,2.421075499080553215e-04,3.530441667898421404e-04,-9.699176822546562438e-01,-9.729524686372771347e-01,3.034786382620907434e-03,1.454255568947263008e-08,1.044207342815184347e-08
1.837000000000000099e+01,9.991357722608753544e-01,2.840898889102826466e-02,2.965944647332585324e-02,1.235663375551130250e-03,2.488430654407103619e-04,3.640170212661053670e-04,-9.699182817540081825e-01,-9.729018110140026376e-01,2.983529259994412673e-03,1.453959226089437371e-08,1.044122521776102985e-08
1.837999999999999901e+01,9.991300742868345353e-01,2.855433036378631287e-02,2.969193654839089730e-02,1.238472482009080663e-03,2.556938039357595769e-04,3.746477539376034623e-04,-9.699188783852669138e-01,-9.728505745752217271e-01,2.931696189954789006e-03,1.453669244131684371e-08,1.042856112576373562e-08
1.839000000000000057e+01,9.991243969091427868e-01,2.870220420084200474e-02,2.971953451238385641e-02,1.241498401955158778e-03,2.626501735980827550e-04,3.849075288157510961e-04,-9.699194779267151789e-01,-9.727988779008034381e-01,2.879399974088241859e-03,1.453503236828366973e-08,1.040417485498323913e-08
1.840000000000000213e+01,9.991187579328374424e-01,2.885137465397722908e-02,2.974312907634878850e-02,1.244721448946871064e-03,2.696997712146143402e-04,3.947704434023178630e-04,-9.699200847253766078e-01,-9.727469036368719957e-01,2.826818911495422582e-03,1.453589598344902108e-08,1.037417107774274427e-08
1.841000000000000014e+01,9.991131713068522879e-01,2.900084935765191371e-02,2.976346980153227878e-02,1.248121720341775417e-03,2.768272510040995556e-04,4.042137943369234951e-04,-9.699206982359216411e-01,-9.726947631576217113e-01,2.774064921700075334e-03,1.454060154616094941e-08,1.035120233972008918e-08
1.842000000000000171e+01,9.991076448870489513e-01,2.914996135303380559e-02,2.978113375492498494e-02,1.251678887721678710e-03,2.840141361883660536e-04,4.132181599955249396e-04,-9.699213137350868319e-01,-9.726423645925916794e-01,2.721050857504805475e-03,1.455028456471268615e-08,1.034647412190281557e-08
1.842999999999999972e+01,9.991021787366946016e-01,2.929843510125614697e-02,2.979650201055928163e-02,1.255372256357439658e-03,2.912386294970530413e-04,4.217674294856023852e-04,-9.699219171419861674e-01,-9.725892304336877237e-01,2.667313291701558023e-03,1.456566048264016613e-08,1.036332730741662544e-08
1.844000000000000128e+01,9.990967642948674898e-01,2.944640035577832798e-02,2.980976845988538015e-02,1.259181068140151349e-03,2.984756235726722081e-04,4.298488990781767984e-04,-9.699224900033498464e-01,-9.725343093119821480e-01,2.611819308632316785e-03,1.458685328266917791e-08,1.039741137631722268e-08
1.844999999999999929e+01,9.990913846108694374e-01,2.959434818153008212e-02,2.982097421059635989e-02,1.263084780600894942e-03,3.056967831544230344e-04,4.374533812971886210e-04,-9.699230264651007571e-01,-9.724760656640168976e-01,2.553039198916132700e-03,1.461330328603890911e-08,1.044030994989952887e-08
1.846000000000000085e+01,9.990860152675712369e-01,2.974306786993585056e-02,2.983004007430112292e-02,1.267063290693743946e-03,3.128706047914449838e-04,4.445751810573877289e-04,-9.699235409607972480e-01,-9.724128671315139805e-01,2.489326170716718578e-03,1.464376093508361186e-08,1.048544095993975134e-08
1.846999999999999886e+01,9.990806247342415292e-01,2.989361750398983331e-02,2.983679327458295047e-02,1.271097132735931733e-03,3.199626269986900252e-04,4.512119098064362168e-04,-9.699240617823204902e-01,-9.723433860865194900e-01,2.419324304199023650e-03,1.467636973237783830e-08,1.052818454638781986e-08
1.848000000000000043e+01,9.990751734482118396e-01,3.004733879415059927e-02,2.984100485539491199e-02,1.275167740164760656e-03,3.269359110311485643e-04,4.573642464905231225e-04,-9.699246169328978873e-01,-9.722668063749034806e-01,2.342189442005563390e-03,1.470880426279231759e-08,1.056860754466981689e-08
1.849000000000000199e+01,9.990696131692765602e-01,3.020585605891628472e-02,2.984244271965258433e-02,1.279257637814774093e-03,3.337517715704684017e-04,4.630356494894297820e-04,-9.699252221684903086e-01,-9.721827559256158713e-01,2.257533757125608671e-03,1.473852591814718119e-08,1.061003351843226028e-08
1.850000000000000000e+01,9.990638879549187390e-01,3.037101563320103795e-02,2.984093393903234498e-02,1.283350370421662903e-03,3.403707067859562544e-04,4.682320047943684194e-04,-9.699258866323634543e-01,-9.720911941561349856e-01,2.165307523771552601e-03,1.476317908311637724e-08,1.065638022268444729e-08
1.851000000000000156e+01,9.990579364653850991e-01,3.054478114692538507e-02,2.983642316305949727e-02,1.287430367739225570e-03,3.467533719899455118e-04,4.729612599933142453e-04,-9.699266206911349997e-01,-9.719924704646920599e-01,2.065849773557081048e-03,1.478107734389269970e-08,1.070742938757973661e-08
1.851999999999999957e+01,9.990516952959708208e-01,3.072911648340532348e-02,2.982899506987082144e-02,1.291482894280488467e-03,3.528614814223726107e-04,4.772329750707251855e-04,-9.699274341808615807e-01,-9.718873970512806881e-01,1.959962870419110041e-03,1.479159591226770682e-08,1.075356781399250394e-08
1.853000000000000114e+01,9.990451032186721259e-01,3.092586902505095256e-02,2.981885172447833535e-02,1.295493904551597462e-03,3.586586402618925293e-04,4.810577673419012411e-04,-9.699283390368322877e-01,-9.717772767288236357e-01,1.848937691991392723e-03,1.479529793529182806e-08,1.078210964955417239e-08
1.853999999999999915e+01,9.990381050171126542e-01,3.113668095462711338e-02,2.980626614935146315e-02,1.299449813038174809e-03,3.641110859288442512e-04,4.844468365934728586e-04,-9.699293507567030570e-01,-9.716639541658793622e-01,1.734603409176265279e-03,1.479385356182738951e-08,1.078791300734849301e-08
1.855000000000000071e+01,9.990306535440366398e-01,3.136294334690251095e-02,2.979154645991555564e-02,1.303337280965187646e-03,3.691883450501689959e-04,4.874117304938552784e-04,-9.699304778464536980e-01,-9.715497221328712740e-01,1.619244286417568417e-03,1.478979940119856419e-08,1.077265832094553843e-08
1.855999999999999872e+01,9.990227099490042173e-01,3.160577195089952357e-02,2.977502898465423861e-02,1.307142987381128317e-03,3.738638402235942002e-04,4.899643907041409830e-04,-9.699317128311130132e-01,-9.714369691669840767e-01,1.505256335871083722e-03,1.478619065740736061e-08,1.073778910232192629e-08
1.857000000000000028e+01,9.990142437236487760e-01,3.186597536591239538e-02,2.975707253569787394e-02,1.310853445706764526e-03,3.781153118323094800e-04,4.921173629297012977e-04,-9.699330345158014843e-01,-9.713277489475234949e-01,1.394714431722004306e-03,1.478615945420485640e-08,1.068500421474993800e-08
1.858000000000000185e+01,9.990052339914281543e-01,3.214400678491862590e-02,2.973802147664086210e-02,1.314454889888872499e-03,3.819248885860495875e-04,4.938839623884306402e-04,-9.699344223549345445e-01,-9.712235206615280614e-01,1.289098306593511019e-03,1.479247533912510896e-08,1.061872256791218661e-08
1.858999999999999986e+01,9.989956713171905811e-01,3.243992840002770522e-02,2.971814440959488768e-02,1.317933300840605547e-03,3.852788467101444007e-04,4.952783262111844047e-04,-9.699358725659175118e-01,-9.711252534382442958e-01,1.189380872326765157e-03,1.480711493977104245e-08,1.054507881015354087e-08
1.860000000000000142e+01,9.989855592094490921e-01,3.275339421669835188e-02,2.969758627141527371e-02,1.321274656707965454e-03,3.881671765813978045e-04,4.963153304590114945e-04,-9.699373920870101307e-01,-9.710336599883854225e-01,1.096267901375236982e-03,1.483090082226464523e-08,1.046847186714217059e-08
1.860999999999999943e+01,9.989749148942949075e-01,3.308363875913761243e-02,2.967636541874947229e-02,1.324465090503578520e-03,3.905830846887129218e-04,4.970103701519614772e-04,-9.699389861929531564e-01,-9.709492271679308617e-01,1.010240974977712203e-03,1.486334680639617758e-08,1.039180497208747056e-08
1.862000000000000099e+01,9.989637691960184807e-01,3.342946862223110382e-02,2.965441592035551743e-02,1.327490729514110325e-03,3.925226628005921547e-04,4.973790681739075417e-04,-9.699406638606831166e-01,-9.708722395288671425e-01,9.315756681840037029e-04,1.490271769670114964e-08,1.031769092385559361e-08
1.862999999999999901e+01,9.989521657685710432e-01,3.378927184615557189e-02,2.963164168441861576e-02,1.330337576470377739e-03,3.939847950036051575e-04,4.974369064438305572e-04,-9.699424378831676963e-01,-9.708029565798470539e-01,8.605186966793809634e-04,1.494634073352902303e-08,1.024841078667293459e-08
1.864000000000000057e+01,9.989401601522223118e-01,3.416106072593960707e-02,2.960794097059765359e-02,1.332991595603727313e-03,3.949711526882082515e-04,4.971987572917997093e-04,-9.699443130781683076e-01,-9.707416604983079012e-01,7.973474201395401367e-04,1.499113101433129498e-08,1.022660600646929652e-08
1.865000000000000213e+01,9.989278183125046562e-01,3.454256180236860152e-02,2.958318960855703394e-02,1.335438829145220571e-03,3.954862324448352585e-04,4.966783330137478341e-04,-9.699462892980342810e-01,-9.706886174329832917e-01,7.423281349489973960e-04,1.503413714801699400e-08,1.033810281825253696e-08
1.866000000000000014e+01,9.989152141868911094e-01,3.493133453665289712e-02,2.955721998274642159e-02,1.337665545212845825e-03,3.955374559717140040e-04,4.958876830916762995e-04,-9.699483712469147978e-01,-9.706442105848669399e-01,6.958393379521496261e-04,1.507284861529801399e-08,1.042872765921742939e-08
1.867000000000000171e+01,9.989024268516717431e-01,3.532487149824993511e-02,2.952982968268288988e-02,1.339658353539098902e-03,3.951353037822950181e-04,4.948368512817945307e-04,-9.699505660731898571e-01,-9.706091306742150593e-01,6.585646010251504845e-04,1.510523366688904069e-08,1.050054376783293719e-08
1.867999999999999972e+01,9.988895380306809235e-01,3.572065473864073637e-02,2.950082207986433683e-02,1.341404067124378572e-03,3.942934383871095328e-04,4.935337446044604391e-04,-9.699528744481129561e-01,-9.705844097955770300e-01,6.315353474640730477e-04,1.512968146835916354e-08,1.055932585813934566e-08
1.869000000000000128e+01,9.988766299250755321e-01,3.611618249618440968e-02,2.947006157968503140e-02,1.342889418763623492e-03,3.930287232870958167e-04,4.919842497567713602e-04,-9.699552833302044208e-01,-9.705712687048996257e-01,6.159853746952602708e-04,1.514501871394970153e-08,1.060885423953550344e-08
1.869999999999999929e+01,9.988637834788638425e-01,3.650898974109978434e-02,2.943751053224101175e-02,1.344100921468131381e-03,3.913609925354153947e-04,4.901925289898881061e-04,-9.699577661121941974e-01,-9.705708741589927913e-01,6.131080467985653608e-04,1.515057426666059404e-08,1.065079091588927440e-08
1.871000000000000085e+01,9.988510779214202495e-01,3.689666714116594110e-02,2.940322156681797472e-02,1.345025178031533653e-03,3.893126004816603288e-04,4.881613512196360336e-04,-9.699602901061021853e-01,-9.705841716284890897e-01,6.238815223869379183e-04,1.514617878034508636e-08,1.067780130981077491e-08
1.871999999999999886e+01,9.988385913180031217e-01,3.727687605151168426e-02,2.936730518414149005e-02,1.345649562757395999e-03,3.869078317362483160e-04,4.858924120306463393e-04,-9.699628173257508479e-01,-9.706117998348051668e-01,6.489825090542882934e-04,1.513208805394913086e-08,1.067972599244626508e-08
1.873000000000000043e+01,9.988264009017625566e-01,3.764735915582170800e-02,2.932990967251918393e-02,1.345962793928464013e-03,3.841721810792760928e-04,4.833867103681250914e-04,-9.699653003663913919e-01,-9.706539221069977463e-01,6.886217406063689216e-04,1.510883735871229313e-08,1.065149435319767690e-08
1.874000000000000199e+01,9.988145823432443837e-01,3.800594742064842407e-02,2.929123438192334991e-02,1.345955305677681325e-03,3.811315995421685632e-04,4.806449891485901449e-04,-9.699676882749114215e-01,-9.707100632475704760e-01,7.423749726590466932e-04,1.507712003599895831e-08,1.061909893351753453e-08
1.875000000000000000e+01,9.988032080464873674e-01,3.835056454450919833e-02,2.925157202774554543e-02,1.345619668181825563e-03,3.778118056380435599e-04,4.776682576504355407e-04,-9.699699360639284507e-01,-9.707791196756490049e-01,8.091836117205032392e-04,1.503774457841109559e-08,1.062818588692948651e-08
1.876000000000000156e+01,9.987923457474604527e-01,3.867922420935527433e-02,2.921134792321835108e-02,1.344951094228949559e-03,3.742376579534983537e-04,4.744582636498858078e-04,-9.699720063260710567e-01,-9.708594788022107958e-01,8.874724761397836774e-04,1.499157693469011058e-08,1.062567545062620411e-08
1.876999999999999957e+01,9.987820579503664531e-01,3.899002167834942495e-02,2.917114151295096755e-02,1.343947787258191213e-03,3.704326585483594197e-04,4.710177641675762834e-04,-9.699738682191796357e-01,-9.709491184793819230e-01,9.752502602022858130e-04,1.493953588927728359e-08,1.061094478949087261e-08
1.878000000000000114e+01,9.987724016208804345e-01,3.928113380436430713e-02,2.913169361590221482e-02,1.342610995006283036e-03,3.664186275759669705e-04,4.673505795662711172e-04,-9.699755002275918248e-01,-9.710457277964635869e-01,1.070227568871781046e-03,1.488265785029040255e-08,1.058822807209480743e-08
1.878999999999999915e+01,9.987634278090545825e-01,3.955082738934172920e-02,2.909390627975241492e-02,1.340944844316485597e-03,3.622155552588901236e-04,4.634614773920594502e-04,-9.699768925250864537e-01,-9.711468791167953141e-01,1.169986591708852301e-03,1.482223958635780871e-08,1.056244891550761622e-08
1.880000000000000071e+01,9.987551803204918199e-01,3.979748523986734177e-02,2.905884734881546486e-02,1.338956075470375262e-03,3.578416476055019577e-04,4.593560134364207698e-04,-9.699780480853227305e-01,-9.712502228866098930e-01,1.272174801287196582e-03,1.475997710366233766e-08,1.053709985932016480e-08
1.880999999999999872e+01,9.987476930147477505e-01,4.001965678743054505e-02,2.902775999106536539e-02,1.336653837290624133e-03,3.533135515152530733e-04,4.550404602538910773e-04,-9.699789799399010093e-01,-9.713536542424588971e-01,1.374674302557856798e-03,1.469793708984460945e-08,1.051540476915135969e-08
1.882000000000000028e+01,9.987409863083044348e-01,4.021612768701881419e-02,2.900206574086794387e-02,1.334049590922632353e-03,3.486466191969925981e-04,4.505217856667187546e-04,-9.699797080237692048e-01,-9.714553887923855768e-01,1.475680768616360276e-03,1.463831448137000278e-08,1.049544939846214220e-08
1.883000000000000185e+01,9.987350642899863740e-01,4.038598381649236707e-02,2.898335153958206054e-02,1.331156977483670834e-03,3.438550840319620056e-04,4.458075656032628432e-04,-9.699802637182695086e-01,-9.715540543728415912e-01,1.573790654572098605e-03,1.458308581214960056e-08,1.047036879420204514e-08
1.883999999999999986e+01,9.987299142386077966e-01,4.052863307988331665e-02,2.897333800102096929e-02,1.327991634825773917e-03,3.389521241829893615e-04,4.409057629612418271e-04,-9.699806923946423520e-01,-9.716488881680629408e-01,1.668195773420569914e-03,1.453377162069078776e-08,1.043787500876192098e-08
1.885000000000000142e+01,9.987255090561889537e-01,4.064376879728152231e-02,2.897383509910855803e-02,1.324571075051106253e-03,3.339498325376089450e-04,4.358243681907615912e-04,-9.699810415653332685e-01,-9.717398499645704124e-01,1.758808399237146540e-03,1.449149678265503013e-08,1.040114372408140753e-08
1.885999999999999943e+01,9.987218108032126507e-01,4.073131125634670002e-02,2.898669142943267885e-02,1.320914573326688064e-03,3.288591047674821553e-04,4.305710189199196485e-04,-9.699813495894019644e-01,-9.718274723196473897e-01,1.846122730245429184e-03,1.445728193142208897e-08,1.036152985633975732e-08
1.887000000000000099e+01,9.987187731619032727e-01,4.079137651575373558e-02,2.901373475883981326e-02,1.317043181211585614e-03,3.236895284407693843e-04,4.251527493265255093e-04,-9.699816490353183607e-01,-9.719126579061668769e-01,1.931008870848561782e-03,1.443224481429103243e-08,1.031735297196689771e-08
1.887999999999999901e+01,9.987163423116521832e-01,4.082428453622775899e-02,2.905670646774896615e-02,1.312979912829653371e-03,3.184493301252865906e-04,4.195758934068750034e-04,-9.699819690977277142e-01,-9.719965581227546503e-01,2.014589025026898746e-03,1.441754419016997660e-08,1.026764029354865215e-08
1.889000000000000057e+01,9.987144574472422986e-01,4.083057922518051885e-02,2.911719216801616703e-02,1.308749748697098135e-03,3.131453505161235296e-04,4.138459962737953200e-04,-9.699823323637478678e-01,-9.720804286748355727e-01,2.098096311087654584e-03,1.441417510109976355e-08,1.021626094832583931e-08
1.890000000000000213e+01,9.987130510964838948e-01,4.081105097420139466e-02,2.919655777651105483e-02,1.304379335929289853e-03,3.077831271062383533e-04,4.079676681567475055e-04,-9.699827532420712828e-01,-9.721654355684991033e-01,2.182682326427826201e-03,1.442281082847287397e-08,1.017093054223039417e-08
1.891000000000000014e+01,9.987120480178577342e-01,4.076677306656151245e-02,2.929591936202997904e-02,1.299896446295535721e-03,3.023670787789541179e-04,4.019444067723865525e-04,-9.699832394062509744e-01,-9.722524782991899261e-01,2.269238892939000329e-03,1.444372370759327295e-08,1.013928629944871318e-08
1.892000000000000171e+01,9.987113621732757185e-01,4.069915565230030480e-02,2.941616196050280893e-02,1.295329363805138804e-03,2.969007054651294627e-04,3.957784130091574230e-04,-9.699837934689795604e-01,-9.723420651369986123e-01,2.358271668019087421e-03,1.447672578120887828e-08,1.012401185107592028e-08
1.892999999999999972e+01,9.987108927632883937e-01,4.061000612476904637e-02,2.955799135854974419e-02,1.290706615583342301e-03,2.913868098420981990e-04,3.894705360880999063e-04,-9.699844131986893325e-01,-9.724342263390254315e-01,2.449813140336136279e-03,1.452107365500043182e-08,1.012542139022798438e-08
1.894000000000000128e+01,9.987105218940607321e-01,4.050155760843543451e-02,2.972198303645109604e-02,1.286056994636811330e-03,2.858277321421179274e-04,3.830204172367809076e-04,-9.699850885055731897e-01,-9.725284198472313735e-01,2.543331341658181585e-03,1.457540670557021481e-08,1.014351358463727593e-08
1.894999999999999929e+01,9.987101162446705427e-01,4.037643219686823381e-02,2.990859566346881077e-02,1.281409283756666448e-03,2.802255679068362980e-04,3.764267231036255517e-04,-9.699858037332889094e-01,-9.726234328686769182e-01,2.637629135388042632e-03,1.463783613990507953e-08,1.017654271961987433e-08
1.896000000000000085e+01,9.987095326114105998e-01,4.023754282707154434e-02,3.011814805573636428e-02,1.276791630574080141e-03,2.745824363363111526e-04,3.696874404093519447e-04,-9.699865486788012969e-01,-9.727174633932887948e-01,2.730914714487456697e-03,1.470625735912701785e-08,1.022063433886444273e-08
1.896999999999999886e+01,9.987086246150820301e-01,4.008797297689965095e-02,3.035079206995185477e-02,1.272230965946280707e-03,2.689007590980571215e-04,3.628001508895504026e-04,-9.699873236749734229e-01,-9.728083829194968946e-01,2.821059244523477748e-03,1.477871058795538662e-08,1.027275264853244607e-08
1.898000000000000043e+01,9.987072478119635166e-01,3.993087970842369022e-02,3.060650135826770493e-02,1.267752745843636012e-03,2.631835870829177661e-04,3.557622042510364671e-04,-9.699881359089852495e-01,-9.728939937294670548e-01,2.905857820481802696e-03,1.485360014634946100e-08,1.033364660507629651e-08
1.899000000000000199e+01,9.987052627024998186e-01,3.976942405884671683e-02,3.088508392474809475e-02,1.263381108082745280e-03,2.574350007970949519e-04,3.485708652168239999e-04,-9.699889975692719268e-01,-9.729721921139298235e-01,2.983194544657885843e-03,1.492982414144407525e-08,1.040654917794370249e-08
1.900000000000000000e+01,9.987025378634705186e-01,3.960667877556812988e-02,3.118621090073391347e-02,1.259139247713505355e-03,2.516604230576705058e-04,3.412234806926957536e-04,-9.699899332922446993e-01,-9.730411835651967545e-01,3.051250272952054331e-03,1.500687206833623479e-08,1.049424702692647315e-08
1.901000000000000156e+01,9.986989550518338143e-01,3.944548942558821769e-02,3.150942925006241374e-02,1.255049641826534680e-03,2.458667103673884682e-04,3.337176944468875036e-04,-9.699909834049925683e-01,-9.730998081549907530e-01,3.108824749998150873e-03,1.508475001223284532e-08,1.059555554405733346e-08
1.901999999999999957e+01,9.986944163487324611e-01,3.928830774277039528e-02,3.185413286763509599e-02,1.251133992860178163e-03,2.400621039323798259e-04,3.260517097249401126e-04,-9.699921937951635487e-01,-9.731477612862401427e-01,3.155567491076603174e-03,1.516368005041400133e-08,1.070472066544425616e-08
1.903000000000000114e+01,9.986888523648459470e-01,3.913702407976719228e-02,3.221949835646684135e-02,1.247413012388694621e-03,2.342561473838465701e-04,3.182244980710110106e-04,-9.699936059509401964e-01,-9.731855756299867544e-01,3.191969679046607368e-03,1.524366777461929040e-08,1.081038902839281945e-08
1.903999999999999915e+01,9.986822285070510175e-01,3.899285610243842515e-02,3.260441986113812168e-02,1.243906107161168745e-03,2.284595592344505256e-04,3.102359744976542974e-04,-9.699952564462384075e-01,-9.732145204581336140e-01,3.219264011895178745e-03,1.532411163876423911e-08,1.089769097184500879e-08
1.905000000000000071e+01,9.986745465556002843e-01,3.885634026275577163e-02,3.300747600547922905e-02,1.240631013192465201e-03,2.226840716830110194e-04,3.020872601527720288e-04,-9.699971733423635722e-01,-9.732365064294458135e-01,3.239333087082219963e-03,1.540367166421685796e-08,1.095921686733447586e-08
1.905999999999999872e+01,9.986658418629317246e-01,3.872740958888566676e-02,3.342693741382521400e-02,1.237603473854565058e-03,2.169422323057847407e-04,2.937809351616034784e-04,-9.699993662669955663e-01,-9.732538627736353476e-01,3.254496506639776524e-03,1.548029419596071308e-08,1.099581559138584907e-08
1.907000000000000028e+01,9.986561794221973098e-01,3.860549413031084953e-02,3.386079247289455058e-02,1.234836908409055233e-03,2.112471056032034741e-04,2.853212286490394278e-04,-9.700018215948394973e-01,-9.732689841835108213e-01,3.267162588671367399e-03,1.555128788685071235e-08,1.100779134510787571e-08
1.908000000000000185e+01,9.986456517715964765e-01,3.848957962406374805e-02,3.430677670256037509e-02,1.232342148212841725e-03,2.056118021975020499e-04,2.767141921209543523e-04,-9.700045077602127419e-01,-9.732840143469251304e-01,3.279506586712359426e-03,1.561353151956534730e-08,1.100388402619500994e-08
1.908999999999999986e+01,9.986343780803750292e-01,3.837823714975206746e-02,3.476240720344513785e-02,1.230127553154094708e-03,2.000489254279134521e-04,2.679678626499983410e-04,-9.700073840414303872e-01,-9.733007135003357568e-01,3.293329458905392641e-03,1.566384813969005483e-08,1.111012881693795862e-08
1.910000000000000142e+01,9.986225023908098519e-01,3.826967163439626979e-02,3.522502329693274342e-02,1.228199358202295864e-03,1.945700282825754213e-04,2.590923533538554992e-04,-9.700103979183891667e-01,-9.733203931095051331e-01,3.309995191115912196e-03,1.569947989470004166e-08,1.118533110577857315e-08
1.910999999999999943e+01,9.986101906026610964e-01,3.816179344644631682e-02,3.569183273313790428e-02,1.226561987320530598e-03,1.891851913047520135e-04,2.500997745935180623e-04,-9.700134795521581088e-01,-9.733437080457958412e-01,3.330228493637772333e-03,1.571846637448013672e-08,1.123992765528214477e-08
1.912000000000000099e+01,9.985976271965036899e-01,3.805229020063619072e-02,3.615995142687108976e-02,1.225218289941931715e-03,1.839027724174361938e-04,2.410040175447523384e-04,-9.700165538903939844e-01,-9.733704892073471449e-01,3.353935316953203863e-03,1.571975461505173147e-08,1.128723936538733597e-08
1.912999999999999901e+01,9.985850125683890521e-01,3.793868317134942852e-02,3.662642763856754913e-02,1.224169611340272454e-03,1.787293587355687869e-04,2.318204297806136988e-04,-9.700195561046625059e-01,-9.733998626458159054e-01,3.380306541153435453e-03,1.570317707637780646e-08,1.133208105130734111e-08
1.914000000000000057e+01,9.985725609004680869e-01,3.781836548317351471e-02,3.708825883700943293e-02,1.223415819872837205e-03,1.736699280487059112e-04,2.225654259905716827e-04,-9.700224343411436578e-01,-9.734305060648035246e-01,3.408071723659817764e-03,1.566957575896643960e-08,1.136862937123339634e-08
1.915000000000000213e+01,9.985604969093235805e-01,3.768864383011313879e-02,3.754242411707784527e-02,1.222955524720371282e-03,1.687281607268654527e-04,2.132560756767228559e-04,-9.700251507006134588e-01,-9.734608739360379737e-01,3.435723235424542176e-03,1.562103679980007363e-08,1.138745053808065677e-08
1.916000000000000014e+01,9.985490497949259803e-01,3.754681699731020339e-02,3.798594342122685319e-02,1.222786302633737309e-03,1.639067563963220544e-04,2.039097266634446153e-04,-9.700276854795072401e-01,-9.734894389916352031e-01,3.461753512128000736e-03,1.556101428062439837e-08,1.138226402019881789e-08
1.917000000000000171e+01,9.985384441939975098e-01,3.739028744221824935e-02,3.841597023320505316e-02,1.222904837062473073e-03,1.592076980604776898e-04,1.945437014084720317e-04,-9.700300382228266294e-01,-9.735149349922020967e-01,3.484896769375459957e-03,1.549425492832622750e-08,1.134831872917629880e-08
1.917999999999999972e+01,9.985288898683122305e-01,3.721666925259321107e-02,3.882990793239551874e-02,1.223306919511395370e-03,1.546324244945478901e-04,1.851750582488706129e-04,-9.700322249826364152e-01,-9.735365332133719685e-01,3.504308230735543768e-03,1.542635603198168069e-08,1.128252580251398740e-08
1.919000000000000128e+01,9.985205732402108181e-01,3.702386212153172679e-02,3.922550224530971241e-02,1.223987210690436183e-03,1.501818312496750135e-04,1.758203026319804909e-04,-9.700342695416401817e-01,-9.735538646398407270e-01,3.519595098200491937e-03,1.536294834289358141e-08,1.118814285661073882e-08
1.919999999999999929e+01,9.985136525222800818e-01,3.681009236223133085e-02,3.960087274145075720e-02,1.224939080481107865e-03,1.458561309222364114e-04,1.664950133042834401e-04,-9.700361993331598764e-01,-9.735668892398458008e-01,3.530689906685967241e-03,1.530889293503883034e-08,1.121882786669914367e-08
1.921000000000000085e+01,9.985082563515849108e-01,3.657391693236709124e-02,3.995449889708697216e-02,1.226154790624144628e-03,1.416546504555729038e-04,1.572134867795771374e-04,-9.700380520592094546e-01,-9.735758453237284282e-01,3.537793264519015213e-03,1.526794537914865671e-08,1.125661452938686580e-08
1.921999999999999886e+01,9.985044841112348246e-01,3.631419291926207132e-02,4.028520901229262763e-02,1.227625851262739319e-03,1.375756523989618628e-04,1.479884525216037595e-04,-9.700398745279527057e-01,-9.735813189794750855e-01,3.541444451522425280e-03,1.524284394508960968e-08,1.129251692155719411e-08
1.923000000000000043e+01,9.985024043355248402e-01,3.603006362239927901e-02,4.059220944546422516e-02,1.229343269255407829e-03,1.336161952994051772e-04,1.388309111730925407e-04,-9.700417099847521429e-01,-9.735841870517963903e-01,3.542477067044224812e-03,1.523544448270214943e-08,1.131786642183385538e-08
1.924000000000000199e+01,9.985020502442374379e-01,3.572098277584445647e-02,4.087515338647453034e-02,1.231297570722328675e-03,1.297720487870054451e-04,1.297499908740030680e-04,-9.700435909149304203e-01,-9.735853721897596014e-01,3.541781274829151980e-03,1.524669714163452995e-08,1.132779092749558458e-08
1.925000000000000000e+01,9.985034161779136053e-01,3.538672919465211258e-02,4.113420198732641725e-02,1.233478789433459016e-03,1.260375955717603792e-04,1.207527247931092907e-04,-9.700455417553230930e-01,-9.735856138002744187e-01,3.540072044951325658e-03,1.527659753260598818e-08,1.131997273695617423e-08
1.926000000000000156e+01,9.985064587680051451e-01,3.502735413540543352e-02,4.137003703344183103e-02,1.235876736117663688e-03,1.224057572345221747e-04,1.118437547591034350e-04,-9.700475801285532995e-01,-9.735853287687067370e-01,3.537748640153402357e-03,1.532438244671624758e-08,1.129648685704864874e-08
1.926999999999999957e+01,9.985111029740553201e-01,3.464306452688601518e-02,4.158381763484652466e-02,1.238481456286989789e-03,1.188680146230036553e-04,1.030249784568620095e-04,-9.700497145556787881e-01,-9.735844826458806001e-01,3.534768090201785475e-03,1.538877515954400327e-08,1.126763304881706063e-08
1.928000000000000114e+01,9.985172496835744704e-01,3.423411350175759038e-02,4.177709918193566602e-02,1.241283519061046675e-03,1.154145916479034023e-04,9.429525254852807439e-05,-9.700519458246752436e-01,-9.735824590885154839e-01,3.530513263840271993e-03,1.546811027024052015e-08,1.124221982173878587e-08
1.928999999999999915e+01,9.985247818934140929e-01,3.380073835874500277e-02,4.195175168543160971e-02,1.244273897029008098e-03,1.120348749719115797e-04,8.565025131337274914e-05,-9.700542757682130146e-01,-9.735780591411288265e-01,3.523783372915830544e-03,1.556041832874294905e-08,1.121807868820212661e-08
1.930000000000000071e+01,9.985335693120063194e-01,3.334312986208336216e-02,4.210989359129595905e-02,1.247443579230703972e-03,1.087180753503858141e-04,7.708259225274098170e-05,-9.700567146860576973e-01,-9.735696912155822336e-01,3.512976529524494684e-03,1.566358388934885703e-08,1.118828429902407606e-08
1.930999999999999872e+01,9.985434722478307989e-01,3.286141328350521140e-02,4.225383406220496740e-02,1.250783288847549281e-03,1.054539560448305638e-04,6.858229289626486072e-05,-9.700592800246609082e-01,-9.735556216705169019e-01,3.496341645855962927e-03,1.577553493209893632e-08,1.118146863987590223e-08
1.932000000000000028e+01,9.985543447279002782e-01,3.235565110988123522e-02,4.238601582579631238e-02,1.254283393411190911e-03,1.022334342956233169e-04,6.013739539560262912e-05,-9.700619919344745101e-01,-9.735341476351552226e-01,3.472155700680764050e-03,1.589439887430230716e-08,1.136441318827507985e-08
1.933000000000000185e+01,9.985660372981525201e-01,3.182586267625933663e-02,4.250895212011433083e-02,1.257933750253931822e-03,9.904887789229471187e-05,5.173461119121027570e-05,-9.700648735892145602e-01,-9.735037158982023930e-01,3.438842308987794666e-03,1.601863662972037045e-08,1.153294904021606726e-08
1.933999999999999986e+01,9.985784000316164644e-01,3.127205038642966173e-02,4.262515350137197068e-02,1.261723388612066756e-03,9.589403716110965264e-05,4.335995989238462209e-05,-9.700679551886353114e-01,-9.734630902994186874e-01,3.395135110783344384e-03,1.614707941079587275e-08,1.167055785344928154e-08
1.935000000000000142e+01,9.985912856117282743e-01,3.069423067706196842e-02,4.273704857002501994e-02,1.265640189476274465e-03,9.276373416538213998e-05,3.499937376943199855e-05,-9.700712703993487063e-01,-9.734115173558945955e-01,3.340246956545920003e-03,1.627897939210750228e-08,1.176898156707295584e-08
1.935999999999999943e+01,9.986045525479542162e-01,3.009245431891481928e-02,4.284690680181724165e-02,1.269670767532026304e-03,8.965346655933111714e-05,2.663931127036295326e-05,-9.700748491950499375e-01,-9.733487373141265220e-01,3.273888119076537231e-03,1.641415068893779669e-08,1.182527076259987098e-08
1.937000000000000099e+01,9.986180689339188010e-01,2.946681346694750639e-02,4.295675287211730281e-02,1.273800573672356860e-03,8.655898620020091019e-05,1.826746419242627413e-05,-9.700787222541532584e-01,-9.732749452098125031e-01,3.196222955659279441e-03,1.655293800322644063e-08,1.184010978150240589e-08
1.937999999999999901e+01,9.986317166947578094e-01,2.881743791077904723e-02,4.306827265063816607e-02,1.278014016483926480e-03,8.347591279320881220e-05,9.873494540724669393e-06,-9.700829277550366836e-01,-9.731908799053607950e-01,3.107952150324147858e-03,1.669606088450275201e-08,1.181814823780769075e-08
1.939000000000000057e+01,9.986453949439123567e-01,2.814448446453872085e-02,4.318274385426370404e-02,1.282294407820565958e-03,8.039941841933458111e-05,1.449787703072625710e-06,-9.700875074140052901e-01,-9.730979201095691922e-01,3.010412695563902119e-03,1.684438901314791349e-08,1.177268171836942656e-08
1.940000000000000213e+01,9.986590207763712534e-01,2.744813448091797808e-02,4.330102121566614670e-02,1.286623791268756657e-03,7.732396793237278050e-05,-7.007856926070225900e-06,-9.700924981346040754e-01,-9.729980325497249449e-01,2.905534415120889901e-03,1.699858231289535176e-08,1.172699604090610137e-08
1.941000000000000014e+01,9.986725271233659607e-01,2.672862556834882178e-02,4.342356896292522139e-02,1.290982782388046040e-03,7.424308505168829471e-05,-1.549978739794690506e-05,-9.700979244639722499e-01,-9.728935701469549890e-01,2.795645682982735719e-03,1.715863417841464997e-08,1.169648178311888387e-08
1.942000000000000171e+01,9.986858589230835914e-01,2.598631808327659873e-02,4.355051209387861277e-02,1.295350347188195745e-03,7.114912715981398881e-05,-2.402229975723460973e-05,-9.701037942645945877e-01,-9.727869692219324183e-01,2.683174957337833115e-03,1.732361296343944662e-08,1.167670360402439655e-08
1.942999999999999972e+01,9.986989699663726405e-01,2.522175632933275347e-02,4.368168078595766751e-02,1.299703645545745257e-03,6.803314680855050917e-05,-3.256756209165851849e-05,-9.701101018190757541e-01,-9.726804809285818365e-01,2.570379109506105379e-03,1.749183654340372305e-08,1.165046703555105978e-08
1.944000000000000128e+01,9.987118222287253433e-01,2.443567999975139460e-02,4.381663423997613632e-02,1.304018250131973181e-03,6.488485754118786459e-05,-4.112357948901872032e-05,-9.701168286083218240e-01,-9.725759853485405060e-01,2.459156740218692867e-03,1.766125686027685068e-08,1.160568241509452037e-08
1.944999999999999929e+01,9.987243865741014526e-01,2.362900260672904165e-02,4.395467579400594293e-02,1.308268692040555521e-03,6.169267631258093521e-05,-4.967414560218808809e-05,-9.701239447710396924e-01,-9.724748158001138565e-01,2.350871029074171926e-03,1.782952012338312444e-08,1.160888585260977379e-08
1.946000000000000085e+01,9.987366428987944911e-01,2.280280085788902872e-02,4.409487708267945810e-02,1.312428912876726283e-03,5.844380754114417300e-05,-5.819880382086355000e-05,-9.701314219641835601e-01,-9.723777562507212036e-01,2.246334286537642142e-03,1.799384675426888936e-08,1.175586894497371304e-08
1.946999999999999886e+01,9.987485787310872443e-01,2.195831540764734552e-02,4.423613237304289264e-02,1.316472469935519489e-03,5.512442542379488185e-05,-6.667298722648219147e-05,-9.701392367416812323e-01,-9.722852517831191976e-01,2.146015041437921919e-03,1.815125876403361918e-08,1.197469989833166437e-08
1.948000000000000043e+01,9.987601868517130832e-01,2.109693993917556923e-02,4.437723453252364475e-02,1.320372791044709766e-03,5.171996169289843584e-05,-7.506841024042686832e-05,-9.701473607979941294e-01,-9.721975178899839864e-01,2.050157091989875720e-03,1.829901082308109930e-08,1.221539691620421308e-08
1.949000000000000199e+01,9.987714631262395448e-01,2.022019851993452078e-02,4.451693920326692949e-02,1.324103684020915299e-03,4.821537337096131018e-05,-8.335366337890398689e-05,-9.701557585972890863e-01,-9.721145076422610387e-01,1.958749044971950723e-03,1.843482487989407959e-08,1.247019776329238994e-08
1.950000000000000000e+01,9.987824047828445240e-01,1.932972051942159417e-02,4.465400999579342139e-02,1.327639792033346493e-03,4.459531478967415429e-05,-9.149505084494627221e-05,-9.701643909051061998e-01,-9.720358932135684249e-01,1.871502308462196255e-03,1.855683495741208902e-08,1.272594851720043607e-08
1.951000000000000156e+01,9.987930094782935253e-01,1.842721099226664327e-02,4.478724764395349001e-02,1.330956663492976599e-03,4.084430286090771629e-05,-9.945754163581269145e-05,-9.701732192734783267e-01,-9.719611103212654202e-01,1.787891047787094814e-03,1.866355829902127731e-08,1.297123364274455071e-08
1.951999999999999957e+01,9.988032757755100910e-01,1.751440108417701841e-02,4.491550066778990380e-02,1.334030720871319173e-03,3.694688821866698051e-05,-1.072055576238881597e-04,-9.701822134345515769e-01,-9.718895116847408033e-01,1.707298250189191085e-03,1.875404752478402916e-08,1.319664999499536862e-08
1.953000000000000114e+01,9.988132045182478436e-01,1.659299058076208616e-02,4.503765980935946212e-02,1.336839625651926357e-03,3.288792121726141472e-05,-1.147035989241434914e-04,-9.701913524112575349e-01,-9.718205970478718259e-01,1.629244636614329356e-03,1.882789128296006450e-08,1.340233479751873347e-08
1.953999999999999915e+01,9.988228000309108401e-01,1.566461417471364317e-02,4.515264359871011546e-02,1.339362996588789115e-03,2.865301208476566457e-05,-1.219168519962939262e-04,-9.702006225791218741e-01,-9.717541830413810588e-01,1.553560462259206444e-03,1.888507938896483378e-08,1.358663470618637348e-08
1.955000000000000071e+01,9.988320704529872751e-01,1.473081916252967465e-02,4.525939622219261188e-02,1.341583011432032546e-03,2.422911002350788717e-05,-1.288117934426734042e-04,-9.702100210908650713e-01,-9.716905914865866523e-01,1.480570395721628055e-03,1.892607749860170420e-08,1.373661828729666468e-08
1.955999999999999872e+01,9.988410263700470137e-01,1.379303935878163807e-02,4.535692311891764000e-02,1.343484563880266739e-03,1.960508938849166087e-05,-1.353568117997586509e-04,-9.702195466303070726e-01,-9.716307707626632428e-01,1.411224132356181772e-03,1.895193536641699569e-08,1.383692094236721459e-08
1.957000000000000028e+01,9.988496779557154426e-01,1.285257132083941940e-02,4.544435723395938431e-02,1.345055070244818374e-03,1.477226456644953352e-05,-1.415227793159926431e-04,-9.702291876886043331e-01,-9.715761381029133226e-01,1.346950414309040171e-03,1.896431943753403781e-08,1.388035375526897042e-08
1.958000000000000185e+01,9.988580315815042132e-01,1.191056535573057316e-02,4.552102931667458691e-02,1.346284368209097870e-03,9.724705221591210813e-06,-1.472834458278028766e-04,-9.702389238257163040e-01,-9.715283070535999377e-01,1.289383227883640843e-03,1.896526312119339390e-08,1.386762504829164300e-08
1.958999999999999986e+01,9.988660873379683336e-01,1.096803140196111678e-02,4.558650869113702736e-02,1.347164952324165794e-03,4.459413272809446599e-06,-1.526156000554165033e-04,-9.702487301176244694e-01,-9.714888823769805004e-01,1.240152259356000876e-03,1.895693726881114886e-08,1.380184255772576307e-08
1.960000000000000142e+01,9.988738384577618978e-01,1.002584616395297938e-02,4.564059776432512205e-02,1.347692233364329540e-03,-1.023468653011313531e-06,-1.574990156221176853e-04,-9.702585782453833074e-01,-9.714592993525278386e-01,1.200721107144562833e-03,1.894144782981861152e-08,1.369055890876325066e-08
1.960999999999999943e+01,9.988812718189755691e-01,9.084767117812529366e-03,4.568330052835873484e-02,1.347864601745662463e-03,-6.720409615453608910e-06,-1.619162914098491181e-04,-9.702684390212324983e-01,-9.714406996881612688e-01,1.172260666928736685e-03,1.892066602648279005e-08,1.354385004148639382e-08
1.962000000000000099e+01,9.988883686466222267e-01,8.145445861912818317e-03,4.571479264849396401e-02,1.347683462999735250e-03,-1.262425793863577708e-05,-1.658528012590894027e-04,-9.702782816846154956e-01,-9.714338406262511549e-01,1.155558941635688149e-03,1.889631716189056938e-08,1.339770427932762686e-08
1.962999999999999901e+01,9.988951054836768817e-01,7.208409079269870005e-03,4.573539795840246558e-02,1.347153293248888302e-03,-1.872407444152814616e-05,-1.692967538835640415e-04,-9.702880753065081798e-01,-9.714389950821881170e-01,1.150919775679891443e-03,1.887028938820712672e-08,1.358283308050545202e-08
1.964000000000000057e+01,9.989014550412802507e-01,6.274003922013271506e-03,4.574557252526380985e-02,1.346281468267264327e-03,-2.500509904307963774e-05,-1.722391878457346019e-04,-9.702977934900134382e-01,-9.714559349077274142e-01,1.158141417713986349e-03,1.884470932607102492e-08,1.378827896303391753e-08
1.965000000000000213e+01,9.989073866537200308e-01,5.342340639263272635e-03,4.574589092838562271e-02,1.345077840083678915e-03,-3.144875802104868195e-05,-1.746738896715474239e-04,-9.703074087715679585e-01,-9.714838890127670545e-01,1.176480241199071280e-03,1.882170452737502770e-08,1.401001648027033752e-08
1.966000000000000014e+01,9.989128670130887899e-01,4.413262368409184497e-03,4.573701699962441636e-02,1.343554319813433824e-03,-3.803268099135526369e-05,-1.765972267432458595e-04,-9.703168921213319864e-01,-9.715214078072136328e-01,1.204515685881605820e-03,1.880305019062520393e-08,1.423082629514738073e-08
1.967000000000000171e+01,9.989178611090615556e-01,3.486364116879308792e-03,4.571966355307795216e-02,1.341724593881963874e-03,-4.473084255994589216e-05,-1.780079103373553753e-04,-9.703262241855612480e-01,-9.715663768568598702e-01,1.240152671298624118e-03,1.878983607943084766e-08,1.442738550849753665e-08
1.967999999999999972e+01,9.989223328825833637e-01,2.561061527181537466e-03,4.569455968952960967e-02,1.339603760204608873e-03,-5.151385135985307159e-05,-1.789068310676867799e-04,-9.703354017285977795e-01,-9.716162551033389327e-01,1.280853374741109437e-03,1.878241221239646424e-08,1.458083698224754698e-08
1.969000000000000128e+01,9.989262455604653868e-01,1.636670624689830905e-03,4.566243449750762018e-02,1.337207774717059146e-03,-5.834941487665597205e-05,-1.792970409173281479e-04,-9.703444357329022996e-01,-9.716683631277985844e-01,1.323927394896237154e-03,1.878058464518278996e-08,1.467892785100843867e-08
1.969999999999999929e+01,9.989295622334497526e-01,7.124640493361515930e-04,4.562400514637755811e-02,1.334553176369262552e-03,-6.520305170415834875e-05,-1.791837245565970074e-04,-9.703533523695215823e-01,-9.717201791090723795e-01,1.366826739550834223e-03,1.878394751135454891e-08,1.471167410116436258e-08
1.971000000000000085e+01,9.989322470493614547e-01,-2.123017443995775413e-04,4.557995523945411465e-02,1.331657339472003439e-03,-7.203897002419649618e-05,-1.785740424251444538e-04,-9.703621900888015350e-01,-9.717696367816022196e-01,1.407446692800668527e-03,1.879219035263544119e-08,1.467135257726681630e-08
1.971999999999999886e+01,9.989342663419695789e-01,-1.138370000609999991e-03,4.553091242481855511e-02,1.328538776451482955e-03,-7.882094338820538491e-05,-1.774768926904992999e-04,-9.703709945751827215e-01,-9.718153215744524953e-01,1.444326999269822604e-03,1.880522288474269518e-08,1.455624087931539634e-08
1.973000000000000043e+01,9.989355886877769874e-01,-2.066461559206558135e-03,4.547744621921856467e-02,1.325217080693949197e-03,-8.551316156811104190e-05,-1.759027032703227797e-04,-9.703798139410829693e-01,-9.718565743786727884e-01,1.476760437589807844e-03,1.882312449640930907e-08,1.437877972243484237e-08
1.974000000000000199e+01,9.989361834976238086e-01,-2.997245498116789947e-03,4.542009731723440497e-02,1.321712650132958163e-03,-9.208099310633683027e-05,-1.738632656457182171e-04,-9.703886899198446159e-01,-9.718934408869899233e-01,1.504750967145295285e-03,1.884594156322794731e-08,1.416682104959932076e-08
1.975000000000000000e+01,9.989360190798090011e-01,-3.931294059598684602e-03,4.535941923151979444e-02,1.318046380516421775e-03,-9.849171717682911624e-05,-1.713716252542036059e-04,-9.703976568414655057e-01,-9.719265159886660843e-01,1.528859147200535866e-03,1.887324029633396050e-08,1.395043236485093985e-08
1.976000000000000156e+01,9.989350619063912529e-01,-4.869028331247196410e-03,4.529599531246308874e-02,1.314239407060296093e-03,-1.047152088292399683e-04,-1.684420089662900697e-04,-9.704067447209184794e-01,-9.719568581581247146e-01,1.550113437206260226e-03,1.890395603208306787e-08,1.374420000033182987e-08
1.976999999999999957e+01,9.989332780798789724e-01,-5.810688223856664593e-03,4.523040928552008594e-02,1.310312945771957820e-03,-1.107245036368287804e-04,-1.650896929562082477e-04,-9.704159728029339016e-01,-9.719858937773905305e-01,1.569920974456610061e-03,1.893674950684293167e-08,1.354619616478203170e-08
1.978000000000000114e+01,9.989306357585452378e-01,-6.756341750117501009e-03,4.516319356267031043e-02,1.306288206610190612e-03,-1.164961521433615797e-04,-1.613307703292432668e-04,-9.704253417793546888e-01,-9.720151551837238335e-01,1.589813404369120470e-03,1.897041609802709724e-08,1.335468180485577250e-08
1.978999999999999915e+01,9.989271064632637698e-01,-7.705907913409012176e-03,4.509480185403234170e-02,1.302186179486353830e-03,-1.220102911404352929e-04,-1.571818232602508489e-04,-9.704348375830914586e-01,-9.720459873403742845e-01,1.611149757282864109e-03,1.900378783651106186e-08,1.318106024328358217e-08
1.980000000000000071e+01,9.989226648709941259e-01,-8.659154744443812654e-03,4.502562103172909336e-02,1.298027357321261763e-03,-1.272504241620654188e-04,-1.526595840010538723e-04,-9.704444327194353681e-01,-9.720793287147380113e-01,1.634895995302626916e-03,1.903535079158598568e-08,1.303859131773776880e-08
1.980999999999999872e+01,9.989172874848460948e-01,-9.615684422032682449e-03,4.495601596877894096e-02,1.293831577110894073e-03,-1.322030546788155469e-04,-1.477807026078426455e-04,-9.704540863933294181e-01,-9.721154960109368304e-01,1.661409617607383397e-03,1.906320264718051116e-08,1.293237672506108993e-08
1.982000000000000028e+01,9.989109511668879948e-01,-1.057493228486923974e-02,4.488638188995518197e-02,1.289617979033443789e-03,-1.368573460825340171e-04,-1.425615453803458980e-04,-9.704637493026884165e-01,-9.721540422653582869e-01,1.690292962669853911e-03,1.908520613657099791e-08,1.285939021933302229e-08
1.983000000000000185e+01,9.989036330907300476e-01,-1.153615326044905853e-02,4.481717344484904830e-02,1.285404974492984111e-03,-1.412049969584094889e-04,-1.370179404662394645e-04,-9.704733711841433408e-01,-9.721937486546895490e-01,1.720377470546234936e-03,1.909885385106155568e-08,1.280706807271769776e-08
1.983999999999999986e+01,9.988953128367142886e-01,-1.249837273525905221e-02,4.474890088297856644e-02,1.281210185835869120e-03,-1.452403253404945199e-04,-1.311649955944088283e-04,-9.704829106271725125e-01,-9.722328136922804287e-01,1.749903065107935455e-03,1.910109551044251246e-08,1.275494931896048456e-08
1.985000000000000142e+01,9.988859762184880697e-01,-1.346032949479012385e-02,4.468209986838406200e-02,1.277050483706156135e-03,-1.489604239216559543e-04,-1.250170010976447879e-04,-9.704923409750710883e-01,-9.722692302635680406e-01,1.776889288496979590e-03,1.908849086652353531e-08,1.272344540836911619e-08
1.985999999999999943e+01,9.988756192582934901e-01,-1.442043478120240418e-02,4.461730195164997914e-02,1.272942280520251339e-03,-1.523653341211566681e-04,-1.185873552191745719e-04,-9.705016464981766067e-01,-9.723011882269215755e-01,1.799541728744918348e-03,1.905744453112169540e-08,1.277441774583110146e-08
1.987000000000000099e+01,9.988642509914795742e-01,-1.537675750272617971e-02,4.455502519799896255e-02,1.268901858307211776e-03,-1.554581211597274345e-04,-1.118885355962482843e-04,-9.705108202480461355e-01,-9.723273955673940039e-01,1.816575319347895527e-03,1.900470785913123102e-08,1.275530903122046311e-08
1.987999999999999901e+01,9.988518954893988999e-01,-1.632705514089802593e-02,4.449576261205338140e-02,1.264945492278772609e-03,-1.582448319833586019e-04,-1.049320637684529112e-04,-9.705198662548747413e-01,-9.723474124387551099e-01,1.827546183880387684e-03,1.892802612059397081e-08,1.266936311417055094e-08
1.989000000000000057e+01,9.988385938939243758e-01,-1.726884881827591561e-02,4.443994308766190809e-02,1.261089589864588557e-03,-1.607344001827267963e-04,-9.772844792015148710e-05,-9.705287896034247019e-01,-9.723618724093594512e-01,1.833082805934735165e-03,1.882659423576542038e-08,1.252415815500285134e-08
1.990000000000000213e+01,9.988244056377673097e-01,-1.819953223396067465e-02,4.438788062462768053e-02,1.257350674956093581e-03,-1.629385294155022727e-04,-9.028719311122278431e-05,-9.705375845139111446e-01,-9.723723884222991165e-01,1.834803908388001623e-03,1.870108364190866569e-08,1.233240398690327311e-08
1.991000000000000014e+01,9.988094085776693110e-01,-1.911647482011148702e-02,4.433973294227035872e-02,1.253744923612312712e-03,-1.648715138365445490e-04,-8.261697896423400112e-05,-9.705462343276959336e-01,-9.723812920652737946e-01,1.835057737577899762e-03,1.855314496871785631e-08,1.210777633708914891e-08
1.992000000000000171e+01,9.987936982333788238e-01,-2.001707939310697071e-02,4.429548541196303563e-02,1.250287599435691071e-03,-1.665499543387827437e-04,-7.472595141296096088e-05,-9.705547142441046660e-01,-9.723913881662483716e-01,1.836673922143667670e-03,1.838476137794218231e-08,1.186937392816389547e-08
1.992999999999999972e+01,9.987773860427493489e-01,-2.089879813518709384e-02,4.425496626878475809e-02,1.246992843261824019e-03,-1.679923134868089674e-04,-6.662198303574012859e-05,-9.705629881384643109e-01,-9.724056846386264219e-01,1.842696500162128298e-03,1.819805533952224761e-08,1.162872020898930714e-08
1.994000000000000128e+01,9.987605970931391353e-01,-2.175914899915198583e-02,4.421786589408190082e-02,1.243873720441096694e-03,-1.692183867435472671e-04,-5.831280659398137132e-05,-9.705710060227141778e-01,-9.724270468554697677e-01,1.856040832755535309e-03,1.799557349561801981e-08,1.151277895239388727e-08
1.994999999999999929e+01,9.987434676886509655e-01,-2.259576064020454508e-02,4.418373614843765923e-02,1.240942323688118713e-03,-1.702487086603016782e-04,-4.980599944656659940e-05,-9.705787047122061972e-01,-9.724578157403647172e-01,1.879111028158498252e-03,1.778058327740433077e-08,1.150849082698357506e-08
1.996000000000000085e+01,9.987261424744934279e-01,-2.340644077234511899e-02,4.415197911937266545e-02,1.238209753951711924e-03,-1.711039212030014450e-04,-4.110902268559155998e-05,-9.705860155104795162e-01,-9.724994865463018057e-01,1.913471035822258710e-03,1.755698093962213516e-08,1.152685902283678843e-08
1.996999999999999886e+01,9.987087716553152417e-01,-2.418922281213767636e-02,4.412184267576262087e-02,1.235686057889200107e-03,-1.718041511008890814e-04,-3.222943685029361609e-05,-9.705928698402642718e-01,-9.725525198590760922e-01,1.959650018811821305e-03,1.732869820810199151e-08,1.153857387414802815e-08
1.998000000000000043e+01,9.986915088506120863e-01,-2.494236286070222047e-02,4.409243372498398289e-02,1.233380422772587187e-03,-1.723684167811966592e-04,-2.317525988587192801e-05,-9.705992003339327656e-01,-9.726161975070428678e-01,2.016997173110065752e-03,1.709918022773674997e-08,1.152954753891322071e-08
1.999000000000000199e+01,9.986745093779441085e-01,-2.566430768706288307e-02,4.406274494267934522e-02,1.231301555540323779e-03,-1.728141474494063114e-04,-1.395541512874015101e-05,-9.706049523715287730e-01,-9.726886110501439253e-01,2.083658678615188300e-03,1.687123885297917058e-08,1.149669959232824112e-08
2.000000000000000000e+01,9.986579284426420067e-01,-2.635367019952223819e-02,4.403168484164491497e-02,1.229457891318884574e-03,-1.731568995779441116e-04,-4.580111467644105641e-06,-9.706101001892341040e-01,-9.727669943736521052e-01,2.156894184417946104e-03,1.664725139299594164e-08,1.144246963846740073e-08


==> data/minimisation/firstordermin.dat <==
t,x_mag_avg,y_mag_avg,z_mag_avg,x_disp_avg,y_disp_avg,z_disp_avg,totalenergy,potenergy,kinenergy,integral,nodalmax
0.000000000000000000e+00,9.999762446576566655e-01,8.906036777964040221e-06,7.420693076181210661e-06,1.288964901085219977e-03,-2.305082612167015618e-06,4.984939903739654766e-08,-9.758479191026578903e-01,-9.758479191026578903e-01,0.000000000000000000e+00,8.792977440251113918e-17,2.220446049250313081e-16
1.000000000000000021e-02,9.999761615142662707e-01,5.624560094602577148e-05,-4.375382333029456043e-04,1.288964901206297170e-03,-2.305051454315047596e-06,4.954595194275446643e-08,-9.758527557263440011e-01,-9.758527572691647611e-01,1.542820795714677203e-09,2.817612771979419349e-08,1.411059913358769791e-08
2.000000000000000042e-02,9.999745967233933941e-01,2.232317219350029940e-04,-1.868147950393597278e-03,1.288964897008664260e-03,-2.304607073217104350e-06,4.537687772600571044e-08,-9.758862296586505725e-01,-9.758863075388135577e-01,7.788016296645772251e-08,2.437501112475258189e-07,1.223876973099891075e-07
2.999999999999999889e-02,9.999673688483824430e-01,5.317610223103344134e-04,-4.279225958617905758e-03,1.288964849313287316e-03,-2.302668247331038798e-06,2.793396699115529844e-08,-9.759807049355266884e-01,-9.759813769431429087e-01,6.720076162396781117e-07,8.427026459174752328e-07,4.243906861489676885e-07
4.000000000000000083e-02,9.999473729236091346e-01,1.002276515089495224e-03,-7.665370223693319419e-03,1.288964629419657752e-03,-2.297323556130906734e-06,-1.812011248040017104e-08,-9.761706423324602033e-01,-9.761735100092187034e-01,2.867676758453742691e-06,2.019570747910240221e-06,1.020583131339236616e-06
5.000000000000000278e-02,9.999046059506523365e-01,1.653850631848564467e-03,-1.202097170054493985e-02,1.288963916561626250e-03,-2.285719967029540375e-06,-1.139103854051939061e-07,-9.764923580975890527e-01,-9.765008547031189812e-01,8.496605529980557673e-06,3.967447022238643927e-06,2.011336243556982595e-06
5.999999999999999778e-02,9.998261934349704783e-01,2.504407501013534206e-03,-1.734016658176299255e-02,1.288962038189336943e-03,-2.263966888925101436e-06,-2.861842430911628986e-07,-9.769838888728897830e-01,-9.770041787576909664e-01,2.028988480120978268e-05,6.877961551694561950e-06,3.495249467633243512e-06
7.000000000000000666e-02,9.996964175456600765e-01,3.570881924162572132e-03,-2.361677488401757799e-02,1.288957810030494366e-03,-2.227051561418673323e-06,-5.671286946521927616e-07,-9.776848821675918622e-01,-9.777269331594143909e-01,4.205099182255312226e-05,1.094125041141289761e-05,5.569058330934240075e-06
8.000000000000000167e-02,9.994967471614413235e-01,4.869269640731616056e-03,-3.084424682849123966e-02,1.288949354717237091e-03,-2.168749297104517174e-06,-9.941572552433551051e-07,-9.786365005032658937e-01,-9.787152302551064276e-01,7.872975184051303542e-05,1.634592536582615450e-05,8.345833869327634602e-06
8.999999999999999667e-02,9.992058699416127565e-01,6.414625373423647227e-03,-3.901561078977885955e-02,1.288933821850790466e-03,-2.081528496309137726e-06,-1.609669912876129732e-06,-9.798813260672293302e-01,-9.800177009663948446e-01,1.363748991654645303e-04,2.327905379985237204e-05,1.192972843355732948e-05
1.000000000000000056e-01,9.987997268152540853e-01,8.221077318316810656e-03,-4.812340382290380275e-02,1.288907027079268892e-03,-1.956463903254309633e-06,-2.460808430307837283e-06,-9.814632621366392584e-01,-9.816852674236569154e-01,2.220052870176693967e-04,3.192614540193747133e-05,1.641948292419037614e-05
1.100000000000000006e-01,9.982773647853547816e-01,1.025455772100481583e-02,-5.771539266349552666e-02,1.288863093179296645e-03,-1.783196987846831256e-06,-3.598909639212821572e-06,-9.825066643683435519e-01,-9.828492175411333021e-01,3.425531727897959244e-04,4.156949005791190179e-05,2.145140093534614323e-05
1.199999999999999956e-01,9.976605066492554297e-01,1.245531226691321512e-02,-6.724435453349435210e-02,1.288794423441296791e-03,-1.550192115883268470e-06,-5.076326647542796283e-06,-9.834649106181218015e-01,-9.839658971249478636e-01,5.009865068260643296e-04,5.117430361562252673e-05,2.649449195191166950e-05
1.300000000000000044e-01,9.969499577771511190e-01,1.481335393793051930e-02,-7.670851240184146935e-02,1.288691855591461623e-03,-1.245021068980393120e-06,-6.943629384183097787e-06,-9.844201408949635468e-01,-9.851179374426715096e-01,6.977965477079258729e-04,6.074058752408928664e-05,3.154229763313587398e-05
1.400000000000000133e-01,9.961465402355917931e-01,1.731956473094570931e-02,-8.610627907791013058e-02,1.288544658057150629e-03,-8.544389369157935185e-07,-9.249271809426150133e-06,-9.853722567783060882e-01,-9.863043951535077625e-01,9.321383752017172418e-04,7.026818943675297189e-05,3.658693706576343629e-05
1.499999999999999944e-01,9.952510927296059906e-01,1.996567237897020272e-02,-9.543620875058742015e-02,1.288340533935316548e-03,-3.644666921970136679e-07,-1.203943024490625696e-05,-9.863211643110371130e-01,-9.875231802959620886e-01,1.202015984924994065e-03,7.975685708979735533e-05,4.162014467712360499e-05
1.600000000000000033e-01,9.942644692635297377e-01,2.274409368562408870e-02,-1.046969891271301578e-01,1.288065636916129559e-03,2.395045861991636576e-07,-1.535782494481023573e-05,-9.872667792556514277e-01,-9.887713451302871936e-01,1.504565874635780060e-03,8.920628964232900067e-05,4.663374281732579618e-05
1.700000000000000122e-01,9.931875370822843552e-01,2.564783565894681802e-02,-1.138874292117847964e-01,1.287704518811962334e-03,9.726001951129598703e-07,-1.924557677423798221e-05,-9.882090218050866293e-01,-9.900455522884926696e-01,1.836530483406053097e-03,9.861618368820420657e-05,5.162004785597140710e-05
1.799999999999999933e-01,9.920211747962675020e-01,2.867047990127363430e-02,-1.230064285540316132e-01,1.287240044739164672e-03,1.850353012889709554e-06,-2.374120145009016219e-05,-9.891478142469674051e-01,-9.913427233794231963e-01,2.194909132455773442e-03,1.079862672487353546e-04,5.657272162351567601e-05
1.900000000000000022e-01,9.907662712330141952e-01,3.180618550942140160e-02,-1.320529398242682173e-01,1.286653405119129448e-03,2.888613637960805977e-06,-2.888078984922132084e-05,-9.900830836482613639e-01,-9.926606664215726905e-01,2.577582773311284502e-03,1.173163134685574125e-04,6.148856749166320412e-05
2.000000000000000111e-01,9.894237249275890100e-01,3.504966267690706044e-02,-1.410259408844893314e-01,1.285924248440304708e-03,4.103480463305138260e-06,-3.469828933168675467e-05,-9.910147644519873289e-01,-9.939982618306609785e-01,2.983497378673640073e-03,1.266061368439017976e-04,6.636846780549987557e-05
2.099999999999999922e-01,9.880624481559298067e-01,3.834889067494499926e-02,-1.494850208198990893e-01,1.285030958893013109e-03,5.511201395288266423e-06,-4.122540533811616605e-05,-9.885599409195945375e-01,-9.919704583614710192e-01,3.410517441876469505e-03,1.350514635825775093e-04,7.080326787778368214e-05
2.200000000000000011e-01,9.867825516830517341e-01,4.162761184874423648e-02,-1.568980046214170088e-01,1.283951780630255939e-03,7.127777764712780753e-06,-4.848869777753464668e-05,-9.852573810353065786e-01,-9.891067216932831752e-01,3.849340657976640760e-03,1.418024513571797490e-04,7.435962810298235581e-05
2.300000000000000100e-01,9.856079992780114596e-01,4.486049327659163283e-02,-1.632733109444680086e-01,1.282666043304386350e-03,8.968496489988589995e-06,-5.650674283029289330e-05,-9.814813975267919766e-01,-9.857706025572539055e-01,4.289205030461961873e-03,1.470682287950296431e-04,7.714599121033671736e-05
2.399999999999999911e-01,9.845595531312573145e-01,4.802414495747096834e-02,-1.686193667738434265e-01,1.281154752266696045e-03,1.104762923573134960e-05,-6.528955706800946949e-05,-9.772581633721100225e-01,-9.819784617138980209e-01,4.720298341787954217e-03,1.510567434397472352e-04,7.926885246978265798e-05
2.500000000000000000e-01,9.836548121301177394e-01,5.109698871406639226e-02,-1.729444449662649874e-01,1.279401159522273101e-03,1.337817167248311014e-05,-7.483845372518526209e-05,-9.726160371863203924e-01,-9.777498957013039949e-01,5.133858514983596390e-03,1.539747488090674596e-04,8.083336247199923719e-05
2.600000000000000089e-01,9.829082512755363821e-01,5.405892881769045616e-02,-1.762565790862348214e-01,1.277391357213720092e-03,1.597168165943014151e-05,-8.514645973865033477e-05,-9.675853853313437503e-01,-9.731075273974860718e-01,5.522142066142267727e-03,1.560277209879265764e-04,8.194334859790153303e-05
2.700000000000000178e-01,9.823312603274721999e-01,5.689102297510171408e-02,-1.785635135339674051e-01,1.275114799729660034e-03,1.883823056746643725e-05,-9.619936743888618015e-05,-9.621984270568418873e-01,-9.680769657755939894e-01,5.878538718752156743e-03,1.574197626819182224e-04,8.270167967738828452e-05
2.800000000000000266e-01,9.819321807129512969e-01,5.957525696561584427e-02,-1.798726578196112591e-01,1.272564768428064135e-03,2.198641998599282433e-05,-1.079772260170381876e-04,-9.564891121908595251e-01,-9.626868132661506872e-01,6.197701075291173374e-03,1.583535339138544189e-04,8.321123643995065322e-05
2.899999999999999800e-01,9.817163401907501585e-01,6.209442414337038724e-02,-1.801910373231378482e-01,1.269738824800991902e-03,2.542341576116606533e-05,-1.204558861242288690e-04,-9.504930249656555752e-01,-9.569686645488378884e-01,6.475639583182347080e-03,1.590302177006714280e-04,8.357612797404989635e-05
2.999999999999999889e-01,9.816860846887287551e-01,6.443206252077465779e-02,-1.795252507145314591e-01,1.266639188700872595e-03,2.915497698432548417e-05,-1.336082485725369694e-04,-9.442473026030101524e-01,-9.509573311976921017e-01,6.710028594682000518e-03,1.596495073950806112e-04,8.390220730314368325e-05
3.099999999999999978e-01,9.817584162379180412e-01,6.661950445913880636e-02,-1.783177109610158406e-01,1.263272869937081752e-03,3.318549719194003190e-05,-1.474053828816584283e-04,-9.436760846409992798e-01,-9.505780294440810962e-01,6.901944803081817327e-03,1.602953146934717979e-04,8.424774742299412367e-05
3.200000000000000067e-01,9.818318081626852267e-01,6.871339992171374145e-02,-1.771045338252874302e-01,1.259650728336421518e-03,3.751827330764839297e-05,-1.618197845323003745e-04,-9.437454147444759300e-01,-9.508043638073073733e-01,7.058949062831488402e-03,1.609032326587379793e-04,8.459380967451579636e-05
3.300000000000000155e-01,9.819061998146848547e-01,7.072072567645340535e-02,-1.758867658288061908e-01,1.255786632068474655e-03,4.215578988076025123e-05,-1.768280906747018999e-04,-9.438113734896108609e-01,-9.510018240758217889e-01,7.190450586210954918e-03,1.614773993452151121e-04,8.494180501772419234e-05
3.400000000000000244e-01,9.819815388594120842e-01,7.264755397609355680e-02,-1.746653823405212302e-01,1.251697608522813919e-03,4.709981478085745220e-05,-1.924112739864372145e-04,-9.438743020704551956e-01,-9.511808248734058280e-01,7.306522802950628920e-03,1.620213449528011183e-04,8.529219549391342525e-05
3.500000000000000333e-01,9.820577805205501498e-01,7.449910090166107779e-02,-1.734413346361521890e-01,1.247404065501199651e-03,5.235146008172204270e-05,-2.085542635198299358e-04,-9.439344969887317749e-01,-9.513520668880772746e-01,7.417569899345511850e-03,1.625381207835129330e-04,8.564488436468842281e-05
3.599999999999999867e-01,9.821348793082886885e-01,7.627996018727639660e-02,-1.722155459762915730e-01,1.242929775011916010e-03,5.791118263922335395e-05,-2.252449751796925992e-04,-9.439922316482828313e-01,-9.515258736192039324e-01,7.533641970921152280e-03,1.630305021770590672e-04,8.599958033084220688e-05
3.699999999999999956e-01,9.822127779290500404e-01,7.799434852573476629e-02,-1.709888931481935159e-01,1.238301612048092358e-03,6.377869143184416458e-05,-2.424726598254066661e-04,-9.440477746277591287e-01,-9.517113917473166707e-01,7.663617119557575817e-03,1.635011679026750588e-04,8.635617693220076774e-05
3.800000000000000044e-01,9.822913963495782941e-01,7.964629400466352593e-02,-1.697621904183063135e-01,1.233549122740839428e-03,6.995276114333506996e-05,-2.602256543682010060e-04,-9.441014008643426880e-01,-9.519159831101655644e-01,7.814582245822850395e-03,1.639528170060150925e-04,8.671521430736461866e-05
3.900000000000000133e-01,9.823706224519676011e-01,8.123977719136402098e-02,-1.685361725754614404e-01,1.228703943566401922e-03,7.643098021556999266e-05,-2.784888717808741278e-04,-9.441533962918409184e-01,-9.521448855648623200e-01,7.991489273021415429e-03,1.643882267694398000e-04,8.707824708964473359e-05
4.000000000000000222e-01,9.824503059252196469e-01,8.277882878860164106e-02,-1.673114733971451384e-01,1.223799128729863815e-03,8.320948535469710233e-05,-2.972415379242801612e-04,-9.442040568991032501e-01,-9.524008150768685788e-01,8.196758177765299178e-03,1.648102604830608100e-04,8.744770510715760281e-05
4.100000000000000311e-01,9.825302572433741721e-01,8.426755850032627282e-02,-1.660886073199379087e-01,1.218868487193248973e-03,9.028274559544076198e-05,-3.164556687304964254e-04,-9.442536829447113478e-01,-9.526834193053472788e-01,8.429736360635941422e-03,1.652218274232657364e-04,8.782635783588510492e-05
4.199999999999999845e-01,9.826102526755519095e-01,8.571009058073483788e-02,-1.648679684905565435e-01,1.213946006548361498e-03,9.764345042251216806e-05,-3.360955960836027384e-04,-9.443025689301084435e-01,-9.529889579834704971e-01,8.686389053362034499e-03,1.656257968759095522e-04,8.821656746560435636e-05
4.299999999999999933e-01,9.826900444861680350e-01,8.711041833779240018e-02,-1.636498543517221904e-01,1.209065313933670562e-03,1.052825284636328657e-04,-3.561185225267916323e-04,-9.443509910599672263e-01,-9.533104964917310520e-01,8.959505431763822164e-03,1.660248792555196241e-04,8.861977274809973437e-05
4.400000000000000022e-01,9.827693733696416523e-01,8.847223771297567374e-02,-1.624345054821924317e-01,1.204259075461300461e-03,1.131892812523128787e-04,-3.764757438326943079e-04,-9.443991951482109126e-01,-9.536385589089853010e-01,9.239363760774367551e-03,1.664215050116024804e-04,8.903627494261101560e-05
4.500000000000000111e-01,9.828479790993432941e-01,8.979884109087904465e-02,-1.612221412596238079e-01,1.199558422293687523e-03,1.213515698228734133e-04,-3.971139969246715489e-04,-9.444473882055741676e-01,-9.539620873207710350e-01,9.514699115196830967e-03,1.668177391127400450e-04,8.946509768925636763e-05
4.600000000000000200e-01,9.829256065089044814e-01,9.109312290525964362e-02,-1.600129723644485580e-01,1.194992611671788930e-03,1.297559829925706767e-04,-4.179764594992007578e-04,-9.444957359767347516e-01,-9.542695813288152307e-01,9.773845352080534621e-03,1.672152544925262186e-04,8.990386735230337933e-05
4.700000000000000289e-01,9.830020069438585306e-01,9.235768219331316753e-02,-1.588071863993318900e-01,1.190588956081048552e-03,1.383879580749631025e-04,-4.390032123809804081e-04,-9.445443659282691806e-01,-9.545502770509662893e-01,1.000591112269714686e-02,1.676153579604471456e-04,9.034878745195484839e-05
4.799999999999999822e-01,9.830769382450499361e-01,9.359495222261414449e-02,-1.576049197076443975e-01,1.186372873531040678e-03,1.472318711760895198e-04,-4.601313103482187116e-04,-9.445933722876056482e-01,-9.547952278035694018e-01,1.020185551596380739e-02,1.680190366646164030e-04,9.079484777951840613e-05
4.899999999999999911e-01,9.831501670780421476e-01,9.480728432188664789e-02,-1.564062333679659411e-01,1.182367946696432325e-03,1.562711302873510391e-04,-4.812947958841066695e-04,-9.446428192557223547e-01,-9.549982068388406242e-01,1.035538758311826957e-02,1.684269903834663483e-04,9.123635529117990473e-05
5.000000000000000000e-01,9.832214756340740269e-01,9.599695785667111680e-02,-1.552111024331458700e-01,1.178595970974056313e-03,1.654882960244724436e-04,-5.024249462570085263e-04,-9.446927410284137183e-01,-9.551563951670465347e-01,1.046365413863283717e-02,1.688396358496766501e-04,9.166775366220569765e-05
5.100000000000000089e-01,9.832906718289753378e-01,9.716614102476896220e-02,-1.540194143921948255e-01,1.175076988003622000e-03,1.748652410385400529e-04,-5.234508439935354985e-04,-9.447431405450897879e-01,-9.552707631487091788e-01,1.052762260361938228e-02,1.692570963473932755e-04,9.208446328057284802e-05
5.200000000000000178e-01,9.833576001305209813e-01,9.831684919570422843e-02,-1.528309671271448344e-01,1.171829292696192036e-03,1.843833471055943076e-04,-5.443001757981179821e-04,-9.447939899083270809e-01,-9.553459682332837710e-01,1.055197832495666406e-02,1.696792014903488193e-04,9.248338584244564231e-05
5.300000000000000266e-01,9.834221503703750589e-01,9.945092915198967820e-02,-1.516454616391278154e-01,1.168869419987714859e-03,1.940237296284946485e-04,-5.649001310503178573e-04,-9.448452337802623058e-01,-9.553896783747897192e-01,1.054444459452742906e-02,1.701055126099229728e-04,9.286361252680563894e-05
5.400000000000000355e-01,9.834842640944477798e-01,1.005700593048640401e-01,-1.504624940253405929e-01,1.166212141207591431e-03,2.037674818485456717e-04,-5.851783878883251924e-04,-9.448967948257324112e-01,-9.554115017241913144e-01,1.051470689845886847e-02,1.705353703897565507e-04,9.322934687361339456e-05
5.500000000000000444e-01,9.835439403220931354e-01,1.016757293547352337e-01,-1.492815564712454135e-01,1.163870497807379745e-03,2.135959472447892702e-04,-6.050643165726809309e-04,-9.449485792122596095e-01,-9.554218819294929554e-01,1.047330271723334941e-02,1.709679486116849492e-04,9.357512169216875009e-05
5.600000000000000533e-01,9.836012429696141535e-01,1.027691673510177928e-01,-1.481020557182387010e-01,1.161855875691740524e-03,2.234910399199304038e-04,-6.244905583871831773e-04,-9.450004806349371345e-01,-9.554312390413292055e-01,1.043075840639206761e-02,1.714022982150590615e-04,9.390153437482950949e-05
5.700000000000000622e-01,9.836563102666079361e-01,1.038512127896769610e-01,-1.469233516482601754e-01,1.160178101502818944e-03,2.334356236989169929e-04,-6.433950104047282421e-04,-9.450523827234641461e-01,-9.554494308613168396e-01,1.039704813785271437e-02,1.718373764660418408e-04,9.420943170868056882e-05
5.799999999999999600e-01,9.837093638160399056e-01,1.049221689340649466e-01,-1.457448114677581397e-01,1.158845537936078855e-03,2.434139364421146294e-04,-6.617230332967355064e-04,-9.451041611318574676e-01,-9.554854569838499012e-01,1.038129585199247876e-02,1.722720689138935329e-04,9.449967275543258438e-05
5.899999999999999689e-01,9.837607134859268632e-01,1.059816844633603566e-01,-1.445658692615921503e-01,1.157865164198128727e-03,2.534120220198392455e-04,-6.794295283191729724e-04,-9.451556872493663830e-01,-9.555472783891926225e-01,1.039159113982625164e-02,1.727052194297033511e-04,9.485661062091921281e-05
5.999999999999999778e-01,9.838107549402499430e-01,1.070287064174282599e-01,-1.433860784700234647e-01,1.157242633030464369e-03,2.634181198952557966e-04,-6.964804960418024410e-04,-9.452068348844890888e-01,-9.556416501496937110e-01,1.043481526520457017e-02,1.731356823783402905e-04,9.568474625121226040e-05
6.099999999999999867e-01,9.838599588122077799e-01,1.080615204568912413e-01,-1.422051467695740756e-01,1.156982282773261596e-03,2.734229643934497000e-04,-7.128538031913706722e-04,-9.452574898635083267e-01,-9.557739198238910383e-01,1.051642996038266477e-02,1.735624020189397202e-04,9.652018981864962655e-05
6.199999999999999956e-01,9.839088530249836539e-01,1.090778651483900324e-01,-1.410229479536498076e-01,1.157087063440859773e-03,2.834199593015540239e-04,-7.285390813072062464e-04,-9.453075611458426897e-01,-9.559477944739293021e-01,1.064023332808663666e-02,1.739845120965334384e-04,9.735233896823736188e-05
6.300000000000000044e-01,9.839580013976519934e-01,1.100750870280436389e-01,-1.398395117927768994e-01,1.157558343323193814e-03,2.934052142061258192e-04,-7.435368747508268317e-04,-9.453569914227335502e-01,-9.561650902870404423e-01,1.080809886430692847e-02,1.744014387916496074e-04,9.816993307132371172e-05
6.400000000000000133e-01,9.840079819695247698e-01,1.110502978938246038e-01,-1.386549983961999077e-01,1.158395608319635981e-03,3.033774530494463936e-04,-7.578572827969963423e-04,-9.454057652671514766e-01,-9.564254358621403496e-01,1.101967059498885730e-02,1.748129865841622859e-04,9.896184039259736664e-05
6.500000000000000222e-01,9.840593677137620121e-01,1.120005033168874897e-01,-1.374696664531099566e-01,1.159596116813307876e-03,3.133378261690778778e-04,-7.715183806503820999e-04,-9.454539134698842773e-01,-9.567258709295033414e-01,1.127195745961910057e-02,1.752193898778472145e-04,9.971791865615031725e-05
6.600000000000000311e-01,9.841127110507622566e-01,1.129226868465502132e-01,-1.362838438592448576e-01,1.161154587677088162e-03,3.232896669980489025e-04,-7.845446705458960189e-04,-9.455015129932861084e-01,-9.570603580787963027e-01,1.155884508551023072e-02,1.756213213688447754e-04,1.004298280973259239e-04
6.700000000000000400e-01,9.841685322284438042e-01,1.138138527210773160e-01,-1.350979051091281968e-01,1.163062973370417117e-03,3.332382315003964046e-04,-7.969657349504007332e-04,-9.455486827802459526e-01,-9.574193677827460558e-01,1.187068500250009796e-02,1.760198574558073897e-04,1.010916152366370113e-04
6.800000000000000488e-01,9.842273104587120347e-01,1.146710458808980482e-01,-1.339122546858944052e-01,1.165310333064984143e-03,3.431904465244861677e-04,-8.088151695651408461e-04,-9.455955761951102545e-01,-9.577897661730284673e-01,1.219418997791825790e-02,1.764164078131761184e-04,1.016999219014547151e-04
6.900000000000000577e-01,9.842894759787660375e-01,1.154913761814201356e-01,-1.327273124534816828e-01,1.167882800953532309e-03,3.531546784501782537e-04,-8.201297892235025850e-04,-9.456423709875643180e-01,-9.581551748775345434e-01,1.251280388997024796e-02,1.768126187885510391e-04,1.022538197656963632e-04
7.000000000000000666e-01,9.843554013035095140e-01,1.162720700529939477e-01,-1.315434973917207484e-01,1.170763647543291786e-03,3.631405205631897995e-04,-8.309490408844302702e-04,-9.456892575093249764e-01,-9.584968526443978787e-01,1.280759513507295777e-02,1.772102595549356421e-04,1.027544029252869251e-04
7.099999999999999645e-01,9.844253909841346184e-01,1.170105585155245542e-01,-1.303612089628478354e-01,1.173933442270084972e-03,3.731585900955883403e-04,-8.413145324567731327e-04,-9.457364257990643619e-01,-9.587950402314999732e-01,1.305861443243564596e-02,1.776110986199941333e-04,1.032042912105790577e-04
7.199999999999999734e-01,9.844996707860769192e-01,1.177045922908006026e-01,-1.291808082717695039e-01,1.177370326894386409e-03,3.832203250603647814e-04,-8.512695941214418064e-04,-9.457840522622578128e-01,-9.590306280590999988e-01,1.324657579684219467e-02,1.780167782659868101e-04,1.036071354401091327e-04
7.299999999999999822e-01,9.845783785074894157e-01,1.183523618904205044e-01,-1.280026018564658918e-01,1.181050394533049571e-03,3.933377745723581898e-04,-8.608588197297450647e-04,-9.458322868997922628e-01,-9.591869506424132164e-01,1.335466374262094143e-02,1.784286954524133832e-04,1.039671615608028787e-04
7.399999999999999911e-01,9.846615589224800846e-01,1.189525988178370547e-01,-1.268268294226070070e-01,1.184948147533289309e-03,4.035233801466525248e-04,-8.701275703161047252e-04,-9.458812421379092505e-01,-9.592514852178407603e-01,1.337024307993147157e-02,1.788478979393689822e-04,1.042887777520373760e-04
7.500000000000000000e-01,9.847491644021968416e-01,1.195046426321256794e-01,-1.256536548258360975e-01,1.189036995456095678e-03,4.137897467179189079e-04,-8.791214424672467217e-04,-9.459309841513823258e-01,-9.592172285259997766e-01,1.328624437461742476e-02,1.792750027800719427e-04,1.045762691502805097e-04
7.600000000000000089e-01,9.848410612178438717e-01,1.200084711486779226e-01,-1.244831588582055865e-01,1.193289761596444702e-03,4.241494007799305856e-04,-8.878857077802067722e-04,-9.459815272219791460e-01,-9.590835401195928478e-01,1.310201289761366711e-02,1.797101414942482288e-04,1.048335892386287327e-04
7.700000000000000178e-01,9.849370402759898280e-01,1.204646997450838919e-01,-1.233153334126801948e-01,1.197679183721144739e-03,4.346145312075663206e-04,-8.964647258988606886e-04,-9.460328313252029941e-01,-9.588562841761143485e-01,1.282345285091136822e-02,1.801529337927990993e-04,1.050642293729531218e-04
7.800000000000000266e-01,9.850368306797048223e-01,1.208745565880866013e-01,-1.221500785462597966e-01,1.202178402629140025e-03,4.451967090973617453e-04,-9.049013347718247923e-04,-9.460848029410635629e-01,-9.585471994700041076e-01,1.246239652894051524e-02,1.806024908003434309e-04,1.052711360665092855e-04
7.900000000000000355e-01,9.851401149302062565e-01,1.212398357426933138e-01,-1.209872054895492766e-01,1.206761422194804713e-03,4.559065884545765793e-04,-9.132362316764216408e-04,-9.461372990486220935e-01,-9.581725781423651167e-01,1.203527909374296941e-02,1.810574489406764750e-04,1.054566644429488775e-04
8.000000000000000444e-01,9.852465451195766555e-01,1.215628256961801823e-01,-1.198264488241361919e-01,1.211403508941224887e-03,4.667535985005032075e-04,-9.215073708270317453e-04,-9.461901342536135351e-01,-9.577514798289135101e-01,1.156134557529994548e-02,1.815160353950632112e-04,1.056225858193649003e-04
8.100000000000000533e-01,9.853557595067015118e-01,1.218462119069565613e-01,-1.186674897737419604e-01,1.216081497099632223e-03,4.777456461265032267e-04,-9.297494068863375620e-04,-9.462430908462641233e-01,-9.573037764184191278e-01,1.106068557215501499e-02,1.819761637617027192e-04,1.057701747508854595e-04
8.200000000000000622e-01,9.854673983515274127e-01,1.220929588275263267e-01,-1.175099903903149279e-01,1.220773982360921208e-03,4.888888487383175139e-04,-9.379932007534663978e-04,-9.462959312416188151e-01,-9.568483005454200274e-01,1.055236930380120536e-02,1.824355542005810403e-04,1.059003780052858446e-04
8.300000000000000711e-01,9.855811172770507778e-01,1.223061851053815208e-01,-1.163536361190218998e-01,1.225461412186999981e-03,5.001873117221792382e-04,-9.462653766882831666e-04,-9.463484118510316900e-01,-9.564013016546046853e-01,1.005288980357295706e-02,1.828918677798896072e-04,1.060140357180827664e-04
8.399999999999999689e-01,9.856965963176337331e-01,1.224890498384688386e-01,-1.151981824328039278e-01,1.230126095877085574e-03,5.116429533417153359e-04,-9.545878904348941265e-04,-9.464002971967547806e-01,-9.559753407687580085e-01,9.575043572003245212e-03,1.833428424060819782e-04,1.061121067467141188e-04
8.499999999999999778e-01,9.858135434442477640e-01,1.226446649578620401e-01,-1.140435003890493820e-01,1.234752156404129867e-03,5.232553681346535429e-04,-9.629775530623234294e-04,-9.464513731406288821e-01,-9.555786921851162630e-01,9.127319044487353095e-03,1.837864187514815883e-04,1.061958524624095901e-04
8.599999999999999867e-01,9.859316925060387371e-01,1.227760402504170928e-01,-1.128896163340600695e-01,1.239325434298919415e-03,5.350217134316036151e-04,-9.714454669450516694e-04,-9.465014583640469770e-01,-9.552152634926073249e-01,8.713805128560301108e-03,1.842208478513274975e-04,1.062669485698553018e-04
8.699999999999999956e-01,9.860507967116389771e-01,1.228860572506004917e-01,-1.117367425109271062e-01,1.243833343583417321e-03,5.469366057960105059e-04,-9.799963703039731543e-04,-9.465504134807051217e-01,-9.548849909368274380e-01,8.334577456122267691e-03,1.846447751294742810e-04,1.063275138917241236e-04
8.800000000000000044e-01,9.861706195917259166e-01,1.229774603558628221e-01,-1.105852975290063378e-01,1.248264678998610173e-03,5.589920239765135005e-04,-9.886279444623630869e-04,-9.465981472426037158e-01,-9.545846126910626506e-01,7.986465448458948679e-03,1.850572969602686316e-04,1.063800630611844156e-04
8.900000000000000133e-01,9.862909256937418823e-01,1.230528503033264387e-01,-1.094359177204327904e-01,1.252609381142545273e-03,5.711772274330391679e-04,-9.973301935146654945e-04,-9.466446192941131432e-01,-9.543086710041532861e-01,7.664051710040181015e-03,1.854579860248478272e-04,1.064274031561396328e-04
9.000000000000000222e-01,9.864114730980881873e-01,1.231146667807280909e-01,-1.082894615862405735e-01,1.256858273048495509e-03,5.834787085709950772e-04,-1.006085037071215767e-03,-9.466898390653372131e-01,-9.540505669110863618e-01,7.360727845749111438e-03,1.858468826174545282e-04,1.064724991566290413e-04
9.100000000000000311e-01,9.865320092772287275e-01,1.231651525090939336e-01,-1.071470095262490319e-01,1.261002780258766017e-03,5.958801984790147114e-04,-1.014866247806055959e-03,-9.467338608197405359e-01,-9.538035152068519151e-01,7.069654387111329839e-03,1.862244521099809069e-04,1.065183292618954169e-04
9.200000000000000400e-01,9.866522708977746303e-01,1.232062992247438121e-01,-1.060098601402124918e-01,1.265034636678949312e-03,6.083627400705725200e-04,-1.023639816422605101e-03,-9.467767754900533461e-01,-9.535613173498405093e-01,6.784541859787115471e-03,1.865915135006838987e-04,1.065677434743950158e-04
9.300000000000000488e-01,9.867719870454707554e-01,1.232397845775554390e-01,-1.048795232059907406e-01,1.268945569432306268e-03,6.209048326395107554e-04,-1.032364753466173159e-03,-9.468187004793516826e-01,-9.533189427055726028e-01,6.500242226220946315e-03,1.869491483277454331e-04,1.066233349584777557e-04
9.400000000000000577e-01,9.868908843630206373e-01,1.232669153014479130e-01,-1.037577085407547922e-01,1.272726958503988051e-03,6.334826431652711403e-04,-1.040994265452342346e-03,-9.468597688166016102e-01,-9.530729446483006129e-01,6.213175831698959303e-03,1.872986012455613350e-04,1.066873358830378038e-04
9.500000000000000666e-01,9.870086921291850723e-01,1.232885934579606296e-01,-1.026463095681762056e-01,1.276369484446386723e-03,6.460702760262471058e-04,-1.049477194477742769e-03,-9.469001188757619758e-01,-9.528217335585378311e-01,5.921614682775829322e-03,1.876411826713411896e-04,1.067615520986553435e-04
9.599999999999999645e-01,9.871251455983482970e-01,1.233053180651056818e-01,-1.015473804846461769e-01,1.279862801410856397e-03,6.586400942310714551e-04,-1.057759595429483192e-03,-9.469398854347543804e-01,-9.525657056696308356e-01,5.625820234876488177e-03,1.879781810379712031e-04,1.068473464567176734e-04
9.699999999999999734e-01,9.872399868394248212e-01,1.233172255251934052e-01,-1.004631062757246063e-01,1.283195288548192063e-03,6.711630886880254679e-04,-1.065786337628631423e-03,-9.469791923897624697e-01,-9.523072101500211772e-01,5.328017760258675455e-03,1.883107888376627436e-04,1.069456685378611382e-04
9.799999999999999822e-01,9.873529634335440619e-01,1.233241625130355457e-01,-9.939576536855786182e-02,1.286353929718467856e-03,6.836092935261793352e-04,-1.073502643748097196e-03,-9.470181471157199660e-01,-9.520503422109338754e-01,5.032195095213940622e-03,1.886400439424903356e-04,1.070571161925215620e-04
9.899999999999999911e-01,9.874638262184705084e-01,1.233257781369845041e-01,-9.834768536687400753e-02,1.289324349906385446e-03,6.959482431206839024e-04,-1.080855504435776276e-03,-9.470568363270790435e-01,-9.518005766461035133e-01,4.743740319024489747e-03,1.889667860801456305e-04,1.071820085920549559e-04
1.000000000000000000e+00,9.875723275167077597e-01,1.233216202303322323e-01,-9.732119304590824971e-02,1.292091006989191547e-03,7.081494610762927456e-04,-1.087794926275153368e-03,-9.470953233017899153e-01,-9.515642868509881502e-01,4.468963549198267868e-03,1.892916277400507100e-04,1.073204523120985243e-04
1.010000000000000009e+00,9.876782209939662938e-01,1.233112229541652310e-01,-9.631856050288407911e-02,1.294637512172477131e-03,7.201829654966527714e-04,-1.094274985531835291e-03,-9.471336464004809219e-01,-9.513482081406899882e-01,4.214561740209094021e-03,1.896149388002282344e-04,1.074723883838224481e-04
1.020000000000000018e+00,9.877812637525490436e-01,1.232941770514870555e-01,-9.534194999951441096e-02,1.296947039111370726e-03,7.320197709381455562e-04,-1.100254675243934931e-03,-9.471718188555102724e-01,-9.511588951596583463e-01,3.987076304148074769e-03,1.899368442721252799e-04,1.076376169184545262e-04
1.030000000000000027e+00,9.878812207887667229e-01,1.232701776013858247e-01,-9.439336056163104283e-02,1.299002780505352679e-03,7.436323668914396855e-04,-1.105698549960047782e-03,-9.472098297723272609e-01,-9.510022057003830742e-01,3.792375928055819866e-03,1.902572343154097041e-04,1.078158050658029055e-04
1.040000000000000036e+00,9.879778716897928970e-01,1.232390459903686397e-01,-9.347457974632274180e-02,1.300788416820619674e-03,7.549951553391500217e-04,-1.110577186695057813e-03,-9.472476461938857950e-01,-9.508828362927072009e-01,3.635190098821351225e-03,1.905757850047055371e-04,1.080064904621647059e-04
1.050000000000000044e+00,9.880710193520193529e-01,1.232007238447881264e-01,-9.258714397415312991e-02,1.302288569426250913e-03,7.660848345933194683e-04,-1.114867485792365607e-03,-9.472852159927627191e-01,-9.508039427300559732e-01,3.518726737293238413e-03,1.908919875891837707e-04,1.082090920434541914e-04
1.060000000000000053e+00,9.881605003908044971e-01,1.231552384538686512e-01,-9.173231022831218606e-02,1.303489217211793163e-03,7.768807213304292818e-04,-1.118552827394968382e-03,-9.473224713351058313e-01,-9.507668888796417805e-01,3.444417544535965763e-03,1.912051836361976752e-04,1.084229326377972313e-04
1.070000000000000062e+00,9.882461966518485408e-01,1.231026427170213294e-01,-9.091104065149938074e-02,1.304378061785511954e-03,7.873650058150111729e-04,-1.121623080485736326e-03,-9.473593325024701750e-01,-9.507711643790643929e-01,3.411831876594247429e-03,1.915146036255795299e-04,1.086472677842564849e-04
1.080000000000000071e+00,9.883280468587261058e-01,1.230429373254967318e-01,-9.012399983792448999e-02,1.304944832641061290e-03,7.975229359799136360e-04,-1.124074440161715316e-03,-9.473957119049902786e-01,-9.508144903018393990e-01,3.418778396849112521e-03,1.918194069743950488e-04,1.088813090837081887e-04
1.090000000000000080e+00,9.884060571203424628e-01,1.229759869246658394e-01,-8.937156293148562636e-02,1.305181530592278540e-03,8.073429249461258313e-04,-1.125909055141093755e-03,-9.474315181210272163e-01,-9.508930979734974143e-01,3.461579852470153713e-03,1.921187217542337641e-04,1.091242312676321546e-04
1.100000000000000089e+00,9.884803089819275135e-01,1.229014434318833893e-01,-8.865383157137228520e-02,1.305082614625550268e-03,8.168165755609159244e-04,-1.127134408988217113e-03,-9.474666597717252836e-01,-9.510021340376477728e-01,3.535474265922534248e-03,1.924116825014282823e-04,1.093751584244628816e-04
1.110000000000000098e+00,9.885509640245376817e-01,1.228186875991292143e-01,-8.797065457685931955e-02,1.304645142565391460e-03,8.259386167574802847e-04,-1.127762437167378722e-03,-9.475010490584453438e-01,-9.511361278609429259e-01,3.635078802497603880e-03,1.926974648870627123e-04,1.096331326049249100e-04
1.120000000000000107e+00,9.886182646054387790e-01,1.227267950212046627e-01,-8.732165088982607459e-02,1.303868877567072523e-03,8.347067511844478158e-04,-1.127808394032499880e-03,-9.475346049157352679e-01,-9.512894589257484546e-01,3.754854010013210924e-03,1.929753169576304043e-04,1.098970745796457038e-04
1.130000000000000115e+00,9.886825309550761887e-01,1.226245270412351929e-01,-8.670623320985434979e-02,1.302756368742458625e-03,8.431214209664982667e-04,-1.127289521453783434e-03,-9.475672559334700207e-01,-9.514567742027192354e-01,3.889518269249211697e-03,1.932445880159672929e-04,1.101657510698128561e-04
1.140000000000000124e+00,9.887441552637594722e-01,1.225103425549261549e-01,-8.612363145609437665e-02,1.301313005264135170e-03,8.511855062571962831e-04,-1.126223604685718145e-03,-9.475989433600772172e-01,-9.516333177183832204e-01,4.034374358306038778e-03,1.935047572415027339e-04,1.104377650049670478e-04
1.150000000000000133e+00,9.888035934711837394e-01,1.223824249474343151e-01,-8.557291544992876031e-02,1.299547032070273592e-03,8.589039764924726560e-04,-1.124627522912082563e-03,-9.476296244823315673e-01,-9.518151427941589082e-01,4.185518311827380808e-03,1.937554639675330577e-04,1.107115835872196641e-04
1.159999999999999920e+00,9.888613552435239207e-01,1.222387194529927085e-01,-8.505301616624033612e-02,1.297469507190663696e-03,8.662835150190248499e-04,-1.122515906237672072e-03,-9.476592764380542544e-01,-9.519991872266683197e-01,4.339910788614021082e-03,1.939965397745395089e-04,1.109856113399310118e-04
1.169999999999999929e+00,9.889179922418440682e-01,1.220769791597013237e-01,-8.456274485480928804e-02,1.295094180889936599e-03,8.733321341405281052e-04,-1.119899996707860931e-03,-9.476879001318530005e-01,-9.521832107256366085e-01,4.495310593783577620e-03,1.942280396899951711e-04,1.112583023104019020e-04
1.179999999999999938e+00,9.889740844576938583e-01,1.218948211854159469e-01,-8.410080949780504578e-02,1.292437286970800217e-03,8.800587915501578533e-04,-1.116786781976440886e-03,-9.477155235478222917e-01,-9.523656230495486374e-01,4.650099501726384817e-03,1.944502669055243307e-04,1.115282917145687946e-04
1.189999999999999947e+00,9.890302242872920369e-01,1.216897967585471446e-01,-8.366582841578933116e-02,1.289517253412725273e-03,8.864730133237605329e-04,-1.113178433919104465e-03,-9.477422035414636570e-01,-9.525452611999620789e-01,4.803057658498421055e-03,1.946637837085709699e-04,1.117945185558077981e-04
1.199999999999999956e+00,9.890869982150819473e-01,1.214594790841884153e-01,-8.325634115598631868e-02,1.286354356297038717e-03,8.925845252877143447e-04,-1.109072049428470657e-03,-9.477680252331903699e-01,-9.527211901956722517e-01,4.953164962481898352e-03,1.948694015483613687e-04,1.120563107317451568e-04
1.209999999999999964e+00,9.891449664448491719e-01,1.212015707638915002e-01,-8.287081688919124833e-02,1.282970351172912178e-03,8.984028943689106048e-04,-1.104459663808315300e-03,-9.477930984194286035e-01,-9.528925938543254537e-01,5.099495434896855403e-03,1.950681454644941385e-04,1.123134116722823705e-04
1.219999999999999973e+00,9.892046414131440146e-01,1.209140287769161493e-01,-8.250766035733100856e-02,1.279388116726844346e-03,9.039371836699985376e-04,-1.099328491972387419e-03,-9.478175509004752586e-01,-9.530587908555850918e-01,5.241239955109798510e-03,1.952611920576591774e-04,1.125659388316879728e-04
1.229999999999999982e+00,9.892664666475535773e-01,1.205952008180715407e-01,-8.216521508730077750e-02,1.275631338382505553e-03,9.091956277213353180e-04,-1.093661348500586791e-03,-9.478415191862126221e-01,-9.532193702580987749e-01,5.377851071886195246e-03,1.954497848867077026e-04,1.128142763329176290e-04
1.239999999999999991e+00,9.893307977101453154e-01,1.202439634435651800e-01,-8.184176335590941098e-02,1.271724248476685092e-03,9.141853358562995616e-04,-1.087437201321025731e-03,-9.478651375490283471e-01,-9.533744066076017543e-01,5.509269058573459249e-03,1.956351355100259635e-04,1.130589155704520010e-04
1.250000000000000000e+00,9.893978868981545549e-01,1.198598509149396557e-01,-8.153552247840008260e-02,1.267691428923870640e-03,9.189120310456231309e-04,-1.080631821416475936e-03,-9.478885267241283774e-01,-9.535246981725800097e-01,5.636171448451582008e-03,1.958183213052838668e-04,1.133002677269345781e-04
1.260000000000000009e+00,9.894678729874157863e-01,1.194431640233122871e-01,-8.124463751307603454e-02,1.263557673766899916e-03,9.233798292473644571e-04,-1.073218499263982936e-03,-9.479117836347850101e-01,-9.536719712625395529e-01,5.760187627754558351e-03,1.960001920537619391e-04,1.135384785557747023e-04
1.270000000000000018e+00,9.895407767245284480e-01,1.189950500121309818e-01,-8.096717137898795658e-02,1.259347902744490126e-03,9.275910618203445958e-04,-1.065168805790696338e-03,-9.479349733422189894e-01,-9.538189998637311984e-01,5.884026521512207217e-03,1.961812960186862860e-04,1.137732756433251780e-04
1.280000000000000027e+00,9.896165021610023871e-01,1.185175472168240041e-01,-8.070109445403310378e-02,1.255087112309318529e-03,9.315461422954986279e-04,-1.056453380674413382e-03,-9.479581240551391286e-01,-9.539695958489999850e-01,6.011471793860827771e-03,1.963618333759039160e-04,1.140038711264779181e-04
1.290000000000000036e+00,9.896948434000554240e-01,1.180135906257707840e-01,-8.044427661694042442e-02,1.250800347110164659e-03,9.352434793243897398e-04,-1.047042733665011103e-03,-9.479812255859664250e-01,-9.541284328101048429e-01,6.147207224138411842e-03,1.965416411426936243e-04,1.142289313273980866e-04
1.300000000000000044e+00,9.897754959461587676e-01,1.174869770802067920e-01,-8.019448506870820170e-02,1.246512673120376896e-03,9.386794391148937412e-04,-1.036908045285339077e-03,-9.480042312077625599e-01,-9.543006851574360461e-01,6.296453949673462731e-03,1.967202099541960918e-04,1.144466135909461002e-04
1.310000000000000053e+00,9.898580716020918269e-01,1.169422913914417855e-01,-7.994939090462470366e-02,1.242249133840025608e-03,9.418483614983993698e-04,-1.026021951905388505e-03,-9.480270625151120401e-01,-9.544914998065264777e-01,6.464437291414436813e-03,1.968967297252016853e-04,1.146546632444511715e-04
1.320000000000000062e+00,9.899421157188795783e-01,1.163847973336510910e-01,-7.970658634243063534e-02,1.238034673525073440e-03,9.447426325871479628e-04,-1.014359297147345625e-03,-9.480496166570047123e-01,-9.547053650695938032e-01,6.655748412589110839e-03,1.970701587607643908e-04,1.148505607988514754e-04
1.330000000000000071e+00,9.900271255491447375e-01,1.158203000583989950e-01,-7.946361303121723951e-02,1.233894016005629467e-03,9.473528135616651313e-04,-1.001897827799035773e-03,-9.480717751949948591e-01,-9.549454826727035162e-01,6.873707477708647547e-03,1.972393093993583064e-04,1.150317096301201047e-04
1.340000000000000080e+00,9.901125684841387553e-01,1.152549885066909974e-01,-7.921800038325932380e-02,1.229851493898796331e-03,9.496678205661295436e-04,-9.886188095003301847e-04,-9.480934138262575583e-01,-9.552132637089568723e-01,7.119849882699311357e-03,1.974029427460715074e-04,1.151956546001642323e-04
1.350000000000000089e+00,9.901978990780979650e-01,1.146952673795913619e-01,-7.896731174257011487e-02,1.225930830323597497e-03,9.516751467346754338e-04,-9.745075374356574997e-04,-9.481144122601059543e-01,-9.555080479039730346e-01,7.393635643867066398e-03,1.975598652333541852e-04,1.153403197540203706e-04
1.360000000000000098e+00,9.902825739885396938e-01,1.141475879224792822e-01,-7.870919557974231928e-02,1.222154882843904137e-03,9.533611154579006274e-04,-9.595537217693324858e-04,-9.481346635996102945e-01,-9.558270960460671928e-01,7.692432446456851439e-03,1.977090202562054998e-04,1.154642470513334018e-04
1.370000000000000107e+00,9.903660642797296187e-01,1.136182853014155308e-01,-7.844143870304225163e-02,1.218545366254307396e-03,9.547111545176724346e-04,-9.437517369238942458e-04,-9.481540826246434017e-01,-9.561658497009952740e-01,8.011767076351827138e-03,1.978495686530538401e-04,1.155668092969186489e-04
1.380000000000000115e+00,9.904478649168868554e-01,1.131134281556584881e-01,-7.816201849629196563e-02,1.215122575638020010e-03,9.557100829257567792e-04,-9.271007363757079525e-04,-9.481726123977867182e-01,-9.565184117545123543e-01,8.345799356725627435e-03,1.979809522852240633e-04,1.156483630406768270e-04
1.390000000000000124e+00,9.905275016604153659e-01,1.126386836399310976e-01,-7.786915126576231250e-02,1.211905132521279641e-03,9.563424048141411921e-04,-9.096046470179519660e-04,-9.481902286592112095e-01,-9.568781834575975642e-01,8.687954798386405067e-03,1.981029356630668230e-04,1.157103064930442571e-04
1.400000000000000133e+00,9.906045358712431970e-01,1.121991995646083179e-01,-7.756133388029336218e-02,1.208909774169142620e-03,9.565926062872726976e-04,-8.912720653598371449e-04,-9.482069415920360012e-01,-9.572385900173587814e-01,9.031648425322778492e-03,1.982156218726646225e-04,1.157550171002608153e-04
1.409999999999999920e+00,9.906785678804442830e-01,1.117995045410697108e-01,-7.723737614406077368e-02,1.206151199511401248e-03,9.564454512505002858e-04,-8.721160791401168060e-04,-9.482227947596828521e-01,-9.575938230557342612e-01,9.371028296051426426e-03,1.983194412211158192e-04,1.157856630553677491e-04
1.419999999999999929e+00,9.907492395175145905e-01,1.114434274056798485e-01,-7.689642190552321843e-02,1.203641976584395902e-03,9.558862713143065001e-04,-8.521540322036891919e-04,-9.482378613262125722e-01,-9.579395180442211721e-01,9.701656718008608640e-03,1.984151139040668597e-04,1.158059080559326048e-04
1.429999999999999938e+00,9.908162361560560738e-01,1.111340382413299743e-01,-7.653795782593475483e-02,1.201392508271111959e-03,9.549012440237111474e-04,-8.314072404700659962e-04,-9.482522380083411306e-01,-9.582732757792108425e-01,1.002103777086968926e-02,1.985035910681468669e-04,1.158195520050142591e-04
1.439999999999999947e+00,9.908792883177668376e-01,1.108736143065123386e-01,-7.616180986768564254e-02,1.199411047833728134e-03,9.534776539615408362e-04,-8.099006570101359740e-04,-9.482660374870959252e-01,-9.585949445530420610e-01,1.032890706594609409e-02,1.985859811654957033e-04,1.158301649872850447e-04
1.449999999999999956e+00,9.909381726011610159e-01,1.106636343315791499e-01,-7.576812863043744239e-02,1.197703754273377313e-03,9.516041331446341983e-04,-7.876624789314796071e-04,-9.482793801569835423e-01,-9.589066135201894658e-01,1.062723336320597553e-02,1.986634698779898075e-04,1.158407729535682051e-04
1.459999999999999964e+00,9.909927115778000006e-01,1.105048034746900637e-01,-7.535736536209555747e-02,1.196274779217673884e-03,9.492708800138344779e-04,-7.647236902600372012e-04,-9.482923860858417653e-01,-9.592123214606668169e-01,1.091993537482500824e-02,1.987372419032104804e-04,1.158536403746968091e-04
1.469999999999999973e+00,9.910427723607737605e-01,1.103971088273246748e-01,-7.493024064018023733e-02,1.195126379942275906e-03,9.464698589047140830e-04,-7.411175428972194886e-04,-9.483051679247586074e-01,-9.595175381391978231e-01,1.121237021443920873e-02,1.988084117438385936e-04,1.158701718000365588e-04
1.479999999999999982e+00,9.910882637528728445e-01,1.103399023365535525e-01,-7.448770741390597916e-02,1.194259055392027152e-03,9.431949828140699914e-04,-7.168789894478940633e-04,-9.483178253039907801e-01,-9.598285061346925051e-01,1.151068083070175448e-02,1.988779688058228646e-04,1.158909284375564397e-04
1.489999999999999991e+00,9.911291321271157306e-01,1.103320052266791862e-01,-7.403090956112555465e-02,1.193671702834691152e-03,9.394422808949886607e-04,-6.920440938059234815e-04,-9.483304410380271054e-01,-9.601515311338442160e-01,1.182109009581713485e-02,1.989467400931644626e-04,1.159157356198647904e-04
1.500000000000000000e+00,9.911653563826963165e-01,1.103718261635062980e-01,-7.356113665165041338e-02,1.193361792482753453e-03,9.352100488797964904e-04,-6.666494548298466981e-04,-9.483430792769937945e-01,-9.604922879041909445e-01,1.214920862719712398e-02,1.990153719347570861e-04,1.159438471529661285e-04
1.510000000000000009e+00,9.911969424029170028e-01,1.104574847906973495e-01,-7.307977544198829278e-02,1.193325557077740996e-03,9.304989769101379427e-04,-6.407316833560052069e-04,-9.483557855907381873e-01,-9.608551864544849774e-01,1.249940086374678842e-02,1.990843306080494887e-04,1.159741330487573663e-04
1.520000000000000018e+00,9.912239174239730888e-01,1.105869327154498372e-01,-7.258825880759983695e-02,1.193558193655663716e-03,9.253122466404824177e-04,-6.143269724632087004e-04,-9.483685888430120059e-01,-9.612428321124223407e-01,1.287424326941031573e-02,1.991539203907853779e-04,1.160052645379217040e-04
1.530000000000000027e+00,9.912463246475700096e-01,1.107580651323323978e-01,-7.208801322954383473e-02,1.194054075130328990e-03,9.196555890448506734e-04,-5.874707954344960325e-04,-9.483815045915438002e-01,-9.616556142734218326e-01,1.327410968187807752e-02,1.992243163736530940e-04,1.160358800380567601e-04
1.540000000000000036e+00,9.912642183432388565e-01,1.109688176934984227e-01,-7.158040638265809885e-02,1.194806968860272255e-03,9.135372962166851511e-04,-5.601977558938959958e-04,-9.483945396283556262e-01,-9.620914600825760665e-01,1.369692045422038658e-02,1.992956082427936105e-04,1.160647245204149414e-04
1.550000000000000044e+00,9.912776596103746174e-01,1.112172448061455182e-01,-7.106669662366803253e-02,1.195810257070139323e-03,9.069681838727297260e-04,-5.325416011910261973e-04,-9.484076971604579187e-01,-9.625457798899509365e-01,1.413808272949306118e-02,1.993678502277377868e-04,1.160907606490013677e-04
1.560000000000000053e+00,9.912867129042162162e-01,1.115015772780919151e-01,-7.054798614396037837e-02,1.197057149895581043e-03,8.999615051310137434e-04,-5.045353947832192107e-04,-9.484209820443229022e-01,-9.630116093937606259e-01,1.459062734943773927e-02,1.994411116541455005e-04,1.161132527351949051e-04
1.570000000000000062e+00,9.912914433605305442e-01,1.118202591562069276e-01,-7.002517924936728366e-02,1.198540877095577483e-03,8.925328194573498757e-04,-4.762118280544683484e-04,-9.484344054550015723e-01,-9.634799282829638045e-01,1.504552282796218360e-02,1.995155222678999510e-04,1.161318245750386779e-04
1.580000000000000071e+00,9.912919148760490629e-01,1.121719655723614206e-01,-6.949894677136830845e-02,1.200254840999611956e-03,8.846998229595355546e-04,-4.476036388107555177e-04,-9.484479884187334564e-01,-9.639401191551183468e-01,1.549213073638491464e-02,1.995913069393509911e-04,1.161464910390819227e-04
1.590000000000000080e+00,9.912881888276284803e-01,1.125556051053114293e-01,-6.896969714961923015e-02,1.202192712766449309e-03,8.764821474111111378e-04,-4.187440944631723385e-04,-9.484617637790954126e-01,-9.643805287512310365e-01,1.591876497213557534e-02,1.996688056466427010e-04,1.161576624848503769e-04
1.600000000000000089e+00,9.912803232661187014e-01,1.129703111956586736e-01,-6.843755436970738737e-02,1.204348457398287265e-03,8.679011357031080629e-04,-3.896674938658268770e-04,-9.484757763912087247e-01,-9.647891007126524476e-01,1.631332432144373679e-02,1.997484767048680161e-04,1.161661218764820092e-04
1.610000000000000098e+00,9.912683724211946990e-01,1.134154272466450092e-01,-6.790234272611243849e-02,1.206716279867156398e-03,8.589796010346538533e-04,-3.604096432079430820e-04,-9.484900816102302956e-01,-9.651540542872489858e-01,1.666397267701872492e-02,1.998308837438735074e-04,1.161729770025043962e-04
1.620000000000000107e+00,9.912523864069829882e-01,1.138904892017555126e-01,-6.736357825697224244e-02,1.209290493776850805e-03,8.497415761144154998e-04,-3.310082675815514117e-04,-9.485047424051327170e-01,-9.654645795386558316e-01,1.695983713352307298e-02,1.999166694446102214e-04,1.161795934190301693e-04
1.630000000000000115e+00,9.912324111088259837e-01,1.143952078928926197e-01,-6.682046657096052389e-02,1.212065323170637837e-03,8.402120569333055211e-04,-3.015033293387146688e-04,-9.485198256284961271e-01,-9.657115084494389823e-01,1.719168282094289679e-02,2.000065209731028424e-04,1.161875161692638159e-04
1.640000000000000124e+00,9.912084883291540915e-01,1.149294517672366789e-01,-6.627190659142945250e-02,1.215034655306599168e-03,8.304167433617725812e-04,-2.719372350984926843e-04,-9.485353980669032348e-01,-9.658879111708775778e-01,1.735251310397431176e-02,2.001011329926916213e-04,1.161983888482431837e-04
1.650000000000000133e+00,9.911806563378166013e-01,1.154932292126668453e-01,-6.571649949370475530e-02,1.218191765913491029e-03,8.203817762544400854e-04,-2.423549232124697604e-04,-9.485515228726397741e-01,-9.659895650816890944e-01,1.743804220904936891e-02,2.002011739455706240e-04,1.162138770138820831e-04
1.660000000000000142e+00,9.911489509809436882e-01,1.160866689582390615e-01,-6.515256190659048097e-02,1.221529038084125758e-03,8.101334685398699784e-04,-2.128038310801749907e-04,-9.485682568547146865e-01,-9.660152524712339872e-01,1.744699561651926259e-02,2.003072601384654479e-04,1.162356003432396534e-04
1.669999999999999929e+00,9.911134074404885919e-01,1.167099970445902579e-01,-6.457814241402451416e-02,1.225037692238838301e-03,7.996980267294884681e-04,-1.833337462534530900e-04,-9.485856489267073810e-01,-9.659668560280781913e-01,1.738120710137083108e-02,2.004199404286492541e-04,1.162650757471350715e-04
1.679999999999999938e+00,9.910740626157577005e-01,1.173635095168152898e-01,-6.399104059700687352e-02,1.228707539159286767e-03,7.891012600836413158e-04,-1.539965471706181621e-04,-9.486037398137128207e-01,-9.658492350371811197e-01,1.724549522346834063e-02,2.005396924311667246e-04,1.163036728950572751e-04
1.689999999999999947e+00,9.910309579506975108e-01,1.180475409945392073e-01,-6.338882825686556477e-02,1.232526763006157019e-03,7.783682775808240884e-04,-1.248458398583052176e-04,-9.486225629464437592e-01,-9.656698789527200510e-01,1.704731600627631613e-02,2.006669295206094149e-04,1.163525841070267575e-04
1.699999999999999956e+00,9.909841424003654753e-01,1.187624302651975605e-01,-6.276887291404288638e-02,1.236481738177084124e-03,7.675231774469388601e-04,-9.593649760381507045e-05,-9.486421463354811623e-01,-9.654383528213310584e-01,1.679620648584991341e-02,2.008020166795196695e-04,1.164128111239559615e-04
1.709999999999999964e+00,9.909336751559950640e-01,1.195084847297542274e-01,-6.212836400719205093e-02,1.240556883539589228e-03,7.565887392582954082e-04,-6.732411269953708849e-05,-9.486625151294508784e-01,-9.651655740531617234e-01,1.650305892371083799e-02,2.009452924973031333e-04,1.164851706334513182e-04
1.719999999999999973e+00,9.908796277519084095e-01,1.202859457508512753e-01,-6.146434231012430638e-02,1.244734559508667423e-03,7.455861330965001975e-04,-3.906437335708020780e-05,-9.486836945160104229e-01,-9.648629891712611206e-01,1.617929465525064572e-02,2.010970943010146315e-04,1.165703182022248541e-04
1.729999999999999982e+00,9.908220852566348436e-01,1.210949567216240280e-01,-6.077373293538603644e-02,1.248995016255905616e-03,7.345346625570481911e-04,-1.121238428952711080e-05,-9.487057126209759161e-01,-9.645417424963995678e-01,1.583602987542360660e-02,2.012577834232758109e-04,1.166687872140581561e-04
1.739999999999999991e+00,9.907611463811150099e-01,1.219355351227101869e-01,-6.005338199905768670e-02,1.253316403387079144e-03,7.234515578166937242e-04,1.617804495926367805e-05,-9.487286030934709569e-01,-9.642119350382649667e-01,1.548333194479405671e-02,2.014277679100461330e-04,1.167810368680743949e-04
1.750000000000000000e+00,9.906969224880805003e-01,1.228075491455736523e-01,-5.930009671558449796e-02,1.257674851455300221e-03,7.123518315144560962e-04,4.305511557775429696e-05,-9.487524071276807192e-01,-9.638820561953682642e-01,1.512964906768757625e-02,2.016075204731972517e-04,1.169075022557919397e-04
1.760000000000000009e+00,9.906295356284486875e-01,1.237106987899494470e-01,-5.851068847603766582e-02,1.262044633239361047e-03,7.012482047553249102e-04,6.936972881251301821e-05,-9.487771747525303168e-01,-9.635586380799848749e-01,1.478146332745450785e-02,2.017975901313378998e-04,1.170486401924630826e-04
1.770000000000000018e+00,9.905591158452675682e-01,1.246445007962825036e-01,-5.768201836840824298e-02,1.266398408195142577e-03,6.901511044055121894e-04,9.507612025479477878e-05,-9.488029653083515091e-01,-9.632461440092373595e-01,1.444317870088583297e-02,2.019986066766307525e-04,1.172049662201413156e-04
1.780000000000000027e+00,9.904857980624334202e-01,1.256082764107735728e-01,-5.681104458674590685e-02,1.270707547760907639e-03,6.790687272822326041e-04,1.201324145593983192e-04,-9.488298471093836728e-01,-9.629470701256053200e-01,1.411722301622167323e-02,2.022112777674474630e-04,1.173770802400664337e-04
1.790000000000000036e+00,9.904097189100431464e-01,1.266011408427555607e-01,-5.589487117508492448e-02,1.274942533203909456e-03,6.680071627055754425e-04,1.445010825349857947e-04,-9.488578963535801991e-01,-9.626622171839042119e-01,1.380432083032399719e-02,2.024363789989433243e-04,1.175656799736746194e-04
1.800000000000000044e+00,9.903310138279591834e-01,1.276219933957104535e-01,-5.493079749552409047e-02,1.279073412100354421e-03,6.569705624831209461e-04,1.681492901353750678e-04,-9.488871953793196479e-01,-9.623910765593952643e-01,1.350388118007564420e-02,2.026747376844003181e-04,1.177715627049824576e-04
1.810000000000000053e+00,9.902498147345029089e-01,1.286695076449066166e-01,-5.391636766498459493e-02,1.283070294678504341e-03,6.459613466045881474e-04,1.910491364957210504e-04,-9.489178303824205019e-01,-9.621322666372575938e-01,1.321443625483704337e-02,2.029272112645615534e-04,1.179956165291429215e-04
1.820000000000000062e+00,9.901662484538095166e-01,1.297421216531700339e-01,-5.284941898423348161e-02,1.286903867308410903e-03,6.349804333935588291e-04,2.131777848773762222e-04,-9.489498886987448589e-01,-9.618839521901164646e-01,1.293406349137157796e-02,2.031946612655530498e-04,1.182388027176628498e-04
1.830000000000000071e+00,9.900804359795485343e-01,1.308380289465340129e-01,-5.172812813720063796e-02,1.290545897678367117e-03,6.240274842502951166e-04,2.345174955601938508e-04,-9.489834557371945589e-01,-9.616441840015652609e-01,1.266072826437074535e-02,2.034779236014578501e-04,1.185021307796851886e-04
1.840000000000000080e+00,9.899924925361412997e-01,1.319551716414572029e-01,-5.055105374058158768e-02,1.293969705187552948e-03,6.131011551446989647e-04,2.550555729715475576e-04,-9.490186116237174785e-01,-9.614111137466228030e-01,1.239250212290528633e-02,2.037777758576873248e-04,1.187866272847060145e-04
1.850000000000000089e+00,9.899025283065868708e-01,1.330912375432284356e-01,-4.931717373967891421e-02,1.297150571481279569e-03,6.021993494086664818e-04,2.747842405464213543e-04,-9.490554276018389190e-01,-9.611830702359974721e-01,1.212764263415859120e-02,2.040949020980392951e-04,1.190932985584147730e-04
1.860000000000000098e+00,9.898106496474984306e-01,1.342436630894499883e-01,-4.802591621118112997e-02,1.300066070378614940e-03,5.913194687748520332e-04,2.937004561297895211e-04,-9.490939622390529573e-01,-9.609585201414717615e-01,1.186455790241881282e-02,2.044298558124145102e-04,1.194230861825129608e-04
1.870000000000000107e+00,9.897169606134277320e-01,1.354096436568408557e-01,-4.667718233668262384e-02,1.302696303681589313e-03,5.804586615487963798e-04,3.118056786351666851e-04,-9.491342575166470397e-01,-9.607359666044255064e-01,1.160170908777849279e-02,2.047830219090374310e-04,1.197768132135124119e-04
1.880000000000000115e+00,9.896215646562990242e-01,1.365861520553142139e-01,-4.527136060314475990e-02,1.305024038734918382e-03,5.696140678145210053e-04,3.291055939403077983e-04,-9.491763349324093824e-01,-9.605138513354271046e-01,1.133751640301768233e-02,2.051545791387149114e-04,1.201551186633675883e-04
1.890000000000000124e+00,9.895245664310984290e-01,1.377699651557194316e-01,-4.380933160567717505e-02,1.307034753622013856e-03,5.587830613777481324e-04,3.456098055796330885e-04,-9.492201918101822455e-01,-9.602905160213529578e-01,1.107032421117066200e-02,2.055444649159924729e-04,1.205583785073294223e-04
1.900000000000000133e+00,9.894260737003597317e-01,1.389576977284327219e-01,-4.229246312761472670e-02,1.308716604653837332e-03,5.479634868219032630e-04,3.613314945306924926e-04,-9.492657980723482325e-01,-9.600642524020571722e-01,1.079845432970891542e-02,2.059523450220724858e-04,1.209866135001291809e-04
1.910000000000000142e+00,9.893261993635253937e-01,1.401458418828231967e-01,-4.072259543953970357e-02,1.310060336626800047e-03,5.371538880745342246e-04,3.762870527228630193e-04,-9.493130937709203243e-01,-9.598334384659004126e-01,1.052034469498004318e-02,2.063775909683973392e-04,1.214393873361085952e-04
1.919999999999999929e+00,9.892250636315222945e-01,1.413308101057602906e-01,-3.910201700684241832e-02,1.311059158212036840e-03,5.263537230171081186e-04,3.904956966325997311e-04,-9.493619876758274678e-01,-9.595967318958013026e-01,1.023474421997386426e-02,2.068192677396536489e-04,1.219157027299022644e-04
1.929999999999999938e+00,9.891227963216232544e-01,1.425089798318958656e-01,-3.743343104372066216e-02,1.311708602851297065e-03,5.155635576959723262e-04,4.039790696801089077e-04,-9.494123571750407997e-01,-9.593532772854679314e-01,9.940920110427164599e-03,2.072761341639419992e-04,1.224139070565843923e-04
1.939999999999999947e+00,9.890195391787724999e-01,1.436767376936572971e-01,-3.571991360149762845e-02,1.312006390712721618e-03,5.047852341074093472e-04,4.167608439848660587e-04,-9.494640496533327534e-01,-9.591028809117242426e-01,9.638831258391489243e-03,2.077466573075551187e-04,1.229316222430831829e-04
1.949999999999999956e+00,9.889154480577823092e-01,1.448305219959989676e-01,-3.396486410721404753e-02,1.311952301213299438e-03,4.940220073731911360e-04,4.288663323355965660e-04,-9.495168853950569643e-01,-9.588461126958051084e-01,9.329227300748187471e-03,2.082290411826428686e-04,1.234657146140794026e-04
1.959999999999999964e+00,9.888106947477504072e-01,1.459668624235529177e-01,-3.217194944024794750e-02,1.311548059939154172e-03,4.832786509603620743e-04,4.403221194220717223e-04,-9.495706619213394317e-01,-9.585843060947901728e-01,9.013644173450763644e-03,2.087212688569566456e-04,1.240123184667041301e-04
1.969999999999999973e+00,9.887054682006130024e-01,1.470824164137437828e-01,-3.034504272994694926e-02,1.310797239572377175e-03,4.725615316879837650e-04,4.511557175795853376e-04,-9.496251595456716155e-01,-9.583194415095837027e-01,8.694281963912121880e-03,2.092211559547024616e-04,1.245669219884781853e-04
1.979999999999999982e+00,9.885999749429467132e-01,1.481740019509803219e-01,-2.848815808871643304e-02,1.309705172021039324e-03,4.618786588134006824e-04,4.613952472721178982e-04,-9.496801478333480873e-01,-9.580539170072192023e-01,8.373769173871163651e-03,2.097264126795297403e-04,1.251245161284497698e-04
1.989999999999999991e+00,9.884944385001984690e-01,1.492386267257525267e-01,-2.660538250804533530e-02,1.308278868092689487e-03,4.512397129054024976e-04,4.710691374527059680e-04,-9.497353925895464233e-01,-9.577902305751032630e-01,8.054837985556822372e-03,2.102347109534061253e-04,1.256797975728307648e-04
2.000000000000000000e+00,9.883890977346627693e-01,1.502735136617426026e-01,-2.470080619640971364e-02,1.306526941215257120e-03,4.406560602345912310e-04,4.802058370369988367e-04,-9.497906629798685829e-01,-9.575306174954247851e-01,7.739954515556255951e-03,2.107437530441914550e-04,1.262274080315872737e-04
2.010000000000000231e+00,9.882842040837390707e-01,1.512761227688613763e-01,-2.277845276567974989e-02,1.304459532407184746e-03,4.301407571378002351e-04,4.888335270343720229e-04,-9.498457383984626468e-01,-9.572766998478765554e-01,7.430961449413883528e-03,2.112513381005743935e-04,1.267621858094258869e-04
2.020000000000000018e+00,9.881800177736048685e-01,1.522441691683109888e-01,-2.084221087190064187e-02,1.302088234663390572e-03,4.197085466030301727e-04,4.969798239850891849e-04,-9.499004147344854987e-01,-9.570292080322583272e-01,7.128793297772816409e-03,2.117554232653123336e-04,1.272794037034952197e-04
2.030000000000000249e+00,9.880768031694767695e-01,1.531756370044487781e-01,-1.889576913580824982e-02,1.299426016054675177e-03,4.093758466628776818e-04,5.046714692819557905e-04,-9.499545097410659888e-01,-9.567878244722732850e-01,6.833314731207303094e-03,2.122541764635459691e-04,1.277749701078523259e-04
2.040000000000000036e+00,9.879748234978819044e-01,1.540687888607646383e-01,-1.694255632748839155e-02,1.296487142029599483e-03,3.991607275738056401e-04,5.119340051718881133e-04,-9.500078672789201706e-01,-9.565511789215901395e-01,6.543311642670014000e-03,2.127460185495336936e-04,1.282455769460177919e-04
2.049999999999999822e+00,9.878743352306385006e-01,1.549221702856223293e-01,-1.498568881836197762e-02,1.293287098392416129e-03,3.890828726166227990e-04,5.187914457087795632e-04,-9.500603602869094333e-01,-9.563169979482097904e-01,6.256637661300387503e-03,2.132296532341364616e-04,1.286887868590103068e-04
2.060000000000000053e+00,9.877755824450916711e-01,1.557346091449933190e-01,-1.302792713257107902e-02,1.289842516787686024e-03,3.791635159876114857e-04,5.252659583110722268e-04,-9.501118924197812232e-01,-9.560823848116963841e-01,5.970492391915181718e-03,2.137040840679492427e-04,1.291030607710741407e-04
2.069999999999999840e+00,9.876787914651757871e-01,1.565052097619964167e-01,-1.107164306586397307e-02,1.286171103846915891e-03,3.694253508454440000e-04,5.313775774277505574e-04,-9.501623983816399610e-01,-9.558441862421569457e-01,5.681787860516968221e-03,2.141686186406720693e-04,1.294877337685296226e-04
2.080000000000000071e+00,9.875841660443807069e-01,1.572333421457244584e-01,-9.118798324810873518e-03,1.282291573317556046e-03,3.598924011969654091e-04,5.371439748856335003e-04,-9.502118430623224254e-01,-9.555993935044376775e-01,5.387550442115265036e-03,2.146228609755784355e-04,1.298429512304188904e-04
2.089999999999999858e+00,9.874918832832120241e-01,1.579186269889480132e-01,-7.170935041967005201e-03,1.278223577833373153e-03,3.505898528805498219e-04,5.425803109791746751e-04,-9.502602196457394790e-01,-9.553455272291156986e-01,5.085307583376190085e-03,2.150666937543094291e-04,1.301695782598422113e-04
2.100000000000000089e+00,9.874020903938187654e-01,1.585609174431141799e-01,-5.229177918063256277e-03,1.273987634285600251e-03,3.415438412448340805e-04,5.476991861049235882e-04,-9.503075468995345609e-01,-9.550809662279832191e-01,4.773419328448666801e-03,2.155002524466616178e-04,1.304690943011443949e-04
2.109999999999999876e+00,9.873149023480644049e-01,1.591602788842280680e-01,-3.294247192604230889e-03,1.269605035024235504e-03,3.327811959112235885e-04,5.525107052590165317e-04,-9.503538658759410618e-01,-9.548051952541116716e-01,4.451329378170596797e-03,2.159238936382980984e-04,1.307434823358821774e-04
2.120000000000000107e+00,9.872304003839940112e-01,1.597169679196323577e-01,-1.366481191777478782e-03,1.265097737210779585e-03,3.243291458564024677e-04,5.570226581294335537e-04,-9.503992362569049224e-01,-9.545189606552000328e-01,4.119724398295140748e-03,2.163381598745000331e-04,1.309951190984204317e-04
2.129999999999999893e+00,9.871486313041198946e-01,1.602314117495108881e-01,5.541331275822569897e-04,1.260488224904409696e-03,3.162149905527388374e-04,5.612408073178940275e-04,-9.504437325664935043e-01,-9.542243330622471875e-01,3.780600495753662794e-03,2.167437432121279979e-04,1.312266701165576421e-04
2.140000000000000124e+00,9.870696074784089946e-01,1.607041887242363354e-01,2.467923413118357136e-03,1.255799342550921807e-03,3.084657447400062725e-04,5.651692679719111769e-04,-9.504874404521465037e-01,-9.539246821587133995e-01,3.437241706566891101e-03,2.171414494284878201e-04,1.314409914621172959e-04
2.149999999999999911e+00,9.869933074593754130e-01,1.611360105927237274e-01,4.375490757932982110e-03,1.251054103516410429e-03,3.011077654247242561e-04,5.688109550851535396e-04,-9.505304532045362187e-01,-9.536245716258822114e-01,3.094118421346014371e-03,2.175321644985426530e-04,1.316410389959887794e-04
2.160000000000000142e+00,9.869196771204806762e-01,1.615277065913981736e-01,6.277665888398381751e-03,1.246275481925972466e-03,2.941663699854892965e-04,5.721680707082591952e-04,-9.505728686453169818e-01,-9.533295843384532731e-01,2.756715693136296916e-03,2.179168245452891076e-04,1.318297854753236464e-04
2.169999999999999929e+00,9.868486312349122880e-01,1.618802092453421049e-01,8.175464238473617931e-03,1.241486199212921745e-03,2.876654540683506729e-04,5.752426024442032536e-04,-9.506147864666131264e-01,-9.530460895050978376e-01,2.431303038484720729e-03,2.182963900217923538e-04,1.320101458397449079e-04
2.180000000000000160e+00,9.867800554148444814e-01,1.621945415905446108e-01,1.007004117557443526e-02,1.236708517807951890e-03,2.816271176434503257e-04,5.780368064297810053e-04,-9.506563060591944891e-01,-9.527809641572255739e-01,2.124658098031033133e-03,2.186718244350451966e-04,1.321849110118566983e-04
2.189999999999999947e+00,9.867138083277866567e-01,1.624718054987527027e-01,1.196264835234462851e-02,1.231964053292788691e-03,2.760713074766660020e-04,5.805536516604747508e-04,-9.506975248233376918e-01,-9.525412804612534146e-01,1.843755637915748310e-03,2.190440775096724529e-04,1.323566904876116723e-04
2.200000000000000178e+00,9.866497240967510018e-01,1.627131708838839841e-01,1.385459191010442181e-02,1.227273613678459691e-03,2.710154844938864093e-04,5.827972069788225603e-04,-9.507385369187908442e-01,-9.523339682748358515e-01,1.595431356045056521e-03,2.194140723388104215e-04,1.325278638872884329e-04
2.209999999999999964e+00,9.865876147776666549e-01,1.629198657534624561e-01,1.574719309457789027e-02,1.222657071136029616e-03,2.664743250034103572e-04,5.847729564064533874e-04,-9.507794323807520209e-01,-9.521654613249631582e-01,1.386028944211129725e-03,2.197826958028447210e-04,1.327005416684734485e-04
2.220000000000000195e+00,9.865272727957312693e-01,1.630931672833823842e-01,1.764175177355391602e-02,1.218133268397243382e-03,2.624594652248605771e-04,5.864880321662518936e-04,-9.508202965080787550e-01,-9.520413379116106078e-01,1.221041403531832048e-03,2.201507913656515687e-04,1.328765354715599756e-04
2.229999999999999982e+00,9.864684732192288141e-01,1.632343942763921918e-01,1.953951334684531083e-02,1.213719959759648965e-03,2.589792986962510574e-04,5.879513575359458051e-04,-9.508612094203445775e-01,-9.519659740392971692e-01,1.104764618952617291e-03,2.205191533050414798e-04,1.330573390017075752e-04
2.240000000000000213e+00,9.864109757598439332e-01,1.633449014565012125e-01,2.144163956418512415e-02,1.209433785366545444e-03,2.560388355833941878e-04,5.891736938139506465e-04,-9.509022456843927440e-01,-9.519422362475925548e-01,1.039990563199856511e-03,2.208885215105306726e-04,1.332441206884915630e-04
2.250000000000000000e+00,9.863545264171617033e-01,1.634260760121068190e-01,2.334918376149491132e-02,1.205290276990563436e-03,2.536396315317643855e-04,5.901675876455993392e-04,-9.509434739299539308e-01,-9.519712486048695910e-01,1.027774674915609473e-03,2.212595761919263014e-04,1.334377292157018502e-04
2.260000000000000231e+00,9.862988587324006406e-01,1.634793366121382041e-01,2.526307094499210745e-02,1.201303893511417552e-03,2.517797914994963047e-04,5.909472173191237208e-04,-9.509849564058087124e-01,-9.520522686827336267e-01,1.067312276924963594e-03,2.216329321626700054e-04,1.336387121799731403e-04
2.270000000000000018e+00,9.862436946797894510e-01,1.635061347912739049e-01,2.718408297315793795e-02,1.197488084195599519e-03,2.504540511716145238e-04,5.915281398478218185e-04,-9.510267484681443895e-01,-9.521826986601172882e-01,1.155950191972895252e-03,2.220091327404241025e-04,1.338473466856449079e-04
2.280000000000000249e+00,9.861887452976649815e-01,1.635079581695934037e-01,2.911284881378756878e-02,1.193855377442751492e-03,2.496539353575541768e-04,5.919269448875113301e-04,-9.510688980330286313e-01,-9.523582414823205111e-01,1.289343449291868986e-03,2.223886436730342650e-04,1.340636789683991026e-04
2.290000000000000036e+00,9.861337112363198765e-01,1.634863345025553416e-01,3.104983951790686938e-02,1.190417491736855049e-03,2.493679895223956762e-04,5.921608266169645432e-04,-9.511114450572273338e-01,-9.525731923918570043e-01,1.461747334629718469e-03,2.227718477742219975e-04,1.342875686776157096e-04
2.300000000000000266e+00,9.860782834635812844e-01,1.634428351314639594e-01,3.299536720308289539e-02,1.187185464172336308e-03,2.495820775793434858e-04,5.922470901057646023e-04,-9.511544211282610961e-01,-9.528208377949851648e-01,1.666416666724060717e-03,2.231590410764425225e-04,1.345187326753372048e-04
2.310000000000000053e+00,9.860221444111656464e-01,1.633790761112587919e-01,3.494958703218201818e-02,1.184169790248411087e-03,2.502797365082837840e-04,5.922026136287002673e-04,-9.511978492415359421e-01,-9.530939195424568133e-01,1.896070300920837644e-03,2.235504312411112199e-04,1.347567833855922714e-04
2.319999999999999840e+00,9.859649698536280260e-01,1.632967152082691609e-01,3.691250096355334909e-02,1.181380566796557709e-03,2.514425764310650939e-04,5.920432920006596508e-04,-9.512417438183065066e-01,-9.533851146403484744e-01,2.143370822041940505e-03,2.239461387042539339e-04,1.350012578309467415e-04
2.330000000000000071e+00,9.859064317826967683e-01,1.631974431315663943e-01,3.888396197585599484e-02,1.178827628092694738e-03,2.530507135652441627e-04,5.917834875696708578e-04,-9.512861109768544488e-01,-9.536874785481826988e-01,2.401367571328240965e-03,2.243462006139167783e-04,1.352516353023691664e-04
2.339999999999999858e+00,9.858462024733488649e-01,1.630829677895871133e-01,4.086367755652743627e-02,1.176520663611342003e-03,2.550832230096816006e-04,5.914355146059514573e-04,-9.513309490178072370e-01,-9.539948049715207823e-01,2.663855953713508903e-03,2.247505771064145649e-04,1.355073437865339514e-04
2.350000000000000089e+00,9.857839598411926030e-01,1.629549910023804782e-01,4.285121148503601152e-02,1.174469304793338172e-03,2.575185985146263520e-04,5.910091794973978269e-04,-9.513762490341391986e-01,-9.543018668416141104e-01,2.925617807474898292e-03,2.251591589779350681e-04,1.357677573960991424e-04
2.359999999999999876e+00,9.857193940766618701e-01,1.628151778622432821e-01,4.484598331508566488e-02,1.172683167993274125e-03,2.603352071032849274e-04,5.905113939172994394e-04,-9.514219955203775392e-01,-9.546045213804676965e-01,3.182525860090117901e-03,2.255717754574553143e-04,1.360321887113880024e-04
2.370000000000000107e+00,9.856522154237835620e-01,1.626651197111961544e-01,4.684726541838240416e-02,1.171171841848816283e-03,2.635117274396713981e-04,5.899458718612294022e-04,-9.514681668452503738e-01,-9.548996840286285703e-01,3.431517183378235587e-03,2.259882006844836171e-04,1.362998807699078441e-04
2.379999999999999893e+00,9.855821628644527710e-01,1.625062923800963954e-01,4.885417793709512235e-02,1.169944809966444845e-03,2.670275619770337864e-04,5.893129152419784899e-04,-9.515147354740639551e-01,-9.551851967941822341e-01,3.670461320118313664e-03,2.264081577033365191e-04,1.365700032391892194e-04
2.390000000000000124e+00,9.855090133836238442e-01,1.623400118182874163e-01,5.086568243767155412e-02,1.169011304100583439e-03,2.708632140244084780e-04,5.886092876132568074e-04,-9.515616678803460182e-01,-9.554596310914177382e-01,3.897963211071761580e-03,2.268313192933100640e-04,1.368416560065810472e-04
2.399999999999999911e+00,9.854325914340307246e-01,1.621673894769568580e-01,5.288057540389853872e-02,1.168380088626150368e-03,2.750006218796733162e-04,5.878281723010636995e-04,-9.516089241608025606e-01,-9.557220700242260447e-01,4.113145863423490166e-03,2.272573056710876129e-04,1.371138813375250010e-04
2.410000000000000142e+00,9.853527781931825658e-01,1.619892897805436383e-01,5.489748290453103780e-02,1.168059183439726888e-03,2.794234431388538430e-04,5.869592100331636744e-04,-9.516564574473388438e-01,-9.559719101791646079e-01,4.315452731825792677e-03,2.276856798787662813e-04,1.373856833390973975e-04
2.419999999999999929e+00,9.852695202089246651e-01,1.618062917598550310e-01,5.691485779559195268e-02,1.168055538614577726e-03,2.841172833184362205e-04,5.859886118381008686e-04,-9.517042132778400498e-01,-9.562087110534878143e-01,4.504497775647792190e-03,2.281159423390786837e-04,1.376560514536606661e-04
2.430000000000000160e+00,9.851828370579577276e-01,1.616186564951741511e-01,5.893098067280450741e-02,1.168374679288509575e-03,2.890698641559668160e-04,5.848993448603435679e-04,-9.517521291285448992e-01,-9.564321052182541694e-01,4.679976089709287496e-03,2.285475264758142575e-04,1.379239836503121097e-04
2.439999999999999947e+00,9.850928276866558475e-01,1.614263015169397630e-01,6.094396550683037206e-02,1.169020342656560242e-03,2.942711284845954964e-04,5.836713908656936687e-04,-9.518001343166930805e-01,-9.566417676785978763e-01,4.841633361904811375e-03,2.289797973743042570e-04,1.381885052571529826e-04
2.450000000000000178e+00,9.849996751562818398e-01,1.612287828293742509e-01,6.295177052594154443e-02,1.169994130169402539e-03,2.997132804321329816e-04,5.822820786096177771e-04,-9.518481504519004099e-01,-9.568374308837289677e-01,4.989280431828520442e-03,2.294120551797619286e-04,1.384486808770901689e-04
2.459999999999999964e+00,9.849036495671837921e-01,1.610252848389285008e-01,6.495221451987467920e-02,1.171295197067464492e-03,3.053907618037569600e-04,5.807064911206305524e-04,-9.518960925522202965e-01,-9.570189238247763797e-01,5.122831272556058017e-03,2.298435443483863550e-04,1.387036190725332574e-04
2.470000000000000195e+00,9.848051089825837767e-01,1.608146182362507892e-01,6.694299838252890100e-02,1.172919998494609825e-03,3.113001677182312076e-04,5.789179468919968593e-04,-9.519438708564618157e-01,-9.571862107794959496e-01,5.242339923034101783e-03,2.302734690756259666e-04,1.389524717529955211e-04
2.479999999999999982e+00,9.847044982100530142e-01,1.605952258105761143e-01,6.892173142978906542e-02,1.174862107123325226e-03,3.174401066810272356e-04,5.768885500244280316e-04,-9.519913932696729697e-01,-9.573394084397016668e-01,5.348015170028673666e-03,2.307010143512218294e-04,1.391944317257198804e-04
2.490000000000000213e+00,9.846023453312178209e-01,1.603651962395408470e-01,7.088596183681569740e-02,1.177112112057271355e-03,3.238110120899927646e-04,5.745897990259160940e-04,-9.520385682875742717e-01,-9.574787692950644802e-01,5.440201007490186834e-03,2.311253712646431813e-04,1.394287322078469060e-04
2.500000000000000000e+00,9.844992559048576508e-01,1.601222860292489392e-01,7.283321042619883556e-02,1.179657603313430218e-03,3.304149135093460330e-04,5.719932381142595621e-04,-9.520853081713285260e-01,-9.576046322607667527e-01,5.519324089438203303e-03,2.315457645302735278e-04,1.396546511576168825e-04
2.510000000000000231e+00,9.843959048162489456e-01,1.598639498883408505e-01,7.476100697569888764e-02,1.182483240924287696e-03,3.372551768094349950e-04,5.690711295227484159e-04,-9.521315320982219887e-01,-9.577173547860773350e-01,5.585822687855335027e-03,2.319614798172907008e-04,1.398715213638546118e-04
2.520000000000000018e+00,9.842930258161093349e-01,1.595873798120817366e-01,7.666692816667801391e-02,1.185570903061739477e-03,3.443362224240227132e-04,5.657971214858083285e-04,-9.521771690043833170e-01,-9.578172496527487256e-01,5.640080648365376585e-03,2.323718884168124357e-04,1.400787449368223747e-04
2.530000000000000249e+00,9.841913988918271627e-01,1.592895529541147048e-01,7.854863623207189449e-02,1.188899903908243166e-03,3.516632305736018755e-04,5.621468850408249370e-04,-9.522221598662095055e-01,-9.579045512667554441e-01,5.682391400545989783e-03,2.327764670727422132e-04,1.402758088815403426e-04
2.540000000000000036e+00,9.840918357403705130e-01,1.589672879430050478e-01,8.040391727147656875e-02,1.192447269517474435e-03,3.592418414583295537e-04,5.580986938918632749e-04,-9.522664592341063550e-01,-9.579794300060777701e-01,5.712970771971429863e-03,2.331748114074560097e-04,1.404622974110480982e-04
2.550000000000000266e+00,9.839951637561764608e-01,1.586173086814370858e-01,8.223071808526698223e-02,1.196188058702175655e-03,3.670778572957084313e-04,5.536339252372326309e-04,-9.523100359276943649e-01,-9.580420612821097803e-01,5.732025354415403243e-03,2.335666422035442694e-04,1.406378969412980240e-04
2.560000000000000053e+00,9.839022090895007677e-01,1.582363139277694897e-01,8.402718026228643555e-02,1.200095715966772612e-03,3.751769518395897999e-04,5.487374651249223977e-04,-9.523528729102527235e-01,-9.580927419891918095e-01,5.739869078939109463e-03,2.339518047375688020e-04,1.408023912878864081e-04
2.569999999999999840e+00,9.838137794486511156e-01,1.578210502243499180e-01,8.579167017053891675e-02,1.204142444395974289e-03,3.835443918282716914e-04,5.433980087055755980e-04,-9.523949664661398584e-01,-9.581320344520898313e-01,5.737067985949939088e-03,2.343302622534670584e-04,1.409556470837181053e-04
2.580000000000000071e+00,9.837306473892442060e-01,1.573683851437300552e-01,8.752280348502718132e-02,1.208299587815816773e-03,3.921847737927658764e-04,5.376082527044270115e-04,-9.524363248890893585e-01,-9.581609093264739085e-01,5.724584437384552631e-03,2.347020853686285517e-04,1.410975922291335394e-04
2.589999999999999858e+00,9.836535348383533828e-01,1.568753774984481819e-01,8.921946297341511178e-02,1.212538013026599098e-03,4.011017788820950584e-04,5.313649835967682597e-04,-9.524769669381002446e-01,-9.581808555959011597e-01,5.703888657800942896e-03,2.350674396022272780e-04,1.412281925483593881e-04
2.600000000000000089e+00,9.835830995325290926e-01,1.563393411869715699e-01,9.088080846796155188e-02,1.216828484113297070e-03,4.102979478419399237e-04,5.246690696517280301e-04,-9.525169203214558511e-01,-9.581939285411134044e-01,5.677008219657555914e-03,2.354265732344262407e-04,1.413474331637409875e-04
2.609999999999999876e+00,9.835199239111021008e-01,1.557578997510217500e-01,9.250627828257966534e-02,1.221142021591427578e-03,4.197744779733922392e-04,5.175253678611891174e-04,-9.525562204286086576e-01,-9.582027153846455203e-01,5.646494956036889577e-03,2.357798073434964252e-04,1.414553110112848344e-04
2.620000000000000107e+00,9.834645068162793935e-01,1.551290294544174220e-01,9.409558176818953734e-02,1.225450239486329963e-03,4.295310437157257325e-04,5.099425578282938557e-04,-9.525949094528484151e-01,-9.582102122656126486e-01,5.615302812764222211e-03,2.361275292008235545e-04,1.415518434386697777e-04
2.629999999999999893e+00,9.834172581335145491e-01,1.544510896573194902e-01,9.564868319896686899e-02,1.229725653600452712e-03,4.395656423358699290e-04,5.019329143141948489e-04,-9.526330359508095036e-01,-9.582196228802668525e-01,5.586586929457376671e-03,2.364701893654762798e-04,1.416370952198597877e-04
2.640000000000000124e+00,9.833784962906555460e-01,1.537228403088748974e-01,9.716577769298664902e-02,1.233941954526544512e-03,4.498744659676967290e-04,4.935120289077592030e-04,-9.526706547880047227e-01,-9.582341048852250909e-01,5.563450097220417646e-03,2.368083019787625525e-04,1.417112231354433760e-04
2.649999999999999911e+00,9.833484483496816031e-01,1.529434473593769828e-01,9.864726033197103450e-02,1.238074239719391722e-03,4.604518008585058815e-04,4.846984898372273527e-04,-9.527078273410328757e-01,-9.582565010796442184e-01,5.548673738611299353e-03,2.371424470746091590e-04,1.417745341774079293e-04
2.660000000000000142e+00,9.833272522945299965e-01,1.521124776595944583e-01,1.000936899994129825e-01,1.242099200316464352e-03,4.712899541335976582e-04,4.755135278597921169e-04,-9.527446217794725003e-01,-9.582890956372623892e-01,5.544473857789908831e-03,2.374732733048543962e-04,1.418275509925681632e-04
2.669999999999999929e+00,9.833149610552432973e-01,1.512298853710292157e-01,1.015057496624699046e-01,1.245995260375169300e-03,4.823792077304130143e-04,4.659806358323883755e-04,-9.527811132384866877e-01,-9.583334305370813100e-01,5.552317298594672615e-03,2.378014993761583132e-04,1.418710767762121350e-04
2.680000000000000160e+00,9.833115478147992361e-01,1.502959920162182661e-01,1.028842048638430873e-01,1.249742668558005698e-03,4.937077984838018864e-04,4.561251701201022375e-04,-9.528173837134484847e-01,-9.583902053536212939e-01,5.572821640172830916e-03,2.381279126787150800e-04,1.419062516014868436e-04
2.689999999999999947e+00,9.833169122102215498e-01,1.493114620772254542e-01,1.042298620769765566e-01,1.253323544714044901e-03,5.052619227944320267e-04,4.459739433102244822e-04,-9.528535215507479839e-01,-9.584592677199319510e-01,5.605746169183995799e-03,2.384533639796803414e-04,1.419345929607462864e-04
2.700000000000000178e+00,9.833308871449383259e-01,1.482772755859755320e-01,1.055435283491587550e-01,1.256721885925130055e-03,5.170257640079311970e-04,4.355548194261677050e-04,-9.528896204636145839e-01,-9.585396855373597980e-01,5.650065073745226193e-03,2.387787575554927658e-04,1.419580148740440251e-04
2.709999999999999964e+00,9.833532460490284066e-01,1.471946985663751539e-01,1.068259733670951367e-01,1.259923538136121634e-03,5.289815406540134034e-04,4.248963245017927520e-04,-9.529257780571502856e-01,-9.586298785163771541e-01,5.704100459226901440e-03,2.391050366519968217e-04,1.419788219196860268e-04
2.720000000000000195e+00,9.833837105318056215e-01,1.460652516259194067e-01,1.080778947870486284e-01,1.262916140341733238e-03,5.411095740557830651e-04,4.140272864866830892e-04,-9.529620938959912912e-01,-9.587277783370491413e-01,5.765684441057827500e-03,2.394331646180426635e-04,1.419996767133557825e-04
2.729999999999999982e+00,9.834219584436703077e-01,1.448906765827321363e-01,1.092998874261134346e-01,1.265689048476133010e-03,5.533883744571076093e-04,4.029765185917876620e-04,-9.529986671863068803e-01,-9.588309851784255766e-01,5.832317992118665057e-03,2.397641024177278666e-04,1.420235414568704613e-04
2.740000000000000213e+00,9.834676323875555237e-01,1.436729008436347377e-01,1.104924167421498793e-01,1.268233245779751706e-03,5.657947456052358614e-04,3.917725590988850571e-04,-9.530355941710546563e-01,-9.589368939888178733e-01,5.901299817763265565e-03,2.400987834750912858e-04,1.420535961524915791e-04
2.750000000000000000e+00,9.835203486903792980e-01,1.424139993539862425e-01,1.116557969422103808e-01,1.270541245688179902e-03,5.783039085060193932e-04,3.804434782914772818e-04,-9.530729653538929647e-01,-9.590427755348341909e-01,5.969810180941186387e-03,2.404380869509821852e-04,1.420931377538181550e-04
2.760000000000000231e+00,9.835797067711736785e-01,1.411161542909809274e-01,1.127901740341082509e-01,1.272606992386023528e-03,5.908896456760331884e-04,3.690167596599187427e-04,-9.531108626753516111e-01,-9.591458122249751916e-01,6.034949549623585749e-03,2.407828106157546553e-04,1.421454659327192616e-04
2.770000000000000018e+00,9.836452987428324635e-01,1.397816131815902974e-01,1.138955141375053853e-01,1.274425763243060587e-03,6.035244675134247058e-04,3.575192581849708428e-04,-9.531493567667838063e-01,-9.592431030677228687e-01,6.093746300939063311e-03,2.411336444860884222e-04,1.422137621509556027e-04
2.780000000000000249e+00,9.837167189835354097e-01,1.384126466697931102e-01,1.149715973569352956e-01,1.275994076496724883e-03,6.161798023082940305e-04,3.459772337033625682e-04,-9.531885044056469525e-01,-9.593316619884205698e-01,6.143157582773645098e-03,2.414911463642927924e-04,1.423009693231058748e-04
2.790000000000000036e+00,9.837935733367224600e-01,1.370115076003818599e-01,1.160180174513808643e-01,1.277309606816153008e-03,6.288262108830412539e-04,3.344164525299501761e-04,-9.532283462905033478e-01,-9.594084364467759807e-01,6.180090156272687561e-03,2.418557203698078531e-04,1.424096794728768600e-04
2.800000000000000266e+00,9.838754875643475062e-01,1.355803933144043016e-01,1.170341873889430145e-01,1.278371110789364813e-03,6.414336259193233799e-04,3.228623460579532756e-04,-9.532689052468867885e-01,-9.594703683096692526e-01,6.201463062782447584e-03,2.422275994912355401e-04,1.425420363543317137e-04
2.810000000000000053e+00,9.839621146983397182e-01,1.341214129956434242e-01,1.180193506465293113e-01,1.279178363894891389e-03,6.539716147660056163e-04,3.113402113316693517e-04,-9.533101849647449555e-01,-9.595145077758576724e-01,6.204322811112710813e-03,2.426068331106949884e-04,1.426996590647711116e-04
2.819999999999999840e+00,9.840531410074266905e-01,1.326365615601648451e-01,1.189725978210662283e-01,1.279732110096854815e-03,6.664096630436622606e-04,2.998754358630945972e-04,-9.533521693543977049e-01,-9.595381767417578978e-01,6.186007387360214528e-03,2.429932803488088066e-04,1.428835911678749682e-04
2.830000000000000071e+00,9.841482904097005324e-01,1.311277009948992878e-01,1.198928877975752594e-01,1.280034024752036564e-03,6.787174747999422152e-04,2.884937274476505288e-04,-9.533948225902439955e-01,-9.595391636971413174e-01,6.144341106897347089e-03,2.433866099368985178e-04,1.430942779465649295e-04
2.839999999999999858e+00,9.842473272935209350e-01,1.295965493279054859e-01,1.207790724201823485e-01,1.280086690942768436e-03,6.908652834675550183e-04,2.772213295479039065e-04,-9.534380898892057532e-01,-9.595159210926805793e-01,6.077831203474874655e-03,2.437863071329320834e-04,1.433315722338956988e-04
2.850000000000000089e+00,9.843500578370035781e-01,1.280446766805327374e-01,1.216299233874282570e-01,1.279893588565928896e-03,7.028241665666795082e-04,2.660852040005798271e-04,-9.534818990451158216e-01,-9.594677304716024979e-01,5.985831426486697138e-03,2.441916879540092914e-04,1.435947671133419590e-04
2.859999999999999876e+00,9.844563300156107255e-01,1.264735072373715241e-01,1.224441599880214671e-01,1.279459094488656851e-03,7.145663560892638990e-04,2.551131653111337141e-04,-9.535261627105213744e-01,-9.593948019336033806e-01,5.868639223082007007e-03,2.446019207000033231e-04,1.438826519011282556e-04
2.870000000000000107e+00,9.845660325414479219e-01,1.248843255747529857e-01,1.232204763347729687e-01,1.278788490876206106e-03,7.260655358869031253e-04,2.443339544782914953e-04,-9.535707813836696856e-01,-9.592982829735464678e-01,5.727501589876771854e-03,2.450160543892790778e-04,1.441935864208154783e-04
2.879999999999999893e+00,9.846790929807749393e-01,1.232782856682937550e-01,1.239575669455092177e-01,1.277887977556045780e-03,7.372971172044588510e-04,2.337772448724898336e-04,-9.536156470203036584e-01,-9.591801662500706316e-01,5.564519229766991433e-03,2.454330533231721917e-04,1.445255878140816463e-04
2.890000000000000124e+00,9.847954752513530252e-01,1.216564210560553694e-01,1.246541498361185135e-01,1.276764683227151614e-03,7.482384837703019492e-04,2.234735778008938207e-04,-9.536606471475156388e-01,-9.590431037282332039e-01,5.382456580717584135e-03,2.458518365514910037e-04,1.448764239309063839e-04
2.899999999999999911e+00,9.849151766246214690e-01,1.200196550154226660e-01,1.253089866850781997e-01,1.275426669710118602e-03,7.588691985522776073e-04,2.134542305644890705e-04,-9.537056693114052131e-01,-9.588901521517531057e-01,5.184482840347922998e-03,2.462713205556686527e-04,1.452437076723267495e-04
2.910000000000000142e+00,9.850382242698427770e-01,1.183688101287823091e-01,1.259209000387003508e-01,1.273882923487908159e-03,7.691711653746436924e-04,2.037510245410188562e-04,-9.537506056469293725e-01,-9.587244880035180605e-01,4.973882356588678506e-03,2.466904630471180486e-04,1.456249873084125568e-04
2.919999999999999929e+00,9.851646713017044865e-01,1.167046171552844902e-01,1.264887878877384297e-01,1.272143329643993410e-03,7.791287400061269307e-04,1.943960846191893142e-04,-9.537953573230024684e-01,-9.585491360055828913e-01,4.753778682580424644e-03,2.471083054641796191e-04,1.460178286700752892e-04
2.930000000000000160e+00,9.852945922483982155e-01,1.150277235866260794e-01,1.270116362055050685e-01,1.270218624967101549e-03,7.887287870051791668e-04,1.854215637601664107e-04,-9.538398385983323235e-01,-9.583667525597228121e-01,4.526913961390466833e-03,2.475240116163929575e-04,1.464198860741117159e-04
2.939999999999999947e+00,9.854280778548526465e-01,1.133387025608619120e-01,1.274885301633096324e-01,1.268120329316052694e-03,7.979606804681642481e-04,1.768593473228463142e-04,-9.538839802298459958e-01,-9.581794951044174669e-01,4.295514874571469341e-03,2.479369000310914636e-04,1.468289598540728491e-04
2.950000000000000178e+00,9.855652291762898587e-01,1.116380628964550453e-01,1.279186647253003906e-01,1.265860657051048714e-03,8.068162487852463321e-04,1.687407510186864632e-04,-9.539277320118146886e-01,-9.579889925601496881e-01,4.061260548334996896e-03,2.483464679328487024e-04,1.472430393645307589e-04
2.959999999999999964e+00,9.857061509906819285e-01,1.099262608913836869e-01,1.283013551923466999e-01,1.263452413082890354e-03,8.152896654749573323e-04,1.610962241477529341e-04,-9.539710642871001012e-01,-9.577964141455459490e-01,3.825349858445845248e-03,2.487524054091904639e-04,1.476603312728919093e-04
2.970000000000000195e+00,9.858509446486668493e-01,1.082037142542820463e-01,1.286360480531447137e-01,1.260908880481975344e-03,8.233772900416975018e-04,1.539550665121658911e-04,-9.540139683563854112e-01,-9.576026173121794383e-01,3.588648955794010182e-03,2.491545991127910279e-04,1.480792738053349211e-04
2.979999999999999982e+00,9.859997005657482605e-01,1.064708181713282520e-01,1.289223322596181609e-01,1.258243708272839285e-03,8.310774644807980603e-04,1.473451636663569491e-04,-9.540564558033826081e-01,-9.574083433351193717e-01,3.351887531736799999e-03,2.495531257076592487e-04,1.484985382942394239e-04
2.990000000000000213e+00,9.861524906263735568e-01,1.047279631512101211e-01,1.291599508206539015e-01,1.255470808747834394e-03,8.383902724489802069e-04,1.412927415767529962e-04,-9.540985568402643446e-01,-9.572144232519329554e-01,3.115866411668578254e-03,2.499482360550745212e-04,1.489170198616385221e-04
3.000000000000000000e+00,9.863093608006452406e-01,1.029755540097617300e-01,1.293488124400065664e-01,1.252604273218688169e-03,8.453172691518159041e-04,1.358221389217889098e-04,-9.541403178436096422e-01,-9.570219581290557720e-01,2.881640285446141099e-03,2.503403317369624361e-04,1.493338193170323791e-04
3.010000000000000231e+00,9.864703242679251360e-01,1.012140292090517729e-01,1.294890028304833129e-01,1.249658313587758904e-03,8.518611906287952822e-04,1.309555936213398100e-04,-9.541817982882422333e-01,-9.568324453541475760e-01,2.650647065905359628e-03,2.507299358504951796e-04,1.497482183616671847e-04
3.020000000000000018e+00,9.866353553021666167e-01,9.944387976980458010e-02,1.295807953175584504e-01,1.246647234613118245e-03,8.580256513358286950e-04,1.267130399737158839e-04,-9.542230672908516009e-01,-9.566478347536208071e-01,2.424767462769184066e-03,2.511176600574455240e-04,1.501596500481650054e-04
3.030000000000000249e+00,9.868043841128628646e-01,9.766566711023468017e-02,1.296246603842351186e-01,1.243585438553756421e-03,8.638148387632061005e-04,1.231119139636526112e-04,-9.542641999519628770e-01,-9.564705119032803626e-01,2.206311951317499465e-03,2.515041696672753427e-04,1.505676661837096475e-04
3.040000000000000036e+00,9.869772927682127772e-01,9.588003937775919916e-02,1.296212738760219862e-01,1.240487460411880899e-03,8.692332133438668415e-04,1.201669665931083840e-04,-9.543052736423138782e-01,-9.563032180474959620e-01,1.997944405182031785e-03,2.518901481622268473e-04,1.509719031225209562e-04
3.050000000000000266e+00,9.871539122676129541e-01,9.408774606617896497e-02,1.295715236463116093e-01,1.237368028684458863e-03,8.742852211781548203e-04,1.178900879844105401e-04,-9.543463643311296263e-01,-9.561489243087093470e-01,1.802559977579711210e-03,2.522762621439345520e-04,1.513720472274826534e-04
3.060000000000000053e+00,9.873340207912498778e-01,9.228965088551445428e-02,1.294765144483004948e-01,1.234242143825010690e-03,8.789750262039718737e-04,1.162901479133370821e-04,-9.543875430126043113e-01,-9.560106813262415626e-01,1.623138313637247782e-03,2.526631273108503146e-04,1.517678012687984079e-04
3.070000000000000284e+00,9.875173431380387390e-01,9.048674292876998648e-02,1.293375708513725686e-01,1.231125164829874590e-03,8.833062674431240054e-04,1.153728607588661129e-04,-9.544288722623548438e-01,-9.558914643547542500e-01,1.462592092399372630e-03,2.530512758508900498e-04,1.521588531621098639e-04
3.080000000000000071e+00,9.877035513689239599e-01,8.868014614266640783e-02,1.291562378759479601e-01,1.228032893674358469e-03,8.872818459028993399e-04,1.151406841364698724e-04,-9.544704029541792867e-01,-9.557940293566544732e-01,1.323626402475234836e-03,2.534411256047446243e-04,1.525448486772162937e-04
3.089999999999999858e+00,9.878922666902952843e-01,8.687112697324879396e-02,1.289342789176812498e-01,1.224981647711216679e-03,8.909037446345156874e-04,1.155927604452735376e-04,-9.545121711876733972e-01,-9.557207893667618581e-01,1.208618179088436200e-03,2.538329515181165282e-04,1.529253699681376588e-04
3.100000000000000089e+00,9.880830626300833863e-01,8.506109986478196938e-02,1.286736704013538291e-01,1.221988311406927612e-03,8.941728843572289845e-04,1.167249091806869159e-04,-9.545541955138625578e-01,-9.556737140709401501e-01,1.119518557077636960e-03,2.542268602057036258e-04,1.532999218483155346e-04
3.109999999999999876e+00,9.882754695631073005e-01,8.325163010011027431e-02,1.283765925066814029e-01,1.219070360593259511e-03,8.970890159482353566e-04,1.185296753520356913e-04,-9.545964745881991842e-01,-9.556542505965820444e-01,1.057776008382914660e-03,2.546227688047865726e-04,1.536679275322416771e-04
3.120000000000000107e+00,9.884689806225787079e-01,8.144443334257975287e-02,1.280454152816934421e-01,1.216245854377322492e-03,8.996506499735099039e-04,1.209964360887152605e-04,-9.546389854152996790e-01,-9.556632610496947899e-01,1.024275634395151050e-03,2.550203895938618452e-04,1.540287350005886680e-04
3.129999999999999893e+00,9.886630589855245344e-01,7.964137122065881313e-02,1.276826795330506525e-01,1.213533391648076096e-03,9.018550222991838930e-04,1.241115640056459973e-04,-9.546816823661693485e-01,-9.557009728571019824e-01,1.019290490932587287e-03,2.554192219821925579e-04,1.545026453835252056e-04
3.140000000000000124e+00,9.888571464445353731e-01,7.784444240976509666e-02,1.272910720684495012e-01,1.210952030536534404e-03,9.036980937003962714e-04,1.278586426173425122e-04,-9.547244971362368604e-01,-9.557669412100470163e-01,1.042444073810147673e-03,2.558185533577030796e-04,1.550765321294278465e-04
3.149999999999999911e+00,9.890506730844157435e-01,7.605576890570295290e-02,1.268733951556678397e-01,1.208521170187824715e-03,9.051745803171428817e-04,1.322187264410121352e-04,-9.547673397683541507e-01,-9.558600277491452468e-01,1.092687980791061169e-03,2.562174698758868871e-04,1.556329611991369433e-04
3.160000000000000142e+00,9.892430677845605036e-01,7.427757751699139155e-02,1.264325304287704510e-01,1.206260394903087025e-03,9.062780108594098872e-04,1.371706366632367141e-04,-9.548101007909943760e-01,-9.559784043445053170e-01,1.168303553510982367e-03,2.566148776034590405e-04,1.561697463783318085e-04
3.169999999999999929e+00,9.894337691816551539e-01,7.251217697538397955e-02,1.259713978740217566e-01,1.204189281332683102e-03,9.070008057183837590e-04,1.426912824330691667e-04,-9.548526544280764305e-01,-9.561195935387236666e-01,1.266939110647261014e-03,2.570095335769326836e-04,1.566847998171194689e-04
3.180000000000000160e+00,9.896222366665664572e-01,7.076193141236378215e-02,1.254929109199905968e-01,1.202327170206432929e-03,9.073343726827699362e-04,1.487559978876474946e-04,-9.548948627368386566e-01,-9.562805565321109702e-01,1.385693795272335523e-03,2.574000854244453719e-04,1.571761652479075622e-04
3.189999999999999947e+00,9.898079609648409161e-01,6.902923121641155180e-02,1.249999289940920133e-01,1.200692905275562361e-03,9.072692138651507849e-04,1.553388856865061329e-04,-9.549365804402966118e-01,-9.564578350361532255e-01,1.521254595856577716e-03,2.577851173732979969e-04,1.576420646851595109e-04
3.200000000000000178e+00,9.899904738644701441e-01,6.731646243071225111e-02,1.244952091565529745e-01,1.199304543803532148e-03,9.067950387581732736e-04,1.624131588337262872e-04,-9.549776601551889232e-01,-9.566477455251959361e-01,1.670085370007057084e-03,2.581631998555292628e-04,1.580809530814519803e-04
3.209999999999999964e+00,9.901693567066107704e-01,6.562597585889830276e-02,1.239813585610412688e-01,1.198179045012579122e-03,9.059008790642940779e-04,1.699514736121745704e-04,-9.550179576840527318e-01,-9.568466148852177167e-01,1.828657201164959499e-03,2.585329396197409116e-04,1.584915740779901938e-04
3.220000000000000195e+00,9.903442473348277320e-01,6.396005693140080495e-02,1.234607895126652727e-01,1.197331945159266654e-03,9.045752020202928742e-04,1.779262473150097161e-04,-9.550573370443200538e-01,-9.570510371660426729e-01,1.993700121722654251e-03,2.588930272857473407e-04,1.588730098935897672e-04
3.229999999999999982e+00,9.905148452957659444e-01,6.232089718604735817e-02,1.229356788065764927e-01,1.196777030057373037e-03,9.028060202600434554e-04,1.863099550152583163e-04,-9.550956749436670945e-01,-9.572581240669196800e-01,2.162449123252625869e-03,2.592422796100445591e-04,1.592247193697993168e-04
3.240000000000000213e+00,9.906809151857380868e-01,6.071056798771860136e-02,1.224079328528279442e-01,1.196526017532700825e-03,9.005809976763412810e-04,1.950753998616913502e-04,-9.551328644710618265e-01,-9.574657185307180463e-01,2.332854059656215822e-03,2.595796742880043004e-04,1.595465599473211427e-04
3.250000000000000000e+00,9.908422881325634757e-01,5.913099690863609509e-02,1.218791598509414431e-01,1.196588263159460101e-03,8.978875520860754144e-04,2.041959514304191557e-04,-9.551688178465318479e-01,-9.576725423597814979e-01,2.503724513249598344e-03,2.599043758067165130e-04,1.598387914887311467e-04
3.260000000000000231e+00,9.909988614814723151e-01,5.758394705581325324e-02,1.213506499976806513e-01,1.196970502474668969e-03,8.947129566109618664e-04,2.136457466672351938e-04,-9.552034681494395718e-01,-9.578782552673273942e-01,2.674787117887784255e-03,2.602157515874448427e-04,1.601020619814708112e-04
3.270000000000000018e+00,9.911505968145951639e-01,5.607099958401001727e-02,1.208233644178814681e-01,1.197676641628470573e-03,8.910444424290463227e-04,2.233998481192216016e-04,-9.552367700175413701e-01,-9.580834135378870631e-01,2.846643520345660053e-03,2.605133783463602949e-04,1.603373769472060673e-04
3.280000000000000249e+00,9.912975164734564304e-01,5.459353966119964707e-02,1.202979332178127220e-01,1.198707606207678701e-03,8.868693058518543502e-04,2.334343546445887083e-04,-9.552686993728447540e-01,-9.582893299559130940e-01,3.020630583068310056e-03,2.607970392096901858e-04,1.605460556695081920e-04
3.290000000000000036e+00,9.914396987775906389e-01,5.315274622289026252e-02,1.197746627823457893e-01,1.200061255020171526e-03,8.821750225194779438e-04,2.437264607182133803e-04,-9.552992522826965205e-01,-9.584978507224124478e-01,3.198598439715889547e-03,2.610667126215510266e-04,1.607296780643530099e-04
3.300000000000000266e+00,9.915772721428210978e-01,5.174958590908412814e-02,1.192535521717493913e-01,1.201732362305986922e-03,8.769493709222484510e-04,2.542544618512875563e-04,-9.553284431052462278e-01,-9.587110773212927928e-01,3.382634216046550256e-03,2.613225544702444335e-04,1.608900262324297614e-04
3.310000000000000053e+00,9.917104083060578334e-01,5.038481156825257157e-02,1.187343182163416166e-01,1.203712668536387502e-03,8.711805665416690915e-04,2.649977054767413669e-04,-9.553563020964320751e-01,-9.589310695467234691e-01,3.574767450291419998e-03,2.615648751258280776e-04,1.610290245368517503e-04
3.320000000000000284e+00,9.918393148647840496e-01,4.905896559413111535e-02,1.182164286509264639e-01,1.205990997022310732e-03,8.648574067761450115e-04,2.759364888187752340e-04,-9.553828726708762931e-01,-9.591595686494954753e-01,3.776695978619229541e-03,2.617941132231431899e-04,1.611486816064378047e-04
3.330000000000000071e+00,9.919642273409267075e-01,4.777238811570463234e-02,1.176991423721701624e-01,1.208553431217511799e-03,8.579694256134222027e-04,2.870519076307454908e-04,-9.554082085105743971e-01,-9.593977762568290935e-01,3.989567746254739714e-03,2.620108080330080377e-04,1.612510370359032663e-04
3.339999999999999858e+00,9.920854009830331055e-01,4.652522970163461974e-02,1.171815556434054884e-01,1.211383545959671040e-03,8.505070558584444098e-04,2.983256621045276180e-04,-9.554323707025559331e-01,-9.596462158888218186e-01,4.213845186265848149e-03,2.622155721370144103e-04,1.613381148493076012e-04
3.350000000000000089e+00,9.922031025266153659e-01,4.531746781090593978e-02,1.166626528235634730e-01,1.214462684884439446e-03,8.424617957293093450e-04,3.097398285844583802e-04,-9.554554250608706667e-01,-9.599046910332978966e-01,4.449265972427277581e-03,2.624090658664476189e-04,1.614118850339352207e-04
3.359999999999999876e+00,9.923176021373545375e-01,4.414892578736113321e-02,1.161413599783669148e-01,1.217770275691842582e-03,8.338263758686022698e-04,3.212766078285033550e-04,-9.554774397513805528e-01,-9.601723390570355843e-01,4.694899305655040982e-03,2.625919746063332528e-04,1.614742336857322158e-04
3.370000000000000107e+00,9.924291657635759822e-01,4.301929283305164914e-02,1.156165995656431855e-01,1.221284174606560979e-03,8.245949223203141980e-04,3.329180623258058930e-04,-9.554984832942278183e-01,-9.604477662555521711e-01,4.949282961324335400e-03,2.627649896433144209e-04,1.615269415646825024e-04
3.379999999999999893e+00,9.925380481175883896e-01,4.192814317530313417e-02,1.150873442959331472e-01,1.224981031032410569e-03,8.147631107966974784e-04,3.446458564838552783e-04,-9.555186229736210013e-01,-9.607292384652351691e-01,5.210615491614203378e-03,2.629287928040245246e-04,1.615716701903746610e-04
3.390000000000000124e+00,9.926444864891115216e-01,4.087495261827352178e-02,1.145526682734111373e-01,1.228836662925398681e-03,8.043283075802175764e-04,3.564410142185039628e-04,-9.555379236439512924e-01,-9.610148956667035058e-01,5.476972022752210796e-03,2.630840447457528561e-04,1.616099540979742955e-04
3.399999999999999911e+00,9.927486955642220723e-01,3.985911086572340584e-02,1.140117936307343954e-01,1.232826432789311567e-03,7.932896926308447959e-04,3.682837084971660570e-04,-9.555564468895920704e-01,-9.613029587105818008e-01,5.746511820989697386e-03,2.632313764709660019e-04,1.616431975446364078e-04
3.410000000000000142e+00,9.928508633817303419e-01,3.887992840770357339e-02,1.134641310841076056e-01,1.236925613560043097e-03,7.816483608494111373e-04,3.801530965942370483e-04,-9.555742504767082979e-01,-9.615919013690955586e-01,6.017650892387207788e-03,2.633713834723682627e-04,1.616726738804530328e-04
3.419999999999999929e+00,9.929511485062408882e-01,3.793663733618060641e-02,1.129093131396567418e-01,1.241109733213598999e-03,7.694073979379888227e-04,3.920272131492122348e-04,-9.555913880292862261e-01,-9.618805699763073314e-01,6.289181947021106958e-03,2.635046218777779142e-04,1.616995259665632290e-04
3.430000000000000160e+00,9.930496784374156505e-01,3.702838612256460077e-02,1.123472190571546542e-01,1.245354886976067412e-03,7.565719278615918577e-04,4.038829305655376517e-04,-9.556079088673213873e-01,-9.621682438639649337e-01,6.560334996643560346e-03,2.636316060399178591e-04,1.617247663976417726e-04
3.439999999999999947e+00,9.931465492133411122e-01,3.615422906726403068e-02,1.117779910935163823e-01,1.249638006768131375e-03,7.431491295295222224e-04,4.156959929322533967e-04,-9.556238579591126436e-01,-9.624546402970203252e-01,6.830782337907686727e-03,2.637528071673045306e-04,1.617492768166695072e-04
3.450000000000000178e+00,9.932418261069958509e-01,3.531311173000184489e-02,1.112020419742502098e-01,1.253937079126694453e-03,7.291482209673490113e-04,4.274411256727559229e-04,-9.556392759576728402e-01,-9.627398756225480358e-01,7.100599664875202610e-03,2.638686527767895472e-04,1.617738061920892534e-04
3.459999999999999964e+00,9.933355452647034678e-01,3.450385409492254946e-02,1.106200539446036135e-01,1.258231305316944099e-03,7.145804099403102461e-04,4.390922188077182853e-04,-9.556541993097921184e-01,-9.630243985415533059e-01,7.370199231761232622e-03,2.639795269252402177e-04,1.617989684632448188e-04
3.470000000000000195e+00,9.934277160976101584e-01,3.372513346683273655e-02,1.100329701060490523e-01,1.262501200536706022e-03,6.994588107184467182e-04,4.506225774232121327e-04,-9.556686604407065300e-01,-9.633089114196990987e-01,7.640250978992580919e-03,2.640857713100415558e-04,1.618252403621234237e-04
3.479999999999999982e+00,9.935183242145378957e-01,3.297546911699165972e-02,1.094419790267765896e-01,1.266728632745045763e-03,6.837983274453309423e-04,4.620052290596936089e-04,-9.556826880258765256e-01,-9.635942919705863252e-01,7.911603944709749356e-03,2.641876873959353488e-04,1.618529604252572085e-04
3.490000000000000213e+00,9.936073346777736237e-01,3.225321051488900387e-02,1.088484938143702424e-01,1.270896805353042376e-03,6.676155053873516348e-04,4.732132746659130037e-04,-9.556963073623826466e-01,-9.638815218571793464e-01,8.185214494796718906e-03,2.642855397169111996e-04,1.618823301745564436e-04
3.500000000000000000e+00,9.936946953715125597e-01,3.155653064100964050e-02,1.082541269506392678e-01,1.274990191400080831e-03,6.509283521949263797e-04,4.842202678008327202e-04,-9.557095408456692809e-01,-9.641716225699729081e-01,8.462081724303606445e-03,2.643795604221521232e-04,1.619134182229142738e-04
3.510000000000000231e+00,9.937803402934916042e-01,3.088342543744212673e-02,1.076606622168520683e-01,1.278994429539141763e-03,6.337561321924387123e-04,4.950006060935410214e-04,-9.557224085448661199e-01,-9.644655941277404665e-01,8.743185582874313591e-03,2.644699549999867294e-04,1.619461676696243302e-04
3.520000000000000018e+00,9.938641926107942837e-01,3.023171998632673621e-02,1.070700249928539932e-01,1.282896193889523744e-03,6.161191376170608008e-04,5.055299195970234258e-04,-9.557349288538631304e-01,-9.647643499960864011e-01,9.029421142223230737e-03,2.645569089511088713e-04,1.619804067209962284e-04
3.530000000000000249e+00,9.939461673570161304e-01,2.959908157096829279e-02,1.064842521102438710e-01,1.286683050432948887e-03,5.980384416273007648e-04,5.157854424334895257e-04,-9.557471191794016940e-01,-9.650686426115447913e-01,9.321523432143060880e-03,2.646405950237538615e-04,1.620158620811995576e-04
3.540000000000000036e+00,9.940261736869313580e-01,2.898303941354343424e-02,1.059054622936742573e-01,1.290343312120385312e-03,5.795356387724693269e-04,5.257463567089034132e-04,-9.557589966155131123e-01,-9.653789776065331285e-01,9.619980991020000635e-03,2.647211805037287600e-04,1.620521744070124726e-04
3.550000000000000266e+00,9.941041166432417198e-01,2.838101061609276873e-02,1.053358280497978111e-01,1.293865903355497123e-03,5.606325794156418038e-04,5.353941006520313234e-04,-9.557705785484588157e-01,-9.656955200669584682e-01,9.924941518499662968e-03,2.647988339961140935e-04,1.620889150379944965e-04
3.560000000000000053e+00,9.941798984261521754e-01,2.779033165384209650e-02,1.047775496720404209e-01,1.297240242273754295e-03,5.413511052852590551e-04,5.447126358553039957e-04,-9.557818831398801063e-01,-9.660180013321688630e-01,1.023611819228874113e-02,2.648737311611398218e-04,1.621256033303986044e-04
3.570000000000000284e+00,9.942534191886709394e-01,2.720829465918919374e-02,1.042328318294178796e-01,1.300456146566861693e-03,5.217127938330803471e-04,5.536886709519744151e-04,-9.557929296479523718e-01,-9.663456384219943907e-01,1.055270877404196513e-02,2.649460589704071239e-04,1.621617241576167601e-04
3.580000000000000071e+00,9.943245774079977339e-01,2.663218765790043019e-02,1.037038630047313198e-01,1.303503765852361039e-03,5.017387193308874439e-04,5.623118407649575637e-04,-9.558037385656720231e-01,-9.666770790548107062e-01,1.087334048913866751e-02,2.650160182191514733e-04,1.621967454623618465e-04
3.589999999999999858e+00,9.943932699061956981e-01,2.605933784246350013e-02,1.031927978461669726e-01,1.306373541071968476e-03,4.814492385772647736e-04,5.705748407795270712e-04,-9.558143315778891980e-01,-9.670103830258850452e-01,1.119605144799583861e-02,2.650838242359058149e-04,1.622301360415523419e-04
3.600000000000000089e+00,9.944593916110541221e-01,2.548715686569927655e-02,1.027017423018145720e-01,1.309056189358548655e-03,4.608638086514279869e-04,5.784735167828324856e-04,-9.558247313618685181e-01,-9.673430458658330844e-01,1.151831450396460441e-02,2.651497059403391766e-04,1.622613839580289152e-04
3.609999999999999876e+00,9.945228351606095751e-01,2.491318699996345615e-02,1.022327412259273482e-01,1.311542711379198997e-03,4.400008433075981392e-04,5.860069089033985348e-04,-9.558349612746807056e-01,-9.676720642954171892e-01,1.183710302073648704e-02,2.652139035790340607e-04,1.622900160542783965e-04
3.620000000000000107e+00,9.945834904622539163e-01,2.433514684053319013e-02,1.017877679884121450e-01,1.313824417368938133e-03,4.188776133470557697e-04,5.931772484210480175e-04,-9.558450449827844420e-01,-9.679940365551977788e-01,1.214899157241333683e-02,2.652766655906592472e-04,1.623156189216601319e-04
3.629999999999999893e+00,9.946412443190223440e-01,2.375097505955403587e-02,1.013687154963382464e-01,1.315892967848966699e-03,3.975101946714141416e-04,5.999899050018442891e-04,-9.558550060918908908e-01,-9.683052857779159694e-01,1.245027968602506474e-02,2.653382451004936658e-04,1.623378613984094443e-04
3.640000000000000124e+00,9.946959802310946230e-01,2.315887057453265563e-02,1.009773879599204505e-01,1.317740425236761572e-03,3.759134657869421829e-04,6.064532818172437651e-04,-9.558648678292344103e-01,-9.686019923896875827e-01,1.273712456045318804e-02,2.653988965139757639e-04,1.623565181796404744e-04
3.649999999999999911e+00,9.947475784699373325e-01,2.255732742274571892e-02,1.006154927154752909e-01,1.319359313030281800e-03,3.541011544109620474e-04,6.125786566063567582e-04,-9.558746528157738842e-01,-9.688803225740945102e-01,1.300566975832067283e-02,2.654588725785723231e-04,1.623714935132802850e-04
3.660000000000000142e+00,9.947959165054583996e-01,2.194516266640212168e-02,1.002846314608759476e-01,1.320742679817778643e-03,3.320859306694909927e-04,6.183799682555171694e-04,-9.558843829455427876e-01,-9.691365437489848356e-01,1.325216080344209825e-02,2.655184221282081629e-04,1.623828432779639286e-04
3.669999999999999929e+00,9.948408698440729392e-01,2.132153581784586652e-02,9.998629036587074193e-02,1.321884165893026913e-03,3.098795423256913459e-04,6.238735508399560542e-04,-9.558940793660395396e-01,-9.693671236376326661e-01,1.347304427159308308e-02,2.655777885391716439e-04,1.623907931096457702e-04
3.680000000000000160e+00,9.948823133090133330e-01,2.068595857733885462e-02,9.972182868516032972e-02,1.322778070661775190e-03,2.874929856905376869e-04,6.290778200634001291e-04,-9.559037625305250030e-01,-9.695688152389125847e-01,1.366505270838763025e-02,2.656372087359312544e-04,1.623957497804973116e-04
3.689999999999999947e+00,9.949201227651900403e-01,2.003829410605377503e-02,9.949246571431200059e-02,1.323419419288161423e-03,2.649367044669607442e-04,6.340129202693373925e-04,-9.559134522741205009e-01,-9.697387341772782943e-01,1.382528190315778470e-02,2.656969124183583683e-04,1.623983029179765225e-04
3.700000000000000178e+00,9.949541772617883639e-01,1.937874558299438124e-02,9.929926616982306942e-02,1.323804027180281286e-03,2.422208078547953970e-04,6.387003432334983390e-04,-9.559231678531252552e-01,-9.698744363470457319e-01,1.395126849392052358e-02,2.657571210643499887e-04,1.623992144501595902e-04
3.709999999999999964e+00,9.949843615386683160e-01,1.870783437107607222e-02,9.914312432327593294e-02,1.323928561020771763e-03,2.193552988368355564e-04,6.431625323294167321e-04,-9.559329278845098976e-01,-9.699740020153766462e-01,1.404107413086671911e-02,2.658180462182952179e-04,1.623993940069734521e-04
3.720000000000000195e+00,9.950105688191971387e-01,1.802636869088738297e-02,9.902474745226499953e-02,1.323790595192701801e-03,1.963503036670983322e-04,6.474224870114700338e-04,-9.559427501305990393e-01,-9.700361280071737591e-01,1.409337787657471974e-02,2.658798866215826909e-04,1.623998598625497891e-04
3.729999999999999982e+00,9.950327037939402652e-01,1.733540421674320542e-02,9.894463936544586891e-02,1.323388662706604432e-03,1.732162941367907597e-04,6.515033826422490489e-04,-9.559526510935197896e-01,-9.700602233610562397e-01,1.410757226753640674e-02,2.659428238845365717e-04,1.624016867500799322e-04
3.740000000000000213e+00,9.950506856861406346e-01,1.663619842175917060e-02,9.890308489760255006e-02,1.322722300142851028e-03,1.499642951134314570e-04,6.554282194399376838e-04,-9.559626454129477313e-01,-9.700464974436829868e-01,1.408385203073528151e-02,2.660070166295459013e-04,1.624059438303238068e-04
3.750000000000000000e+00,9.950644512821201770e-01,1.593016077314549778e-02,9.890013634107107376e-02,1.321792086681712825e-03,1.266060710268365123e-04,6.592195118572616048e-04,-9.559727450957590245e-01,-9.699960245628573841e-01,1.402327946709834572e-02,2.660725933281592919e-04,1.624136278750576423e-04
3.760000000000000231e+00,9.950739578053500178e-01,1.521880099868968064e-02,9.893560277787896706e-02,1.320599677948256770e-03,1.031542863018782371e-04,6.628990263129225409e-04,-9.559829586422456948e-01,-9.699107670248959812e-01,1.392780838265028805e-02,2.661396443680535788e-04,1.624255980237077068e-04
3.770000000000000018e+00,9.950791855124224705e-01,1.450367761072763294e-02,9.900904320599621111e-02,1.319147836053164748e-03,7.962263611254808402e-05,6.664875712819000450e-04,-9.559932901645897818e-01,-9.697935402295263518e-01,1.380025006493654748e-02,2.662082141654062580e-04,1.624425189512557210e-04
3.780000000000000249e+00,9.950801398908887263e-01,1.378634870060520962e-02,9.911976422306116585e-02,1.317440457737217071e-03,5.602594517561807668e-05,6.700048397695003346e-04,-9.560037386130644244e-01,-9.696479089583711630e-01,1.364417034530676989e-02,2.662782943309208021e-04,1.624648187394939214e-04
3.790000000000000036e+00,9.950768533438365537e-01,1.306832673234184158e-02,9.926682285645586912e-02,1.315482602796270778e-03,3.238023356099007245e-05,6.734693005872356567e-04,-9.560142972301695075e-01,-9.694780128440170230e-01,1.346371561384747742e-02,2.663498189577276224e-04,1.624926662018300050e-04
3.800000000000000266e+00,9.950693862537014489e-01,1.235103870370266206e-02,9.944903492584888927e-02,1.313280524868196217e-03,8.702749639007953519e-06,6.768981319797273818e-04,-9.560249533397218169e-01,-9.692883296939293070e-01,1.326337635420751088e-02,2.664226630031640798e-04,1.625259700663850282e-04
3.810000000000000053e+00,9.950578273301832199e-01,1.163579264321928236e-02,9.966498910905791098e-02,1.310841706145929363e-03,-1.498802869952166253e-05,6.803071892588614077e-04,-9.560356885486021028e-01,-9.690833959577027645e-01,1.304770740910067214e-02,2.664966444878299839e-04,1.625643996616688014e-04
3.820000000000000284e+00,9.950422931644374858e-01,1.092375100788954209e-02,9.991306666687770066e-02,1.308174896650396999e-03,-3.867242252865575901e-05,6.837109972741674604e-04,-9.560464793967727859e-01,-9.688675121181778982e-01,1.282103272140507760e-02,2.665715308627696566e-04,1.626074240743680122e-04
3.830000000000000071e+00,9.950229269353466632e-01,1.021591116805077408e-02,1.001914665765909346e-01,1.305290157435818688e-03,-6.232960729820158743e-05,6.871227587258762603e-04,-9.560572984427109233e-01,-9.686444654484613892e-01,1.258716700575051098e-02,2.666470494541521553e-04,1.626543646111588970e-04
3.839999999999999858e+00,9.949998962433606042e-01,9.513092835619711349e-03,1.004982356321117154e-01,1.302198905651833112e-03,-8.593769176384426017e-05,6.905543703244833341e-04,-9.560681157231604166e-01,-9.684173024201468971e-01,1.234918669698652216e-02,2.667229014451168471e-04,1.627044541441247105e-04
3.850000000000000089e+00,9.949733900826729371e-01,8.815932023649865334e-03,1.008313028934627875e-01,1.298913957938717129e-03,-1.094738165452345991e-04,6.940164403463529048e-04,-9.560789004851749651e-01,-9.681881779986705183e-01,1.210927751349553418e-02,2.667987784620342033e-04,1.627568967066395089e-04
3.859999999999999876e+00,9.949436150017553215e-01,8.124880925075954330e-03,1.011885177100605021e-01,1.295449567380633094e-03,-1.329142680950076282e-04,6.975183029230074775e-04,-9.560896230594836398e-01,-9.679582999177286373e-01,1.186867685824498884e-02,2.668743805466158186e-04,1.628109214675266259e-04
3.870000000000000107e+00,9.949107905429394050e-01,7.440212965616192775e-03,1.015676904017216026e-01,1.291821448361013102e-03,-1.562346037168286671e-04,7.010680261431753019e-04,-9.561002567306891020e-01,-9.677279742324861322e-01,1.162771750179699380e-02,2.669494341502836980e-04,1.628658267209814881e-04
3.879999999999999893e+00,9.948751440915398758e-01,6.762032213556120989e-03,1.019666345601649982e-01,1.288046783279279701e-03,-1.794097833274171754e-04,7.046724125125637585e-04,-9.561107794622225597e-01,-9.674967457888246081e-01,1.138596632660202404e-02,2.670237087933189269e-04,1.629210114275636556e-04
3.890000000000000124e+00,9.948369053003112139e-01,6.090286307237026062e-03,1.023832098356550341e-01,1.284144205253535389e-03,-2.024143039295930174e-04,7.083369913702612219e-04,-9.561211753510114875e-01,-9.672636155148174320e-01,1.114244016380595316e-02,2.670970311798837016e-04,1.629759937737951248e-04
3.899999999999999911e+00,9.947963002836948121e-01,5.424782077320701446e-03,1.028153640038609457e-01,1.280133751633085988e-03,-2.252223332522558616e-04,7.120660034693413734e-04,-9.561314357155211718e-01,-9.670273072193742436e-01,1.089587150385307353e-02,2.671692958223690858e-04,1.630304178450447949e-04
3.910000000000000142e+00,9.947535457954300719e-01,4.765203082938622089e-03,1.032611730736341105e-01,1.276036784294605530e-03,-2.478078397036084118e-04,7.158623781580506070e-04,-9.561415597565349200e-01,-9.667865510487958502e-01,1.064499129226088858e-02,2.672404715690714669e-04,1.630840506319231054e-04
3.919999999999999929e+00,9.947088436111694021e-01,4.111128337643374549e-03,1.037188782042871849e-01,1.271875874167884132e-03,-2.701447166429786777e-04,7.197277035862819847e-04,-9.561515547691877837e-01,-9.665403495595896732e-01,1.038879479040183754e-02,2.673106038013275542e-04,1.631367721013354810e-04
3.930000000000000160e+00,9.946623753340445573e-01,3.462051564121926533e-03,1.041869182568319202e-01,1.267674649084246305e-03,-2.922068999534364669e-04,7.236621902889163764e-04,-9.561614359213479464e-01,-9.662881955661457578e-01,1.012675964479776460e-02,2.673798124286733699e-04,1.631885610207106652e-04
3.939999999999999947e+00,9.946142978252505706e-01,2.817400380541445863e-03,1.046639569110192347e-01,1.263457605716711328e-03,-3.139684789257253853e-04,7.276646285416550749e-04,-9.561712256455549008e-01,-9.660302179538132750e-01,9.858992308258358525e-03,2.674482861252786806e-04,1.632394787371982403e-04
3.950000000000000178e+00,9.945647394351287973e-01,2.176554884227218170e-03,1.051489034387678018e-01,1.259249887970101357e-03,-3.354038014659575253e-04,7.317323401856016055e-04,-9.561809527150119115e-01,-9.657672414069646827e-01,9.586288691952753876e-03,2.675162734891779509e-04,1.632896523950932988e-04
3.959999999999999964e+00,9.945137971741395688e-01,1.538865161322946476e-03,1.056409264305461088e-01,1.255077035600564222e-03,-3.564875755303527089e-04,7.358611262449206393e-04,-9.561906510882213217e-01,-9.655007570226636915e-01,9.310105934442376718e-03,2.675840719538862271e-04,1.633392583035853107e-04
3.970000000000000195e+00,9.944615349206851196e-01,9.036673177874394091e-04,1.061394600159557416e-01,1.250964708061091555e-03,-3.771949693849952563e-04,7.400452126049932283e-04,-9.562003586113906328e-01,-9.652328114859810571e-01,9.032452874590436373e-03,2.676520153338744204e-04,1.633885055507544593e-04
3.979999999999999982e+00,9.944079827160029472e-01,2.702977024293645833e-04,1.066442023911990528e-01,1.246938389580011432e-03,-3.975017137083928695e-04,7.442771971782193930e-04,-9.562101156630968823e-01,-9.649658314544391491e-01,8.755715791342225107e-03,2.677204608507090938e-04,1.634376195625009132e-04
3.990000000000000213e+00,9.943531371494780391e-01,-3.618949186562067438e-04,1.071551067495002119e-01,1.243023082302775273e-03,-4.173842086354664612e-04,7.485480031952009700e-04,-9.562199638146076097e-01,-9.647024059997429957e-01,8.482442185135394622e-03,2.677897763798343304e-04,1.634868252233800945e-04
4.000000000000000000e+00,9.942969627926737664e-01,-9.935393720965557049e-04,1.076723649902991131e-01,1.239242994988298775e-03,-4.368196385416576663e-04,7.528468443117366767e-04,-9.562299445631547989e-01,-9.644450528511794296e-01,8.215108288024597707e-03,2.678603285035283349e-04,1.635363293570613052e-04
4.009999999999999787e+00,9.942393946006747862e-01,-1.625234287180219199e-03,1.081963848438701747e-01,1.235621235260173220e-03,-4.557860966738779582e-04,7.571612079029560374e-04,-9.562400981779918263e-01,-9.641959937666173541e-01,7.955895588625494855e-03,2.679324717770834594e-04,1.635863027309447659e-04
4.020000000000000462e+00,9.941803411663683310e-01,-2.257542390278434539e-03,1.087277612765497059e-01,1.232179513758878452e-03,-4.742627206757901834e-04,7.614768630411788584e-04,-9.562504626817432962e-01,-9.639569610634071140e-01,7.706498381663777833e-03,2.680065394399251243e-04,1.636368622144335205e-04
4.030000000000000249e+00,9.941196886883771899e-01,-2.890986636580648774e-03,1.092672432275787892e-01,1.228937868680998703e-03,-4.922298386928461358e-04,7.657778991045636249e-04,-9.562610729756670924e-01,-9.637290519436435554e-01,7.467978967976451714e-03,2.680828356521636766e-04,1.636880541637797393e-04
4.040000000000000036e+00,9.940573054969327194e-01,-3.526047813374697925e-03,1.098156968644350556e-01,1.225914419060763561e-03,-5.096691241797826968e-04,7.700467997068053674e-04,-9.562719601077752651e-01,-9.635126406983811620e-01,7.240680590605895993e-03,2.681616292257841573e-04,1.637398404250589579e-04
4.049999999999999822e+00,9.939930469734929996e-01,-4.163163159950467040e-03,1.103740666254491160e-01,1.223125154671997035e-03,-5.265637559045059472e-04,7.742645547408311645e-04,-9.562831506778083357e-01,-9.633073521579434972e-01,7.024201480135138127e-03,2.682431487548349335e-04,1.637920884847154923e-04
4.060000000000000497e+00,9.939267606985807690e-01,-4.802725505652222227e-03,1.109433353453979643e-01,1.220583769537346300e-03,-5.428985781023636060e-04,7.784108109507105510e-04,-9.562946663726029639e-01,-9.631120937406365545e-01,6.817427368033601026e-03,2.683275790273966757e-04,1.638445672125232733e-04
4.070000000000000284e+00,9.938582916670211098e-01,-5.445082442509715029e-03,1.115244847326424399e-01,1.218301544689759635e-03,-5.586602544433108162e-04,7.824640588223507123e-04,-9.563065236275428704e-01,-9.629251387716043498e-01,6.618615144061492338e-03,2.684150586128977224e-04,1.638969493302777636e-04
4.080000000000000071e+00,9.937874874192506036e-01,-6.090535128762218989e-03,1.121184573882852004e-01,1.216287284048411885e-03,-5.738374085786517075e-04,7.864018509932304678e-04,-9.563187334131829642e-01,-9.627442507117847104e-01,6.425517298601760019e-03,2.685056785462431651e-04,1.639488212528128486e-04
4.089999999999999858e+00,9.937142029508443386e-01,-6.739336462304060769e-03,1.127261214331796713e-01,1.214547305115057634e-03,-5.884207436482677281e-04,7.902010451124890809e-04,-9.563313011483957071e-01,-9.625668365345786404e-01,6.235535386182966197e-03,2.685994820586157434e-04,1.639997003237692041e-04
4.099999999999999645e+00,9.936383052790375148e-01,-7.391688556743414816e-03,1.133482386436081152e-01,1.213085483794051509e-03,-6.024031333214061599e-04,7.938380623886125576e-04,-9.563442267420084741e-01,-9.623901174219030574e-01,6.045890679894600633e-03,2.686964653232317866e-04,1.640490587957454949e-04
4.110000000000000320e+00,9.935596775642174805e-01,-8.047739676378066337e-03,1.139854367988336614e-01,1.211903350160304467e-03,-6.157796777233525906e-04,7.972891521306044085e-04,-9.563575047625486603e-01,-9.622113057681576098e-01,5.853801005608914865e-03,2.687965791838362734e-04,1.640963532649752921e-04
4.120000000000000107e+00,9.934782227055489745e-01,-8.707581012151077715e-03,1.146381867231843210e-01,1.211000229643843492e-03,-6.285477189142644073e-04,8.005306525158086732e-04,-9.563711247316382114e-01,-9.620277787104380973e-01,5.656653978799877289e-03,2.688997318180698631e-04,1.641410577055690823e-04
4.129999999999999893e+00,9.933938663524563006e-01,-9.371243877716648948e-03,1.153067842732517084e-01,1.210373422065081934e-03,-6.407068123264923146e-04,8.035392385963664383e-04,-9.563850715310054929e-01,-9.618372396802266078e-01,5.452168149221158291e-03,2.690057922600684799e-04,1.641826978420191097e-04
4.139999999999999680e+00,9.933065592971422886e-01,-1.003869804384638874e-02,1.159913372899097905e-01,1.210018409412130054e-03,-6.522586525803062687e-04,8.062921500801280240e-04,-9.563993259077041564e-01,-9.616378606106704696e-01,5.238534702966317520e-03,2.691145946744657970e-04,1.642208843706249866e-04
4.150000000000000355e+00,9.932162792362108084e-01,-1.070985198750005508e-02,1.166917573184286655e-01,1.209929082322734563e-03,-6.632069542079736552e-04,8.087673935021434711e-04,-9.564138650576313738e-01,-9.614283984382090420e-01,5.014533380577649094e-03,2.692259432464652537e-04,1.642553425060810923e-04
4.160000000000000142e+00,9.931230319115663674e-01,-1.138455579603058800e-02,1.174077557109153014e-01,1.210097974974246341e-03,-6.735572898463725727e-04,8.109439157958636809e-04,-9.564286632647160946e-01,-9.612082805551634968e-01,4.779617290447396062e-03,2.693396175311209696e-04,1.642859355166503832e-04
4.169999999999999929e+00,9.930268516606910456e-01,-1.206260733672606320e-02,1.181388435746549698e-01,1.210516498481716647e-03,-6.833168902514759465e-04,8.128017487145731274e-04,-9.564436925720123384e-01,-9.609776551090402075e-01,4.533962537027863039e-03,2.694553780932728779e-04,1.643126802768346550e-04
4.179999999999999716e+00,9.929278014232830740e-01,-1.274376208958828173e-02,1.188843349260700344e-01,1.211175163879093120e-03,-6.924944119310724646e-04,8.143221257904710575e-04,-9.564589234614426783e-01,-9.607374036833070674e-01,4.278480221864435981e-03,2.695729722639890859e-04,1.643357534466538539e-04
4.190000000000000391e+00,9.928259722648101748e-01,-1.342774677038235075e-02,1.196433523574129826e-01,1.212063787182352491e-03,-7.010996792224076513e-04,8.154875753411137745e-04,-9.564743255202233785e-01,-9.604891160032549280e-01,4.014790483031550374e-03,2.696921398393004369e-04,1.643554875674357874e-04
4.200000000000000178e+00,9.927214824872234722e-01,-1.411427657259931197e-02,1.204148345224299588e-01,1.213171670747901316e-03,-7.091434082527865810e-04,8.162819942936692897e-04,-9.564898680737681236e-01,-9.602350288042906801e-01,3.745160730522595523e-03,2.698126185487465358e-04,1.643723571853605847e-04
4.209999999999999964e+00,9.926144764025176537e-01,-1.480307556477515260e-02,1.211975447941237155e-01,1.214487756978728386e-03,-7.166369204554989174e-04,8.166907082230937930e-04,-9.565055207667494397e-01,-9.599779336307596722e-01,3.472412864010207805e-03,2.699341491258867094e-04,1.643869558904942352e-04
4.219999999999999751e+00,9.925051228463045438e-01,-1.549389952493030950e-02,1.219900805351342987e-01,1.216000752240581524e-03,-7.235918532458883229e-04,8.167005229939882423e-04,-9.565212540763081694e-01,-9.597210607272865790e-01,3.199806650978455520e-03,2.700564798238807326e-04,1.643999659295403148e-04
4.230000000000000426e+00,9.923936135062910724e-01,-1.618656030093053311e-02,1.227908825392222125e-01,1.217699220508605554e-03,-7.300198751822658963e-04,8.162997728232458672e-04,-9.565370397441073091e-01,-9.594679479167091962e-01,2.930908172601879701e-03,2.701793702394722756e-04,1.644121226014316761e-04
4.240000000000000213e+00,9.922801611340219541e-01,-1.688095066828950233e-02,1.235982443398032787e-01,1.219571647686551550e-03,-7.359324125265084100e-04,8.154783685601466091e-04,-9.565528511180575455e-01,-9.592223040565863723e-01,2.669452938528874952e-03,2.703025943443136615e-04,1.644241760507814121e-04
4.250000000000000000e+00,9.921649976989123099e-01,-1.757706861772213511e-02,1.244103212275984305e-01,1.221606478684213876e-03,-7.413403936402476226e-04,8.142278486574527387e-04,-9.565686634000727384e-01,-9.589878761142748287e-01,2.419212714202132342e-03,2.704259426755580833e-04,1.644368531690254542e-04
4.259999999999999787e+00,9.920483725301134648e-01,-1.827504003540702734e-02,1.252251389645815394e-01,1.223792130200024829e-03,-7.462540171324311220e-04,8.125414338383317534e-04,-9.565844538032592936e-01,-9.587683271220692749e-01,2.183873318809961307e-03,2.705492237080250602e-04,1.644508222180540713e-04
4.270000000000000462e+00,9.919305504765146830e-01,-1.897513882339585747e-02,1.260406023179030388e-01,1.226116982758122245e-03,-7.506825491076652822e-04,8.104140849966846817e-04,-9.566002016304833155e-01,-9.585671295607698372e-01,1.966927930286541636e-03,2.706722645125369956e-04,1.644666624383006592e-04
4.280000000000000249e+00,9.918118100966655248e-01,-1.967780362618679751e-02,1.268545036596561149e-01,1.228569355931785883e-03,-7.546341542204137954e-04,8.078425625298245013e-04,-9.566158882949714615e-01,-9.583874755932126899e-01,1.771587298241179397e-03,2.707949108908614733e-04,1.644848404271925801e-04
4.290000000000000036e+00,9.916924418714753164e-01,-2.038365046319751822e-02,1.276645319821490820e-01,1.231137470891795378e-03,-7.581157644743393700e-04,8.048254841891477667e-04,-9.566314973115459530e-01,-9.582322026768164136e-01,1.600705365270515884e-03,2.709170272557245005e-04,1.645056944596934301e-04
4.299999999999999822e+00,9.915727464127509494e-01,-2.109348070148522186e-02,1.284682827603086663e-01,1.233809404483507009e-03,-7.611329887779909927e-04,8.013633777118483754e-04,-9.566470142932846921e-01,-9.581037310551330233e-01,1.456716761848295648e-03,2.710384965820503578e-04,1.645294273129316309e-04
4.310000000000000497e+00,9.914530326225048373e-01,-2.180828393155752332e-02,1.292632691493298402e-01,1.236573038986120898e-03,-7.636900651575361876e-04,7.974587239992369939e-04,-9.566624269908898803e-01,-9.580040089222303656e-01,1.341581931340540389e-03,2.711592207824146863e-04,1.645561075152013331e-04
4.320000000000000284e+00,9.913336157427000694e-01,-2.252923543236764678e-02,1.300469350321526718e-01,1.239416011550254588e-03,-7.657898562448627825e-04,7.931159864428685225e-04,-9.566777254108891348e-01,-9.579344618497178665e-01,1.256736438828696739e-03,2.712791218476252268e-04,1.645856783822896574e-04
4.330000000000000071e+00,9.912148152243379640e-01,-2.325768803696675116e-02,1.308166704221344623e-01,1.242325667047007977e-03,-7.674338872509494508e-04,7.883416221549445534e-04,-9.566929020427785701e-01,-9.578959452116382334e-01,1.203043168859642626e-03,2.713981440375175963e-04,1.646179737035957658e-04
4.339999999999999858e+00,9.910969523412112014e-01,-2.399515834871099318e-02,1.315698296752653429e-01,1.245289017689229106e-03,-7.686224241793579263e-04,7.831440713047397228e-04,-9.567079522145977011e-01,-9.578887013808778939e-01,1.180749166280201231e-03,2.715162573091937210e-04,1.646527385759100071e-04
4.350000000000000533e+00,9.909803474771571308e-01,-2.474330741981270107e-02,1.323037528680078567e-01,1.248292712302193378e-03,-7.693545886337368935e-04,7.775337214572328876e-04,-9.567228745821587665e-01,-9.579123267283548016e-01,1.189452146196035877e-03,2.716334620340239074e-04,1.646896536180442183e-04
4.360000000000000320e+00,9.908653170291522594e-01,-2.550391619538904323e-02,1.330157905481567093e-01,1.251323017536835197e-03,-7.696285043356084973e-04,7.715228447049415905e-04,-9.567376717396827157e-01,-9.579657561657710652e-01,1.228084426088351614e-03,2.717497948909171975e-04,1.647283607160154872e-04
4.370000000000000107e+00,9.907521698908501318e-01,-2.627885624548162435e-02,1.337033318680592719e-01,1.254365812654503710e-03,-7.694414694929115018e-04,7.651255064259325110e-04,-9.567523509209246990e-01,-9.580472744127122020e-01,1.294923491787460489e-03,2.718653356462668431e-04,1.647684884809041961e-04
4.379999999999999893e+00,9.906412035124164683e-01,-2.707005654421215310e-02,1.343638358685580736e-01,1.257406598804361540e-03,-7.687901485208593379e-04,7.583574456350537915e-04,-9.567669247419835488e-01,-9.581545627921915775e-01,1.387638050208055010e-03,2.719802143578515185e-04,1.648096758088968272e-04
4.389999999999999680e+00,9.905326995710473925e-01,-2.787946729035415891e-02,1.349948654110039170e-01,1.260430523009676033e-03,-7.676707763523594888e-04,7.512359280675142770e-04,-9.567814119216229152e-01,-9.582847879020087722e-01,1.503375980385834951e-03,2.720946183917069420e-04,1.648515922629822938e-04
4.400000000000000355e+00,9.904269193297579044e-01,-2.870902197213385035e-02,1.355941229722647523e-01,1.263422416428066231e-03,-7.660793686839832131e-04,7.437795742928099982e-04,-9.567958379048898676e-01,-9.584347340709709062e-01,1.638896166081000010e-03,2.722087985389946602e-04,1.648939543974492494e-04
4.410000000000000142e+00,9.903240988062119721e-01,-2.956059903422424140e-02,1.361594872473288753e-01,1.266366845903820620e-03,-7.640119319456107304e-04,7.360081662568701598e-04,-9.568102353120686576e-01,-9.586009755750629635e-01,1.790740262994320198e-03,2.723230734821591474e-04,1.649365376243938641e-04
4.419999999999999929e+00,9.902244439148634170e-01,-3.043598458256084952e-02,1.366890492714691596e-01,1.269248177427382846e-03,-7.614646674869320455e-04,7.279424366515586378e-04,-9.568246441400188873e-01,-9.587800779985924393e-01,1.955433858573572391e-03,2.724378319000174539e-04,1.649791836628722308e-04
4.429999999999999716e+00,9.901281257802599933e-01,-3.133683754611383404e-02,1.371811466039679073e-01,1.272050649884143292e-03,-7.584341653559094083e-04,7.196038463801155988e-04,-9.568391116558685461e-01,-9.589688119562014279e-01,2.129700300332887462e-03,2.725535316252132296e-04,1.650218040099016292e-04
4.440000000000000391e+00,9.900352764423123730e-01,-3.226465859800540376e-02,1.376343940290857826e-01,1.274758457417464116e-03,-7.549175840106638535e-04,7.110143560974875902e-04,-9.568536919439254440e-01,-9.591643577853210534e-01,2.310665841395586392e-03,2.726706954670459078e-04,1.650643801647255771e-04
4.450000000000000178e+00,9.899459851837071334e-01,-3.322076392755426294e-02,1.380477092416138307e-01,1.277355838834780049e-03,-7.509128132743914715e-04,7.021961983311516154e-04,-9.568684450935837082e-01,-9.593644777686820557e-01,2.496032675098328393e-03,2.727899035730753092e-04,1.651069615078437636e-04
4.459999999999999964e+00,9.898602957023270310e-01,-3.420626466768603158e-02,1.384203320991712893e-01,1.279827172718963572e-03,-7.464186187456976849e-04,6.931716570094778769e-04,-9.568834360459276267e-01,-9.595676336013424512e-01,2.684197555414794163e-03,2.729117824946645805e-04,1.651496617691705637e-04
4.469999999999999751e+00,9.897782043277608688e-01,-3.522205244541782437e-02,1.387518362371135960e-01,1.282157077220842049e-03,-7.414347666684230993e-04,6.839628613166681432e-04,-9.568987331463310042e-01,-9.597730313409755798e-01,2.874298194644520944e-03,2.730369914132589355e-04,1.651926549481874673e-04
4.480000000000000426e+00,9.896996594420743865e-01,-3.626879116840836526e-02,1.390421321406202504e-01,1.284330513849363427e-03,-7.359621289202351088e-04,6.745916006328773031e-04,-9.569144064765322533e-01,-9.599805836025429029e-01,3.066177126010669572e-03,2.731662062383625762e-04,1.652361713746497429e-04
4.490000000000000213e+00,9.896245622130408481e-01,-3.734691481958274384e-02,1.392914611308407324e-01,1.286332894886152651e-03,-7.300027682910928493e-04,6.650791668805284456e-04,-9.569305260582143813e-01,-9.601907884093284773e-01,3.260262351114103386e-03,2.733001024744058892e-04,1.652804943830243900e-04
4.500000000000000000e+00,9.895527686881203655e-01,-3.845663073196687459e-02,1.395003801214607375e-01,1.288150194283117648e-03,-7.235600045959388006e-04,6.554462298629690035e-04,-9.569471600301253655e-01,-9.604045346442781073e-01,3.457374614152740853e-03,2.734393378478869232e-04,1.653259578320298573e-04
4.509999999999999787e+00,9.894840932332612526e-01,-3.959792757669994973e-02,1.396697374105977107e-01,1.289769062017826059e-03,-7.166384624145241168e-04,6.457127501376693206e-04,-9.569643728997607734e-01,-9.606228539991499282e-01,3.658481099389146972e-03,2.735845356768738996e-04,1.653729444823781591e-04
4.520000000000000462e+00,9.894183132382575740e-01,-4.077058712899578330e-02,1.398006401636030238e-01,1.291176941862013944e-03,-7.092441013921327959e-04,6.358979326170255582e-04,-9.569822239596896818e-01,-9.608466472302021888e-01,3.864423270512494426e-03,2.737362698547369817e-04,1.654218850593025536e-04
4.530000000000000249e+00,9.893551749535504092e-01,-4.197419878061035142e-02,1.398944145924322924e-01,1.292362192360233886e-03,-7.013842300877880069e-04,6.260202224608227934e-04,-9.570007659392687493e-01,-9.610764171418463286e-01,4.075651202577544596e-03,2.738950521250989615e-04,1.654732576823469969e-04
4.540000000000000036e+00,9.892944002765692302e-01,-4.320817573692013053e-02,1.399525601296122412e-01,1.293314210530910032e-03,-6.930675043413510273e-04,6.160973429686550156e-04,-9.570200439366195466e-01,-9.613120411902316143e-01,4.291997253612027732e-03,2.740613220695697211e-04,1.655275872638473089e-04
4.549999999999999822e+00,9.892356942710283096e-01,-4.447177186141377386e-02,1.399766991186918441e-01,1.294023557416159285e-03,-6.843039110699402315e-04,6.061463731792109556e-04,-9.570400946478566651e-01,-9.615526126622516712e-01,4.512518014395033861e-03,2.742354399495588319e-04,1.655854444220228316e-04
4.560000000000000497e+00,9.891787531818524437e-01,-4.576409819858508893e-02,1.399685236938119637e-01,1.294482084150603814e-03,-6.751047383192622202e-04,5.961838608450458757e-04,-9.570609458827814553e-01,-9.617963714368268358e-01,4.735425554045372652e-03,2.744176822717357971e-04,1.656474434523769190e-04
4.570000000000000284e+00,9.891232727006670222e-01,-4.708413830790340870e-02,1.399297415985380766e-01,1.294683056730129523e-03,-6.654825323098352173e-04,5.862259645049021665e-04,-9.570826163331569436e-01,-9.620407344102208658e-01,4.958118077063888331e-03,2.746082397170369893e-04,1.657142389226429202e-04
4.580000000000000071e+00,9.890689562414265446e-01,-4.843076167011719363e-02,1.398620227018636253e-01,1.294621277170749383e-03,-6.554510421515442279e-04,5.762886166592856964e-04,-9.571051155428857982e-01,-9.622824232935276445e-01,5.177307750641798635e-03,2.748072169126301238e-04,1.657865205049180446e-04
4.589999999999999858e+00,9.890155230002940501e-01,-4.980273457960476824e-02,1.397669479121661229e-01,1.294293198290570124e-03,-6.450251528689842067e-04,5.663876987021823845e-04,-9.571284440213406741e-01,-9.625176754468001139e-01,5.389231425459441518e-03,2.750146334514828568e-04,1.658650057441146686e-04
4.600000000000000533e+00,9.889627155956099980e-01,-5.119872811227602766e-02,1.396459620735372165e-01,1.293697028950493598e-03,-6.342208073917252097e-04,5.565392173874341092e-04,-9.571525934420583859e-01,-9.627425134284471886e-01,5.589919986388813995e-03,2.752304255818601776e-04,1.659504305653314304e-04
4.610000000000000320e+00,9.889103071095495245e-01,-5.261732295752598321e-02,1.395003322587020644e-01,1.292832826279737392e-03,-6.230549182166600971e-04,5.467594722940617843e-04,-9.571775468784915475e-01,-9.629530423978838183e-01,5.775495519392269059e-03,2.754544480928685377e-04,1.660435374706281664e-04
4.620000000000000107e+00,9.888581073812112709e-01,-5.405701112274156894e-02,1.393311126542143841e-01,1.291702571217563092e-03,-6.115452695326403613e-04,5.370652040380289672e-04,-9.572032790452574824e-01,-9.631457422367898369e-01,5.942463191532341461e-03,2.756864760964600832e-04,1.661450615320081425e-04
4.629999999999999893e+00,9.888059684282171080e-01,-5.551619475359312328e-02,1.391391169728586896e-01,1.290310223646513009e-03,-5.997104106913549908e-04,5.274737138487205690e-04,-9.572297565341717496e-01,-9.633177233893835956e-01,6.087966855211854669e-03,2.759262066243112622e-04,1.662557144801457554e-04
4.639999999999999680e+00,9.887537888998014779e-01,-5.699318255126657046e-02,1.389248990327866251e-01,1.288661753503713391e-03,-5.875695419908728888e-04,5.180029465261570864e-04,-9.572569380573126008e-01,-9.634669214294527828e-01,6.209983372140167289e-03,2.761732601894585745e-04,1.663761673673658237e-04
4.650000000000000355e+00,9.887015174880228185e-01,-5.848618449245956974e-02,1.386887418227995827e-01,1.286765144557615054e-03,-5.751423937903998689e-04,5.086715306188330883e-04,-9.572847747297792420e-01,-9.635922141463557633e-01,6.307439416576532572e-03,2.764271826740082321e-04,1.665070324659012613e-04
4.660000000000000142e+00,9.886491552452165710e-01,-5.999330574953885831e-02,1.384306550410308034e-01,1.284630368046304951e-03,-5.624490999861451448e-04,4.994987717788523275e-04,-9.573132104410758680e-01,-9.636934550610933847e-01,6.380244620017519290e-03,2.766874480641822354e-04,1.666488452025660649e-04
4.669999999999999929e+00,9.885967567755941099e-01,-6.151254084628895308e-02,1.381503807655809490e-01,1.282269324099481571e-03,-5.495100668526773811e-04,4.905045975121128179e-04,-9.573421823725006830e-01,-9.637714271968150781e-01,6.429244824314435044e-03,2.769534626391717937e-04,1.668020470335651595e-04
4.679999999999999716e+00,9.885444302878118039e-01,-6.304176915150387639e-02,1.378474066076748050e-01,1.279695749799632286e-03,-5.363458382121031633e-04,4.817094537969417883e-04,-9.573716217176913013e-01,-9.638277292608685709e-01,6.456107543177319955e-03,2.772245712129247394e-04,1.669669702006881806e-04
4.690000000000000391e+00,9.884923365146290886e-01,-6.457875279637789734e-02,1.375209854285087963e-01,1.276925093856181009e-03,-5.229769578688288258e-04,4.731341561596221802e-04,-9.574014546538559545e-01,-9.638646121505942688e-01,6.463157496738299555e-03,2.775000659281393273e-04,1.671438252794921198e-04
4.700000000000000178e+00,9.884406865251642582e-01,-6.612113799881517984e-02,1.371701604866459034e-01,1.273974359119399782e-03,-5.094238302847068234e-04,4.647996996596607806e-04,-9.574316035930723334e-01,-9.638847863892300305e-01,6.453182796157737842e-03,2.777791979146878101e-04,1.673326923445905834e-04
4.709999999999999964e+00,9.883897384760511606e-01,-6.766646059418458814e-02,1.367937947368318696e-01,1.270861915484792007e-03,-4.957065806111476481e-04,4.567270337749994866e-04,-9.574619887184386835e-01,-9.638912207939638321e-01,6.429232075525165985e-03,2.780611918741703807e-04,1.675335164248448194e-04
4.719999999999999751e+00,9.883397933688563564e-01,-6.921215632261300266e-02,1.363906029317470125e-01,1.267607287051609934e-03,-4.818449154740579873e-04,4.489368093457801051e-04,-9.574925297817236114e-01,-9.638869499126934137e-01,6.394420130969792788e-03,2.783452633662717628e-04,1.677461077376207754e-04
4.730000000000000426e+00,9.882911899023832936e-01,-7.075557612934066376e-02,1.359591851876360558e-01,1.264230918610616695e-03,-4.678579863357759292e-04,4.414491055255952688e-04,-9.575231481108427145e-01,-9.638749033991467208e-01,6.351755288304032285e-03,2.786306382867547024e-04,1.679701469876615505e-04
4.740000000000000213e+00,9.882442985283876880e-01,-7.229400642276703759e-02,1.354980607587969732e-01,1.260753927559971196e-03,-4.537642578181541424e-04,4.342831451185912321e-04,-9.575537687505972784e-01,-9.638577655113464981e-01,6.303996760749196356e-03,2.789165737752472419e-04,1.682051957969665779e-04
4.750000000000000000e+00,9.881995148371953697e-01,-7.382469393054259810e-02,1.350057009141284736e-01,1.257197848104146636e-03,-4.395813840133761972e-04,4.274570067837065823e-04,-9.575843226417123377e-01,-9.638378682235116957e-01,6.253545581799304157e-03,2.792023796040197549e-04,1.684507121157974296e-04
4.759999999999999787e+00,9.881572524140724845e-01,-7.534487452032902211e-02,1.344805600064216400e-01,1.253584375022825373e-03,-4.253260964561451679e-04,4.209873424065381812e-04,-9.576147487329013108e-01,-9.638171177048885374e-01,6.202368971987261281e-03,2.794874389957512388e-04,1.687060702411091739e-04
4.770000000000000462e+00,9.881179353176806623e-01,-7.685180512579638246e-02,1.339211040535727981e-01,1.249935114370682391e-03,-4.110141079845453698e-04,4.148891075183349926e-04,-9.576449959198990447e-01,-9.637969514784150427e-01,6.151955558516020509e-03,2.797712278082462815e-04,1.689705848197942117e-04
4.780000000000000249e+00,9.880819903377576763e-01,-7.834279774994995504e-02,1.333258363913456812e-01,1.246271348180874941e-03,-3.966600370729311104e-04,4.091753120175049439e-04,-9.576750247131902150e-01,-9.637783224203968491e-01,6.103297707206626309e-03,2.800533311019289657e-04,1.692435379414547469e-04
4.790000000000000036e+00,9.880498391907825972e-01,-7.981525440977446650e-02,1.326933201913278737e-01,1.242613819617769538e-03,-3.822773572843669540e-04,4.038567976518835805e-04,-9.577048085514102693e-01,-9.637617056159413220e-01,6.056897064531010198e-03,2.803334562579427370e-04,1.695242081218850672e-04
4.799999999999999822e+00,9.880218908100660835e-01,-8.126670183537829106e-02,1.320221978496397275e-01,1.238982544104574998e-03,-3.678783761930014230e-04,3.989420477709840576e-04,-9.577343346973692384e-01,-9.637471245033970568e-01,6.012789806027763785e-03,2.806114420181466946e-04,1.698118996558140026e-04
4.810000000000000497e+00,9.879985338817947049e-01,-8.269482473646944110e-02,1.313112074295477993e-01,1.235396650801106949e-03,-3.534742474379063706e-04,3.944370337736726926e-04,-9.577636046767389333e-01,-9.637341932729075467e-01,5.970588596168567401e-03,2.808872630476373384e-04,1.701059705287999435e-04
4.820000000000000284e+00,9.879801297711234831e-01,-8.409749649118186676e-02,1.305591964762736201e-01,1.231874257498559574e-03,-3.390750185026072581e-04,3.903451014739977741e-04,-9.577926342417739658e-01,-9.637221727882028244e-01,5.929538546428823886e-03,2.811610298519017534e-04,1.704058568485766756e-04
4.830000000000000071e+00,9.879670059743298483e-01,-8.547280618999372748e-02,1.297651336111724785e-01,1.228432380604251462e-03,-3.246897154283499387e-04,3.866668993074879896e-04,-9.578214528638134828e-01,-9.637100372286361294e-01,5.888584364822672598e-03,2.814329840940607151e-04,1.707110916766563236e-04
4.839999999999999858e+00,9.879594502237212250e-01,-8.681908107624547455e-02,1.289281183545933074e-01,1.225086880479301244e-03,-3.103264640604214749e-04,3.834003489311500279e-04,-9.578501027759049880e-01,-9.636965482504155078e-01,5.846445474510549370e-03,2.817034895391327108e-04,1.710213162442464352e-04
4.850000000000000533e+00,9.879577053622126126e-01,-8.813490356292730254e-02,1.280473896249119670e-01,1.221852441026418778e-03,-2.959926457186399834e-04,3.805406573742770417e-04,-9.578786376014334358e-01,-9.636803329487353409e-01,5.801695347301959703e-03,2.819730189988888663e-04,1.713362818482888628e-04
4.860000000000000320e+00,9.879619650932561781e-01,-8.941912217331615675e-02,1.271223333203037320e-01,1.218742581155015259e-03,-2.816950835076674617e-04,3.780803685272005488e-04,-9.579071206155352902e-01,-9.636599615366796545e-01,5.752840921144359958e-03,2.822421377607791694e-04,1.716558412867552619e-04
4.870000000000000107e+00,9.879723706987224574e-01,-9.067085595166315959e-02,1.261524893162013494e-01,1.215769694617798401e-03,-2.674402539653349012e-04,3.760094504750529959e-04,-9.579356226950964670e-01,-9.636340206825403376e-01,5.698397987443816828e-03,2.825114840677579297e-04,1.719799294324086958e-04
4.879999999999999893e+00,9.879890088013414395e-01,-9.188949211878054413e-02,1.251375581125023229e-01,1.212945113751700763e-03,-2.532345174924667064e-04,3.743154140639066529e-04,-9.579642200198885682e-01,-9.636011789894678436e-01,5.636958969579286723e-03,2.827817472798536264e-04,1.723085334464080631e-04
4.889999999999999680e+00,9.880119102283905219e-01,-9.307467700211370654e-02,1.240774072484309570e-01,1.210279191894571933e-03,-2.390843600889816934e-04,3.729834571978380905e-04,-9.579929915945784025e-01,-9.635602421323046229e-01,5.567250537726248227e-03,2.830536444030672723e-04,1.726416540943631617e-04
4.900000000000000355e+00,9.880410500094627402e-01,-9.422630054196970417e-02,1.229720774779847342e-01,1.207781398710196588e-03,-2.249966383766140068e-04,3.719966287718946656e-04,-9.580220166675371685e-01,-9.635101965016112935e-01,5.488179834074087722e-03,2.833278957217161926e-04,1.729792605691393703e-04
4.910000000000000142e+00,9.880763485128623014e-01,-9.534447495150000229e-02,1.218217885735822098e-01,1.205460422357865257e-03,-2.109788197230325199e-04,3.713360058979669532e-04,-9.580513721292681639e-01,-9.634502415568546585e-01,5.398869427586481563e-03,2.836052003184786892e-04,1.733212420567120660e-04
4.919999999999999929e+00,9.881176736935383120e-01,-9.642950837014743759e-02,1.206269445084820202e-01,1.203324272401720511e-03,-1.970392094726996926e-04,3.709808782077819700e-04,-9.580811299791096580e-01,-9.633798121403372994e-01,5.298682161227656097e-03,2.838862123078372845e-04,1.736673598937699126e-04
4.929999999999999716e+00,9.881648443918860103e-01,-9.748187457893905949e-02,1.193881376678459227e-01,1.201380377574357136e-03,-1.831871577953575025e-04,3.709089335235844775e-04,-9.581113549526942830e-01,-9.632985924937743638e-01,5.187237541080120737e-03,2.841715186346394670e-04,1.740172045130439216e-04
4.940000000000000391e+00,9.882176345884530200e-01,-9.850218002189033151e-02,1.181061516613018531e-01,1.199635672985420324e-03,-1.694332394340613928e-04,3.710964400469823725e-04,-9.581421024038196954e-01,-9.632065235342288645e-01,5.064421130409165611e-03,2.844616192882353975e-04,1.743701613594605959e-04
4.950000000000000178e+00,9.882757784880998875e-01,-9.949112948505217657e-02,1.167819622625895504e-01,1.198096672079965305e-03,-1.557894006211784927e-04,3.715184213748742728e-04,-9.581734165300770378e-01,-9.631038041536729155e-01,4.930387623595926250e-03,2.847569107426560909e-04,1.747253895763023479e-04
4.959999999999999964e+00,9.883389762791121580e-01,-1.004494918130389297e-01,1.154167359884071403e-01,1.196769519572960698e-03,-1.422690685875339705e-04,3.721488220262573815e-04,-9.582053290220303721e-01,-9.629908861627537453e-01,4.785557140723368900e-03,2.850576733438397970e-04,1.750818164822920409e-04
4.969999999999999751e+00,9.884069003918992680e-01,-1.013780669893284136e-01,1.140118258510134930e-01,1.195660022668931701e-03,-1.288872203775592743e-04,3.729606626507326055e-04,-9.582378581996440214e-01,-9.628684613902280809e-01,4.630603190584044702e-03,2.853640632222176365e-04,1.754381497178769678e-04
4.980000000000000426e+00,9.884792020683744740e-01,-1.022776557761989613e-01,1.125687638768364252e-01,1.194773659061934903e-03,-1.156604090666412787e-04,3.739261855710930083e-04,-9.582710086776338176e-01,-9.627374387997355010e-01,4.466430122101708484e-03,2.856761091132009036e-04,1.757929075201225544e-04
4.990000000000000213e+00,9.885555180491315541e-01,-1.031490329148474355e-01,1.110892500735532057e-01,1.194115561434118964e-03,-1.026067469198113061e-04,3.750169926666727539e-04,-9.583047715745302009e-01,-9.625989096450301430e-01,4.294138070499923902e-03,2.859937142301186897e-04,1.761444659980071492e-04
5.000000000000000000e+00,9.886354771898541172e-01,-1.039929246435624677e-01,1.095751376459627308e-01,1.193690479362067691e-03,-8.974584649227783210e-05,3.762041787164599168e-04,-9.583391252507441616e-01,-9.624540998272435033e-01,4.114974576499293157e-03,2.863166630687482921e-04,1.764911206776353936e-04
5.009999999999999787e+00,9.887187068324390093e-01,-1.048099910222772685e-01,1.080284144001290858e-01,1.193502720630784794e-03,-7.709872210167199500e-05,3.774584640948984741e-04,-9.583740365309193487e-01,-9.623043106740371000e-01,3.930274143117732169e-03,2.866446327521648615e-04,1.768311581711312641e-04
5.020000000000000462e+00,9.888048387760179914e-01,-1.056008132761932505e-01,1.064511804286411567e-01,1.193556074888300336e-03,-6.468765543891996184e-05,3.787503310795918197e-04,-9.584094623386066880e-01,-9.621508520086817784e-01,3.741389670075141987e-03,2.869772082730265381e-04,1.771629327322887804e-04
5.030000000000000249e+00,9.888935147199805487e-01,-1.063658861084199464e-01,1.048456223300850143e-01,1.193853723303666238e-03,-5.253603026168168977e-05,3.800501679547703664e-04,-9.584453516491101555e-01,-9.619949740886563072e-01,3.549622439546157825e-03,2.873139007815977281e-04,1.774849418687551861e-04
5.040000000000000036e+00,9.889843910800554250e-01,-1.071056146967332284e-01,1.032139843759618120e-01,1.194398138389346801e-03,-4.066814206185964897e-05,3.813284245820341414e-04,-9.584816476514685935e-01,-9.618378071337816415e-01,3.356159482313039386e-03,2.876541679221943592e-04,1.777958951576508184e-04
5.049999999999999822e+00,9.890771431097205024e-01,-1.078203158933576516e-01,1.015585371917783891e-01,1.195190978406222848e-03,-2.910898925396264466e-05,3.825557822034936803e-04,-9.585182900044406651e-01,-9.616803181242516985e-01,3.162028119811087154e-03,2.879974351510629295e-04,1.780947709812963353e-04
5.060000000000000497e+00,9.891714682891203925e-01,-1.085102229951229874e-01,9.988154465991436193e-02,1.196232980792207197e-03,-1.788405274655178258e-05,3.837033390202117472e-04,-9.585552170743205647e-01,-9.615232938829973985e-01,2.968076808676853827e-03,2.883431169822248921e-04,1.783808569899569818e-04
5.070000000000000284e+00,9.892670889716115301e-01,-1.091754933467540406e-01,9.818522987457264928e-02,1.197523858866130810e-03,-7.019070710310597777e-06,3.847428116546354666e-04,-9.585923680536287961e-01,-9.613673569954476195e-01,2.774988941818796497e-03,2.886906371986799717e-04,1.786537716068625770e-04
5.080000000000000071e+00,9.893637543012345770e-01,-1.098162179821046136e-01,9.647174107818630440e-02,1.199062205689397460e-03,3.460185052514635528e-06,3.856467510804305571e-04,-9.586296848781504787e-01,-9.612130170359683978e-01,2.583332157817962941e-03,2.890394472247668719e-04,1.789134656098312348e-04
5.089999999999999858e+00,9.894612414338375128e-01,-1.104324324948246783e-01,9.474311857861178465e-02,1.200845408457350055e-03,1.352812546772738051e-05,3.863887701108730086e-04,-9.586671138825608729e-01,-9.610607543754502435e-01,2.393640492889351126e-03,2.893890420598981840e-04,1.791602045784213004e-04
5.100000000000000533e+00,9.895593561073530164e-01,-1.110241283588415118e-01,9.300126368206627914e-02,1.202869576181618766e-03,2.315954860890479813e-05,3.869437781940051105e-04,-9.587046071596373453e-01,-9.609111283190017172e-01,2.206521159364337181e-03,2.897389734021982516e-04,1.793945345782699263e-04
5.110000000000000320e+00,9.896579326147910693e-01,-1.115912639871437795e-01,9.124791067303215930e-02,1.205129482752303723e-03,3.232982869278607912e-05,3.872882181667664002e-04,-9.587421236118016665e-01,-9.607648963848242074e-01,2.022772773022534377e-03,2.900888598157192518e-04,1.796172346986146806e-04
5.120000000000000107e+00,9.897568332361595944e-01,-1.121337749215124413e-01,8.948460282536167820e-02,1.207618526771993793e-03,4.101508744057328872e-05,3.874002988419446639e-04,-9.587796297043347238e-01,-9.606231280795287653e-01,1.843498375193991816e-03,2.904383939950893343e-04,1.798292608627960476e-04
5.129999999999999893e+00,9.898559471836564372e-01,-1.126515826816720939e-01,8.771267333645864361e-02,1.210328708863360686e-03,4.919234686447766444e-05,3.872602168813676850e-04,-9.588170999447092058e-01,-9.604872952555673082e-01,1.670195310858052593e-03,2.907873473351895062e-04,1.800316856312988989e-04
5.139999999999999680e+00,9.899551891095556000e-01,-1.131446019639610195e-01,8.593323193899385370e-02,1.213250626498586868e-03,5.683966371355942944e-05,3.868503613550344344e-04,-9.588545171212606855e-01,-9.603593224327614530e-01,1.504805311500769524e-03,2.911355721120549253e-04,1.802256385339262579e-04
5.150000000000000355e+00,9.900544972192645288e-01,-1.136127460586748572e-01,8.414715776568897077e-02,1.216373485807732560e-03,6.393624681894330051e-05,3.861554946796809037e-04,-9.588918723370419839e-01,-9.602415843032100495e-01,1.349711966168084523e-03,2.914830016180971367e-04,1.804122508639594002e-04
5.160000000000000142e+00,9.901538310246594810e-01,-1.140559305411061458e-01,8.235509882926714265e-02,1.219685129320241448e-03,7.046255936066975255e-05,3.851629042301186068e-04,-9.589291648712909844e-01,-9.601368435781311161e-01,1.207678706840164531e-03,2.918296485771694699e-04,1.805926079705422183e-04
5.169999999999999929e+00,9.902531687663412852e-01,-1.144740754710273645e-01,8.055747824181512529e-02,1.223172078202756138e-03,7.640040860254258901e-05,3.838625197666131641e-04,-9.589664018936272516e-01,-9.600481295912144386e-01,1.081727697587147327e-03,2.921756021034827813e-04,1.807677110192695835e-04
5.179999999999999716e+00,9.903525045293576357e-01,-1.148671064950062271e-01,7.875450704830673498e-02,1.226819587299829732e-03,8.173302589336352850e-05,3.822469928584839444e-04,-9.590035980461464327e-01,-9.599785656391259803e-01,9.749675929794928515e-04,2.925210233804815922e-04,1.809384490989440764e-04
5.190000000000000391e+00,9.904518450761965465e-01,-1.152349553717481323e-01,7.694620330188067792e-02,1.230611711179534478e-03,8.644513971681812856e-05,3.803117356450964187e-04,-9.590407748988226677e-01,-9.599311598560508196e-01,8.903849572281344630e-04,2.928661401398059802e-04,1.811055815714723849e-04
5.200000000000000178e+00,9.905512064236468017e-01,-1.155775605208730350e-01,7.513241677780507777e-02,1.234531379444495872e-03,9.052304430642109487e-05,3.780549175026013558e-04,-9.590779602748674693e-01,-9.599085795408576205e-01,8.306192659901047220e-04,2.932112399345753362e-04,1.812697297689513931e-04
5.209999999999999964e+00,9.906506101972488709e-01,-1.158948682218889359e-01,7.331285852133835601e-02,1.238560479790133066e-03,9.395466585650269541e-05,3.754774194282192441e-04,-9.591151874375101194e-01,-9.599129316020376113e-01,7.977441645274454575e-04,2.935566621409687292e-04,1.814313766128616834e-04
5.219999999999999751e+00,9.907500798073942683e-01,-1.161868350591281490e-01,7.148713426183453401e-02,1.242679947661844836e-03,9.672962769431772158e-05,3.725827471718128558e-04,-9.591524941277772554e-01,-9.599455718283709249e-01,7.930777005937249572e-04,2.939027885945211921e-04,1.815908724480674863e-04
5.230000000000000426e+00,9.908496365045893484e-01,-1.164534321219140578e-01,6.965478060774439595e-02,1.246869861850670750e-03,9.883931497881772040e-05,3.693769053024148290e-04,-9.591899214453005751e-01,-9.600069630861916004e-01,8.170416408910401206e-04,2.942500327796610622e-04,1.817484453829898428e-04
5.240000000000000213e+00,9.909492953859110331e-01,-1.166946513341027281e-01,6.781530286715854727e-02,1.251109545925886560e-03,1.002769386118051819e-04,3.658682354654225382e-04,-9.592275125703093597e-01,-9.600965976834154869e-01,8.690851131061337435e-04,2.945988275391398892e-04,1.819042145827509671e-04
5.250000000000000000e+00,9.910490614398347331e-01,-1.169105141146544319e-01,6.596821331534377664e-02,1.255377675972039857e-03,1.010375971459428432e-04,3.620672230364243866e-04,-9.592653113338813764e-01,-9.602129926799134463e-01,9.476813460321018663e-04,2.949496113488100338e-04,1.820582052829422537e-04
5.259999999999999787e+00,9.911489257298909950e-01,-1.171010823750282120e-01,6.411306875082335710e-02,1.259652395608193550e-03,1.011183346146401444e-04,3.579862771831466314e-04,-9.593033606545309233e-01,-9.603537596625170147e-01,1.050399007986062803e-03,2.953028133055004742e-04,1.822103646398343102e-04
5.270000000000000462e+00,9.912488618282001562e-01,-1.172664716550066155e-01,6.224950623988256826e-02,1.263911439646549359e-03,1.005181914556005753e-04,3.536394899803973948e-04,-9.593417008712969984e-01,-9.605157432687121410e-01,1.174042397415185970e-03,2.956588370900649831e-04,1.823605779036618912e-04
5.280000000000000249e+00,9.913488226162302519e-01,-1.174068660007549225e-01,6.037727604041133456e-02,1.268132267933424302e-03,9.923824511492693233e-05,3.490423806584804140e-04,-9.593803680152465096e-01,-9.606952162909769832e-01,1.314848275730429780e-03,2.960180442852388847e-04,1.825086846642953731e-04
5.290000000000000036e+00,9.914487375710823169e-01,-1.175225340100324312e-01,5.849627081471053813e-02,1.272292210857913766e-03,9.728163655675120438e-05,3.442116312811006646e-04,-9.594193920719665813e-01,-9.608881141323625252e-01,1.468722060395956461e-03,2.963807375381837970e-04,1.826544951226694025e-04
5.299999999999999822e+00,9.915485106507281321e-01,-1.176138453197236172e-01,5.660655038305344861e-02,1.276368627687366007e-03,9.465357880591886012e-05,3.391648201294052861e-04,-9.594587952966053823e-01,-9.610902881310932067e-01,1.631492834487783357e-03,2.967471441507578823e-04,1.827978063850821400e-04
5.310000000000000497e+00,9.916480188806953144e-01,-1.176812866973113575e-01,5.470836143214464348e-02,1.280339078295441007e-03,9.136134384187816887e-05,3.339201588100395831e-04,-9.594985906487827343e-01,-9.612977560390227882e-01,1.799165390240079323e-03,2.971174007489095969e-04,1.829384187232996339e-04
5.320000000000000284e+00,9.917471117279083037e-01,-1.177254768252363470e-01,5.280215177216493472e-02,1.284181508017550027e-03,8.741422464198407842e-05,3.284962386160309128e-04,-9.595387804171648938e-01,-9.615069287422105537e-01,1.968148325045685106e-03,2.974915397167231246e-04,1.830761515924095306e-04
5.330000000000000071e+00,9.918456113253912854e-01,-1.177471788380083234e-01,5.088857892947548645e-02,1.287874444357382320e-03,8.282346992012004497e-05,3.229117909737389252e-04,-9.595793551018568790e-01,-9.617147949954127917e-01,2.135439893555930897e-03,2.978694780743506459e-04,1.832108589803205234e-04
5.339999999999999858e+00,9.919433135855326711e-01,-1.177473096877829084e-01,4.896851306463162468e-02,1.291397203153903323e-03,7.760219007730536972e-05,3.171854659454431376e-04,-9.596202926165527947e-01,-9.619190502089420836e-01,2.298757592389299737e-03,2.982510094278316990e-04,1.833424434503072575e-04
5.350000000000000533e+00,9.920399902105430101e-01,-1.177269454756938311e-01,4.704303441052652690e-02,1.294730100691995119e-03,7.176523401190698095e-05,3.113356317760111042e-04,-9.596615578615959041e-01,-9.621181607688811255e-01,2.456602907285249104e-03,2.986357995206634364e-04,1.834708680645835699e-04
5.360000000000000320e+00,9.921353915783821531e-01,-1.176873219935401504e-01,4.511342562451813726e-02,1.297854667195236320e-03,6.532903765270744675e-05,3.053801974331464444e-04,-9.597031027042657314e-01,-9.623113614996959830e-01,2.608258795430296734e-03,2.990233857729750742e-04,1.835961652592033033e-04
5.370000000000000107e+00,9.922292504516269096e-01,-1.176298298728129521e-01,4.318115963059056955e-02,1.300753856266593416e-03,5.831144629787679952e-05,2.993364590568469872e-04,-9.597448663837041538e-01,-9.624985901430195279e-01,2.753723759315417855e-03,2.994131810129222631e-04,1.837184417923243274e-04
5.379999999999999893e+00,9.923212864277488610e-01,-1.175560039331476764e-01,4.124788368136036998e-02,1.303412244216489149e-03,5.073151398944743859e-05,2.932209702668153663e-04,-9.597867763372348593e-01,-9.626803685526204024e-01,2.893592215385543120e-03,2.998044813941488050e-04,1.838378790020023246e-04
5.389999999999999680e+00,9.924112110222251815e-01,-1.174675065556659709e-01,3.931540048354300459e-02,1.305816212895168733e-03,4.260928415839140203e-05,2.870494354314109754e-04,-9.598287494223045613e-01,-9.628576451265437042e-01,3.028895704239164145e-03,3.001964782705590857e-04,1.839547279034459137e-04
5.400000000000000355e+00,9.924987332528256712e-01,-1.173661051705428698e-01,3.738564729483991045e-02,1.307954109661103826e-03,3.396555658755956761e-05,2.808366243224914567e-04,-9.598706934872498486e-01,-9.630316163121160900e-01,3.160922824866242188e-03,3.005882735789636986e-04,1.840692990093817372e-04
5.410000000000000142e+00,9.925835655747579089e-01,-1.172536442314371374e-01,3.546067390868560404e-02,1.309816378480677243e-03,2.482164632422275059e-05,2.745963060969808223e-04,-9.599125092246076907e-01,-9.632035464470312114e-01,3.291037222423476034e-03,3.009788980831545327e-04,1.841819472183647832e-04
5.419999999999999929e+00,9.926654300027376587e-01,-1.171320123373552347e-01,3.354262039415370489e-02,1.311395656854247131e-03,1.519914051499181638e-05,2.683412002721782472e-04,-9.599540922259981457e-01,-9.633746045468908337e-01,3.420512320892732643e-03,3.013673316734849310e-04,1.842930525717267898e-04
5.429999999999999716e+00,9.927440642483219557e-01,-1.170031054378397051e-01,3.163369535479377409e-02,1.312686834270458463e-03,5.119659234570312803e-06,2.620829422956975950e-04,-9.599953351475063457e-01,-9.635457339521306119e-01,3.550398804624297060e-03,3.017525248110466919e-04,1.844029981277195418e-04
5.440000000000000391e+00,9.928192276988453413e-01,-1.168687873011503148e-01,2.973615532063804065e-02,1.313687069156678012e-03,-5.395373749620906072e-06,2.558320614351129643e-04,-9.600361298910693453e-01,-9.637175662965025147e-01,3.681436405433187627e-03,3.021334201637447818e-04,1.845121465751109469e-04
5.450000000000000178e+00,9.928907070685148994e-01,-1.167308486189492650e-01,2.785228570475595244e-02,1.314395762760385772e-03,-1.632494466873488749e-05,2.495979689962513504e-04,-9.600763697103340544e-01,-9.638903855811363774e-01,3.814015870802305724e-03,3.025089735074852344e-04,1.846208174482999453e-04
5.459999999999999964e+00,9.929583215621257120e-01,-1.165909662489391374e-01,2.598438355523336948e-02,1.314814489996591999e-03,-2.764864280119087338e-05,2.433889552816203086e-04,-9.601159511585272144e-01,-9.640641419391824396e-01,3.948190780655255576e-03,3.028781730567959673e-04,1.847292668848421471e-04
5.469999999999999751e+00,9.930219274070571922e-01,-1.164506641470792470e-01,2.413474213231655077e-02,1.314946888955154276e-03,-3.934682843531838429e-05,2.372121941734642726e-04,-9.601547758106516728e-01,-9.642385087516002207e-01,4.083732940948594722e-03,3.032400565377022308e-04,1.848376717483724008e-04
5.480000000000000426e+00,9.930814216292016550e-01,-1.163112775074276461e-01,2.230563715520135146e-02,1.314798512403010265e-03,-5.140077207309210031e-05,2.310737547175354171e-04,-9.601927517108628241e-01,-9.644129718943611485e-01,4.220220183498299242e-03,3.035937255074692108e-04,1.849461196290480558e-04
5.490000000000000213e+00,9.931367449721880680e-01,-1.161739215108756329e-01,2.049931440792267592e-02,1.314376646160311584e-03,-6.379276205975219053e-05,2.249786195427222186e-04,-9.602297945173038363e-01,-9.645869366904752384e-01,4.357142173171368350e-03,3.039383566417851851e-04,1.850546057318158688e-04
5.500000000000000000e+00,9.931878838855591196e-01,-1.160394658910175181e-01,1.871797828001545497e-02,1.313690100601453119e-03,-7.650617874198509607e-05,2.189307103312409229e-04,-9.602658283381727555e-01,-9.647598369932544049e-01,4.494008655081652842e-03,3.042732099338428032e-04,1.851630370350854093e-04
5.509999999999999787e+00,9.932348715355159285e-01,-1.159085162690530052e-01,1.696378075187919554e-02,1.312748982659705643e-03,-8.952553420945752081e-05,2.129329208156776547e-04,-9.603007862734522782e-01,-9.649312318237988073e-01,4.630445550346485792e-03,3.045976339574150310e-04,1.852712433938474845e-04
5.520000000000000462e+00,9.932777878201337618e-01,-1.157814029070949324e-01,1.523881031966028282e-02,1.311564456535983152e-03,-1.028364776351517153e-04,2.069871578959889833e-04,-9.603346106942367566e-01,-9.651008778887231188e-01,4.766267194486377770e-03,3.049110685240304661e-04,1.853789945902573066e-04
5.530000000000000249e+00,9.933167583985303972e-01,-1.156581772003845987e-01,1.354508038847679341e-02,1.310148501779603890e-03,-1.164257671731610280e-04,2.010943914291253554e-04,-9.603672533049917304e-01,-9.652687705969076326e-01,4.901517291915870149e-03,3.052130451964699728e-04,1.854860217445075676e-04
5.540000000000000036e+00,9.933519527696482720e-01,-1.155386158941286295e-01,1.188451674119354526e-02,1.308513677487836094e-03,-1.302812102722467123e-04,1.952547130497479474e-04,-9.603986750422307539e-01,-9.654351511646394046e-01,5.036476122408703633e-03,3.055031861992702413e-04,1.855920411186762209e-04
5.549999999999999822e+00,9.933835814599225600e-01,-1.154222326893452055e-01,1.025894380544935779e-02,1.306672901049918747e-03,-1.443915750939194062e-04,1.894674040516533488e-04,-9.604288458657468386e-01,-9.656004822602616278e-01,5.171636394514803926e-03,3.057812022872460141e-04,1.856967781699303544e-04
5.560000000000000497e+00,9.934118924005905793e-01,-1.153082966111583785e-01,8.670069585411291357e-03,1.304639249148731826e-03,-1.587464764609572236e-04,1.837310119292784674e-04,-9.604577444956833299e-01,-9.657653986610460484e-01,5.307654165362703756e-03,3.060468900981910389e-04,1.857999898202677969e-04
5.570000000000000284e+00,9.934371665933077189e-01,-1.151958562660264501e-01,7.119469287044099225e-03,1.302425787659799213e-03,-1.733362403849649533e-04,1.780434346907326442e-04,-9.604853581409923402e-01,-9.659306420203815913e-01,5.445283879389258008e-03,3.063001294318173332e-04,1.859014832041872012e-04
5.580000000000000071e+00,9.934597131782858526e-01,-1.150837689212869663e-01,5.608567836496908265e-03,1.300045435705855616e-03,-1.881517517125531338e-04,1.724020115576907247e-04,-9.605116822531417631e-01,-9.660969897771236603e-01,5.585307523981902431e-03,3.065408807751628757e-04,1.860011296772601241e-04
5.589999999999999858e+00,9.934798640312492157e-01,-1.149707332073458543e-01,4.138621660447871185e-03,1.297510867503921328e-03,-2.031842897766267643e-04,1.668036182127326694e-04,-9.605367203246518715e-01,-9.662651874841998723e-01,5.728467159548035481e-03,3.067691832496028054e-04,1.860988734407875711e-04
5.600000000000000533e+00,9.934979680246034395e-01,-1.148553241727029023e-01,2.710700255046505098e-03,1.294834453865199245e-03,-2.184253571348891362e-04,1.612447643849839146e-04,-9.605604837368891813e-01,-9.664358916756601303e-01,5.875407938770919533e-03,3.069851530031228286e-04,1.861947347492343141e-04
5.610000000000000320e+00,9.935143850941742238e-01,-1.147360294145041287e-01,1.325668206895833480e-03,1.292028243364657389e-03,-2.338665065199793073e-04,1.557216913130891531e-04,-9.605829916469702523e-01,-9.666096273321949095e-01,6.026635685224647661e-03,3.071889819294220639e-04,1.862888081936020512e-04
5.620000000000000107e+00,9.935294802549718973e-01,-1.146112850598226401e-01,-1.583156370435461608e-05,1.289103981382211167e-03,-2.494991710170699488e-04,1.502304665091523021e-04,-9.606042708912362338e-01,-9.667867606638228528e-01,6.182489772586620760e-03,3.073809364791697113e-04,1.863812569469214253e-04
5.629999999999999893e+00,9.935436177079202125e-01,-1.144795104800100660e-01,-1.313392498465989437e-03,1.286073163517546932e-03,-2.653145022319620201e-04,1.447670732706826983e-04,-9.606243558741562882e-01,-9.669674849266445271e-01,6.343129052488247557e-03,3.075613562495637353e-04,1.864723040780891239e-04
5.639999999999999680e+00,9.935571551734146967e-01,-1.143391407750814770e-01,-2.566856173499317949e-03,1.282947118378637182e-03,-2.813032208259491065e-04,1.393274925374134588e-04,-9.606432884068698552e-01,-9.671518148430321427e-01,6.508526436162327330e-03,3.077306520042219170e-04,1.865622220884599614e-04
5.650000000000000355e+00,9.935704385769817959e-01,-1.141886562574499914e-01,-3.776320312616498337e-03,1.279737113506181643e-03,-2.974554832867244594e-04,1.339077749414256766e-04,-9.606611174598467251e-01,-9.673395842291540037e-01,6.678466769307262081e-03,3.078893027874430601e-04,1.866513216977061518e-04
5.660000000000000142e+00,9.935837971972139027e-01,-1.140266083831420474e-01,-4.942142284618394020e-03,1.276454477275362244e-03,-3.137607681943440784e-04,1.285041012206277063e-04,-9.606778987987203422e-01,-9.675304417441662475e-01,6.852542945445874896e-03,3.080378518509259986e-04,1.867399406743075474e-04
5.669999999999999929e+00,9.935975393666592881e-01,-1.138516418105311456e-01,-6.064937457878128053e-03,1.273110729046827072e-03,-3.302077845486483284e-04,1.231128295239292114e-04,-9.606936944800626987e-01,-9.677238411216337877e-01,7.030146641571068979e-03,3.081769011978381006e-04,1.868284332016134641e-04
5.679999999999999716e+00,9.936119487936738714e-01,-1.136625124976171908e-01,-7.145571962713914531e-03,1.269717709636017117e-03,-3.467844039739497700e-04,1.177305285021461122e-04,-9.607085721943001699e-01,-9.679190244922081243e-01,7.210452297907998624e-03,3.083071046549164208e-04,1.869171599484520385e-04
5.690000000000000391e+00,9.936272815481665965e-01,-1.134581019642717237e-01,-8.185149628002446123e-03,1.266287704332109184e-03,-3.634776178361000601e-04,1.123539954310184428e-04,-9.607226044538150767e-01,-9.681149999982389120e-01,7.392395544423822386e-03,3.084291594942975274e-04,1.870064787434788656e-04
5.700000000000000178e+00,9.936437637285663316e-01,-1.132374280322517301e-01,-9.184993101732000231e-03,1.262833551204137986e-03,-3.802735195273450092e-04,1.069802589423517007e-04,-9.607358676347292903e-01,-9.683105173415087474e-01,7.574649706779449342e-03,3.085437967282812668e-04,1.870967355606101279e-04
5.709999999999999964e+00,9.936615898029539373e-01,-1.129996525013722969e-01,-1.014661942164090357e-02,1.259368728248151095e-03,-3.971573114272248617e-04,1.016065662483739982e-04,-9.607484408898098183e-01,-9.685040467508548856e-01,7.755605861045105492e-03,3.086517702820861181e-04,1.871882554287385148e-04
5.719999999999999751e+00,9.936809215955849650e-01,-1.127440863166811885e-01,-1.107171055609470350e-02,1.255907414004981890e-03,-4.141133353652107782e-04,9.623035504488131769e-05,-9.607604049562629145e-01,-9.686937677857554441e-01,7.933362829492475801e-03,3.087538453049953153e-04,1.872813329097944290e-04
5.730000000000000426e+00,9.937018878725373261e-01,-1.124701928242871768e-01,-1.196207967105359336e-02,1.252464517556600449e-03,-4.311251248202361002e-04,9.084921058834452968e-05,-9.607718408860667081e-01,-9.688775742519563083e-01,8.105733365889622802e-03,3.088507859072835322e-04,1.873762219164465392e-04
5.740000000000000213e+00,9.937245844681680262e-01,-1.121775897027013080e-01,-1.281963408157680076e-02,1.249055675221651162e-03,-4.481754766171009135e-04,8.546080877919958959e-05,-9.607828287282312862e-01,-9.690531003210632877e-01,8.270271592831989274e-03,3.089433426136622128e-04,1.874731248505678849e-04
5.750000000000000000e+00,9.937490748873785140e-01,-1.118660500966406901e-01,-1.364633600336707941e-02,1.245697212749826907e-03,-4.652465395332076046e-04,8.006284646158461549e-05,-9.607934461918993252e-01,-9.692177709000459052e-01,8.424324708146573026e-03,3.090322398092408703e-04,1.875721812913955233e-04
5.759999999999999787e+00,9.937753913174985909e-01,-1.115355033796638362e-01,-1.444416232222678689e-02,1.242406073288715527e-03,-4.823199170170553232e-04,7.465296057308197584e-05,-9.608037673186250460e-01,-9.693688766861676687e-01,8.565109367542672950e-03,3.091181634323657214e-04,1.876734567154425548e-04
5.770000000000000462e+00,9.938035359871705277e-01,-1.111860358420677097e-01,-1.521506464177015995e-02,1.239199712800530262e-03,-4.993767811364991770e-04,6.922863823822498792e-05,-9.608138611907702797e-01,-9.695036715183310561e-01,8.689810327560752029e-03,3.092017491488238635e-04,1.877769319515998347e-04
5.780000000000000249e+00,9.938334828162367351e-01,-1.108178914543074267e-01,-1.596093085122877314e-02,1.236095965877861838e-03,-5.163979949061105494e-04,6.378712037527186143e-05,-9.608237907032408653e-01,-9.696194869497716251e-01,8.795696246530718132e-03,3.092835712327894095e-04,1.878824942114221130e-04
5.790000000000000036e+00,9.938651793094432918e-01,-1.104314727070898755e-01,-1.668354937858389578e-02,1.233112885996557554e-03,-5.333642402672537225e-04,5.832530184388041072e-05,-9.608336114267956862e-01,-9.697138567218985816e-01,8.880245295102947439e-03,3.093641323867800472e-04,1.879899305983201430e-04
5.799999999999999822e+00,9.938985486555617088e-01,-1.100273413897426833e-01,-1.738457716587357010e-02,1.230268565109600464e-03,-5.502561491858423345e-04,5.283963156082793392e-05,-9.608433705936507696e-01,-9.697846422423801460e-01,8.941271648729346919e-03,3.094438547549857154e-04,1.880989249412046149e-04
5.810000000000000497e+00,9.939334920013194186e-01,-1.096062190488875654e-01,-1.806551223244707086e-02,1.227580938098283767e-03,-5.670544355639417890e-04,4.732601630817735684e-05,-9.608531062397760447e-01,-9.698301494018861657e-01,8.977043162110088029e-03,3.095230724201198389e-04,1.882090586649010078e-04
5.820000000000000284e+00,9.939698908750587147e-01,-1.091689867777811268e-01,-1.872767148909900911e-02,1.225067577942294973e-03,-5.837400259069396979e-04,4.177973211299158970e-05,-9.608628465414277287e-01,-9.698492271575754886e-01,8.986380616147779041e-03,3.096020257107811278e-04,1.883198161769517043e-04
5.830000000000000071e+00,9.940076097374257458e-01,-1.087166839280240549e-01,-1.937217424346206196e-02,1.222745487544328602e-03,-6.002941869273070979e-04,3.619534705873755811e-05,-9.608726093862296480e-01,-9.698413392536483491e-01,8.968729867418702775e-03,3.096808576762230146e-04,1.884305949744202735e-04
5.839999999999999858e+00,9.940464986360348920e-01,-1.082505053119625776e-01,-1.999993160700127420e-02,1.220630893958646150e-03,-6.166986484836665559e-04,3.056665917862367784e-05,-9.608824022184603297e-01,-9.698066021682310023e-01,8.924199949770689894e-03,3.097596130905367262e-04,1.885407203603417514e-04
5.850000000000000533e+00,9.940863959375445535e-01,-1.077717964762319597e-01,-2.061164178831987118e-02,1.218739050348467950e-03,-6.329357204416348947e-04,2.488665267966066544e-05,-9.608922221944864450e-01,-9.697457847603880854e-01,8.853562565901591797e-03,3.098382403186493092e-04,1.886494643483782596e-04
5.860000000000000320e+00,9.941271311052926052e-01,-1.072820466723861110e-01,-2.120779104709575799e-02,1.217084050367661652e-03,-6.489884021977934897e-04,1.914747517019215915e-05,-9.609020566753635473e-01,-9.696602679902380784e-01,8.758211314874508532e-03,3.099165963004542508e-04,1.887560680302602378e-04
5.870000000000000107e+00,9.941685274843142794e-01,-1.067828792263956078e-01,-2.178865989727292105e-02,1.215678658870508700e-03,-6.648404837315469900e-04,1.334043784586745000e-05,-9.609118840696526664e-01,-9.695519663116223263e-01,8.640082241969670312e-03,3.099944547837164507e-04,1.888597664270186272e-04
5.879999999999999893e+00,9.942104050493216771e-01,-1.062760391103163143e-01,-2.235433399475467153e-02,1.214534161949666104e-03,-6.804766371453670193e-04,7.456039775120166266e-06,-9.609216750207600910e-01,-9.694232156605646633e-01,8.501540639804554961e-03,3.100715177629494103e-04,1.889598146302962078e-04
5.889999999999999680e+00,9.942525830667190423e-01,-1.057633776414821231e-01,-2.290471902937330981e-02,1.213660238342174425e-03,-6.958824977268489829e-04,1.484016568678085305e-06,-9.609313939106981506e-01,-9.692766361108818840e-01,8.345242200183726478e-03,3.101474298720601321e-04,1.890555139021365960e-04
5.900000000000000355e+00,9.942948826189486056e-01,-1.052468343708736764e-01,-2.343955886659409085e-02,1.213064853284043709e-03,-7.110447336196080732e-04,-4.586587125607325209e-06,-9.609410006279452965e-01,-9.691149799334387582e-01,8.173979305493494704e-03,3.102217952506462154e-04,1.891462363363682897e-04
5.910000000000000142e+00,9.943371289406188751e-01,-1.047284163659720491e-01,-2.395845615211240204e-02,1.212754174992558987e-03,-7.259511032278831259e-04,-1.076732263818670255e-05,-9.609504525238004025e-01,-9.689409776588520096e-01,7.990525135051589761e-03,3.102941961813596985e-04,1.892314467055733473e-04
5.919999999999999929e+00,9.943791535198437392e-01,-1.042101752366423467e-01,-2.446089460061528012e-02,1.212732513163299183e-03,-7.405904995040878949e-04,-1.707022180426792622e-05,-9.609597064615787998e-01,-9.687571955110433342e-01,7.797489049464484921e-03,3.103642126056821221e-04,1.893107202506350006e-04
5.929999999999999716e+00,9.944207959256011753e-01,-1.036941823871435076e-01,-2.494626223450166838e-02,1.213002278231205787e-03,-7.549529802817549987e-04,-2.350766352162948986e-05,-9.609687208497178501e-01,-9.685659170321004874e-01,7.597196182382611254e-03,3.104314414934831123e-04,1.893837553865740375e-04
5.940000000000000391e+00,9.944619053324508240e-01,-1.031825030947239319e-01,-2.541387491326389456e-02,1.213563959692657776e-03,-7.690297838245067777e-04,-3.009222521363018440e-05,-9.609774575444961497e-01,-9.683690597615063345e-01,7.391602217010130073e-03,3.104955149899399488e-04,1.894503806274538960e-04
5.950000000000000178e+00,9.945023417258348486e-01,-1.026771701072909798e-01,-2.586299959175217961e-02,1.214416121538653987e-03,-7.828133287716871084e-04,-3.683652225262268976e-05,-9.609858835131104282e-01,-9.681681345381293324e-01,7.182251025018856518e-03,3.105561163045181261e-04,1.895105554279297166e-04
5.959999999999999964e+00,9.945419767843775016e-01,-1.021801575123067324e-01,-2.629287685692418414e-02,1.215555412809241542e-03,-7.962971976867351011e-04,-4.375303841575728928e-05,-9.609939721626596931e-01,-9.679642506220076381e-01,6.970278459347895549e-03,3.106129924442812564e-04,1.895643650713374484e-04
5.969999999999999751e+00,9.945806944478846612e-01,-1.016933556510387360e-01,-2.670274240876180372e-02,1.216976591432355169e-03,-8.094761034714017481e-04,-5.085395031675290497e-05,-9.610017042646399332e-01,-9.677581648288666738e-01,6.756460564226720623e-03,3.106659631183247925e-04,1.896120101849696482e-04
5.980000000000000426e+00,9.946183911907590103e-01,-1.012185478338618605e-01,-2.709184726308938584e-02,1.218672559828740511e-03,-8.223458380171767444e-04,-5.815094851233920518e-05,-9.610090684356717983e-01,-9.675503678179261380e-01,6.541299382254389151e-03,3.107149254307193273e-04,1.896537918331109296e-04
5.990000000000000213e+00,9.946549760287396458e-01,-1.007573895536636593e-01,-2.745947655447281491e-02,1.220634411203620588e-03,-8.349032026458427184e-04,-6.565505765562730956e-05,-9.610160611696523247e-01,-9.673411962245367368e-01,6.325135054884416415e-03,3.107598543070821864e-04,1.896900934350576051e-04
6.000000000000000000e+00,9.946903702919255297e-01,-1.003113907988654047e-01,-2.780496690029930426e-02,1.222851485956320599e-03,-8.471459201612041709e-04,-7.337645769865830815e-05,-9.610226864514170853e-01,-9.671309561091495643e-01,6.108269657732443535e-03,3.108007989283980668e-04,1.897213609098891141e-04
6.009999999999999787e+00,9.947245071990203913e-01,-9.988190194137698541e-02,-2.812772234876975003e-02,1.225311438160716455e-03,-8.590725287072661226e-04,-8.132430777082829570e-05,-9.610289550128626734e-01,-9.669200416977705714e-01,5.891086684907940497e-03,3.108378757400207621e-04,1.897480824424313539e-04
6.020000000000000462e+00,9.947573312660514810e-01,-9.947010352665604238e-02,-2.842722897229522580e-02,1.228000312547584310e-03,-8.706822581070087575e-04,-8.950657401412668343e-05,-9.610348833162180027e-01,-9.667090338934239968e-01,5.674150577205985466e-03,3.108712588315862085e-04,1.897707691294048260e-04
6.030000000000000249e+00,9.947887975793991977e-01,-9.907700013297342234e-02,-2.870306818422364847e-02,1.230902632798564064e-03,-8.819748899332139225e-04,-9.792986237075632452e-05,-9.610404923637857477e-01,-9.664987655431601654e-01,5.458273179374438511e-03,3.109011686230029139e-04,1.897899374936340422e-04
6.040000000000000036e+00,9.948188709575652711e-01,-9.870341830568840624e-02,-2.895492885325560636e-02,1.234001502197716767e-03,-8.929506032172817827e-04,-1.065992571177262668e-04,-9.610458064368160302e-01,-9.662903446580030087e-01,5.244538221186957616e-03,3.109278598297828531e-04,1.898060945138002609e-04
6.049999999999999822e+00,9.948475250206911813e-01,-9.835000841975802266e-02,-2.918261826991633279e-02,1.237278717747969641e-03,-9.036098084009539129e-04,-1.155181658429658666e-04,-9.610508518600887617e-01,-9.660851321572152539e-01,5.034280297126526860e-03,3.109516096222394738e-04,1.898197254586175831e-04
6.060000000000000497e+00,9.948747411820670905e-01,-9.801725018837614822e-02,-2.938607198740616003e-02,1.240714898727905430e-03,-9.139529728354233232e-04,-1.246881715668023735e-04,-9.610556558731087051e-01,-9.658846765163243697e-01,4.829020643215685415e-03,3.109727067500992707e-04,1.898312844770266850e-04
6.070000000000000284e+00,9.949005075726286007e-01,-9.770546142381836274e-02,-2.956536251959949319e-02,1.244289630339496513e-03,-9.239804417817191985e-04,-1.341088928314772050e-04,-9.610602456674062211e-01,-9.656906131501534762e-01,4.630367482747231762e-03,3.109914422011046632e-04,1.898411876521954866e-04
6.080000000000000071e+00,9.949248179086673805e-01,-9.741480957201693880e-02,-2.972070683630883767e-02,1.247981622592401899e-03,-9.336922594119571569e-04,-1.437778528021312291e-04,-9.610646476249696812e-01,-9.655045407216497066e-01,4.439893096679975969e-03,3.110081017296388063e-04,1.898498080676880306e-04
6.089999999999999858e+00,9.949476703141552081e-01,-9.714532548627946573e-02,-2.985247255410144324e-02,1.251768883916463569e-03,-9.430879947023909898e-04,-1.536903587303387834e-04,-9.610688867680894365e-01,-9.653278892677328304e-01,4.259002499643392212e-03,3.110229603589767956e-04,1.898574724132906510e-04
6.100000000000000533e+00,9.949690661127629232e-01,-9.689691887691766203e-02,-2.996118268332889634e-02,1.255628908231252745e-03,-9.521665773014332786e-04,-1.638393935044797482e-04,-9.610729864097404818e-01,-9.651617957622476984e-01,4.088809352507188910e-03,3.110362787557855390e-04,1.898644587234876724e-04
6.110000000000000320e+00,9.949890086095946051e-01,-9.666939486964450101e-02,-3.004751876142177855e-02,1.259538873382598382e-03,-9.609261484182420737e-04,-1.742155214229985265e-04,-9.610769679769411988e-01,-9.650070014724134726e-01,3.930033495472250345e-03,3.110483012184284764e-04,1.898709949836874245e-04
6.120000000000000107e+00,9.950075018883097755e-01,-9.646247112276344626e-02,-3.011232218126925000e-02,1.263475848037157656e-03,-9.693639314927343957e-04,-1.848068107454752635e-04,-9.610808509693471446e-01,-9.648637824753738546e-01,3.782931506026660472e-03,3.110592549221048871e-04,1.898772585384733702e-04
6.129999999999999893e+00,9.950245496547237556e-01,-9.627579498729002538e-02,-3.015659351363850563e-02,1.267417003366834004e-03,-9.774761268768600558e-04,-1.955987759677504565e-04,-9.610846530114893760e-01,-9.647319204812627724e-01,3.647267469773385166e-03,3.110693500258475798e-04,1.898833764018004189e-04
6.140000000000000568e+00,9.950401541619775525e-01,-9.610896024130059778e-02,-3.018148962576024108e-02,1.271339825211499413e-03,-9.852578339985681392e-04,-2.065743430942022232e-04,-9.610883899584380385e-01,-9.646107162950028346e-01,3.522326336564816050e-03,3.110787802621914518e-04,1.898894267080564191e-04
6.150000000000000355e+00,9.950543152546311720e-01,-9.596152298646301593e-02,-3.018831841574669619e-02,1.275222321932688091e-03,-9.927030035288102183e-04,-2.177138414053483568e-04,-9.610920760207932734e-01,-9.644990435116596039e-01,3.406967490866342693e-03,3.110877236877077805e-04,1.898954416179599036e-04
6.160000000000000142e+00,9.950670295683476940e-01,-9.583301635801937113e-02,-3.017853101526501644e-02,1.279043222903134209e-03,-9.998044209781635407e-04,-2.289950253057762314e-04,-9.610957238831643323e-01,-9.643954359769745244e-01,3.299712093810198543e-03,3.110963433551026686e-04,1.899014119404185408e-04
6.169999999999999929e+00,9.950782899187456954e-01,-9.572296376705788368e-02,-3.015371136104388547e-02,1.282782162547156830e-03,-1.006553721973394138e-03,-2.403931297527081307e-04,-9.610993447997256967e-01,-9.642981995993994415e-01,3.198854799673735323e-03,3.111047877594997030e-04,1.899072936351053897e-04
6.179999999999999716e+00,9.950880849070162792e-01,-9.563089046379200098e-02,-3.011556309864286962e-02,1.286419845068894219e-03,-1.012941438271483183e-03,-2.518809624811099018e-04,-9.611029486594387938e-01,-9.642055375105950121e-01,3.102588851156221766e-03,3.111131909993211371e-04,1.899130161455708787e-04
6.190000000000000391e+00,9.950963987617902351e-01,-9.555633328092520695e-02,-3.006589385770088579e-02,1.289938185478992430e-03,-1.018957072428321826e-03,-2.634290357367643251e-04,-9.611065440206025823e-01,-9.641156773612031827e-01,3.009133340600633408e-03,3.111216726646841312e-04,1.899184922715679846e-04
6.200000000000000178e+00,9.951032114268526518e-01,-9.549884848515158287e-02,-3.000659702370968296e-02,1.293320423238606201e-03,-1.024589198014825252e-03,-2.750057394942649093e-04,-9.611101381202588056e-01,-9.640269905449014853e-01,2.916852424642648895e-03,3.111303375190707004e-04,1.899236290252570569e-04
6.209999999999999964e+00,9.951084988937350939e-01,-9.545801773046745653e-02,-2.993963122329201115e-02,1.296551205751398728e-03,-1.029825581422460579e-03,-2.865775571750306589e-04,-9.611137368667248548e-01,-9.639380950656856184e-01,2.824358198960771373e-03,3.111392750708334514e-04,1.899283386983530164e-04
6.219999999999999751e+00,9.951122337673607987e-01,-9.543345216712337264e-02,-2.986699783323924426e-02,1.299616640007060769e-03,-1.034653320667372608e-03,-2.981093237091673965e-04,-9.611173448253162999e-01,-9.638479362354926971e-01,2.730591410176415063e-03,3.111485591436107217e-04,1.899325491976355806e-04
6.230000000000000426e+00,9.951143860428564025e-01,-9.542479481260625340e-02,-2.979071691296758528e-02,1.302504311859131953e-03,-1.039058996218322501e-03,-3.095645244379307106e-04,-9.611209652072049137e-01,-9.637558420388835367e-01,2.634876831678669481e-03,3.111582475514035480e-04,1.899362126798198602e-04
6.240000000000000213e+00,9.951149240628648363e-01,-9.543172133406574442e-02,-2.971280204039989867e-02,1.305203273648008989e-03,-1.043028828751955831e-03,-3.209056318813227290e-04,-9.611245998706234861e-01,-9.636615525067337984e-01,2.536952636110310563e-03,3.111683819730605622e-04,1.899393115887271222e-04
6.250000000000000000e+00,9.951138156176477789e-01,-9.545393942351181049e-02,-2.963523459784644237e-02,1.307704002094738907e-03,-1.046548838876809606e-03,-3.320944758630258592e-04,-9.611282493423944917e-01,-9.635652245610600852e-01,2.436975218665576176e-03,3.111789881038256027e-04,1.899418614301762176e-04
6.259999999999999787e+00,9.951110291452777146e-01,-9.549118696699586406e-02,-2.955993810342994951e-02,1.309998329533403321e-03,-1.049605004244914645e-03,-3.430926409708040764e-04,-9.611319128666319100e-01,-9.634674153839007937e-01,2.335502517268894535e-03,3.111900761455993003e-04,1.899439099497524097e-04
6.270000000000000462e+00,9.951065349863454923e-01,-9.554322921650577893e-02,-2.948875321235582686e-02,1.312079352564668499e-03,-1.052183410053496955e-03,-3.538618839202835580e-04,-9.611355884861734200e-01,-9.633690483706652818e-01,2.233459884491897831e-03,3.112016416809837297e-04,1.899455328069343807e-04
6.280000000000000249e+00,9.951003066469564784e-01,-9.560985516903791614e-02,-2.942341401952556709e-02,1.313941323054029385e-03,-1.054270389683263686e-03,-3.643645621723985272e-04,-9.611392731612038443e-01,-9.632713661739666922e-01,2.132093012762889539e-03,3.112136669617832909e-04,1.899468262789305584e-04
6.290000000000000036e+00,9.950923220249425771e-01,-9.569087334232879993e-02,-2.936552628057390729e-02,1.315579527027901669e-03,-1.055852653071467267e-03,-3.745640642140075113e-04,-9.611429629282773890e-01,-9.631758753005831286e-01,2.032912372305744394e-03,3.112261226292118029e-04,1.899478979463520290e-04
6.299999999999999822e+00,9.950825645572912714e-01,-9.578610711279110512e-02,-2.931654813336695073e-02,1.316990157414129562e-03,-1.056917401320160797e-03,-3.844252313205831105e-04,-9.611466531014337678e-01,-9.630842862950067529e-01,1.937633193572971257e-03,3.112389698677146539e-04,1.899488566177165438e-04
6.310000000000000497e+00,9.950710242511157100e-01,-9.589538975032205204e-02,-2.927777384809004263e-02,1.318170186715554928e-03,-1.057452426937320524e-03,-3.939147604354928237e-04,-9.611503385151812795e-01,-9.629984528434663016e-01,1.848114328285038787e-03,3.112521629783008116e-04,1.899498029205304306e-04
6.320000000000000284e+00,9.950576985665727792e-01,-9.601855924905085271e-02,-2.925032106348876559e-02,1.319117245593363213e-03,-1.057446199948430506e-03,-4.030015780545536047e-04,-9.611540138070877592e-01,-9.629203122789977698e-01,1.766298471910014234e-03,3.112656523387257032e-04,1.899508219465051440e-04
6.330000000000000071e+00,9.950425931265385326e-01,-9.615545301501510211e-02,-2.923512188198811729e-02,1.319829512979351065e-03,-1.056887940855312123e-03,-4.116571757035991912e-04,-9.611576737350251420e-01,-9.628518290717833494e-01,1.694155336758160126e-03,3.112793876967509228e-04,1.899519791301873539e-04
6.339999999999999858e+00,9.950257222357999920e-01,-9.630590243341691226e-02,-2.923291809963694809e-02,1.320305622748966026e-03,-1.055767682022335299e-03,-4.198558987177306717e-04,-9.611613135215909542e-01,-9.627949420538318703e-01,1.633628532240913268e-03,3.112933217212717775e-04,1.899533201366043755e-04
6.350000000000000533e+00,9.950071092003134332e-01,-9.646972730156638809e-02,-2.924426074034884582e-02,1.320544591197832110e-03,-1.054076319514686338e-03,-4.275751815237636023e-04,-9.611649292157071756e-01,-9.627515154456605107e-01,1.586586229953353957e-03,3.113074137137527425e-04,1.899548750150525933e-04
6.360000000000000320e+00,9.949867864460286704e-01,-9.664673008105070795e-02,-2.926951394992870215e-02,1.320545768604780307e-03,-1.051805657686069075e-03,-4.347957244171067322e-04,-9.611685180587202781e-01,-9.627232933015299476e-01,1.554775242809664729e-03,3.113216333613865947e-04,1.899566662990626043e-04
6.370000000000000107e+00,9.949647954448986864e-01,-9.683668989605634381e-02,-2.930886318612221930e-02,1.320308817075419548e-03,-1.048948448912655380e-03,-4.415016088173560264e-04,-9.611720788405457849e-01,-9.627118568220184303e-01,1.539777981472616923e-03,3.113359643927972689e-04,1.899587201725783103e-04
6.379999999999999893e+00,9.949411864646433568e-01,-9.703935618628016513e-02,-2.936232751898001578e-02,1.319833715685187620e-03,-1.045498430802106402e-03,-4.476803500772522310e-04,-9.611756122290993076e-01,-9.627185841135271760e-01,1.542971884427909350e-03,3.113504079798604584e-04,1.899610793563155653e-04
6.390000000000000568e+00,9.949160181666003577e-01,-9.725444191456142362e-02,-2.942977573416045642e-02,1.319120792727646128e-03,-1.041450362985999519e-03,-4.533228889972224971e-04,-9.611791210552462772e-01,-9.627446123775704745e-01,1.565491322324156316e-03,3.113649857122386755e-04,1.899638160784977714e-04
6.400000000000000355e+00,9.948893570834180800e-01,-9.748161623313011948e-02,-2.951094581405608319e-02,1.318170783672284853e-03,-1.036800065250435311e-03,-4.584235251564509439e-04,-9.611826105340213200e-01,-9.627908031103776798e-01,1.608192576356329241e-03,3.113797419596382884e-04,1.899670433846978312e-04
6.410000000000000142e+00,9.948612770145791595e-01,-9.772049652987579993e-02,-2.960546726198809778e-02,1.316984912295128323e-03,-1.031544458296661812e-03,-4.629797969160284201e-04,-9.611860884026285357e-01,-9.628577115675877041e-01,1.671623164959129375e-03,3.113947454289530954e-04,1.899709231625301697e-04
6.419999999999999929e+00,9.948318583823615446e-01,-9.797063980812389938e-02,-2.971288563794701951e-02,1.315564991412793410e-03,-1.025681607879454314e-03,-4.669923144029870473e-04,-9.611895649561740251e-01,-9.629455623516659513e-01,1.755997395491947161e-03,3.114100897249266276e-04,1.899756695842302889e-04
6.429999999999999716e+00,9.948011875937645687e-01,-9.823153340029619485e-02,-2.983268859538137918e-02,1.313913538768649155e-03,-1.019210772473244002e-03,-4.704645528897642725e-04,-9.611930529635509535e-01,-9.630542333602564176e-01,1.861180396705473198e-03,3.114258927361086642e-04,1.899815471426702373e-04
6.440000000000000391e+00,9.947693564541820743e-01,-9.850258507639193806e-02,-2.996433265223046039e-02,1.312033902925389180e-03,-1.012132453998187357e-03,-4.734026147100587256e-04,-9.611965674493324618e-01,-9.631832503666039047e-01,1.986682917271425080e-03,3.114422946977800041e-04,1.899888630567669878e-04
6.450000000000000178e+00,9.947364616765692613e-01,-9.878311268017696267e-02,-3.010726990000997874e-02,1.309930393539048520e-03,-1.004448450530815795e-03,-4.758149681919313805e-04,-9.612001253327310257e-01,-9.633317941142167662e-01,2.131668781485780793e-03,3.114594548330606874e-04,1.899979544226493289e-04
6.459999999999999964e+00,9.947026045243918535e-01,-9.907233350567454244e-02,-3.026097385554611663e-02,1.307608410144415643e-03,-9.961619093609419811e-04,-4.777121720569824678e-04,-9.612037449220340868e-01,-9.634987209953089771e-01,2.294976073274839542e-03,3.114775465447611083e-04,1.900091710864693084e-04
6.469999999999999751e+00,9.946678906183132884e-01,-9.936935370926058830e-02,-3.042496369270766138e-02,1.305074563576975486e-03,-9.872773782704229607e-04,-4.791065933658519805e-04,-9.612074452724479467e-01,-9.636825972234862592e-01,2.475151951038289874e-03,3.114967512229421158e-04,1.900228556608318797e-04
6.480000000000000426e+00,9.946324299252919943e-01,-9.967315813259991497e-02,-3.059882615623489219e-02,1.302336784389465998e-03,-9.778008525308339288e-04,-4.800121264349538537e-04,-9.612112454263423977e-01,-9.638817450537863207e-01,2.670499627443870087e-03,3.115172508428170912e-04,1.900393224354424149e-04
6.490000000000000213e+00,9.945963369342225580e-01,-9.998260098268051121e-02,-3.078223455460893376e-02,1.299404413075765964e-03,-9.677398148728882541e-04,-4.804439192683302340e-04,-9.612151635668400029e-01,-9.640942982458075017e-01,2.879134678967484439e-03,3.115392196460224530e-04,1.900588370422617857e-04
6.500000000000000000e+00,9.945597310062059826e-01,-1.002963978710273429e-01,-3.097496434999427381e-02,1.296288267567828395e-03,-9.571032655919592879e-04,-4.804181130085264533e-04,-9.612192161275544544e-01,-9.643182628242211729e-01,3.099046696666730646e-03,3.115628153172056046e-04,1.900815986608517250e-04
6.509999999999999787e+00,9.945227368696117898e-01,-1.006131197490838652e-01,-3.117690500499391629e-02,1.293000684289125892e-03,-9.459017400334748978e-04,-4.799515987795453689e-04,-9.612234169115462246e-01,-9.645515784621024880e-01,3.328161550556229999e-03,3.115881701721058572e-04,1.901077263022354913e-04
6.520000000000000462e+00,9.944854852123308220e-01,-1.009311892859425241e-01,-3.138806790121465712e-02,1.289555529991885403e-03,-9.341473109524194929e-04,-4.790617951386326977e-04,-9.612277762802404757e-01,-9.647921756398953885e-01,3.564399359654924979e-03,3.116153829523235562e-04,1.901372502950415821e-04
6.530000000000000249e+00,9.944481133065287137e-01,-1.012488802146557648e-01,-3.160859030537627179e-02,1.285968182631869877e-03,-9.218535736540031363e-04,-4.777664482313901751e-04,-9.612323004765415124e-01,-9.650380241794033198e-01,3.805723702861862900e-03,3.116445118613714576e-04,1.901701096163055382e-04
6.540000000000000036e+00,9.944107655871415874e-01,-1.015643201225621406e-01,-3.183873551637277782e-02,1.282255480598836492e-03,-9.090356123776825118e-04,-4.760834557076682448e-04,-9.612369911452115501e-01,-9.652871697882022817e-01,4.050178642990755890e-03,3.116755694687117426e-04,1.902061551750655610e-04
6.549999999999999822e+00,9.943735940944670171e-01,-1.018754970794481934e-01,-3.207888947289298104e-02,1.278435640677141405e-03,-8.957099470534731454e-04,-4.740307145443940990e-04,-9.612418451064707048e-01,-9.655377567530141203e-01,4.295911646543373874e-03,3.117085200451251317e-04,1.902451586541786810e-04
6.560000000000000497e+00,9.943367586859921392e-01,-1.021802703869861689e-01,-3.232955422814780266e-02,1.274528146118263355e-03,-8.818944602985334842e-04,-4.716259921659298566e-04,-9.612468544265956316e-01,-9.657880366953479623e-01,4.541182268752328062e-03,3.117432797759476485e-04,1.902868260756918062e-04
6.570000000000000284e+00,9.943004269231707770e-01,-1.024763855973808424e-01,-3.259133879934782152e-02,1.270553607124536846e-03,-8.676083052887985456e-04,-4.688868196702695480e-04,-9.612520068118042271e-01,-9.660363651068507584e-01,4.784358295046492286e-03,3.117797201312243844e-04,1.903308149366900182e-04
6.580000000000000071e+00,9.942647735466121350e-01,-1.027614937940334872e-01,-3.286494796983612660e-02,1.266533596840003009e-03,-8.528717958871927934e-04,-4.658304055662846883e-04,-9.612572863302735193e-01,-9.662811889646542030e-01,5.023902634380667150e-03,3.118176744646491559e-04,1.903767535536005084e-04
6.589999999999999858e+00,9.942299794674032132e-01,-1.030331749588953433e-01,-3.315116965805747079e-02,1.262490466591884930e-03,-8.377062810932878797e-04,-4.624735681986952632e-04,-9.612626744434585868e-01,-9.665210298661287558e-01,5.258355422670157701e-03,3.118569476818290652e-04,1.904242612000839330e-04
6.600000000000000533e+00,9.941962302240642257e-01,-1.032889650778845425e-01,-3.345086146886597916e-02,1.258447144607476378e-03,-8.221340064593079958e-04,-4.588326849674349318e-04,-9.612681513037522052e-01,-9.667544676556176775e-01,5.486316351865500908e-03,3.118973285810587906e-04,1.904729676716065967e-04
6.610000000000000320e+00,9.941637138814896080e-01,-1.035263864656256333e-01,-3.376493701005441744e-02,1.254426922735583363e-03,-8.061779655646717727e-04,-4.549236565130325579e-04,-9.612736972526888524e-01,-9.669801293637475537e-01,5.706432111058660529e-03,3.119386042477791392e-04,1.905225310789848692e-04
6.620000000000000107e+00,9.941326183803421701e-01,-1.037429806325539106e-01,-3.409435249362056941e-02,1.250453235827896602e-03,-7.898617449377990469e-04,-4.507618842081771520e-04,-9.612792944354561220e-01,-9.671966874580445461e-01,5.917393022588372103e-03,3.119805756968018666e-04,1.905726528950157928e-04
6.629999999999999893e+00,9.941031283793801965e-01,-1.039363428795745392e-01,-3.444009405206666791e-02,1.246549438391664124e-03,-7.732093659522169512e-04,-4.463622595323032071e-04,-9.612849284340652112e-01,-9.674028700146094506e-01,6.117941580544271514e-03,3.120230738241215433e-04,1.906230895709626338e-04
6.640000000000000568e+00,9.940754216683386213e-01,-1.041041576957707215e-01,-3.480316609140487322e-02,1.242738582926258221e-03,-7.562451272105283600e-04,-4.417391641731826645e-04,-9.612905898155623685e-01,-9.675974836437521986e-01,6.306893828189822325e-03,3.120659746657327674e-04,1.906736603172198841e-04
6.650000000000000355e+00,9.940496652614588813e-01,-1.042442339598821655e-01,-3.518458088205061313e-02,1.239043204025692827e-03,-7.389934507790600930e-04,-4.369064799602682871e-04,-9.612962754936320575e-01,-9.677794480653989506e-01,6.483172571766869681e-03,3.121092129737448439e-04,1.907242509358031413e-04
6.660000000000000142e+00,9.940260113099201877e-01,-1.043545389115117933e-01,-3.558534946450311182e-02,1.235485111895296556e-03,-7.214787353714988355e-04,-4.318776079555027253e-04,-9.613019898117030060e-01,-9.679478393804911152e-01,6.645849568788063204e-03,3.121527932108137662e-04,1.907748138261222692e-04
6.669999999999999929e+00,9.940045929931341506e-01,-1.044332298665456155e-01,-3.600647382685282644e-02,1.232085198424972368e-03,-7.037252192285190075e-04,-4.266654961813049819e-04,-9.613077452733502781e-01,-9.681019375597700316e-01,6.794192286419757816e-03,3.121967972283268018e-04,1.908253645070967508e-04
6.679999999999999716e+00,9.939855205611830558e-01,-1.044786827039156096e-01,-3.644894020343460161e-02,1.228863258416892880e-03,-6.857568550313263792e-04,-4.212826755327869722e-04,-9.613135628690817613e-01,-9.682412726666210778e-01,6.927709797539271380e-03,3.122413881163346922e-04,1.908759751314548225e-04
6.690000000000000391e+00,9.939688777039776824e-01,-1.044895162461988020e-01,-3.691371325515940133e-02,1.225837828012973961e-03,-6.675971987465401927e-04,-4.157413033926306962e-04,-9.613194719762386820e-01,-9.683656639791519138e-01,7.046192002913283063e-03,3.122868099777056190e-04,1.909267655855195756e-04
6.700000000000000178e+00,9.939547184148651571e-01,-1.044646117906106730e-01,-3.740173082760997469e-02,1.223026041834633735e-03,-6.492693138507724723e-04,-4.100532143423187546e-04,-9.613255098382782471e-01,-9.684752465314732106e-01,7.149736693194960052e-03,3.123333836601224767e-04,1.909778928077532356e-04
6.709999999999999964e+00,9.939430644987947705e-01,-1.044031272133898736e-01,-3.791389894658746956e-02,1.220443509855994755e-03,-6.307956919425245119e-04,-4.042299771529936467e-04,-9.613317206578094742e-01,-9.685704806221298035e-01,7.238759964320314565e-03,3.123814987538947141e-04,1.910295389750960027e-04
6.719999999999999751e+00,9.939339038483591127e-01,-1.043045052612039808e-01,-3.845108670418030672e-02,1.218104214595510651e-03,-6.121981903277518185e-04,-3.982829569620349708e-04,-9.613381543631729365e-01,-9.686521414266441310e-01,7.313987063471243978e-03,3.124316024061696024e-04,1.910818991983642690e-04
6.730000000000000426e+00,9.939271895768868603e-01,-1.041684758481925960e-01,-3.901412071136851206e-02,1.216020428838498080e-03,-5.934979867683532395e-04,-3.922233812236413882e-04,-9.613448651278151402e-01,-9.687212878191183707e-01,7.376422691303217462e-03,3.124841856927290142e-04,1.911351693233420690e-04
6.740000000000000213e+00,9.939228400587619694e-01,-1.039950523860557613e-01,-3.960377884342874966e-02,1.214202653792012445e-03,-5.747155512112149664e-04,-3.860624076940767451e-04,-9.613519097343173891e-01,-9.687792116289916100e-01,7.427301894674174891e-03,3.125397684123695113e-04,1.911895344033354149e-04
6.750000000000000000e+00,9.939207398858835862e-01,-1.037845223764061464e-01,-4.022078307797812002e-02,1.212659577319375945e-03,-5.558706339668657414e-04,-3.798111924075748711e-04,-9.613593458794792435e-01,-9.688273705879701936e-01,7.468024708491003034e-03,3.125988832167972018e-04,1.912451583536700639e-04
6.759999999999999787e+00,9.939207417084698903e-01,-1.035374326793226940e-01,-4.086579131694142303e-02,1.211398051692303898e-03,-5.369822694786535603e-04,-3.734809553494956207e-04,-9.613672305140131824e-01,-9.688673099254068166e-01,7.500079411393620332e-03,3.126620599627559613e-04,1.913021752510957185e-04
6.770000000000000462e+00,9.939226688909650331e-01,-1.032545700307178210e-01,-4.153938818646344538e-02,1.210423090121292341e-03,-5.180687945136599418e-04,-3.670830413676223628e-04,-9.613756182997758026e-01,-9.689005787513268464e-01,7.524960451551097537e-03,3.127298110780467734e-04,1.913606826779989944e-04
6.780000000000000249e+00,9.939263188819553729e-01,-1.029369375068137499e-01,-4.224207491573926665e-02,1.209737881167736225e-03,-4.991478793160662730e-04,-3.606289738036400376e-04,-9.613845602517547828e-01,-9.689286478926899537e-01,7.544087640935119750e-03,3.128026185855275728e-04,1.914207374433818387e-04
6.790000000000000036e+00,9.939314671720801408e-01,-1.025857277218652636e-01,-4.297425849953318694e-02,1.209343819990797361e-03,-4.802365699960260063e-04,-3.541304983901997420e-04,-9.613941026127544864e-01,-9.689528356639620643e-01,7.558733051207593492e-03,3.128809232455064394e-04,1.914823539121979223e-04
6.799999999999999822e+00,9.939378716977492756e-01,-1.022022935931284487e-01,-4.373624044293279722e-02,1.209240555233794803e-03,-4.613513401891967806e-04,-3.475996151510244423e-04,-9.614042859870619573e-01,-9.689742471847261340e-01,7.569961197664191489e-03,3.129651160793967555e-04,1.915455050642833612e-04
6.810000000000000497e+00,9.939452775403674334e-01,-1.017881175151560541e-01,-4.452820546437538662e-02,1.209426050202470860e-03,-4.425081498244450994e-04,-3.410485963597380049e-04,-9.614151447398046058e-01,-9.689937314152208270e-01,7.578586675416214280e-03,3.130555323455540490e-04,1.916101262562364127e-04
6.820000000000000284e+00,9.939534217713248410e-01,-1.013447797567163661e-01,-4.535021058918839443e-02,1.209896656834378355e-03,-4.237225086901066050e-04,-3.344899890453200244e-04,-9.614267066499874170e-01,-9.690118582365009336e-01,7.585151586513465445e-03,3.131524478699436323e-04,1.916761215137174901e-04
6.830000000000000071e+00,9.939620383005383086e-01,-1.008739268326744737e-01,-4.620217509710793785e-02,1.210647200808589834e-03,-4.050095424049215530e-04,-3.279366010583625586e-04,-9.614389927917654788e-01,-9.690289158768394806e-01,7.589923085074005288e-03,3.132560775024376652e-04,1.917433720020067511e-04
6.839999999999999858e+00,9.939708625999374991e-01,-1.003772405168191356e-01,-4.708387179142204532e-02,1.211671076006259331e-03,-3.863840583869854379e-04,-3.214014703049610129e-04,-9.614520176085374903e-01,-9.690449270128052017e-01,7.592909404267711437e-03,3.133665753807185288e-04,1.918117461694457404e-04
6.850000000000000533e+00,9.939796361910882005e-01,-9.985640805744770698e-02,-4.799492003416341163e-02,1.212960346414669209e-03,-3.678606094790797996e-04,-3.148978173822273500e-04,-9.614657891401758860e-01,-9.690596801772030089e-01,7.593891037027168840e-03,3.134840366406602282e-04,1.918811109367091206e-04
6.860000000000000320e+00,9.939881108065966586e-01,-9.931309404403206031e-02,-4.893478094247039056e-02,1.214505853479349966e-03,-3.494535530326109743e-04,-3.084389824756003499e-04,-9.614803093629289421e-01,-9.690727718684796210e-01,7.592462505550634684e-03,3.136085002088946465e-04,1.919513431904995571e-04
6.870000000000000107e+00,9.939960521560565754e-01,-9.874891425881109075e-02,-4.990275506870697070e-02,1.216297326859949995e-03,-3.311771034707808163e-04,-3.020383479682950444e-04,-9.614955746049786978e-01,-9.690836541013841954e-01,7.588079496405538381e-03,3.137399523430896417e-04,1.920223408222732076e-04
6.879999999999999893e+00,9.940032432481745728e-01,-9.816541173957753219e-02,-5.089798279557796595e-02,1.218323496540226142e-03,-3.130453766346975191e-04,-2.957092487341045047e-04,-9.615115760059295136e-01,-9.690916821137601778e-01,7.580106107830677196e-03,3.138783306368368308e-04,1.920940325523812220e-04
6.890000000000000568e+00,9.940094872397241543e-01,-9.756403518605366587e-02,-5.191944757266622051e-02,1.220572204286799996e-03,-2.950724245489682565e-04,-2.894648725083578998e-04,-9.615282999955013787e-01,-9.690961575213034029e-01,7.567857525802072771e-03,3.140235282690578638e-04,1.921663858812650005e-04
6.900000000000000355e+00,9.940146097982071050e-01,-9.694611976738409798e-02,-5.296598200888186225e-02,1.223030512543861687e-03,-2.772722596078721030e-04,-2.833181530364353717e-04,-9.615457287736198788e-01,-9.690963632904038283e-01,7.550634516783954683e-03,3.141753983415973171e-04,1.922394126150361870e-04
6.910000000000000142e+00,9.940184609788057513e-01,-9.631287033588066537e-02,-5.403627672287243666e-02,1.225684808991473092e-03,-2.596588675587098351e-04,-2.772816588722757931e-04,-9.615638407807159949e-01,-9.690915883236402850e-01,7.527747542924321383e-03,3.143337582067193877e-04,1.923131716130566105e-04
6.919999999999999929e+00,9.940209166259824647e-01,-9.566534702363144183e-02,-5.512889174715178420e-02,1.228520905179939556e-03,-2.422462090256886826e-04,-2.713674807369432606e-04,-9.615826111526574183e-01,-9.690811410327299091e-01,7.498529880072496955e-03,3.144983937341173279e-04,1.923877685809927129e-04
6.929999999999999716e+00,9.940218793170091383e-01,-9.500445319316579151e-02,-5.624227018769770159e-02,1.231524127876067274e-03,-2.250482096571194827e-04,-2.655871202557657032e-04,-9.616020121590945768e-01,-9.690643528093437764e-01,7.462340650249159671e-03,3.146690635030790486e-04,1.924633529586383673e-04
6.940000000000000391e+00,9.940212788684478218e-01,-9.433092572815873766e-02,-5.737475376430602181e-02,1.234679402014154199e-03,-2.080787392766239086e-04,-2.599513826864773068e-04,-9.616220136274417074e-01,-9.690405736098602896e-01,7.418559982418542267e-03,3.148455029312395809e-04,1.925401121365410972e-04
6.950000000000000178e+00,9.940190724275644873e-01,-9.364532768050205791e-02,-5.852459980203780776e-02,1.237971324428394342e-03,-1.913515806658065124e-04,-2.544702759524639720e-04,-9.616425833572571635e-01,-9.690091627966781473e-01,7.366579439421036719e-03,3.150274283686114746e-04,1.926182634228723600e-04
6.959999999999999964e+00,9.940152441699099395e-01,-9.294804332972847472e-02,-5.968999921306886863e-02,1.241384227847680717e-03,-1.748803887975024728e-04,-2.491529179317875900e-04,-9.616636875314802380e-01,-9.689694788306667528e-01,7.305791299186537371e-03,3.152145411974896765e-04,1.926980443209824756e-04
6.969999999999999751e+00,9.940098046213770022e-01,-9.223927575262136358e-02,-6.086909500189274097e-02,1.244902234952733038e-03,-1.586786414766223506e-04,-2.440074535543920113e-04,-9.616852911324943465e-01,-9.689208713554802177e-01,7.235580222985890306e-03,3.154065319863721181e-04,1.927797017775567667e-04
6.980000000000000426e+00,9.940027896200454016e-01,-9.151904703741192693e-02,-6.206000084404463685e-02,1.248509302621978985e-03,-1.427595824361342679e-04,-2.390409828562379809e-04,-9.617073583714346174e-01,-9.688626786876559649e-01,7.155320316221372608e-03,3.156030847504178046e-04,1.928634811094731560e-04
6.990000000000000213e+00,9.939942589293241371e-01,-9.078720130111321562e-02,-6.326081932672909802e-02,1.252189256820528942e-03,-1.271361579883422137e-04,-2.342595007573812884e-04,-9.617298531394536942e-01,-9.687942328204571796e-01,7.064379681003441977e-03,3.158038813702198884e-04,1.929496153325604979e-04
7.000000000000000000e+00,9.939842945113562811e-01,-9.004341067408765109e-02,-6.446965949485115865e-02,1.255925818908817243e-03,-1.118209483582839218e-04,-2.296678489928571042e-04,-9.617527394882251501e-01,-9.687148729008099313e-01,6.962133412584788072e-03,3.160086062122530854e-04,1.930383155455128730e-04
7.009999999999999787e+00,9.939729984677816432e-01,-8.928718439832533660e-02,-6.568465341294266180e-02,1.259702624456559726e-03,-9.682609483870111250e-05,-2.252696803461479635e-04,-9.617759821448423896e-01,-9.686239669118723583e-01,6.847984767029939232e-03,3.162169509762665070e-04,1.931297629484962641e-04
7.020000000000000462e+00,9.939604906559160735e-01,-8.851788114255489115e-02,-6.690397152670395087e-02,1.263503235935800216e-03,-8.216322391557593339e-05,-2.210674351224304127e-04,-9.617995470619726817e-01,-9.685209401532276496e-01,6.721393091254974049e-03,3.164286197635456056e-04,1.932241029287684597e-04
7.030000000000000249e+00,9.939469059911222315e-01,-8.773472456789038754e-02,-6.812583668154384431e-02,1.267311150924782569e-03,-6.784336952817709467e-05,-2.170623296532885429e-04,-9.618234019987157435e-01,-9.684053082031088833e-01,6.581906204393102484e-03,3.166433343150772193e-04,1.933214414882034049e-04
7.040000000000000036e+00,9.939323914522426584e-01,-8.693682208439479364e-02,-6.934853672420866755e-02,1.271109807673698406e-03,-5.387689465311053689e-05,-2.132543565397122386e-04,-9.618475171203264562e-01,-9.682767114779715634e-01,6.429194357645074201e-03,3.168608393123328762e-04,1.934218441019819323e-04
7.049999999999999822e+00,9.939171028158317878e-01,-8.612318662597019669e-02,-7.057043567262777373e-02,1.274882590054632293e-03,-4.027341343960634751e-05,-2.096422963046973948e-04,-9.618718655973576004e-01,-9.681349483293767433e-01,6.263082732019128150e-03,3.170809075689391839e-04,1.935253369127476475e-04
7.060000000000000497e+00,9.939012011564714033e-01,-8.529276114464454106e-02,-7.178998348492877934e-02,1.278612834031078293e-03,-2.704171517140556349e-05,-2.062237401264834370e-04,-9.618964241768298562e-01,-9.679800038327917022e-01,6.083579655961868574e-03,3.173033448771577099e-04,1.936319099891115059e-04
7.070000000000000284e+00,9.938848491642783278e-01,-8.444444539335917155e-02,-7.300572448889945665e-02,1.282283837830165002e-03,-1.418969138417158086e-05,-2.029951233431392271e-04,-9.619211736912464117e-01,-9.678120719716498677e-01,5.890898280403501081e-03,3.175279942168056282e-04,1.937415222224014855e-04
7.080000000000000071e+00,9.938682073457109079e-01,-8.357712443720109741e-02,-7.421630454720726244e-02,1.285878877974141370e-03,-1.724267519317080187e-06,-1.999517694450589616e-04,-9.619460994669687404e-01,-9.676315697042905395e-01,5.685470237321794788e-03,3.177547389973378860e-04,1.938541073258637226e-04
7.089999999999999858e+00,9.938514301889602720e-01,-8.268969821562020817e-02,-7.542047703206655740e-02,1.289381233221269371e-03,1.034865946286838011e-05,-1.970879442927082686e-04,-9.619711915918401912e-01,-9.674391422964861986e-01,5.467950704646026491e-03,3.179835049936553261e-04,1.939695803270247154e-04
7.100000000000000533e+00,9.938346623893407061e-01,-8.178111138084175058e-02,-7.661710766765442160e-02,1.292774218276977879e-03,2.202427606469429912e-05,-1.943969203056856087e-04,-9.619964450050011440e-01,-9.672356601797722497e-01,5.239215174771091020e-03,3.182142606620523128e-04,1.940878439372628605e-04
7.110000000000000320e+00,9.938180352410713736e-01,-8.085038256786170052e-02,-7.780517827255210850e-02,1.296041228862708679e-03,3.329889838489154946e-05,-1.918710503625908946e-04,-9.620218593786046268e-01,-9.670222083385876521e-01,5.000348959982993217e-03,3.184470155862232526e-04,1.942087942146120128e-04
7.120000000000000107e+00,9.938016633095156926e-01,-7.989663221516846159e-02,-7.898378940158912176e-02,1.299165799375311950e-03,4.417000800073058369e-05,-1.895018511304906179e-04,-9.620474387728114030e-01,-9.668000697521983433e-01,4.752630979386911723e-03,3.186818169051552495e-04,1.943323250244155531e-04
7.129999999999999893e+00,9.937856414995031029e-01,-7.891910805673342522e-02,-8.015216185106806279e-02,1.302131673942439607e-03,5.463627627269096644e-05,-1.872800955116094002e-04,-9.620731910600582859e-01,-9.665707046722723517e-01,4.497513612214110862e-03,3.189187437082554189e-04,1.944583309358982603e-04
7.140000000000000568e+00,9.937700426313145208e-01,-7.791720744699780210e-02,-8.130963695785078937e-02,1.304922891188978543e-03,6.469757586837668708e-05,-1.851959138588776550e-04,-9.620991271322154592e-01,-9.663357275005824976e-01,4.236600368367024472e-03,3.191578995376004747e-04,1.945867083477104131e-04
7.150000000000000355e+00,9.937549156248982607e-01,-7.689049576142673037e-02,-8.245567559538893865e-02,1.307523882493099969e-03,7.435497847116100145e-05,-1.832389035763448053e-04,-9.621252599222863688e-01,-9.660968827769373934e-01,3.971622854650988174e-03,3.193994033002310975e-04,1.947173548129121912e-04
7.160000000000000142e+00,9.937402843753110337e-01,-7.583872023335676282e-02,-8.358985575205347962e-02,1.309919582947758308e-03,8.361073785450578717e-05,-1.813982466893506286e-04,-9.621516032893434600e-01,-9.658560213592798371e-01,3.704418069936325081e-03,3.196433790456402958e-04,1.948501667095037249e-04
7.169999999999999929e+00,9.937261473786741517e-01,-7.476181873892896734e-02,-8.471186857191555231e-02,1.312095553676175756e-03,9.246825776364871934e-05,-1.796628349437168692e-04,-9.621781708301543334e-01,-9.656150773574482260e-01,3.436906527293942873e-03,3.198899451907042009e-04,1.949850355622562148e-04
7.179999999999999716e+00,9.937124781395590967e-01,-7.365992321955454336e-02,-8.582151274715341116e-02,1.314038113604170570e-03,1.009320443491050923e-04,-1.780214019708682889e-04,-9.622049746902177070e-01,-9.653760458525241228e-01,3.171071162306392417e-03,3.201392038592519541e-04,1.951218434517176803e-04
7.190000000000000391e+00,9.936992263586885699e-01,-7.253335762768421680e-02,-8.691868717514435183e-02,1.315734478292702580e-03,1.090076432360918948e-04,-1.764626620306749150e-04,-9.622320244512563292e-01,-9.651409609737630069e-01,2.908936522506649046e-03,3.203912310342361784e-04,1.952604580413019875e-04
7.200000000000000178e+00,9.936863198668213215e-01,-7.138263048753042128e-02,-8.800338183158790129e-02,1.317172903004760077e-03,1.167015616835089821e-04,-1.749754548069842668e-04,-9.622593261694771805e-01,-9.649118735741873953e-01,2.652547404710266926e-03,3.206460681920364421e-04,1.954007277913394347e-04
7.209999999999999964e+00,9.936736672381534241e-01,-7.020842236792365632e-02,-8.907566686191790983e-02,1.318342826844076622e-03,1.240211766763464965e-04,-1.735488956710584110e-04,-9.622868816296772376e-01,-9.646908275846337588e-01,2.403945954956502977e-03,3.209037159976760117e-04,1.955424779147563186e-04
7.219999999999999751e+00,9.936611609874613782e-01,-6.901156875960322290e-02,-9.013567995440492642e-02,1.319235014575456492e-03,1.309746301949965661e-04,-1.721725307339888795e-04,-9.623146878650070679e-01,-9.644798341523068697e-01,2.165146287299753169e-03,3.211641304952676714e-04,1.956855075737617966e-04
7.230000000000000426e+00,9.936486812302991467e-01,-6.779303902405703353e-02,-9.118361212614850553e-02,1.319841692629775349e-03,1.375707133004724794e-04,-1.708364958702813347e-04,-9.623427369723971392e-01,-9.642808428814454436e-01,1.938105909048276837e-03,3.214272220402322267e-04,1.958295887050098827e-04
7.240000000000000213e+00,9.936360996681264934e-01,-6.655391222673789908e-02,-9.221969212393334170e-02,1.320156675816276702e-03,1.438187410504111502e-04,-1.695316787038876334e-04,-9.623710162308451999e-01,-9.640957098694824534e-01,1.724693638637276325e-03,3.216928570078653312e-04,1.959744667257012907e-04
7.250000000000000000e+00,9.936232837495085901e-01,-6.529535077652072472e-02,-9.324416971144469657e-02,1.320175481408816711e-03,1.497284205999128493e-04,-1.682498823025858990e-04,-9.623995085062709842e-01,-9.639261627358830520e-01,1.526654229612050846e-03,3.219608620941770112e-04,1.961198632163263511e-04
7.259999999999999787e+00,9.936101008565044745e-01,-6.401857286019671522e-02,-9.425729817854940074e-02,1.319895427533752290e-03,1.553097151256290290e-04,-1.669839890296499773e-04,-9.624281929050082507e-01,-9.637737634228523698e-01,1.345570517844083946e-03,3.222310308246087332e-04,1.962654805158781102e-04
7.270000000000000462e+00,9.935964223710275212e-01,-6.272482468231802000e-02,-9.525931646353624771e-02,1.319315713150877702e-03,1.605727064230456230e-04,-1.657281226629338700e-04,-9.624570456194581070e-01,-9.636398701450592519e-01,1.182824525601169430e-03,3.225031317194808345e-04,1.964110080256986635e-04
7.280000000000000249e+00,9.935821274887517429e-01,-6.141535349621639328e-02,-9.625043132204762208e-02,1.318437477366682636e-03,1.655274591487016736e-04,-1.644778065261622122e-04,-9.624860408967776948e-01,-9.635256004105356986e-01,1.039559513758045450e-03,3.227769174506459320e-04,1.965561298951090663e-04
7.290000000000000036e+00,9.935671066668085860e-01,-6.009138234339778811e-02,-9.723080000445462334e-02,1.317263836330539702e-03,1.701838896969584062e-04,-1.632301150064192040e-04,-9.625151520547766681e-01,-9.634317974521768857e-01,9.166453974001945691e-04,3.230521342696390775e-04,1.967005336740434984e-04
7.299999999999999822e+00,9.935512646146158477e-01,-5.875408731024528430e-02,-9.820051391487566450e-02,1.315799896514148817e-03,1.745516426044972050e-04,-1.619838154804693767e-04,-9.625443524694640152e-01,-9.633590026287621733e-01,8.146501592981116903e-04,3.233285309990028026e-04,1.968439194659499236e-04
7.310000000000000497e+00,9.935345227622738307e-01,-5.740457796962765424e-02,-9.915958371911923197e-02,1.314052743741297730e-03,1.786399771602863564e-04,-1.607394973677484884e-04,-9.625736164654914440e-01,-9.633074363178794064e-01,7.338198523879897565e-04,3.236058669498041306e-04,1.969860091057817897e-04
7.320000000000000284e+00,9.935168211668949922e-01,-5.604388150894187848e-02,-1.001079263455326579e-01,1.312031407895270906e-03,1.824576665660580647e-04,-1.594996847968566296e-04,-9.626029200527164154e-01,-9.632769894948347567e-01,6.740694421183325178e-04,3.238839182524571063e-04,1.971265548905698495e-04
7.330000000000000071e+00,9.934981198417576209e-01,-5.467293086480277953e-02,-1.010453542829359702e-01,1.309746803767160989e-03,1.860129115514480601e-04,-1.582689292407706851e-04,-9.626322414687717988e-01,-9.632672275699148967e-01,6.349861011430826601e-04,3.241624822498281964e-04,1.972653474382468630e-04
7.339999999999999858e+00,9.934783995152495217e-01,-5.329255699797706691e-02,-1.019715675249947134e-01,1.307211649003180804e-03,1.893132698158290844e-04,-1.570538784655221831e-04,-9.626615615058400355e-01,-9.632774071767259416e-01,6.158456708858571320e-04,3.244413797839159242e-04,1.974022223123483855e-04
7.350000000000000533e+00,9.934576618447477081e-01,-5.190348526007392688e-02,-1.028861484426233375e-01,1.304440360552248240e-03,1.923656020694206102e-04,-1.558633182644453513e-04,-9.626908636193145519e-01,-9.633065055458190917e-01,6.156419265045500518e-04,3.247204553935024432e-04,1.975370651148278256e-04
7.360000000000000320e+00,9.934359291248729962e-01,-5.050633563497267109e-02,-1.037885597877981764e-01,1.301448931398342754e-03,1.951760348099039314e-04,-1.547081837260335562e-04,-9.627201338337847414e-01,-9.633532609725511398e-01,6.331271387664204851e-04,3.249995756120372249e-04,1.976698148471456307e-04
7.370000000000000107e+00,9.934132435391397342e-01,-4.910162649083193998e-02,-1.046781459462051561e-01,1.298254789682170771e-03,1.977499393321885228e-04,-1.536015372116434242e-04,-9.627493604770921420e-01,-9.634162218333188754e-01,6.668613562267013866e-04,3.252786256997156436e-04,1.978004654217269120e-04
7.379999999999999893e+00,9.933896660097174536e-01,-4.768978135885743042e-02,-1.055541374652942954e-01,1.294876642573820685e-03,2.000919258652615531e-04,-1.525585107969101796e-04,-9.627785337846898051e-01,-9.634938007609291644e-01,7.152669762393073756e-04,3.255575052489679622e-04,1.979290653062459882e-04
7.390000000000000568e+00,9.933652747021476381e-01,-4.627113816717130790e-02,-1.064156587915235930e-01,1.291334307453854361e-03,2.022058511976159518e-04,-1.515962116481662950e-04,-9.628076454234770765e-01,-9.635843300825051028e-01,7.766846590280396386e-04,3.258361231645732418e-04,1.980557153811179916e-04
7.400000000000000355e+00,9.933401632408314086e-01,-4.484596030433835728e-02,-1.072617390585465930e-01,1.287648533100105254e-03,2.040948377250281689e-04,-1.507335896464454482e-04,-9.628366879867032990e-01,-9.636861145392577876e-01,8.494265525544602170e-04,3.261143925343945984e-04,1.981805651836143767e-04
7.410000000000000142e+00,9.933144386887823307e-01,-4.341444886785207624e-02,-1.080913256796769556e-01,1.283840813666246644e-03,2.057613015585370091e-04,-1.499912675152630960e-04,-9.628656545091976993e-01,-9.637974776791805587e-01,9.318231699829105860e-04,3.263922258783499343e-04,1.983038077912890884e-04
7.419999999999999929e+00,9.932882193412027050e-01,-4.197675546672311603e-02,-1.089033004156045592e-01,1.279933198281425592e-03,2.072069871853424042e-04,-1.493913347274392815e-04,-9.628945380465263604e-01,-9.639167991123697155e-01,1.022261065843351390e-03,3.266695311962087363e-04,1.984256736800027454e-04
7.429999999999999716e+00,9.932616323785857793e-01,-4.053299499141447410e-02,-1.096964975145284793e-01,1.275948099102768582e-03,2.084330061897978891e-04,-1.489571075292765701e-04,-9.629233313522091997e-01,-9.640425409515868127e-01,1.119209599377591312e-03,3.269462091387114453e-04,1.985464239226963912e-04
7.440000000000000391e+00,9.932348114216617008e-01,-3.908325783451287172e-02,-1.104697234587145444e-01,1.271908100618529764e-03,2.094398777135995124e-04,-1.487128584919196516e-04,-9.629520266762000569e-01,-9.641732630875679000e-01,1.221236411367809501e-03,3.272221515100753788e-04,1.986663431277069236e-04
7.450000000000000178e+00,9.932078940278088464e-01,-3.762762113667390829e-02,-1.112217778010373276e-01,1.267835772930632618e-03,2.102275686505019356e-04,-1.486835200406698280e-04,-9.629806156954802132e-01,-9.643076282959793799e-01,1.327012600499126579e-03,3.274972411844406361e-04,1.987857325038699940e-04
7.459999999999999964e+00,9.931810191671944787e-01,-3.616615873868468667e-02,-1.119514745389009469e-01,1.263753491642122251e-03,2.107955320084446531e-04,-1.488943673820583699e-04,-9.630090895752775326e-01,-9.644443993628309952e-01,1.435309787553464564e-03,3.277713533951400046e-04,1.989049033865875060e-04
7.469999999999999751e+00,9.931543247166826349e-01,-3.469894963584013725e-02,-1.126576634525284920e-01,1.259683266836690921e-03,2.111427423993608645e-04,-1.493706871029034787e-04,-9.630374391483794705e-01,-9.645824312894586416e-01,1.544992141079136677e-03,3.280443582411412791e-04,1.990241715046359161e-04
7.480000000000000426e+00,9.931279450101894168e-01,-3.322608484888305708e-02,-1.133392508307851099e-01,1.255646583461532363e-03,2.112677281971851501e-04,-1.501374384131639022e-04,-9.630656551900843576e-01,-9.647206620803028265e-01,1.655006890218471737e-03,3.283161241609648131e-04,1.991438521564692365e-04
7.490000000000000213e+00,9.931020084857199448e-01,-3.174767274036623121e-02,-1.139952190210984512e-01,1.251664255208823247e-03,2.111686004974260575e-04,-1.512189145055989347e-04,-9.630937287593218654e-01,-9.648581055712757149e-01,1.764376811953806499e-03,3.285865220529610425e-04,1.992642563655167010e-04
7.500000000000000000e+00,9.930766354709481547e-01,-3.026384291059462314e-02,-1.146246442704960539e-01,1.247756293732486940e-03,2.108430795772484642e-04,-1.526384117751967561e-04,-9.631216515719969173e-01,-9.649938492325642603e-01,1.872197660567384569e-03,3.288554296794757238e-04,1.993856879634048340e-04
7.509999999999999787e+00,9.930519361505723008e-01,-2.877474889804016583e-02,-1.152267123718382080e-01,1.243941794734257063e-03,2.102885200558769058e-04,-1.544179146531788889e-04,-9.631494163709692913e-01,-9.651270589511173892e-01,1.977642580148147779e-03,3.291227359794888303e-04,1.995084414485592816e-04
7.520000000000000462e+00,9.930280087593640337e-01,-2.728056998080933063e-02,-1.158007316917101098e-01,1.240238842106400731e-03,2.095019363595972931e-04,-1.565778035471721355e-04,-9.631770172583671297e-01,-9.652569915910277354e-01,2.079974332660563217e-03,3.293883449310354059e-04,1.996328003777136928e-04
7.530000000000000249e+00,9.930049380441944296e-01,-2.578151242490427444e-02,-1.163461432325045425e-01,1.236664430931044920e-03,2.084800303788565039e-04,-1.591365928365965341e-04,-9.632044499599424769e-01,-9.653830148047531923e-01,2.178564844810683670e-03,3.296521786468858527e-04,1.997590359830159201e-04
7.540000000000000036e+00,9.929827940361011240e-01,-2.427781054937154168e-02,-1.168625274686399679e-01,1.233234409713337412e-03,2.072192233506941637e-04,-1.621107050601402404e-04,-9.632317119968692998e-01,-9.655046322960642025e-01,2.272920299194949086e-03,3.299141794503467799e-04,1.998874056858834791e-04
7.549999999999999822e+00,9.929616311693498787e-01,-2.276972797698080531e-02,-1.173496077929000042e-01,1.229963441776076158e-03,2.057156940006066076e-04,-1.655142863749227867e-04,-9.632588027480190052e-01,-9.656215116788040564e-01,2.362708930785098124e-03,3.301743107556889497e-04,2.000181511909726595e-04
7.560000000000000497e+00,9.929414877782832827e-01,-2.125755941231063234e-02,-1.178072505104871270e-01,1.226864985279746282e-03,2.039654248353769907e-04,-1.693590671033730452e-04,-9.632857233938129093e-01,-9.657335113635362456e-01,2.447787969723361819e-03,3.304325566639150199e-04,2.001514958844818892e-04
7.570000000000000284e+00,9.929223859948316244e-01,-1.974163323885611693e-02,-1.182354614220788858e-01,1.223951290866848000e-03,2.019642582018552480e-04,-1.736542697655718884e-04,-9.633124767410469191e-01,-9.658407026220077185e-01,2.528225880960744722e-03,3.306889202702759339e-04,2.002876413516041509e-04
7.580000000000000071e+00,9.929043320596419031e-01,-1.822231515626120471e-02,-1.186343791395587238e-01,1.221233415479965057e-03,1.997079633325611592e-04,-1.784065654831593615e-04,-9.633390669358252723e-01,-9.659433831573808193e-01,2.604316221555545794e-03,3.309434207608219014e-04,2.004267629325262590e-04
7.589999999999999858e+00,9.928873170488233812e-01,-1.670001299234403699e-02,-1.190042653755436358e-01,1.218721250485448439e-03,1.971923151093443304e-04,-1.836200781038509764e-04,-9.633654990781629346e-01,-9.660420791214169300e-01,2.676580043254000226e-03,3.311960894433418033e-04,2.005690043589414273e-04
7.600000000000000533e+00,9.928713180061006227e-01,-1.517518272750760337e-02,-1.193454925369112213e-01,1.216423561864703748e-03,1.944131847170578627e-04,-1.892964339025528968e-04,-9.633917787568369029e-01,-9.661375334940268678e-01,2.745754737189978756e-03,3.314469649114810089e-04,2.007144716500430803e-04
7.610000000000000320e+00,9.928562994581465739e-01,-1.364833566721761204e-02,-1.196585290301300231e-01,1.214348039928729020e-03,1.913666417586948755e-04,-1.954348533332510925e-04,-9.634179115263559190e-01,-9.662306799627652376e-01,2.812768436409352878e-03,3.316960875754733254e-04,2.008632265553256246e-04
7.620000000000000107e+00,9.928422152785332244e-01,-1.212004659750749724e-02,-1.199439227493037108e-01,1.212501355781072732e-03,1.880490667911881146e-04,-2.020322800953542925e-04,-9.634439023492438192e-01,-9.663226027730758005e-01,2.878700423831996938e-03,3.319434938107852480e-04,2.010152799400977131e-04
7.629999999999999893e+00,9.928290108549270299e-01,-1.059096266475604772e-02,-1.202022832642132000e-01,1.210889221609730499e-03,1.844572726459602378e-04,-2.090835417882324590e-04,-9.634697550267596888e-01,-9.664144843215143332e-01,2.944729294754629221e-03,3.321892099756146278e-04,2.011705855688994404e-04
7.640000000000000568e+00,9.928166255045475230e-01,-9.061812639542981759e-03,-1.204342632534023128e-01,1.209516451836769495e-03,1.805886323478373410e-04,-2.165815356944258085e-04,-9.634954716398640429e-01,-9.665075433999917864e-01,3.012071760127742713e-03,3.324332465363496374e-04,2.013290347682161752e-04
7.650000000000000355e+00,9.928049950749554542e-01,-7.533416159650811045e-03,-1.206405397353343262e-01,1.208387022198890081e-03,1.764412109650918316e-04,-2.245174327756016021e-04,-9.635210520197626805e-01,-9.666029678596481656e-01,3.081915839885478181e-03,3.326755925170900752e-04,2.014904524354488302e-04
7.660000000000000142e+00,9.927940546623869045e-01,-6.006692502577788521e-03,-1.208217956386141989e-01,1.207504123972675744e-03,1.720138983335094899e-04,-2.328808927912354241e-04,-9.635464932649498992e-01,-9.667018459745760905e-01,3.155352709626240738e-03,3.329162104629590675e-04,2.016545947904901936e-04
7.669999999999999929e+00,9.927837413766289476e-01,-4.482668415382501381e-03,-1.209787022205516677e-01,1.206870210792093060e-03,1.673065393160851045e-04,-2.416602835476587010e-04,-9.635717893190000050e-01,-9.668051009139798646e-01,3.233311594979813679e-03,3.331550320777794697e-04,2.018211491796595425e-04
7.679999999999999716e+00,9.927739970811561010e-01,-2.962484530168251785e-03,-1.211119027934219883e-01,1.206487035827047286e-03,1.623200580999506904e-04,-2.508428976317887043e-04,-9.635969306210294683e-01,-9.669134324846202500e-01,3.316501863590795140e-03,3.333919546723940284e-04,2.019897361043021533e-04
7.690000000000000391e+00,9.927647710395047786e-01,-1.447399916685541965e-03,-1.212219981517826672e-01,1.206355677492560851e-03,1.570565730014068567e-04,-2.604151605456911140e-04,-9.636219038394232550e-01,-9.670272697293231801e-01,3.405365889899945007e-03,3.336268385377602315e-04,2.021599135142437831e-04
7.700000000000000178e+00,9.927560224029566838e-01,6.120563204582792798e-05,-1.213095340151949669e-01,1.206476552327519387e-03,1.515194983510572226e-04,-2.703628248938117428e-04,-9.636466916980752639e-01,-9.671467371348625441e-01,3.500045436787233358e-03,3.338595053422472041e-04,2.023311832706209401e-04
7.709999999999999964e+00,9.927477224805388856e-01,1.561831921884352780e-03,-1.213749907123599509e-01,1.206849414208492448e-03,1.457136302614813568e-04,-2.806711461390476101e-04,-9.636712729043055425e-01,-9.672716362069241347e-01,3.600363302618551399e-03,3.340897376406411472e-04,2.025029995411653516e-04
7.719999999999999751e+00,9.927398567400363971e-01,3.052861549161871389e-03,-1.214187752392564268e-01,1.207473339632567652e-03,1.396452134319105004e-04,-2.913250363898531466e-04,-9.636956221872255979e-01,-9.674014431072326392e-01,3.705820920007020514e-03,3.343172795739890045e-04,2.026747788059779509e-04
7.730000000000000426e+00,9.927324264966989054e-01,4.532566132102446195e-03,-1.214412157299059464e-01,1.208346699398058898e-03,1.333219866053153688e-04,-3.023091936636664923e-04,-9.637197104551139537e-01,-9.675353220109639274e-01,3.815611555850005349e-03,3.345418388292338780e-04,2.028459110703373369e-04
7.740000000000000213e+00,9.927254502553234383e-01,5.999115652877072026e-03,-1.214425582884200994e-01,1.209467117615038029e-03,1.267532048462580228e-04,-3.136082050507489464e-04,-9.637435050797735769e-01,-9.676721529083711637e-01,3.928647828597606716e-03,3.347630899138251577e-04,2.030157718460046112e-04
7.750000000000000000e+00,9.927189646802284662e-01,7.450590877344657852e-03,-1.214229660494563351e-01,1.210831419569010931e-03,1.199496374320267175e-04,-3.252066231416738708e-04,-9.637669703139843946e-01,-9.678105717997090851e-01,4.043601485724693939e-03,3.349806787791122578e-04,2.031837344604880968e-04
7.759999999999999787e+00,9.927130251762213975e-01,8.884998715617221585e-03,-1.213825202649451290e-01,1.212435570519862461e-03,1.129235408213417061e-04,-3.370890159523064764e-04,-9.637900678456237102e-01,-9.679490206530217966e-01,4.158952807398114994e-03,3.351942287941909798e-04,2.033491822750477240e-04
7.770000000000000462e+00,9.927077060721188895e-01,1.030029028640997747e-02,-1.213212231610814734e-01,1.214274608023012359e-03,1.056886068588167743e-04,-3.492399913603104066e-04,-9.638127574877538573e-01,-9.680858041236652944e-01,4.273046635911471880e-03,3.354033480301841130e-04,2.035115204437332181e-04
7.780000000000000249e+00,9.927031004057489394e-01,1.169438135531575447e-02,-1.212390022733545319e-01,1.216342570787702724e-03,9.825988706304123550e-05,-3.616441977423526526e-04,-9.638349979986355898e-01,-9.682191498707117816e-01,4.384151872076219592e-03,3.356076377600178385e-04,2.036701868997070619e-04
7.790000000000000036e+00,9.926993193167870100e-01,1.306517473493240371e-02,-1.211357159499335950e-01,1.218632427420089648e-03,9.065369450579292344e-05,-3.742863030631716050e-04,-9.638567480189669245e-01,-9.683472693335971604e-01,4.490521314630226309e-03,3.358067020175198704e-04,2.038246623206063646e-04
7.799999999999999822e+00,9.926964910600312164e-01,1.441058416597059896e-02,-1.210111597149825802e-01,1.221136008616280919e-03,8.288748539525042289e-05,-3.871509551143150624e-04,-9.638779671063918419e-01,-9.684684160308328904e-01,4.590448924441087493e-03,3.360001579920613097e-04,2.039744788917552398e-04
7.810000000000000497e+00,9.926947596578691302e-01,1.572855914536945912e-02,-1.208650732023830582e-01,1.223843946460286729e-03,7.497972300576834790e-05,-4.002227259345902629e-04,-9.638986168397684073e-01,-9.685809387851117558e-01,4.682321945343357987e-03,3.361876469677283039e-04,2.041192277326686622e-04
7.820000000000000284e+00,9.926942832161477215e-01,1.701711013173546477e-02,-1.206971474046562715e-01,1.226745624433625038e-03,6.694972703327151608e-05,-4.134860436727165575e-04,-9.639186619587232219e-01,-9.686833277379919283e-01,4.764665779268754953e-03,3.363688454555451750e-04,2.042585649062456099e-04
7.830000000000000071e+00,9.926952319328498087e-01,1.827433354115804223e-02,-1.205070320285439173e-01,1.229829141555031360e-03,5.881751178572197235e-05,-4.269251152850741669e-04,-9.639380714980418929e-01,-9.687742515627164597e-01,4.836180064674586686e-03,3.365434761186294598e-04,2.043922159562505669e-04
7.839999999999999858e+00,9.926977858337940885e-01,1.949843594802529514e-02,-1.202943428040084972e-01,1.233081293742148248e-03,5.060361683481128664e-05,-4.405238435087547168e-04,-9.639568198723359460e-01,-9.688525848841111898e-01,4.895765011775216925e-03,3.367113180594606681e-04,2.045199789506568777e-04
7.850000000000000533e+00,9.927021322738548426e-01,2.068775692555021098e-02,-1.200586686531149444e-01,1.236487575034329487e-03,4.232893385576327942e-05,-4.542657415246193517e-04,-9.639748878647499408e-01,-9.689174255354658927e-01,4.942537670715899806e-03,3.368722160310245540e-04,2.046417260275212868e-04
7.860000000000000320e+00,9.927084632463472058e-01,2.184078999833109075e-02,-1.197995786850237915e-01,1.240032200751006817e-03,3.401453336984745773e-05,-4.681338486378063750e-04,-9.639922634743350871e-01,-9.689681018864514384e-01,4.975838412116321760e-03,3.370260881507057917e-04,2.047574034584886959e-04
7.870000000000000107e+00,9.927169725464378702e-01,2.295620123276391825e-02,-1.195166290389899910e-01,1.243698154007735713e-03,2.568149498658721058e-05,-4.821106501647641528e-04,-9.640089425805078438e-01,-9.690041710252051965e-01,4.995228444697304149e-03,3.371729317401548688e-04,2.048670302654542752e-04
7.879999999999999893e+00,9.927278528372892596e-01,2.403284505826849826e-02,-1.192093696448187634e-01,1.247467256296480934e-03,1.735074453101766024e-05,-4.961780045346891443e-04,-9.640249293897213967e-01,-9.690254090351612115e-01,5.000479645439800079e-03,3.373128269825915494e-04,2.049706954625474253e-04
7.890000000000000568e+00,9.927412926694751949e-01,2.506977699040116928e-02,-1.188773510065385119e-01,1.251320262089584403e-03,9.042901149821426396e-06,-5.103170803955903992e-04,-9.640402366381565225e-01,-9.690317949411573206e-01,4.991558303000807710e-03,3.374459381791736364e-04,2.050685540202490387e-04
7.900000000000000355e+00,9.927574735054134347e-01,2.606626301290284470e-02,-1.185201311375931321e-01,1.255236976676621808e-03,7.781371342022424946e-07,-5.245083062646762988e-04,-9.640548855353546776e-01,-9.690234900898484494e-01,4.968604554493778747e-03,3.375725124908265907e-04,2.051608216964151410e-04
7.910000000000000142e+00,9.927765668003345478e-01,2.702178546631730030e-02,-1.181372827830825256e-01,1.259196395722177219e-03,-7.423947207389229442e-06,-5.387313349812797780e-04,-9.640689054454028017e-01,-9.690008147680345685e-01,4.931909322631783214e-03,3.376928761655391062e-04,2.052477689280518547e-04
7.919999999999999929e+00,9.927987311905988044e-01,2.793604538263634932e-02,-1.177284010560620542e-01,1.263176864367348716e-03,-1.554443173219838116e-05,-5.529650249072864000e-04,-9.640823333144646901e-01,-9.689642237585661677e-01,4.881890444101507145e-03,3.378074283652288947e-04,2.053297140094390016e-04
7.930000000000000604e+00,9.928241098380761187e-01,2.880896129521962751e-02,-1.172931115911827332e-01,1.267156253113441416e-03,-2.356516626667544477e-05,-5.671874394738740969e-04,-9.640952128652419129e-01,-9.689142823114142988e-01,4.819069446172437148e-03,3.379166328131163154e-04,2.054070158263865409e-04
7.940000000000000391e+00,9.928528279764552433e-01,2.964066463796461229e-02,-1.168310792815815125e-01,1.271112147243367912e-03,-3.146884106439300807e-05,-5.813758662919475424e-04,-9.641075935889358295e-01,-9.688516437039993434e-01,4.744050115063497448e-03,3.380210075752971958e-04,2.054800664350597827e-04
7.950000000000000178e+00,9.928849907016762399e-01,3.043149192468481284e-02,-1.163420176164872144e-01,1.275022046168405691e-03,-3.923903742172415472e-05,-5.955068566258017466e-04,-9.641195295738564930e-01,-9.687770292261534966e-01,4.657499652297027865e-03,3.381211133631584708e-04,2.055492837615968682e-04
7.959999999999999964e+00,9.929206810443748088e-01,3.118197396669210308e-02,-1.158256985806777745e-01,1.278863568845206274e-03,-4.686025841749927458e-05,-6.095562855753020428e-04,-9.641310782154317582e-01,-9.686912110962052624e-01,4.560132880773518950e-03,3.382175407927346810e-04,2.056151046845311470e-04
7.969999999999999751e+00,9.929599583571574462e-01,3.189282244201006866e-02,-1.152819630164978321e-01,1.282614661292536202e-03,-5.431794019314489097e-05,-6.234994328238609683e-04,-9.641422988556892504e-01,-9.685949985364228354e-01,4.452699680733618846e-03,3.383108970610705863e-04,2.056779786940854393e-04
7.980000000000000426e+00,9.930028570442988034e-01,3.256491417243224246e-02,-1.147107312887826192e-01,1.286253802247862548e-03,-6.159844462209923153e-05,-6.373110832935801467e-04,-9.641532514008515076e-01,-9.684892270350874410e-01,4.335975634235920452e-03,3.384017924996048955e-04,2.057383622586783645e-04
7.990000000000000213e+00,9.930493856557448540e-01,3.319927349432138380e-02,-1.141120140366737729e-01,1.289760203132701887e-03,-6.868903462600912425e-05,-6.509656465146557072e-04,-9.641639949636822138e-01,-9.683747507085892492e-01,4.210755744907000719e-03,3.384908274414555698e-04,2.057967139199590179e-04
8.000000000000000000e+00,9.930995263611632762e-01,3.379705312582070853e-02,-1.134859227479300542e-01,1.293113998732246892e-03,-7.557783377407620068e-05,-6.644372929771007316e-04,-9.641745865733142296e-01,-9.682524376411758560e-01,4.077851067861675005e-03,3.385785797977552405e-04,2.058534900553077307e-04
8.009999999999999787e+00,9.931532348139195943e-01,3.435951393773881840e-02,-1.128326798541641612e-01,1.296296425323739503e-03,-8.225377214359767700e-05,-6.777001052055813815e-04,-9.641850799897750957e-01,-9.681231680955288965e-01,3.938088105753749686e-03,3.386655936834336695e-04,2.059091411337199418e-04
8.019999999999999574e+00,9.932104404079651339e-01,3.488800402899919217e-02,-1.121526280221355198e-01,1.299289983393641604e-03,-8.870652071595937921e-05,-6.907282408031489504e-04,-9.641955246536966229e-01,-9.679878355148048286e-01,3.792310861108258175e-03,3.387523693684234326e-04,2.059641082352570152e-04
8.029999999999999361e+00,9.932710469244596663e-01,3.538393749188150500e-02,-1.114462383085441238e-01,1.302078582546627172e-03,-9.492641682426534891e-05,-7.034961042684520147e-04,-9.642059647946874534e-01,-9.678473502321979227e-01,3.641385437510498771e-03,3.388393547630450171e-04,2.060188195442957948e-04
8.040000000000000924e+00,9.933349335578075534e-01,3.584877322921800613e-02,-1.107141168544728133e-01,1.304647666711192472e-03,-1.009043833476681385e-04,-7.159785240260383094e-04,-9.642164387147935667e-01,-9.677026457268348425e-01,3.486207012041271040e-03,3.389269385794585932e-04,2.060736865319157118e-04
8.050000000000000711e+00,9.934019563039532263e-01,3.628399415739492345e-02,-1.099570098205219643e-01,1.306984318268615422e-03,-1.066318444556674911e-04,-7.281509308425553788e-04,-9.642269782563769320e-01,-9.675546870872858696e-01,3.327708830908898078e-03,3.390154452491278428e-04,2.061290995754028188e-04
8.060000000000000497e+00,9.934719496866745159e-01,3.669108709755731362e-02,-1.091758063036746135e-01,1.309077340255480762e-03,-1.121006407374860591e-04,-7.399895336514389355e-04,-9.642376084581490980e-01,-9.674044810612856260e-01,3.166872603136502377e-03,3.391051316198860784e-04,2.061854228436743597e-04
8.070000000000000284e+00,9.935447287907123171e-01,3.707152362490837710e-02,-1.083715390299305609e-01,1.310917316299300538e-03,-1.173029465042655446e-04,-7.514714887908002360e-04,-9.642483473970941965e-01,-9.672530867001570831e-01,3.004739303062933450e-03,3.391961854095692044e-04,2.062429883993299740e-04
8.080000000000000071e+00,9.936200915635717834e-01,3.742674211423089453e-02,-1.075453826801861801e-01,1.312496648426194918e-03,-1.222311919260129403e-04,-7.625750587821474805e-04,-9.642592062101232875e-01,-9.671016251979520639e-01,2.842418987828785552e-03,3.392887253520574789e-04,2.063020895923806108e-04
8.089999999999999858e+00,9.936978213416353123e-01,3.775813119024327286e-02,-1.066986497774030096e-01,1.313809573318027368e-03,-1.268779924653647042e-04,-7.732797570448801065e-04,-9.642701892850006340e-01,-9.669512871453452840e-01,2.681097860344640923e-03,3.393828029398232430e-04,2.063629739816885689e-04
8.099999999999999645e+00,9.937776895505260333e-01,3.806701476514265381e-02,-1.058327841373310901e-01,1.314852157982824990e-03,-1.312360878044509813e-04,-7.835664753481784341e-04,-9.642812946072863989e-01,-9.668033351519547125e-01,2.522040544668314056e-03,3.394784056396297871e-04,2.064258361444970546e-04
8.109999999999999432e+00,9.938594585247446656e-01,3.835463882322873164e-02,-1.049493519592713392e-01,1.315622276130945165e-03,-1.352982921406834210e-04,-7.934175913359378272e-04,-9.642925142471170386e-01,-9.666590997206708780e-01,2.366585473553865435e-03,3.395754614354556012e-04,2.064908108418972432e-04
8.120000000000000995e+00,9.939428843885547149e-01,3.862216009377569120e-02,-1.040500307040532479e-01,1.316119566815780219e-03,-1.390574573655961545e-04,-8.028170541026475411e-04,-9.643038349676369414e-01,-9.665199664549504188e-01,2.216131487313470916e-03,3.396738445332145458e-04,2.065579670780248733e-04
8.130000000000000782e+00,9.940277199376684747e-01,3.887063673777809564e-02,-1.031365959702922885e-01,1.316345377100580812e-03,-1.425064502525899123e-04,-8.117504465224026832e-04,-9.643152389346589803e-01,-9.663873531846797205e-01,2.072114250020730582e-03,3.397733820436374223e-04,2.066273035987720164e-04
8.140000000000000568e+00,9.941137174616528904e-01,3.910102116074488932e-02,-1.022109066343541428e-01,1.316302690654414182e-03,-1.456381443792585662e-04,-8.202050238086194215e-04,-9.643267045053193209e-01,-9.662626764082354880e-01,1.935971902916205217e-03,3.398738614437200444e-04,2.066987463258396218e-04
8.150000000000000355e+00,9.942006314484053142e-01,3.931415505088115686e-02,-1.012748885620567418e-01,1.315996044263387493e-03,-1.484454271113298167e-04,-8.281697285739602959e-04,-9.643382070722987809e-01,-9.661473075187808623e-01,1.809100446482136103e-03,3.399750386026741274e-04,2.067721481402440276e-04
8.160000000000000142e+00,9.942882211158876604e-01,3.951076672806642237e-02,-1.003305172295915065e-01,1.315431434274952740e-03,-1.509212215898244117e-04,-8.356351834317740472e-04,-9.643497199386311669e-01,-9.660425205131081272e-01,1.692800574476931033e-03,3.400766461463275523e-04,2.068472912646335260e-04
8.169999999999999929e+00,9.943762527220820768e-01,3.969147087212347019e-02,-9.937979960672990720e-02,1.314616214979717843e-03,-1.530585232996693279e-04,-8.425936628963690781e-04,-9.643612151977084546e-01,-9.659494341352199420e-01,1.588218937511438889e-03,3.401784019262233771e-04,2.069238923407823449e-04
8.179999999999999716e+00,9.944645016114758151e-01,3.985677067727127348e-02,-9.842475565731513554e-02,1.313558990885380084e-03,-1.548504504629220327e-04,-8.490390469659270245e-04,-9.643726645929828756e-01,-9.658689525217416527e-01,1.496287928758818558e-03,3.402800173562212115e-04,2.070016100983451679e-04
8.189999999999999503e+00,9.945527539653794546e-01,4.000706245181723936e-02,-9.746739980118923619e-02,1.312269504759404001e-03,-1.562903071964584392e-04,-8.549667592800239179e-04,-9.643840403323186150e-01,-9.658017092283684990e-01,1.417668896049861880e-03,3.403812053828176925e-04,2.070800553399809729e-04
8.199999999999999289e+00,9.946408082334469158e-01,4.014264264705794116e-02,-9.650972265978760567e-02,1.310758523218390464e-03,-1.573716581037182304e-04,-8.603736931103408200e-04,-9.643953158336830978e-01,-9.657480198849984765e-01,1.352704051315392402e-03,3.404816878655283260e-04,2.071588028014215155e-04
8.210000000000000853e+00,9.947284762346632059e-01,4.026371725652055922e-02,-9.555367337682323103e-02,1.309037721530412332e-03,-1.580884127325521502e-04,-8.652581286530159092e-04,-9.644064663807230264e-01,-9.657078485550195657e-01,1.301382174296488066e-03,3.405812021606798631e-04,2.072374043275981848e-04
8.220000000000000639e+00,9.948155839270226286e-01,4.037041347632340516e-02,-9.460114276849612702e-02,1.307119569177044504e-03,-1.584349181254325275e-04,-8.696196451370415224e-04,-9.644174696700098526e-01,-9.656807921309233933e-01,1.263322460913561974e-03,3.406795067271433546e-04,2.073154027244505926e-04
8.230000000000000426e+00,9.949019718558855807e-01,4.046279346052476800e-02,-9.365394751729519407e-02,1.305017217598758352e-03,-1.584060575129164273e-04,-8.734590311465561868e-04,-9.644283062352173586e-01,-9.656660858246673973e-01,1.237779589450019660e-03,3.407763856034795851e-04,2.073923456169524115e-04
8.240000000000000213e+00,9.949874953010922063e-01,4.054086994355632356e-02,-9.271381558263931677e-02,1.302744391423847322e-03,-1.579973530560354147e-04,-8.767781962860510389e-04,-9.644389597377907020e-01,-9.656626311215709135e-01,1.223671383780260786e-03,3.408716516434650689e-04,2.074677986640960370e-04
8.250000000000000000e+00,9.950720241516891607e-01,4.060462343759346088e-02,-9.178237296290393810e-02,1.300315284357048779e-03,-1.572050704285763790e-04,-8.795800869141161271e-04,-9.644494171183632947e-01,-9.656690456341185946e-01,1.219628515755288032e-03,3.409651484395438453e-04,2.075413575390872012e-04
8.259999999999999787e+00,9.951554425444050223e-01,4.065402064891183304e-02,-9.086113190900928227e-02,1.297744460780109362e-03,-1.560263229477866227e-04,-8.818686081576620952e-04,-9.644596686081194914e-01,-9.656837323276316054e-01,1.224063719512140033e-03,3.410567509099591676e-04,2.076126581795900705e-04
8.269999999999999574e+00,9.952376483073368529e-01,4.068903369726123431e-02,-8.995148066133319686e-02,1.295046763990491965e-03,-1.544591729148440300e-04,-8.836485538241933271e-04,-9.644697076046850892e-01,-9.657049638133649028e-01,1.235256208679771494e-03,3.411463645754183194e-04,2.076813849354319785e-04
8.279999999999999361e+00,9.953185522535459295e-01,4.070965966955888277e-02,-8.905467476004413907e-02,1.292237231873585336e-03,-1.525027278181792035e-04,-8.849255451867031304e-04,-9.644795304222443244e-01,-9.657309760140194710e-01,1.251445591775140294e-03,3.412339236024673240e-04,2.077472763670762390e-04
8.290000000000000924e+00,9.953980773702837404e-01,4.071593999722219331e-02,-8.817182996427511132e-02,1.289331020665982278e-03,-1.501572290875145214e-04,-8.857059789582432232e-04,-9.644891359311209555e-01,-9.657600646531682154e-01,1.270928722047212113e-03,3.413193877427132925e-04,2.078101286018263494e-04
8.300000000000000711e+00,9.954761579483454303e-01,4.070797911846856659e-02,-8.730391680715324232e-02,1.286343337318214064e-03,-1.474241311682417989e-04,-8.859969841337393508e-04,-9.644985251069320142e-01,-9.657906777856729574e-01,1.292152678740895923e-03,3.414027383484415589e-04,2.078697962735187588e-04
8.310000000000000497e+00,9.955527386924030164e-01,4.068596187558824739e-02,-8.645175681040777327e-02,1.283289380803329365e-03,-1.443061688175009097e-04,-8.858063867855487349e-04,-9.645077005140844095e-01,-9.658214979786121646e-01,1.313797464527771729e-03,3.414839736913675072e-04,2.079261912137919666e-04
8.320000000000000284e+00,9.956277738481970063e-01,4.065016910465928113e-02,-8.561602038232070389e-02,1.280184292539006874e-03,-1.408074107066460830e-04,-8.851426813826700169e-04,-9.645166657522350473e-01,-9.658515087053182180e-01,1.334842953083122986e-03,3.415631038521873978e-04,2.079792791562784515e-04
8.330000000000000071e+00,9.957012263749851488e-01,4.060099090258151994e-02,-8.479722642419915135e-02,1.277043115895447594e-03,-1.369332976496135865e-04,-8.840150067826427378e-04,-9.645254248970622779e-01,-9.658800409036973900e-01,1.354616006635157160e-03,3.416401454783751573e-04,2.080290748094348885e-04
8.339999999999999858e+00,9.957730671837909942e-01,4.053893710402968475e-02,-8.399574367114100160e-02,1.273880764547817004e-03,-1.326906640604930414e-04,-8.824331247346617942e-04,-9.645339819679943361e-01,-9.659067973109553007e-01,1.372815342960963551e-03,3.417151167239216832e-04,2.080756356994672984e-04
8.349999999999999645e+00,9.958432744528529224e-01,4.046464456822629341e-02,-8.321179379076941440e-02,1.270711999202516840e-03,-1.280877415718422992e-04,-8.804073985415442104e-04,-9.645423404551844992e-01,-9.659318539436906326e-01,1.389513488506086266e-03,3.417880326840398698e-04,2.081190552201128696e-04
8.359999999999999432e+00,9.959118330227795246e-01,4.037888096069646576e-02,-8.244545625695445801e-02,1.267551411984443096e-03,-1.231341441111454926e-04,-8.779487694594875855e-04,-9.645505029353168558e-01,-9.659556397784609949e-01,1.405136843144158629e-03,3.418589016166850717e-04,2.081594553096088873e-04
8.370000000000000995e+00,9.959787338653682820e-01,4.028254481578934232e-02,-8.169667500323260501e-02,1.264413417522146236e-03,-1.178408341273788320e-04,-8.750687284661475430e-04,-9.645584708015161324e-01,-9.659788971669888147e-01,1.420426365472645227e-03,3.419277222017108229e-04,2.081969791514204360e-04
8.380000000000000782e+00,9.960439736125824561e-01,4.017666177833355279e-02,-8.096526684173324662e-02,1.261312249518455053e-03,-1.122200700726663309e-04,-8.717792811914804084e-04,-9.645662441256829256e-01,-9.660026266940551221e-01,1.436382568372204056e-03,3.419944820255899944e-04,2.082317842204695069e-04
8.390000000000000568e+00,9.961075541264871047e-01,4.006237704328998589e-02,-8.025093160784652069e-02,1.258261961353990439e-03,-1.062853356637932588e-04,-8.680929040721557842e-04,-9.645738216632027129e-01,-9.660280210017233582e-01,1.454199338520611919e-03,3.420591573999110023e-04,2.082640359384324569e-04
8.400000000000000355e+00,9.961694820873099321e-01,3.994094413607987559e-02,-7.955326395887817037e-02,1.255276429052677115e-03,-1.000512518626554413e-04,-8.640224901448549221e-04,-9.645812010002380310e-01,-9.660563925447601674e-01,1.475191544522166118e-03,3.421217145286771922e-04,2.082939020917606854e-04
8.410000000000000142e+00,9.962297685755229226e-01,3.981371029856359961e-02,-7.887176671737339273e-02,1.252369354754414134e-03,-9.353347291115478974e-05,-8.595812833215143566e-04,-9.645883788333263764e-01,-9.660891003224862938e-01,1.500721489159920251e-03,3.421821119391664978e-04,2.083215481163414040e-04
8.419999999999999929e+00,9.962884286250487387e-01,3.968209886150007859e-02,-7.820586560798631348e-02,1.249554268704611238e-03,-8.674856812242759158e-05,-8.547828004734405729e-04,-9.645953513609692997e-01,-9.661274803838113545e-01,1.532129022842056501e-03,3.422403039934878832e-04,2.083471332439135182e-04
8.429999999999999716e+00,9.963454807285387904e-01,3.954758908892425789e-02,-7.755492519219431280e-02,1.246844527696295071e-03,-7.971389145514355017e-05,-8.496407411745672805e-04,-9.646021147577610311e-01,-9.661727843648317826e-01,1.570669607070750238e-03,3.422962452090770732e-04,2.083708074844814462e-04
8.439999999999999503e+00,9.964009462813154805e-01,3.941169406887371635e-02,-7.691826575986852876e-02,1.244253307900456502e-03,-7.244744117069160528e-05,-8.441688854989613322e-04,-9.646086656945173088e-01,-9.662261295357036373e-01,1.617463841186346030e-03,3.423498950470475841e-04,2.083927093710080669e-04
8.449999999999999289e+00,9.964548489582191193e-01,3.927593729441902076e-02,-7.629518089258049973e-02,1.241793590104089658e-03,-6.496771208531997965e-05,-8.383809808167216838e-04,-9.646150018636433510e-01,-9.662884628508198182e-01,1.673460987176413626e-03,3.424012227829493051e-04,2.084129643900034523e-04
8.460000000000000853e+00,9.965072140259881861e-01,3.914182862595137757e-02,-7.568495537286210051e-02,1.239478135548302204e-03,-5.729354307361515287e-05,-8.322906190682055139e-04,-9.646211224676222162e-01,-9.663605403630091129e-01,1.739417895386848045e-03,3.424502120606711633e-04,2.084316840347266719e-04
8.470000000000000639e+00,9.965580676026656315e-01,3.901084034802870110e-02,-7.508688307845513832e-02,1.237319450823629258e-03,-4.944396255074300322e-05,-8.259111065017255438e-04,-9.646270286308520348e-01,-9.664429221386615643e-01,1.815893507809515422e-03,3.424968647496436048e-04,2.084489654339272136e-04
8.480000000000000426e+00,9.966074358837760938e-01,3.888438403065359872e-02,-7.450028447311510260e-02,1.235329740632320301e-03,-4.143803465560000294e-05,-8.192553283178960520e-04,-9.646327237005971611e-01,-9.665359815693227441e-01,1.903257868725621383e-03,3.425412037770395393e-04,2.084648915463560570e-04
8.490000000000000213e+00,9.966553443621032349e-01,3.876378887566268860e-02,-7.392452328762563751e-02,1.233520847659539017e-03,-3.329470877469814294e-05,-8.123356110581903423e-04,-9.646382134113765661e-01,-9.666399268049173932e-01,2.001713393540851833e-03,3.425832746864594875e-04,2.084795319168275540e-04
8.500000000000000000e+00,9.967018170732887539e-01,3.865028217508924280e-02,-7.335902197808590042e-02,1.231904179293628367e-03,-2.503267488918581353e-05,-8.051635858913595324e-04,-9.646435058976712273e-01,-9.667548310332088057e-01,2.111325135537534155e-03,3.426231457761255619e-04,2.084929440058225225e-04
8.509999999999999787e+00,9.967468759019854074e-01,3.854497243209810409e-02,-7.280327555460619493e-02,1.230490621480894624e-03,-1.667022699941447553e-05,-7.977500561759208594e-04,-9.646486115519606885e-01,-9.668806676005569090e-01,2.232056048596245575e-03,3.426609067844390969e-04,2.085051750915223323e-04
8.519999999999999574e+00,9.967905399838177249e-01,3.844883559965344560e-02,-7.225686339322751062e-02,1.229290440572553770e-03,-8.225136590336648364e-06,-7.901048727982429905e-04,-9.646535427372163740e-01,-9.670173455983049893e-01,2.363802861088571891e-03,3.426966662081756213e-04,2.085162647094129795e-04
8.529999999999999361e+00,9.968328252358130692e-01,3.836270478146698582e-02,-7.171945867759858817e-02,1.228313174594793675e-03,2.854622431668354740e-07,-7.822368207967209108e-04,-9.646583133744013328e-01,-9.671647415881038379e-01,2.506428213702483442e-03,3.427305474483516453e-04,2.085262475559623851e-04
8.540000000000000924e+00,9.968737440428449004e-01,3.828726361877278495e-02,-7.119083516447979876e-02,1.227567515923377308e-03,8.845174776502700938e-06,-7.741535206778887976e-04,-9.646629384350930980e-01,-9.673227236265168338e-01,2.659785191423748828e-03,3.427626840720128846e-04,2.085351567213677981e-04
8.550000000000000711e+00,9.969133051204496221e-01,3.822304346017208615e-02,-7.067087102774162466e-02,1.227061187847246649e-03,1.743843391666892096e-05,-7.658613476094114749e-04,-9.646674333762300657e-01,-9.674911646417662103e-01,2.823731265536181916e-03,3.427932145449516109e-04,2.085430270697408162e-04
8.560000000000000497e+00,9.969515135656139559e-01,3.817042428556920164e-02,-7.015954960769466009e-02,1.226800817937968554e-03,2.605057433921369991e-05,-7.573653713415305199e-04,-9.646718135578531417e-01,-9.676699434286438750e-01,2.998129870790783216e-03,3.428222768274958817e-04,2.085498985417988393e-04
8.570000000000000284e+00,9.969883710972533564e-01,3.812963923421040097e-02,-6.965695697425834665e-02,1.226791811484260293e-03,3.466789250581576553e-05,-7.486693192701512076e-04,-9.646760936846898726e-01,-9.678589329305056221e-01,3.182839245815712211e-03,3.428500032277367209e-04,2.085558191229353042e-04
8.580000000000000071e+00,9.970238764781256258e-01,3.810078247595085482e-02,-6.916327630106818003e-02,1.227038228487343586e-03,4.327769295154491262e-05,-7.397755645227045403e-04,-9.646802873096298470e-01,-9.680579769114481259e-01,3.377689601818231659e-03,3.428765158765450290e-04,2.085608472395250601e-04
8.589999999999999858e+00,9.970580261005416167e-01,3.808382006828629762e-02,-6.867877914007970708e-02,1.227542667831809904e-03,5.186832157176014498e-05,-7.306851403377580311e-04,-9.646844064307064093e-01,-9.682668574188720845e-01,3.582450988165657418e-03,3.429019231279159616e-04,2.085650533563132569e-04
8.599999999999999645e+00,9.970908147099938335e-01,3.807860336281124192e-02,-6.820381377928855238e-02,1.228306162242461842e-03,6.042918692126840122e-05,-7.213977813383036595e-04,-9.646884612048037821e-01,-9.684852564474057957e-01,3.796795242601969708e-03,3.429263171051447306e-04,2.085685206263399039e-04
8.609999999999999432e+00,9.971222362341621848e-01,3.808488446603686128e-02,-6.773879095638210557e-02,1.229328087507164293e-03,6.895077075051966376e-05,-7.119119915875667982e-04,-9.646924597911247234e-01,-9.687127158274524419e-01,4.020256036327737523e-03,3.429497725131969111e-04,2.085713445114656395e-04
8.620000000000000995e+00,9.971522846805712659e-01,3.810233322228250008e-02,-6.728416728518241130e-02,1.230606089194448676e-03,7.742462913668156301e-05,-7.022251385860016218e-04,-9.646964083267677292e-01,-9.689485995194203616e-01,4.252191192652662703e-03,3.429723467329622564e-04,2.085736313912622819e-04
8.630000000000000782e+00,9.971809550638738306e-01,3.813055517091305802e-02,-6.684042682641383459e-02,1.232136029728225302e-03,8.584338561707044544e-05,-6.923335716416466161e-04,-9.647003110263610015e-01,-9.691920622036228616e-01,4.491751177261841046e-03,3.429940811104607986e-04,2.085754962724006845e-04
8.640000000000000568e+00,9.972082443240193328e-01,3.816910993580191480e-02,-6.640806129693173354e-02,1.233911958213549384e-03,9.420071769909009885e-05,-6.822327623455623925e-04,-9.647041703886969355e-01,-9.694420273808239674e-01,4.737856992126985960e-03,3.430150032648086791e-04,2.085770597868297216e-04
8.650000000000000355e+00,9.972341521986949342e-01,3.821752952983683421e-02,-6.598754945969848018e-02,1.235926104852170821e-03,1.024913380097064382e-04,-6.719174642318286083e-04,-9.647079874860742255e-01,-9.696971772498959030e-01,4.989189763821647201e-03,3.430351301684773945e-04,2.085784447451999313e-04
8.660000000000000142e+00,9.972586820175161071e-01,3.827533609914789137e-02,-6.557933626876356892e-02,1.238168901162211254e-03,1.107109711684041480e-04,-6.613818881189080078e-04,-9.647117623075748272e-01,-9.699559555445526060e-01,5.244193236977728531e-03,3.430544717081776443e-04,2.085797725250859713e-04
8.669999999999999929e+00,9.972818413905634172e-01,3.834205868745674262e-02,-6.518381235813115737e-02,1.240629026544248390e-03,1.188563272343090826e-04,-6.506198891357287606e-04,-9.647154941256063099e-01,-9.702165834302634018e-01,5.501089304657075414e-03,3.430730344173259228e-04,2.085811595995412659e-04
8.679999999999999716e+00,9.973036427699321083e-01,3.841724866716463710e-02,-6.480129446008753291e-02,1.243293481037837734e-03,1.269250723077628947e-04,-6.396251610501751516e-04,-9.647191818561092758e-01,-9.704770876068334884e-01,5.757905750724255124e-03,3.430908250811215855e-04,2.085827144586716031e-04
8.689999999999999503e+00,9.973241038693531069e-01,3.850049355697621190e-02,-6.443200731738356335e-02,1.246147683411862874e-03,1.349157965781843467e-04,-6.283914332551849375e-04,-9.647228243861553088e-01,-9.707353390167335894e-01,6.012514630578282351e-03,3.431078539506500404e-04,2.085845351451620644e-04
8.700000000000001066e+00,9.973432479326360678e-01,3.859142902247874457e-02,-6.407606761522971484e-02,1.249175593052117119e-03,1.428279798236830114e-04,-6.169126656414790615e-04,-9.647264208485344383e-01,-9.709891000653588788e-01,6.262679216824473469e-03,3.431241373584713208e-04,2.085867075358738276e-04
8.710000000000000853e+00,9.973611038477673274e-01,3.868974893288978922e-02,-6.373347040451177170e-02,1.252359853472569074e-03,1.506619541033093384e-04,-6.051832366052301146e-04,-9.647299708295123954e-01,-9.712360780114079883e-01,6.506107181895631059e-03,3.431396995987494921e-04,2.085893044247999484e-04
8.720000000000000639e+00,9.973777061073260120e-01,3.879521342117418087e-02,-6.340407841867179428e-02,1.255681954705751549e-03,1.584188631583096252e-04,-5.931981196088540386e-04,-9.647334745040350157e-01,-9.714739821438005407e-01,6.740507639765512017e-03,3.431545740122584351e-04,2.085923853969440245e-04
8.730000000000000426e+00,9.973930946202342884e-01,3.890765496336364565e-02,-6.308761460536116417e-02,1.259122411339650381e-03,1.661006178697903778e-04,-5.809530440333488454e-04,-9.647369326999700734e-01,-9.717005824605153830e-01,6.963649760545279239e-03,3.431688032947344193e-04,2.085959973991968752e-04
8.740000000000000213e+00,9.974073143818042997e-01,3.902698255411506806e-02,-6.278365810285489734e-02,1.262660952581860698e-03,1.737098470190026795e-04,-5.684446365259376247e-04,-9.647403469001842868e-01,-9.719137677358606897e-01,7.173420835676370781e-03,3.431824391167006649e-04,2.086001758820898999e-04
8.750000000000000000e+00,9.974204150109678979e-01,3.915318410769035029e-02,-6.249164379307486222e-02,1.266276720458439425e-03,1.812498425706559853e-04,-5.556705396451257564e-04,-9.647437191965209102e-01,-9.721116010446321232e-01,7.367881848111264113e-03,3.431955412009304483e-04,2.086049463516648217e-04
8.759999999999999787e+00,9.974324501643846430e-01,3.928632725554836308e-02,-6.221086546106931181e-02,1.269948472103543885e-03,1.887244987527272465e-04,-5.426295053196349702e-04,-9.647470522137484572e-01,-9.722923709669233361e-01,7.545318753174930053e-03,3.432081760426734514e-04,2.086103261682570320e-04
8.769999999999999574e+00,9.974434768373230398e-01,3.942655874288564927e-02,-6.194048248813751462e-02,1.273654782072048981e-03,1.961382443365384132e-04,-5.293214614438297846e-04,-9.647503490231701395e-01,-9.724546368138621277e-01,7.704287790691971734e-03,3.432204154775972968e-04,2.086163264418683383e-04
8.779999999999999361e+00,9.974535545615028642e-01,3.957410264654394327e-02,-6.167952990586856449e-02,1.277374240709456231e-03,2.034959677226075216e-04,-5.157475508023172698e-04,-9.647536130651123143e-01,-9.725972663075559410e-01,7.843653242443624982e-03,3.432323353010661104e-04,2.086229538933448424e-04
8.790000000000000924e+00,9.974627445101181822e-01,3.972925764586487246e-02,-6.142693154436076192e-02,1.281085644837373118e-03,2.108029347009112667e-04,-5.019101424170448970e-04,-9.647568480973297556e-01,-9.727194642526838519e-01,7.962616155354108535e-03,3.432440141209476114e-04,2.086302125847705469e-04
8.800000000000000711e+00,9.974711085206704464e-01,3.989239357678068393e-02,-6.118151592296344754e-02,1.284768177349422625e-03,2.180646990652953339e-04,-4.878128163069417040e-04,-9.647600581821866861e-01,-9.728207908948000027e-01,8.060732712613313117e-03,3.432555325888057320e-04,2.086381054453578798e-04
8.810000000000000497e+00,9.974787080472119483e-01,4.006394748858144172e-02,-6.094203445872409253e-02,1.288401572747268665e-03,2.252870066048789563e-04,-4.734603235063291303e-04,-9.647632477203640367e-01,-9.729011689117031958e-01,8.137921191339157409e-03,3.432669731045108192e-04,2.086466355417648799e-04
8.820000000000000284e+00,9.974856030548587826e-01,4.024441940343152779e-02,-6.070718150869364865e-02,1.291966266162337474e-03,2.324756933528251317e-04,-4.588585239698441060e-04,-9.647664215330298276e-01,-9.729608783539882566e-01,8.194456820958458468e-03,3.432784200325997141e-04,2.086558070573119039e-04
8.830000000000000071e+00,9.974918508714103460e-01,4.043436795222227209e-02,-6.047561571910774897e-02,1.295443523986262654e-03,2.396365793261949202e-04,-4.440143056662043783e-04,-9.647695849885143948e-01,-9.730005393427262339e-01,8.230954354211839075e-03,3.432899604116476568e-04,2.086656259454588991e-04
8.839999999999999858e+00,9.974975050131716925e-01,4.063440602822045861e-02,-6.024598212835929195e-02,1.298815554848046887e-03,2.467753593219386529e-04,-4.289354887043645998e-04,-9.647727441643638713e-01,-9.730210829255773186e-01,8.248338761213447334e-03,3.433016850846388242e-04,2.086761002197956572e-04
8.849999999999999645e+00,9.975026140046487910e-01,4.084519656390284137e-02,-6.001693446215900646e-02,1.302065600305211826e-03,2.538974926260735587e-04,-4.136307187232082902e-04,-9.647759060314256008e-01,-9.730237111442180398e-01,8.247805112792449406e-03,3.433136901362940168e-04,2.086872398423533781e-04
8.859999999999999432e+00,9.975072202142337696e-01,4.106744849800721131e-02,-5.978715706807580244e-02,1.305178005236081254e-03,2.610080937307145067e-04,-3.981093539965654114e-04,-9.647790786439630617e-01,-9.730098480172139075e-01,8.230769373250824972e-03,3.433260784933342001e-04,2.086990561640522657e-04
8.870000000000000995e+00,9.975113587302922857e-01,4.130191296094733178e-02,-5.955538596204511259e-02,1.308138268506091198e-03,2.681118263242882049e-04,-3.823813507549512309e-04,-9.647822713188012322e-01,-9.729810837272817592e-01,8.198812408480530417e-03,3.433389615309509956e-04,2.087115608759848584e-04
8.880000000000000782e+00,9.975150563035206641e-01,4.154937966891438655e-02,-5.932042849990224603e-02,1.310933075012906063e-03,2.752128029140048075e-04,-3.664571511066541990e-04,-9.647854947874388021e-01,-9.729391147572677978e-01,8.153619969829006137e-03,3.433524605318110929e-04,2.087247644531053936e-04
8.890000000000000568e+00,9.975183303822853231e-01,4.181067348177981702e-02,-5.908118124067928550e-02,1.313550310672766510e-03,2.823144924504067681e-04,-3.503475776650846426e-04,-9.647887613072945179e-01,-9.728856829925848215e-01,8.096921685290333140e-03,3.433667078631443535e-04,2.087386740960983644e-04
8.900000000000000355e+00,9.975211882673096220e-01,4.208665104866627510e-02,-5.883664563293879851e-02,1.315979062281393041e-03,2.894196382482962975e-04,-3.340637385738475375e-04,-9.647920847222987151e-01,-9.728225168660281641e-01,8.030432143729429942e-03,3.433818477687044374e-04,2.087532912238287963e-04
8.910000000000000142e+00,9.975236264104873074e-01,4.237819743895332447e-02,-5.858594122813309824e-02,1.318209604454034876e-03,2.965301883371322211e-04,-3.176169460887029884e-04,-9.647954804674755414e-01,-9.727512774504434301e-01,7.955796982967852302e-03,3.433980367134000281e-04,2.087686086305051703e-04
8.919999999999999929e+00,9.975256298799430876e-01,4.268622263647509074e-02,-5.832831620310030551e-02,1.320233376018985997e-03,3.036472401308912879e-04,-3.010186512528991668e-04,-9.647989655173662138e-01,-9.726735120163070292e-01,7.874546498940799763e-03,3.434154432624202222e-04,2.087846074760868476e-04
8.929999999999999716e+00,9.975271720095973960e-01,4.301165776155758957e-02,-5.806315505439674923e-02,1.322042948303572005e-03,3.107710009891986283e-04,-2.842803965175856747e-04,-9.648025582829002911e-01,-9.725906169950386815e-01,7.788058712138434640e-03,3.434342475204030915e-04,2.088012543433048762e-04
8.939999999999999503e+00,9.975282142466600499e-01,4.335545087983781742e-02,-5.778998340740448825e-02,1.323631987719331698e-03,3.179007658578905898e-04,-2.674137874410146111e-04,-9.648062784656176172e-01,-9.725038115730220145e-01,7.697533107404440703e-03,3.434546401938779261e-04,2.088184986470675852e-04
8.950000000000001066e+00,9.975287062050695042e-01,4.371856225890376202e-02,-5.750846996030996305e-02,1.324995214931208934e-03,3.250349127405176394e-04,-2.504304838763571676e-04,-9.648101468809873182e-01,-9.724141223458152572e-01,7.603975464827968447e-03,3.434768213677254645e-04,2.088362707051150124e-04
8.960000000000000853e+00,9.975285859270406341e-01,4.410195894378449860e-02,-5.721842565468525377e-02,1.326128362698058855e-03,3.321709162763374773e-04,-2.333422103536812947e-04,-9.648141852642619920e-01,-9.723223786552510628e-01,7.508193390989070792e-03,3.435009991018461782e-04,2.088544807929970659e-04
8.970000000000000639e+00,9.975277803489603912e-01,4.450660854017246537e-02,-5.691980022837305614e-02,1.327028134215216260e-03,3.393053792014092372e-04,-2.161607846986618876e-04,-9.648184160723153324e-01,-9.722292174832868339e-01,7.410801410971518816e-03,3.435273879550760430e-04,2.088730194724774947e-04
8.980000000000000426e+00,9.975262059627595379e-01,4.493347211960765919e-02,-5.661267636093415823e-02,1.327692163490778749e-03,3.464340809637912917e-04,-1.988981633272218156e-04,-9.648228622932238929e-01,-9.721350961513498534e-01,7.312233858125959628e-03,3.435562075305953174e-04,2.088917594174066750e-04
8.990000000000000213e+00,9.975237696586064517e-01,4.538349619314600153e-02,-5.629726166579373386e-02,1.328118978964814472e-03,3.535520422695916684e-04,-1.815665011257014579e-04,-9.648275472725509339e-01,-9.720403106292820894e-01,7.212763356731151203e-03,3.435876811125821492e-04,2.089105588796158486e-04
9.000000000000000000e+00,9.975203697312855500e-01,4.585760373840097603e-02,-5.597387881562334438e-02,1.328307971252308322e-03,3.606536038703433826e-04,-1.641782233805494492e-04,-9.648324945611501668e-01,-9.719450170345987905e-01,7.112522473448621915e-03,3.436220344296904059e-04,2.089292668030484634e-04
9.009999999999999787e+00,9.975158970297176575e-01,4.635668430811210050e-02,-5.564295410813566850e-02,1.328259365571246055e-03,3.677325174813163788e-04,-1.467461068665967426e-04,-9.648377277849780054e-01,-9.718492539226983862e-01,7.011526137720365190e-03,3.436594945424780519e-04,2.089477294671127083e-04
9.019999999999999574e+00,9.975102362273088330e-01,4.688158329509085204e-02,-5.530500478861923724e-02,1.327974199121574042e-03,3.747820463594767949e-04,-1.292833669421564852e-04,-9.648432705326026593e-01,-9.717529632286805441e-01,6.909692696077887435e-03,3.437002888121878756e-04,2.089657983936898944e-04
9.029999999999999361e+00,9.975032671904771053e-01,4.743309047677039814e-02,-5.496062544388997939e-02,1.327454303417679700e-03,3.817950727829367273e-04,-1.118037473332933668e-04,-9.648491462519330764e-01,-9.716560081940107674e-01,6.806861942077647651e-03,3.437446438734774240e-04,2.089833391201167956e-04
9.040000000000000924e+00,9.974948664230164352e-01,4.801192801061018173e-02,-5.461047377106157535e-02,1.326702291353824229e-03,3.887642094710641854e-04,-9.432160921710829981e-05,-9.648553781444928479e-01,-9.715581872434876365e-01,6.702809098994760850e-03,3.437927845067180422e-04,2.090002403352109184e-04
9.050000000000000711e+00,9.974849085651127378e-01,4.861873809712555228e-02,-5.425525600518379260e-02,1.325721548602390052e-03,3.956819118740713100e-04,-7.685201623169768295e-05,-9.648619890434976254e-01,-9.714592434962076029e-01,6.597254452709955773e-03,3.438449322898940439e-04,2.090164227899204974e-04
9.060000000000000497e+00,9.974732679278320857e-01,4.925407056802878769e-02,-5.389571226411824650e-02,1.324516228807474461e-03,4.025405882467514448e-04,-5.941081214390449749e-05,-9.648690012615070977e-01,-9.713588703123153811e-01,6.489869050808335510e-03,3.439013039096182008e-04,2.090318473750851780e-04
9.070000000000000284e+00,9.974598200453813623e-01,4.991837069067623506e-02,-5.353260203901073072e-02,1.323091251940049749e-03,4.093327045039132591e-04,-4.201468808930995110e-05,-9.648764363947435196e-01,-9.712567139062457944e-01,6.380277511502265193e-03,3.439621090236732927e-04,2.090465217714498891e-04
9.080000000000000071e+00,9.974444432297838725e-01,5.061196750465209865e-02,-5.316669002637632035e-02,1.321452305119077877e-03,4.160508810312361417e-04,-2.468123655546999894e-05,-9.648843150739144781e-01,-9.711523745164248878e-01,6.268059442510440053e-03,3.440275475957828505e-04,2.090605051461302821e-04
9.089999999999999858e+00,9.974270201139092684e-01,5.133506302011427852e-02,-5.279873246508020451e-02,1.319605845169600925e-03,4.226879788886293214e-04,-7.428989601525911125e-06,-9.648926566556630391e-01,-9.710454078517543053e-01,6.152751196091218490e-03,3.440978066637961127e-04,2.090739104902983314e-04
9.099999999999999645e+00,9.974074391698046771e-01,5.208772260920421782e-02,-5.242946411014501318e-02,1.317559102175863521e-03,4.292371731829263976e-04,9.722560813256330732e-06,-9.649014788541193655e-01,-9.709353285068773598e-01,6.033849652757957045e-03,3.441730565520031786e-04,2.090869043411824890e-04
9.109999999999999432e+00,9.973855961898675515e-01,5.286986691053539161e-02,-5.205958594686904001e-02,1.315320083287483061e-03,4.356920117910785322e-04,2.675296209178534962e-05,-9.649107973180107711e-01,-9.708216167570186128e-01,5.910819439007846884e-03,3.442534465937610350e-04,2.090997038133313168e-04
9.120000000000000995e+00,9.973613957178441014e-01,5.368126554242514531e-02,-5.168975372432693671e-02,1.312897576041426517e-03,4.420464580686308534e-04,4.364082108575014082e-05,-9.649206251649815602e-01,-9.707037296506615398e-01,5.783104485680034233e-03,3.443391004863156500e-04,2.091125710503849433e-04
9.130000000000000782e+00,9.973347524158717725e-01,5.452153288355780780e-02,-5.132056736775823108e-02,1.310301150466945371e-03,4.482949166662693807e-04,6.036384574515673993e-05,-9.649309724905521524e-01,-9.705811166863265171e-01,5.650144195774420286e-03,3.444301114516903320e-04,2.091258053911193571e-04
9.140000000000000568e+00,9.973055923521443322e-01,5.539012613130835788e-02,-5.095256131492467006e-02,1.307541159238847757e-03,4.544322420826138313e-04,7.689890855652283029e-05,-9.649418458740351978e-01,-9.704532396803092764e-01,5.511393806274075130e-03,3.445265374209695438e-04,2.091397337036227100e-04
9.150000000000000355e+00,9.972738541920610489e-01,5.628634578977018132e-02,-5.058619581219510331e-02,1.304628735134779390e-03,4.604537300894652203e-04,9.322213147518907609e-05,-9.649532479073215097e-01,-9.703195958040803371e-01,5.366347896758800508e-03,3.446283964897539870e-04,2.091546994655857361e-04
9.160000000000000142e+00,9.972394902738662692e-01,5.720933867380426779e-02,-5.022184920140923547e-02,1.301575785032997720e-03,4.663550926608004766e-04,1.093089915403144314e-04,-9.649651767745001107e-01,-9.701797422831901496e-01,5.214565508690071835e-03,3.447356629083385047e-04,2.091710512508448971e-04
9.169999999999999929e+00,9.972024675480040123e-01,5.815810344483072353e-02,-4.985981122765683476e-02,1.298394979661068220e-03,4.721324175062093995e-04,1.251344458583299635e-04,-9.649776259101590092e-01,-9.700333209713605243e-01,5.055695061201483792e-03,3.448482638677969453e-04,2.091891313042992806e-04
9.179999999999999716e+00,9.971627683585373436e-01,5.913149862145238717e-02,-4.950027739992461651e-02,1.295099738275860878e-03,4.777821137414674712e-04,1.406730741624795291e-04,-9.649905837626178151e-01,-9.698800809800508516e-01,4.889497217433075478e-03,3.449660773238157974e-04,2.092092648668941735e-04
9.189999999999999503e+00,9.971203910443764418e-01,6.012825293627026280e-02,-4.914334443981069334e-02,1.291704207426860049e-03,4.833008456138059039e-04,1.558992367129326273e-04,-9.650040336844716293e-01,-9.697198977522156760e-01,4.715864067744013691e-03,3.450889310636841181e-04,2.092317508404217818e-04
9.200000000000001066e+00,9.970753503389347960e-01,6.114697784229227578e-02,-4.878900685688410122e-02,1.288223232935930759e-03,4.886854565297204817e-04,1.707872449037865304e-04,-9.650179539677471441e-01,-9.695527873817660902e-01,4.534833414018998171e-03,3.452166031710086056e-04,2.092568542593209457e-04
9.210000000000000853e+00,9.970276775486014431e-01,6.218618191074602036e-02,-4.843715469141439411e-02,1.284672324223412165e-03,4.939328859024914344e-04,1.853115415998295341e-04,-9.650323180343375329e-01,-9.693789155290635229e-01,4.346597494725944026e-03,3.453488239805759777e-04,2.092848009034309342e-04
9.220000000000000639e+00,9.969774204935172301e-01,6.324428680913336820e-02,-4.808757246495678345e-02,1.281067610133105380e-03,4.990400815408598586e-04,1.994468879463443694e-04,-9.650470947850781078e-01,-9.691986008823334497e-01,4.151506097255367074e-03,3.454852795464022786e-04,2.093157742151241507e-04
9.230000000000000426e+00,9.969246431985495649e-01,6.431964450576868608e-02,-4.773993937564856294e-02,1.277425785463197306e-03,5.040039104361558739e-04,2.131685531882106146e-04,-9.650622491031096706e-01,-9.690123136751058741e-01,3.950064571996200931e-03,3.456256165741436958e-04,2.093499145270349970e-04
9.240000000000000213e+00,9.968694253276162431e-01,6.541055531606988771e-02,-4.739383076741749551e-02,1.273764047504415478e-03,5.088210708709217742e-04,2.264525039077024636e-04,-9.650777424997033505e-01,-9.688206702106622048e-01,3.742927710958863889e-03,3.457694486979739608e-04,2.093873204580543046e-04
9.250000000000000000e+00,9.968118613612630963e-01,6.651528638711190489e-02,-4.704872089024206283e-02,1.270100022025413529e-03,5.134880087665341436e-04,2.392755890504547100e-04,-9.650935338836205135e-01,-9.686244246069423136e-01,3.530890723321755426e-03,3.459163639179662774e-04,2.094280522029201563e-04
9.259999999999999787e+00,9.967520595241243786e-01,6.763209021055491266e-02,-4.670398695223768049e-02,1.266451678331380250e-03,5.180008411111517710e-04,2.516157171610606895e-04,-9.651095804290543700e-01,-9.684244590302480971e-01,3.314878601193759541e-03,3.460659329581430334e-04,2.094721363459228769e-04
9.269999999999999574e+00,9.966901404766856931e-01,6.875922275949498952e-02,-4.635891444404899309e-02,1.262837233254932457e-03,5.223552891630320154e-04,2.634520223965616131e-04,-9.651258385126446626e-01,-9.682217735360203470e-01,3.095935023375698258e-03,3.462177182627329910e-04,2.095195717712883265e-04
9.279999999999999361e+00,9.966262357932673677e-01,6.989496086122487517e-02,-4.601270369258358972e-02,1.259275044216766988e-03,5.265466239113556542e-04,2.747650161284377807e-04,-9.651422646865499555e-01,-9.680174763117698200e-01,2.875211625219885759e-03,3.463712833182484678e-04,2.095703362114953450e-04
9.290000000000000924e+00,9.965604862552901455e-01,7.103761844401182413e-02,-4.566447757557541565e-02,1.255783491809949219e-03,5.305696259997915495e-04,2.855367212788192488e-04,-9.651588166530330470e-01,-9.678127746775438967e-01,2.653958024510870862e-03,3.465262019754894430e-04,2.096243929969876518e-04
9.300000000000000711e+00,9.964930399958961127e-01,7.218556133037855316e-02,-4.531329030205712843e-02,1.252380852708450711e-03,5.344185619836151801e-04,2.957507869588595203e-04,-9.651754542058462727e-01,-9.676089667124359028e-01,2.433512506589591978e-03,3.466820674453834376e-04,2.096816975947213280e-04
9.310000000000000497e+00,9.964240505375436818e-01,7.333722029029868250e-02,-4.495813713790350330e-02,1.249085164065624840e-03,5.380871784053394653e-04,3.053925814768986198e-04,-9.651921401050603810e-01,-9.674074329153832252e-01,2.215292810322838993e-03,3.468385006573197218e-04,2.097422035955975872e-04
9.320000000000000284e+00,9.963536747689252238e-01,7.449110211364871892e-02,-4.459796493159143976e-02,1.245914080937854385e-03,5.415687147454312190e-04,3.144492623482130433e-04,-9.652088408548105125e-01,-9.672096269421538439e-01,2.000786087343353527e-03,3.469951576958101936e-04,2.098058678705605473e-04
9.330000000000000071e+00,9.962820709109999617e-01,7.564579851054425985e-02,-4.423168327446923287e-02,1.242884728627263648e-03,5.448559358437176378e-04,3.229098225501350681e-04,-9.652255273572591943e-01,-9.670170642405065964e-01,1.791536883247436384e-03,3.471517360689395479e-04,2.098726547039575507e-04
9.339999999999999858e+00,9.962093965235383486e-01,7.679999269947759832e-02,-4.385817611326510435e-02,1.240013552168983593e-03,5.479411839044775068e-04,3.307651129066954492e-04,-9.652421754209187243e-01,-9.668313073652812228e-01,1.589131944362507168e-03,3.473079796084523399e-04,2.099425387775966101e-04
9.349999999999999645e+00,9.961358066038564774e-01,7.795246359523215485e-02,-4.347631362119205867e-02,1.237316165476154070e-03,5.508164497065563695e-04,3.380078411339509340e-04,-9.652587661071151404e-01,-9.666539469054289402e-01,1.395180798313799386e-03,3.474636818543681643e-04,2.100155069517661843e-04
9.359999999999999432e+00,9.960614518281137864e-01,7.910208756034860234e-02,-4.308496412837441170e-02,1.234807202883918742e-03,5.534734621508416485e-04,3.446325487075608228e-04,-9.652752859043142175e-01,-9.664865772844437597e-01,1.211291380129537847e-03,3.476186878330929505e-04,2.100915588432172854e-04
9.370000000000000995e+00,9.959864769822663888e-01,8.024783773470225978e-02,-4.268300591270274974e-02,1.232500175988109374e-03,5.559037948046932588e-04,3.506355673049425716e-04,-9.652917267263295686e-01,-9.663307671740781757e-01,1.039040447748581456e-03,3.477728941968750097e-04,2.101707062505120405e-04
9.380000000000000782e+00,9.959110196253884162e-01,8.138878100691068762e-02,-4.226933865855124484e-02,1.230407338742744560e-03,5.580989876573086211e-04,3.560149571026339469e-04,-9.653080857366834744e-01,-9.661880248425143147e-01,8.799391058308049952e-04,3.479262477502484603e-04,2.102529715020118317e-04
9.390000000000000568e+00,9.958352090220263797e-01,8.252407273826145584e-02,-4.184289440266005661e-02,1.228539563754675384e-03,5.600506818934893527e-04,3.607704296554053872e-04,-9.653243650075322702e-01,-9.660597593855493326e-01,7.353943780170747822e-04,3.480787424446887194e-04,2.103383848373052700e-04
9.400000000000000355e+00,9.957591653728904424e-01,8.365294939436883348e-02,-4.140264780327945759e-02,1.226906232587519820e-03,5.617507651350844887e-04,3.649032584295608720e-04,-9.653405710271488749e-01,-9.659472393998433937e-01,6.066683726945711541e-04,3.482304149738418473e-04,2.104269809386494217e-04
9.410000000000000142e+00,9.956829993650631039e-01,8.477471928133052670e-02,-4.094762558946517250e-02,1.225515142661069527e-03,5.631915242982846875e-04,3.684161802959858684e-04,-9.653567140750430875e-01,-9.658515511873273507e-01,4.948371122842221007e-04,3.483813391467851833e-04,2.105187947536446558e-04
9.419999999999999929e+00,9.956068120535455090e-01,8.588875162149295361e-02,-4.047691507124945298e-02,1.224372433008019245e-03,5.643658029771090072e-04,3.713132913999468297e-04,-9.653728074881262611e-01,-9.657735589695839451e-01,4.007514814577156810e-04,3.485316192545183920e-04,2.106138567541382400e-04
9.429999999999999716e+00,9.955306950764786222e-01,8.699446423856835309e-02,-3.998967161709971602e-02,1.223482530736971427e-03,5.652671600945605949e-04,3.735999408114576686e-04,-9.653888668446758414e-01,-9.657138697895083501e-01,3.250029448325360650e-04,3.486813826733044393e-04,2.107121877901185769e-04
9.439999999999999503e+00,9.954547311963952705e-01,8.809131015229899886e-02,-3.948512503154140429e-02,1.222848119559645725e-03,5.658900264657653343e-04,3.752826252237310262e-04,-9.654049090950811429e-01,-9.656728057478500826e-01,2.678966527689142780e-04,3.488307719683686838e-04,2.108137937164578091e-04
9.450000000000001066e+00,9.953789951498956956e-01,8.917876340861950746e-02,-3.896258479192417357e-02,1.222470131189216849e-03,5.662298558950085289e-04,3.763688877149379340e-04,-9.654209516697942473e-01,-9.656503859464052875e-01,2.294342766110768570e-04,3.489799367702711296e-04,2.109186599759116376e-04
9.460000000000000853e+00,9.953035547787820736e-01,9.025630449170311820e-02,-3.842144412808193993e-02,1.222347759822621635e-03,5.662832674806332362e-04,3.768672232314258796e-04,-9.654370115947696895e-01,-9.656463199910615414e-01,2.093083962918698259e-04,3.491290256960379599e-04,2.110267463462101034e-04
9.470000000000000639e+00,9.952284724067128607e-01,9.132340567875549264e-02,-3.786118295121330274e-02,1.222478499307195782e-03,5.660481759288018937e-04,3.767869930044765998e-04,-9.654531046438522557e-01,-9.656600141766206180e-01,2.069095327683891322e-04,3.492781785777989909e-04,2.111379820710634903e-04
9.480000000000000426e+00,9.951538064176093101e-01,9.237951670637585544e-02,-3.728136965800425695e-02,1.222858201982137674e-03,5.655239068770166917e-04,3.761383495956667424e-04,-9.654692445556837255e-01,-9.656905905852687377e-01,2.213460295849715759e-04,3.494275192434186344e-04,2.112522616006806686e-04
9.490000000000000213e+00,9.950796129852325089e-01,9.342405111807443319e-02,-3.668166185238415367e-02,1.223481157603848379e-03,5.647112944984733181e-04,3.749321736992688569e-04,-9.654854423396619367e-01,-9.657369183583789374e-01,2.514760187170381623e-04,3.495771490696112597e-04,2.113694411769451165e-04
9.500000000000000000e+00,9.950059478980053385e-01,9.445637365566725285e-02,-3.606180604008458329e-02,1.224340190232904709e-03,5.636127589946658472e-04,3.731800232356696561e-04,-9.655017056923568264e-01,-9.657976554412388559e-01,2.959497488820715845e-04,3.497271414979568325e-04,2.114893364872916237e-04
9.509999999999999787e+00,9.949328684193362582e-01,9.547578904236768416e-02,-3.542163636033538593e-02,1.225426770501300945e-03,5.622323619807029736e-04,3.708940946701784112e-04,-9.655180385416617383e-01,-9.658712982517355661e-01,3.532597100738283226e-04,3.498775376715551849e-04,2.116117215906765381e-04
9.519999999999999574e+00,9.948604351214628272e-01,9.648153248213564570e-02,-3.476107242479105353e-02,1.226731140309638693e-03,5.605758382184335793e-04,3.680871959090459451e-04,-9.655344407317070221e-01,-9.659562360838304107e-01,4.217953521234254523e-04,3.500283433139872143e-04,2.117363292841734079e-04
9.529999999999999361e+00,9.947887136302875355e-01,9.747276216825470629e-02,-3.408011633651444883e-02,1.228242446739726641e-03,5.586506026477069649e-04,3.647727295801483265e-04,-9.655509078574087134e-01,-9.660508067039428326e-01,4.998988465341336210e-04,3.501795269367345307e-04,2.118628530269894839e-04
9.540000000000000924e+00,9.947177762200150042e-01,9.844855405420460670e-02,-3.337884896214272923e-02,1.229948881817659280e-03,5.564657321953555809e-04,3.609646850185877203e-04,-9.655674312527846581e-01,-9.661533495825300744e-01,5.859183297453975960e-04,3.503310194239010224e-04,2.119909504760819630e-04
9.550000000000000711e+00,9.946477031991487472e-01,9.940789909215309861e-02,-3.265742552891422179e-02,1.231837824731626041e-03,5.540319223921541612e-04,3.566776368649665391e-04,-9.655839981331729716e-01,-9.662622535377413113e-01,6.782554045683160263e-04,3.504827150070355087e-04,2.121202486027318201e-04
9.560000000000000497e+00,9.945785840342490358e-01,1.003497030893292924e-01,-3.191607061585759880e-02,1.233895983195687019e-03,5.513614193862352618e-04,3.519267478600801428e-04,-9.656005918869482452e-01,-9.663759962216232902e-01,7.754043346750995281e-04,3.506344736059483543e-04,2.122503502817174592e-04
9.570000000000000284e+00,9.945105181639127823e-01,1.012727892711448863e-01,-3.115507260596328890e-02,1.236109530850452564e-03,5.484679284916209015e-04,3.467277731961325698e-04,-9.656171925083282259e-01,-9.664931737818974744e-01,8.759812735692675684e-04,3.507861244756059417e-04,2.123808421619077791e-04
9.580000000000000071e+00,9.944436154633556901e-01,1.021759035734036009e-01,-3.037477766440216734e-02,1.238464237892772206e-03,5.453665009369475583e-04,3.410970636689549321e-04,-9.656337771587955032e-01,-9.666125200783884930e-01,9.787429195929778312e-04,3.509374710619192397e-04,2.125113035362780067e-04
9.589999999999999858e+00,9.943779963290413360e-01,1.030577226157311926e-01,-2.957558330752058096e-02,1.240945592515194269e-03,5.420734009660487874e-04,3.350515648731386084e-04,-9.656503208407936079e-01,-9.667329158973623215e-01,1.082595056568724096e-03,3.510882969328467970e-04,2.126413158738404974e-04
9.599999999999999645e+00,9.943137913634341185e-01,1.039168642363799550e-01,-2.875793162907697154e-02,1.243538911192573412e-03,5.386059558731565037e-04,3.286088097932099547e-04,-9.656667971636184733e-01,-9.668533895592097416e-01,1.186592395591221441e-03,3.512383726147524487e-04,2.127704726300194693e-04
9.609999999999999432e+00,9.942511406513595551e-01,1.047519003967875562e-01,-2.792230225431973495e-02,1.246229436359184419e-03,5.349823919175233184e-04,3.217869023666420324e-04,-9.656831791780356999e-01,-9.669731110389037099e-01,1.289931860867964608e-03,3.513874631291187566e-04,2.128983889151392361e-04
9.620000000000000995e+00,9.941901926317547877e-01,1.055613721949926753e-01,-2.706920509925994645e-02,1.249002420550812198e-03,5.312216593430570555e-04,3.146044899220356238e-04,-9.656994402532435018e-01,-9.670913821282633993e-01,1.391941875019918990e-03,3.515353359923638560e-04,2.130247106251204059e-04
9.630000000000000782e+00,9.941311025814683067e-01,1.063438066626809925e-01,-2.619917302173981055e-02,1.251843196623877649e-03,5.273432499194450522e-04,3.070807228183778455e-04,-9.657155549672105099e-01,-9.672076252204536706e-01,1.492070253243180404e-03,3.516817694147035631e-04,2.131491226564641295e-04
9.640000000000000568e+00,9.940740307404546394e-01,1.070977349635370696e-01,-2.531275446227381973e-02,1.254737234183025745e-03,5.233670105160484866e-04,2.992352001152946868e-04,-9.657314999800756805e-01,-9.673213729966915198e-01,1.589873016615845529e-03,3.518265604139473603e-04,2.132713558864463010e-04
9.650000000000000355e+00,9.940191401204093724e-01,1.078217115632159329e-01,-2.441050618552504867e-02,1.257670182834256861e-03,5.193129562168725738e-04,2.910879006727529455e-04,-9.657472548594561168e-01,-9.674322606958751791e-01,1.685005836419018301e-03,3.519695325492803810e-04,2.133911926809339832e-04
9.660000000000000142e+00,9.939665940502685482e-01,1.085143339054975287e-01,-2.349298624679940772e-02,1.260627903313161526e-03,5.152010863852586088e-04,2.826590996921507395e-04,-9.657628028272913223e-01,-9.675400218451609691e-01,1.777219017869681450e-03,3.521105429824118965e-04,2.135084707741707888e-04
9.669999999999999929e+00,9.939165535225391590e-01,1.091742621070408009e-01,-2.256074732102949718e-02,1.263596487905802859e-03,5.110512068958521182e-04,2.739692713470387973e-04,-9.657781313996559591e-01,-9.676444874436960220e-01,1.866356044040098612e-03,3.522494885868073054e-04,2.136230854559162395e-04
9.679999999999999716e+00,9.938691744126492145e-01,1.098002381756694179e-01,-2.161433054320044747e-02,1.266562271872531589e-03,5.068827614771111330e-04,2.650389787871426910e-04,-9.657932328942935296e-01,-9.677455877531240258e-01,1.952354858830461287e-03,3.523863108547538813e-04,2.137349900914742307e-04
9.689999999999999503e+00,9.938246046498112607e-01,1.103911042651818664e-01,-2.065426001773523756e-02,1.269511837796795124e-03,5.027146747613677911e-04,2.558887534093453957e-04,-9.658081047851660994e-01,-9.678433551769838328e-01,2.035250391817732506e-03,3.525209993934727017e-04,2.138441950716440942e-04
9.700000000000001066e+00,9.937829814214165225e-01,1.109458195032600597e-01,-1.968103815879923904e-02,1.272432014909848303e-03,4.985652092342969565e-04,2.465389658493052417e-04,-9.658227498891329699e-01,-9.679379263003128342e-01,2.115176411179866059e-03,3.526535938551307332e-04,2.139507653422523248e-04
9.710000000000000853e+00,9.937444284935328387e-01,1.114634749676613884e-01,-1.869514202257411065e-02,1.275309875488904541e-03,4.944518378266246194e-04,2.370096916341520163e-04,-9.658371763763545781e-01,-9.680295410644025322e-01,2.192364688047935065e-03,3.527841842090193242e-04,2.140548167082201303e-04
9.720000000000000639e+00,9.937090537277245561e-01,1.119433064381960830e-01,-1.769702078532110062e-02,1.278132730395312340e-03,4.903911334140561304e-04,2.273205748286475031e-04,-9.658513976034016624e-01,-9.681185372786256238e-01,2.267139675223920660e-03,3.529129093330641816e-04,2.141565111151155776e-04
9.730000000000000426e+00,9.936769468691715179e-01,1.123847046162399776e-01,-1.668709450672221581e-02,1.280888125718143570e-03,4.863986760023674468e-04,2.174906932860708924e-04,-9.658654317751945717e-01,-9.682053391836686895e-01,2.339907408474140808e-03,3.530399539724523900e-04,2.142560511080304764e-04
9.740000000000000213e+00,9.936481776727693616e-01,1.127872225773048770e-01,-1.566575429609687667e-02,1.283563842324995713e-03,4.824889778896730924e-04,2.075384292665541103e-04,-9.658793014489654993e-01,-9.682904395030806910e-01,2.411138054115189930e-03,3.531655441819018084e-04,2.143536736631812545e-04
9.750000000000000000e+00,9.936227944233216869e-01,1.131505803026861962e-01,-1.463336396956876201e-02,1.286147899907580166e-03,4.786754266320675851e-04,1.974813491995116210e-04,-9.658930328997387127e-01,-9.683743752498769064e-01,2.481342350138170290e-03,3.532899414291312780e-04,2.144496435589893224e-04
9.759999999999999787e+00,9.936008228935815367e-01,1.134746662204028367e-01,-1.359026324940907846e-02,1.288628566855622333e-03,4.749702452058460938e-04,1.873360962388684607e-04,-9.659066553720462300e-01,-9.684576983777629655e-01,2.551043005716714229e-03,3.534134355880744660e-04,2.145442464340785449e-04
9.769999999999999574e+00,9.935822657695982940e-01,1.137595357703241605e-01,-1.253677251338256027e-02,1.290994377009112900e-03,4.713844683719899402e-04,1.771182989905769332e-04,-9.659202002462252690e-01,-9.685409430720405277e-01,2.620742825815253543e-03,3.535363370879660992e-04,2.146377816638622704e-04
9.779999999999999361e+00,9.935671025583480143e-01,1.140054070904030492e-01,-1.147319905314435513e-02,1.293234154039674339e-03,4.679279339171943191e-04,1.668424993880751356e-04,-9.659337001501259179e-01,-9.686245919727672904e-01,2.690891822641353417e-03,3.536589685067732824e-04,2.147305551796208078e-04
9.790000000000000924e+00,9.935552899776234348e-01,1.142126539973130350e-01,-1.039984474819389236e-02,1.295337043904301122e-03,4.646092871785227662e-04,1.565221021646744559e-04,-9.659471880474351790e-01,-9.687090438499584844e-01,2.761855802523314855e-03,3.537816559037015841e-04,2.148228723521938832e-04
9.800000000000000711e+00,9.935467628138353602e-01,1.143817965029052114e-01,-9.317015007534391186e-03,1.297292555510662013e-03,4.614359970628508509e-04,1.461693477395424048e-04,-9.659606963330328311e-01,-9.687945851836586852e-01,2.833888850625893192e-03,3.539047201781080044e-04,2.149150310681857690e-04
9.810000000000000497e+00,9.935414352200104826e-01,1.145134891654906728e-01,-8.225028777264810353e-03,1.299090609438894673e-03,4.584143816508002970e-04,1.357953096175464416e-04,-9.659742559633763825e-01,-9.688813677532972513e-01,2.907111789920848767e-03,3.540284687205471226e-04,2.150073151363507407e-04
9.820000000000000284e+00,9.935392024146462164e-01,1.146085076203293973e-01,-7.124229361264433451e-03,1.300721594288293181e-03,4.555496414296998533e-04,1.254099166281258783e-04,-9.659878956467173872e-01,-9.689693937596746132e-01,2.981498112957232070e-03,3.541531875905687388e-04,2.150999881784798617e-04
9.830000000000000071e+00,9.935399427322478827e-01,1.146677336657937335e-01,-6.014995756417030118e-03,1.302176429961640017e-03,4.528458982296905562e-04,1.150219995227075298e-04,-9.660016411135381453e-01,-9.690585092640395803e-01,3.056868150501408556e-03,3.542791344177714970e-04,2.151932881491180893e-04
9.839999999999999858e+00,9.935435199685245244e-01,1.146921392998379446e-01,-4.897754165864333376e-03,1.303446636970889650e-03,4.503062380373745689e-04,1.046393606442056737e-04,-9.660155144834801089e-01,-9.691484059258395067e-01,3.132891442359412616e-03,3.544065321814052617e-04,2.152874226430956384e-04
9.849999999999999645e+00,9.935497859582941294e-01,1.146827701058820009e-01,-3.772989325798742181e-03,1.304524410646108528e-03,4.479327560257122015e-04,9.426886460624183913e-05,-9.660295337400792715e-01,-9.692386302503270823e-01,3.209096510247779182e-03,3.545355639821541702e-04,2.153825651138863151e-04
9.859999999999999432e+00,9.935585833203810502e-01,1.146407283784712100e-01,-2.641255265139099383e-03,1.305402698957013139e-03,4.457266023577899166e-04,8.391654720422496688e-05,-9.660437123208223120e-01,-9.693285989121503965e-01,3.284886591328049776e-03,3.546663688813846485e-04,2.154788521062656059e-04
9.870000000000000995e+00,9.935697483033782973e-01,1.145671563584161473e-01,-1.503185114478531237e-03,1.306075282513861988e-03,4.436880275840884673e-04,7.358773915356028373e-05,-9.660580588258635970e-01,-9.694176182735289027e-01,3.359559447665310446e-03,3.547990388496018556e-04,2.155763815667732786e-04
9.880000000000000782e+00,9.935831136666468666e-01,1.144632199159716229e-01,-3.594995917413878182e-04,1.306536855201867724e-03,4.418164267444191933e-04,6.328720073753190864e-05,-9.660725768460332041e-01,-9.695049060154287135e-01,3.432329169395460355e-03,3.549336168377552293e-04,2.156752122410843242e-04
9.890000000000000568e+00,9.935985115337545581e-01,1.143300929809326349e-01,7.889861827896807282e-04,1.306783103820087890e-03,4.401103815919826345e-04,5.301926307016264724e-05,-9.660872649079741414e-01,-9.695896128629488686e-01,3.502347954974769674e-03,3.550700959641941382e-04,2.157753641220949703e-04
9.900000000000000355e+00,9.936157761594766047e-01,1.141689429724403598e-01,1.941357850536926154e-03,1.306810785043128640e-03,4.385677006625639425e-04,4.278797145409748515e-05,-9.661021165328061988e-01,-9.696708426979463447e-01,3.568726165140145845e-03,3.552084197938531400e-04,2.158768198559091189e-04
9.910000000000000142e+00,9.936347465565410486e-01,1.139809174309194401e-01,3.096599214887531606e-03,1.306617798000544702e-03,4.371854572014652004e-04,3.259722625083791585e-05,-9.661171204031411275e-01,-9.697476698654192706e-01,3.630549462278116670e-03,3.553484836746144794e-04,2.159795269789377414e-04
9.919999999999999929e+00,9.936552689343475242e-01,1.137671320022124039e-01,4.253592072728610944e-03,1.306203250776127433e-03,4.359600252197464777e-04,2.245091678484425167e-05,-9.661322606325549733e-01,-9.698191531254798381e-01,3.686892492924860425e-03,3.554901370866428998e-04,2.160834008226864000e-04
9.929999999999999716e+00,9.936771989083648116e-01,1.135286598718023982e-01,5.411118601962272047e-03,1.305567519167201949e-03,4.348871141674299709e-04,1.235304407163877764e-05,-9.661475171307113419e-01,-9.698843463915514107e-01,3.736829260840030670e-03,3.556331869517557272e-04,2.161883279059306773e-04
9.939999999999999503e+00,9.937004034459432367e-01,1.132665226968556232e-01,6.567866353727403600e-03,1.304712296113098640e-03,4.339618028738894025e-04,2.307828584038383813e-06,-9.661628660565751980e-01,-9.699423070348904830e-01,3.779440978315231573e-03,3.557774018404017118e-04,2.162941696375320078e-04
9.950000000000001066e+00,9.937247625213903035e-01,1.129816830376044329e-01,7.722435819471201550e-03,1.303640630303426213e-03,4.331785735079286934e-04,-7.680200165608339308e-06,-9.661782803512513063e-01,-9.699921030378122477e-01,3.813822686560953187e-03,3.559225170015556600e-04,2.164007661555888973e-04
9.960000000000000853e+00,9.937501704605505859e-01,1.126750382486185892e-01,8.873350464936823750e-03,1.302356952610017301e-03,4.325313463480902321e-04,-1.760613476717929940e-05,-9.661937303405496724e-01,-9.700328205718952157e-01,3.839090231345502081e-03,3.560682401260823414e-04,2.165079401603708931e-04
9.970000000000000639e+00,9.937765369623114964e-01,1.123474157560294812e-01,1.001906904860848727e-02,1.300867089152035402e-03,4.320135161277126974e-04,-2.746464354450322312e-05,-9.662091843962093973e-01,-9.700635736190246217e-01,3.854389222815178366e-03,3.562142577367861658e-04,2.166155006242398429e-04
9.980000000000000426e+00,9.938037877917579310e-01,1.119995696195205948e-01,1.115799997402621910e-02,1.299178260000600485e-03,4.316179906323881028e-04,-3.724994760736742696e-05,-9.662246096428207531e-01,-9.700835170291679521e-01,3.858907386347208961e-03,3.563602420786341667e-04,2.167232462961798944e-04
9.990000000000000213e+00,9.938318651464161935e-01,1.116321782584157596e-01,1.228851736613247037e-02,1.297299062755943909e-03,4.313372320871044791e-04,-4.695582138968855884e-05,-9.662399726958799118e-01,-9.700918639427299484e-01,3.851891246850015771e-03,3.565058583630559426e-04,2.168309689540848240e-04
1.000000000000000000e+01,9.938607277038303822e-01,1.112458432095035643e-01,1.340897851347522610e-02,1.295239440483533224e-03,4.311633016855101019e-04,-5.657561588039365354e-05,-9.662552404147287666e-01,-9.700879078522195442e-01,3.832667437490730813e-03,3.566507722023614302e-04,2.169384563905918384e-04
1.000999999999999979e+01,9.938903503646258075e-01,1.108410887802729339e-01,1.451774228214449715e-02,1.293010633773252448e-03,4.310879073969678139e-04,-6.610230293273233694e-05,-9.662703806528812889e-01,-9.700710488199141279e-01,3.800668167032849893e-03,3.567946570551248941e-04,2.170454951335720750e-04
1.001999999999999957e+01,9.939207237108210746e-01,1.104183624643808592e-01,1.561318808466429821e-02,1.290625116981255734e-03,4.311024549509268598e-04,-7.552853828685933998e-05,-9.662853629873773276e-01,-9.700408226031882464e-01,3.755459615810876305e-03,3.569372014952316746e-04,2.171518729316979091e-04
1.002999999999999936e+01,9.939518532039243182e-01,1.099780359957327619e-01,1.669373497798649908e-02,1.288096519023710805e-03,4.311981016572287917e-04,-8.484674028754927251e-05,-9.663001594086778612e-01,-9.699969307694547016e-01,3.696771360776833493e-03,3.570781161151217889e-04,2.172573810308442432e-04
1.004000000000000092e+01,9.939837581512014353e-01,1.095204069325126511e-01,1.775786046895945144e-02,1.285439529407197750e-03,4.313658124885314925e-04,-9.404918074730322637e-05,-9.663147449531923616e-01,-9.699392694007540339e-01,3.624524447561643624e-03,3.572171398804181264e-04,2.173618162797374964e-04
1.005000000000000071e+01,9.940164704715476196e-01,1.090457006815935131e-01,1.880411862235146364e-02,1.282669790495098369e-03,4.315964176402625621e-04,-1.031280840126514424e-04,-9.663290982620346137e-01,-9.698679537650314320e-01,3.538855502996800500e-03,3.573540457685675325e-04,2.174649830852803944e-04
1.006000000000000050e+01,9.940500332942769912e-01,1.085540728957246348e-01,1.983115709444048871e-02,1.279803777315522643e-03,4.318806706057760881e-04,-1.120757300497963050e-04,-9.663432020518245569e-01,-9.697833364065944206e-01,3.440134354769880214e-03,3.574886455473527051e-04,2.175666952368704443e-04
1.007000000000000028e+01,9.940844994251045730e-01,1.080456121991961171e-01,2.083773275270344935e-02,1.276858666504005922e-03,4.322093056692287742e-04,-1.208845572799866733e-04,-9.663570434863768543e-01,-9.696860164850484853e-01,3.328972998671627520e-03,3.576207935802340867e-04,2.176667776052632064e-04
1.008000000000000007e+01,9.941199297133662682e-01,1.075203432209000387e-01,2.182272558736554624e-02,1.273852196236626788e-03,4.325730936331759267e-04,-1.295472609637869415e-04,-9.663706144415308286e-01,-9.695768388350003431e-01,3.206224393469551352e-03,3.577503895810884129e-04,2.177650676964404397e-04
1.008999999999999986e+01,9.941563913536063390e-01,1.069782299353927157e-01,2.278515067146979350e-02,1.270802519235863636e-03,4.329628945669752979e-04,-1.380568831491697421e-04,-9.663839116594573619e-01,-9.694568820598808978e-01,3.072970400423575329e-03,3.578773802809475627e-04,2.178614170469383993e-04
1.009999999999999964e+01,9.941939561524960611e-01,1.064191793313668394e-01,2.372416798060286366e-02,1.267728051115625705e-03,4.333697063875762171e-04,-1.464068905483089994e-04,-9.663969367926381615e-01,-9.693274359180090727e-01,2.930499125370892091e-03,3.580017600090261887e-04,2.179556924202241674e-04
1.010999999999999943e+01,9.942326987898013613e-01,1.058430454417044753e-01,2.463908993942034997e-02,1.264647316464934590e-03,4.337847081661039836e-04,-1.545912371744283557e-04,-9.664096963416389796e-01,-9.691899692008377754e-01,2.780272859198789238e-03,3.581235702296639025e-04,2.180477767672606149e-04
1.012000000000000099e+01,9.942726950986812140e-01,1.052496337790910230e-01,2.552938661774971710e-02,1.261578795145658263e-03,4.341992971885907070e-04,-1.626044091322301872e-04,-9.664222014944583439e-01,-9.690460901347507372e-01,2.623888640292363836e-03,3.582428981111138427e-04,2.181375699139564972e-04
1.013000000000000078e+01,9.943140203875767691e-01,1.046387062253852640e-01,2.639468855257232766e-02,1.258540771293489196e-03,4.346051189825714798e-04,-1.704414495898516927e-04,-9.664344678779924758e-01,-9.688975019642310782e-01,2.463034086238622376e-03,3.583598742315015242e-04,2.182249889406406851e-04
1.014000000000000057e+01,9.943567478223895861e-01,1.040099864212277458e-01,2.723478722214834474e-02,1.255551187459614604e-03,4.349940897454434609e-04,-1.780979626425477054e-04,-9.664465152347246901e-01,-9.687459567269576244e-01,2.299441492232963315e-03,3.584746695486018477e-04,2.183099682315781109e-04
1.015000000000000036e+01,9.944009468843886257e-01,1.033631656948112848e-01,2.804963324376312864e-02,1.252627506212256221e-03,4.353584108671357256e-04,-1.855700954837168808e-04,-9.664583670388308123e-01,-9.685932102725396398e-01,2.134843233708774973e-03,3.585874917737699274e-04,2.183924591871999610e-04
1.016000000000000014e+01,9.944466819164339277e-01,1.026979095556749266e-01,2.883933240618159061e-02,1.249786581333509018e-03,4.356905755180753869e-04,-1.928544990039053695e-04,-9.664700500667412486e-01,-9.684409813076783058e-01,1.970931240937025958e-03,3.586985812948714097e-04,2.184724296130369225e-04
1.016999999999999993e+01,9.944940107674675733e-01,1.020138647615858735e-01,2.960413968134367052e-02,1.247044540502107801e-03,4.359833675628150130e-04,-1.999482676210171479e-04,-9.664815939367579212e-01,-9.682909167071125367e-01,1.809322770354569341e-03,3.588082067897156247e-04,2.185498628133331067e-04
1.017999999999999972e+01,9.945429835432341159e-01,1.013106669449922864e-01,3.034445138690706686e-02,1.244416681051850040e-03,4.362298533477232680e-04,-2.068488597857313894e-04,-9.664930306311746433e-01,-9.681445645803808953e-01,1.651533949206264755e-03,3.589166606604560607e-04,2.186247564481824668e-04
1.018999999999999950e+01,9.945936414698182126e-01,1.005879487614140116e-01,3.106079569198579374e-02,1.241917380048849964e-03,4.364233671863450422e-04,-2.135540011883498696e-04,-9.665043940127985289e-01,-9.680033557201876970e-01,1.498961707389180479e-03,3.590242544020786101e-04,2.186971212205790493e-04
1.020000000000000107e+01,9.946460158755693337e-01,9.984534849690201996e-02,3.175382167318967913e-02,1.239560019548337135e-03,4.365574916162461537e-04,-2.200615732032886189e-04,-9.665157193452313944e-01,-9.678685931804641429e-01,1.352873835232800987e-03,3.591313139968702810e-04,2.187669794777580279e-04
1.021000000000000085e+01,9.947001272965940721e-01,9.908251904666504073e-02,3.242428713736810603e-02,1.237356927486120460e-03,4.366260337160567107e-04,-2.263694895349198442e-04,-9.665270428240498868e-01,-9.677414489433667777e-01,1.214406119316901534e-03,3.592381754019144066e-04,2.188343638180878514e-04
1.022000000000000064e+01,9.947559847109543885e-01,9.829913715366207783e-02,3.307304543203379299e-02,1.235319334246234120e-03,4.366229989410894694e-04,-2.324755643658994177e-04,-9.665384011231150652e-01,-9.676229660211075334e-01,1.084564897992441358e-03,3.593451801727002280e-04,2.188993157947738410e-04
1.023000000000000043e+01,9.948135849068988623e-01,9.749491277556147917e-02,3.370103146507105046e-02,1.233457344537553955e-03,4.365425640531895137e-04,-2.383773755520844780e-04,-9.665498309581066483e-01,-9.675140639663464270e-01,9.642330082397755023e-04,3.594526712420621642e-04,2.189618848023044961e-04
1.024000000000000021e+01,9.948729119907548935e-01,9.666959843213150660e-02,3.430924715290325361e-02,1.231779923824725823e-03,4.363790507793678837e-04,-2.440721265547641085e-04,-9.665613686668443894e-01,-9.674155456659839780e-01,8.541769991396272639e-04,3.595609888539701496e-04,2.190221272109216244e-04
1.025000000000000000e+01,9.949339370403856853e-01,9.582299837360952477e-02,3.489874651161083835e-02,1.230294898205060291e-03,4.361269018317092501e-04,-2.495565108516734705e-04,-9.665730498048086261e-01,-9.673281034684654278e-01,7.550536636567958555e-04,3.596704666366347457e-04,2.190801058061797590e-04
1.025999999999999979e+01,9.949966179102003316e-01,9.495497740445403567e-02,3.547062059929866062e-02,1.229008966316266771e-03,4.357806608575621196e-04,-2.548265825254428566e-04,-9.665849087527647043e-01,-9.672523231081104900e-01,6.674143553457944191e-04,3.597814277894788521e-04,2.191358895564654574e-04
1.026999999999999957e+01,9.950608991934114522e-01,9.406546919631865455e-02,3.602598251089274284e-02,1.227927721610602620e-03,4.353349577663243150e-04,-2.598776365962285773e-04,-9.665969783336133547e-01,-9.671886844808805783e-01,5.917061472672738992e-04,3.598941813559028229e-04,2.191895537091426149e-04
1.027999999999999936e+01,9.951267123466092102e-01,9.315448392893067864e-02,3.656595261893832299e-02,1.227055683146467029e-03,4.347845007024578106e-04,-2.647041024495729055e-04,-9.666092894353964793e-01,-9.671375590096283892e-01,5.282695742319448110e-04,3.600090185567855587e-04,2.192411801942295568e-04
1.029000000000000092e+01,9.951939759804920849e-01,9.222211510745864649e-02,3.709164424602589410e-02,1.226396332934573613e-03,4.341240757105172075e-04,-2.692994534181286973e-04,-9.666218706389426707e-01,-9.670992040235707465e-01,4.773333846280377311e-04,3.601262091692204650e-04,2.192908582818731134e-04
1.030000000000000071e+01,9.952625963189922764e-01,9.126854541922616026e-02,3.760414994625220497e-02,1.225952157834506086e-03,4.333485548763901817e-04,-2.736561352146705118e-04,-9.666347478496993828e-01,-9.670737551750835381e-01,4.390073253842071473e-04,3.602459979488536307e-04,2.193386854250078954e-04
1.031000000000000050e+01,9.953324678266423087e-01,9.029405151047105449e-02,3.810452856434905916e-02,1.225724694026809848e-03,4.324529134396133353e-04,-2.777655154924140758e-04,-9.666479439356027159e-01,-9.670612183534184059e-01,4.132744178156898566e-04,3.603686011123990768e-04,2.193847682017135980e-04
1.032000000000000028e+01,9.954034740016005633e-01,8.929900758431004448e-02,3.859379323149924462e-02,1.225714572183991087e-03,4.314322560660590212e-04,-2.816178563369953571e-04,-9.666614783747096151e-01,-9.670614627758481463e-01,3.999844011385683641e-04,3.604942029166221390e-04,2.194292232622352401e-04
1.033000000000000007e+01,9.954754883283972733e-01,8.828388774318786381e-02,3.907290044589274702e-02,1.225921561621940619e-03,4.302818521594724038e-04,-2.852023109823891706e-04,-9.666753669185854658e-01,-9.670742169201989036e-01,3.988500016133998617e-04,3.606229523905984100e-04,2.194721781763053770e-04
1.033999999999999986e+01,9.955483753814856618e-01,8.724926702196612871e-02,3.954274037326822866e-02,1.226344611924411838e-03,4.289971797852918777e-04,-2.885069455018983518e-04,-9.666896212794475751e-01,-9.670990687169027655e-01,4.094474374551646608e-04,3.607549602966594340e-04,2.195137720883977295e-04
1.034999999999999964e+01,9.956219920668284429e-01,8.619582108058584935e-02,4.000412848758224532e-02,1.226981890786391300e-03,4.275739774905830989e-04,-2.915187856660394930e-04,-9.667042488505275255e-01,-9.671354709818086315e-01,4.312221312811142203e-04,3.608902964116110176e-04,2.195541560932046110e-04
1.035999999999999943e+01,9.956961889856504877e-01,8.512432454728577347e-02,4.045779865412119786e-02,1.227830817104969474e-03,4.260083030383721918e-04,-2.942238885938281627e-04,-9.667192524704949497e-01,-9.671827525057373753e-01,4.635000352423760653e-04,3.610289872306390348e-04,2.195934932489596036e-04
1.037000000000000099e+01,9.957708119009666126e-01,8.403564802418869717e-02,4.090439773664587136e-02,1.228888088648354094e-03,4.242965978397663035e-04,-2.966074382644886122e-04,-9.667346302430193106e-01,-9.672401345993987265e-01,5.055043563793616126e-04,3.611710142022891675e-04,2.196319581821981615e-04
1.038000000000000078e+01,9.958457032845968726e-01,8.293075378642111861e-02,4.134448178647717048e-02,1.230149703940547172e-03,4.224357556679516918e-04,-2.986538634151776942e-04,-9.667503754225724721e-01,-9.673067523053935357e-01,5.563768828210164047e-04,3.613163126019987921e-04,2.196697362470967363e-04
1.039000000000000057e+01,9.959207039198577638e-01,8.181069022373040067e-02,4.177851384500740062e-02,1.231610978301899079e-03,4.204231940775483671e-04,-3.003469758392994494e-04,-9.667664763765736469e-01,-9.673816790069427185e-01,6.152026303690734778e-04,3.614647711435492244e-04,2.197070222280661511e-04
1.040000000000000036e+01,9.959956545329387012e-01,8.067658508994469957e-02,4.220686336240707381e-02,1.233266554271510423e-03,4.182569268322961203e-04,-3.016701266310705689e-04,-9.667829166323543832e-01,-9.674639528449114900e-01,6.810362125570834689e-04,3.616162324135219013e-04,2.197440186071375479e-04
1.041000000000000014e+01,9.960703974248829029e-01,7.952963764083213760e-02,4.262980720494717601e-02,1.235110406899316308e-03,4.159356355633378878e-04,-3.026063775069199528e-04,-9.667996750152487717e-01,-9.675526032358635620e-01,7.529282206147800641e-04,3.617704941923463070e-04,2.197809334345546262e-04
1.041999999999999993e+01,9.961447780750909420e-01,7.837110975533666257e-02,4.304753219223791949e-02,1.237135844625346544e-03,4.134587388386826287e-04,-3.031386839836871768e-04,-9.668167258811291020e-01,-9.676466758714092897e-01,8.299499902801360691e-04,3.619273116986539271e-04,2.198179778671871532e-04
1.042999999999999972e+01,9.962186466876049584e-01,7.720231614917442975e-02,4.346013907481340033e-02,1.239335506656468345e-03,4.108264568194067243e-04,-3.032500869171117172e-04,-9.668340394436082397e-01,-9.677452548532989862e-01,9.112154096907233453e-04,3.620864007622824794e-04,2.198553634615851848e-04
1.043999999999999950e+01,9.962918596521069814e-01,7.602461380380359790e-02,4.386764783292631392e-02,1.241701357903943030e-03,4.080398697078801095e-04,-3.029239087102019476e-04,-9.668515821925878218e-01,-9.678474810344597223e-01,9.958988418719534955e-04,3.622474418965439366e-04,2.198932993155988669e-04
1.045000000000000107e+01,9.963642808931000294e-01,7.483939074807254010e-02,4.427000415033804925e-02,1.244224682656550800e-03,4.051009682550743519e-04,-3.021439503963228900e-04,-9.668693173970916988e-01,-9.679525661313777007e-01,1.083248734286009147e-03,3.624100852048764876e-04,2.199319891724726972e-04
1.046000000000000085e+01,9.964357830830825602e-01,7.364805434463876643e-02,4.466708689328314358e-02,1.246896078235032543e-03,4.020126946861609578e-04,-3.008946857906110491e-04,-9.668872056820728700e-01,-9.680598026776161547e-01,1.172596995543240001e-03,3.625739560214547496e-04,2.199716285919972592e-04
1.047000000000000064e+01,9.965062486982704248e-01,7.245201924849604957e-02,4.505871640567259140e-02,1.249705449905828348e-03,3.987789725238879415e-04,-2.991614489881929155e-04,-9.669052056654902083e-01,-9.681685703313600566e-01,1.263364665869877359e-03,3.627386611532473662e-04,2.200124023019611741e-04
1.048000000000000043e+01,9.965755708987710237e-01,7.125269522043604919e-02,4.544466341776459695e-02,1.252642008328262984e-03,3.954047239368903852e-04,-2.969306116676837795e-04,-9.669232746393178202e-01,-9.682783393734377686e-01,1.355064734119950385e-03,3.629037955624781777e-04,2.200544818267147207e-04
1.049000000000000021e+01,9.966436542190065806e-01,7.005147499358785335e-02,4.582465835752051048e-02,1.255694270774035046e-03,3.918958734138336224e-04,-2.941897469306962065e-04,-9.669413692760832069e-01,-9.683886723953565312e-01,1.447303119273316962e-03,3.630689493067009842e-04,2.200980234812188741e-04
1.050000000000000000e+01,9.967104150580812227e-01,6.884972240558782930e-02,4.619840085207700675e-02,1.258850067293722404e-03,3.882593367638293986e-04,-2.909277767660855499e-04,-9.669594463412356511e-01,-9.684992251625029747e-01,1.539778821267332462e-03,3.632337145394850045e-04,2.201431667911979417e-04
1.050999999999999979e+01,9.967757819640729045e-01,6.764876102162908911e-02,4.656556921126105836e-02,1.262096552917801482e-03,3.845029946683135337e-04,-2.871351006622548932e-04,-9.669774633910257489e-01,-9.686097474539550056e-01,1.632284062929311190e-03,3.633976923682486209e-04,2.201900333946849031e-04
1.051999999999999957e+01,9.968396957105938316e-01,6.644986348348273786e-02,4.692582969568458162e-02,1.265420226871329839e-03,3.806356502586331707e-04,-2.828037033902191535e-04,-9.669953794362202704e-01,-9.687200843599788058e-01,1.724704923758489054e-03,3.635604993690780122e-04,2.202387264349514595e-04
1.052999999999999936e+01,9.969021091677983115e-01,6.525424182542902130e-02,4.727884538827515498e-02,1.268806959656302701e-03,3.766669704661821348e-04,-2.779272405294865977e-04,-9.670131555528453937e-01,-9.688301781113917155e-01,1.817022558546362541e-03,3.637217735693440619e-04,2.202893304510400441e-04
1.054000000000000092e+01,9.969629869744488504e-01,6.406303899861535978e-02,4.762428450945047076e-02,1.272242028715906423e-03,3.726074111856619137e-04,-2.725011008918692664e-04,-9.670307554234514047e-01,-9.689400700857642157e-01,1.909314662312799936e-03,3.638811797286535987e-04,2.203419117325911003e-04
1.055000000000000071e+01,9.970223050210065274e-01,6.287732183946381781e-02,4.796182804167567482e-02,1.275710163242317662e-03,3.684681266045202667e-04,-2.665224455967633659e-04,-9.670481457947026627e-01,-9.690499022487812919e-01,2.001756454078644845e-03,3.640384137741254364e-04,2.203965190872292368e-04
1.056000000000000050e+01,9.970800497573024668e-01,6.169807570423194165e-02,4.829117655784869595e-02,1.279195598525867221e-03,3.642608633783077430e-04,-2.599902241461272056e-04,-9.670652968403401495e-01,-9.691599170062897839e-01,2.094620165949611420e-03,3.641932062777096632e-04,2.204531849503421626e-04
1.057000000000000028e+01,9.971362173414929364e-01,6.052620096982153086e-02,4.861205617861999451e-02,1.282682140069207584e-03,3.599978406678529057e-04,-2.529051684192373697e-04,-9.670821824218417406e-01,-9.692704543093090264e-01,2.188271887467241068e-03,3.643453248971973845e-04,2.205119267388866433e-04
1.058000000000000007e+01,9.971908126495089286e-01,5.936251156979462096e-02,4.892422361521266139e-02,1.286153237506400347e-03,3.556916173928181780e-04,-2.452697660374329757e-04,-9.670987802425260460e-01,-9.693819448971834341e-01,2.283164654657351619e-03,3.644945757384181867e-04,2.205727483468589156e-04
1.058999999999999986e+01,9.972438481669013699e-01,5.820773569405521958e-02,4.922747028520663842e-02,1.289592068174405352e-03,3.513549483898887682e-04,-2.370882150201153915e-04,-9.671150718944060420e-01,-9.694948987860388945e-01,2.379826891632797793e-03,3.646408036316772685e-04,2.206356416549759558e-04
1.059999999999999964e+01,9.972953427868010978e-01,5.706251873107208439e-02,4.952162551791101930e-02,1.292981629984585670e-03,3.470006314838846380e-04,-2.283663620500298507e-04,-9.671310428001306247e-01,-9.696098884892326852e-01,2.478845689102090414e-03,3.647838913486332836e-04,2.207005879335532939e-04
1.060999999999999943e+01,9.973453205395581556e-01,5.592742847352984159e-02,4.980655889210188619e-02,1.296304843035477874e-03,3.426413477768284685e-04,-2.191116269753797864e-04,-9.671466820553387134e-01,-9.697275269518814689e-01,2.580844896542714741e-03,3.649237578161772851e-04,2.207675590073510108e-04
1.062000000000000099e+01,9.973938092811918121e-01,5.480296254327521321e-02,5.008218177108016839e-02,1.299544659198985895e-03,3.382894977236083401e-04,-2.093329163894865183e-04,-9.671619821792988292e-01,-9.698484407345989711e-01,2.686458555300177877e-03,3.650603554098899453e-04,2.208365180611515655e-04
1.063000000000000078e+01,9.974408393686432506e-01,5.368955792109934844e-02,5.034844811724097091e-02,1.302684178701073604e-03,3.339570357834052792e-04,-1.990405292393431782e-04,-9.671769387838337062e-01,-9.699732395260135531e-01,2.796300742179893325e-03,3.651936664319048714e-04,2.209074199770455493e-04
1.064000000000000057e+01,9.974864423510040323e-01,5.258760239367175210e-02,5.060535468003801024e-02,1.305706772511839881e-03,3.296553066035322636e-04,-1.882460574207825248e-04,-9.671915501721328745e-01,-9.701024835330188667e-01,2.910933360885941887e-03,3.653236988954897384e-04,2.209802111199365982e-04
1.065000000000000036e+01,9.975306497058120669e-01,5.149744765653804790e-02,5.085294065696550903e-02,1.308596209159838299e-03,3.253948857981655120e-04,-1.769622842218364323e-04,-9.672058168807610157e-01,-9.702366506345557751e-01,3.030833753794704311e-03,3.654504817530765241e-04,2.210548285113134170e-04
1.066000000000000014e+01,9.975734916498324445e-01,5.041942374154873008e-02,5.109128692686222550e-02,1.311336784400613442e-03,3.211854284206259970e-04,-1.652030832830594009e-04,-9.672197411790000032e-01,-9.703761053452569785e-01,3.156364166257030323e-03,3.655740597151588365e-04,2.211311983766339750e-04
1.066999999999999993e+01,9.976149960526516924e-01,4.935385437269045744e-02,5.132051494872308384e-02,1.313913452002641365e-03,3.170355281885015248e-04,-1.529833204634468578e-04,-9.672333265408612490e-01,-9.705210715985589376e-01,3.287745057697697652e-03,3.656944878164195955e-04,2.212092340900806420e-04
1.067999999999999972e+01,9.976551874803692987e-01,4.830107279929460318e-02,5.154078540777809470e-02,1.316311953773509737e-03,3.129525904018922735e-04,-1.403187606455682948e-04,-9.672465771056761863e-01,-9.706716111248552270e-01,3.425034019179019028e-03,3.658118258919656682e-04,2.212888335952900576e-04
1.068999999999999950e+01,9.976940863940888526e-01,4.726143761306803026e-02,5.175229667475385320e-02,1.318518946840579976e-03,3.089427212949199348e-04,-1.272259810989898260e-04,-9.672594971439887335e-01,-9.708276087937568466e-01,3.568111649768089273e-03,3.659261331319231623e-04,2.213698764279570241e-04
1.070000000000000107e+01,9.977317085250900774e-01,4.623534802812671179e-02,5.195528312505694885e-02,1.320522126130374563e-03,3.050106362804573404e-04,-1.137222925641293150e-04,-9.672720905456955176e-01,-9.709887657536270256e-01,3.716675207931472401e-03,3.660374628857984767e-04,2.214522205163937940e-04
1.071000000000000085e+01,9.977680644443730484e-01,4.522325809342012115e-02,5.215001334343814104e-02,1.322310339964466019e-03,3.011595891919126061e-04,-9.982566873817606877e-05,-9.672843603478478158e-01,-9.711546005956918082e-01,3.870240247843971960e-03,3.661458578896719111e-04,2.215356989796468667e-04
1.072000000000000064e+01,9.978031593393190679e-01,4.422568931618307830e-02,5.233678821800533121e-02,1.323873696712092683e-03,2.973913242008706707e-04,-8.555468435989220250e-05,-9.672963083191857825e-01,-9.713244581592508364e-01,4.028149840065051342e-03,3.662513460862894558e-04,2.216201171745257881e-04
1.073000000000000043e+01,9.978369930044677094e-01,4.324324120411273537e-02,5.251593890677759557e-02,1.325203660514162303e-03,2.937060516054567478e-04,-7.092846162033566179e-05,-9.673079346179280780e-01,-9.714975250451204358e-01,4.189590427192337908e-03,3.663539372020362811e-04,2.217052502639926814e-04
1.074000000000000021e+01,9.978695600467886173e-01,4.227659928269052181e-02,5.268782464185360614e-02,1.326293134221960893e-03,2.901024481540891240e-04,-5.596662419038512165e-05,-9.673192375380924579e-01,-9.716728504733865845e-01,4.353612935294133568e-03,3.664536202307858755e-04,2.217908415813596434e-04
1.075000000000000000e+01,9.979008502990004414e-01,4.132654021144319123e-02,5.285283032210728871e-02,1.327136527876933382e-03,2.865776820080618865e-04,-4.068925777037348321e-05,-9.673302133574870343e-01,-9.718493708508753048e-01,4.519157493388268818e-03,3.665503619546901163e-04,2.218766020443130316e-04
1.075999999999999979e+01,9.979308494270920926e-01,4.039393370695545937e-02,5.301136383635520616e-02,1.327729811294135320e-03,2.831274618708365409e-04,-2.511687574725023157e-05,-9.673408562977336977e-01,-9.720259363258353380e-01,4.685080028101652402e-03,3.666441066024185786e-04,2.219622108430296947e-04
1.076999999999999957e+01,9.979595397115981203e-01,3.947974107834448937e-02,5.316385305608289230e-02,1.328070549596610831e-03,2.797461092406234792e-04,-9.270388302720075757e-06,-9.673511586027182529e-01,-9.722013377010081392e-01,4.850179098289855890e-03,3.667347767072756605e-04,2.220473175686965561e-04
1.077999999999999936e+01,9.979869009751775044e-01,3.858501028906528157e-02,5.331074244070572316e-02,1.328157920877157464e-03,2.764266521941613876e-04,6.828926838946239255e-06,-9.673611107372880324e-01,-9.723743323290596763e-01,5.013221591771623020e-03,3.668222751812007893e-04,2.221315458827977096e-04
1.079000000000000092e+01,9.980129116240710196e-01,3.771086757326480576e-02,5.345248920912944873e-02,1.327992715527713096e-03,2.731609386024305263e-04,2.315945389657061092e-05,-9.673707017027081134e-01,-9.725436679838387333e-01,5.172966281130603368e-03,3.669064885674202040e-04,2.222144987396035276e-04
1.080000000000000071e+01,9.980375497661889694e-01,3.685850575084004266e-02,5.358955904894032590e-02,1.327577317167110424e-03,2.699397662305494058e-04,3.969927059116311747e-05,-9.673799194595206208e-01,-9.727081041312316545e-01,5.328184671711071012e-03,3.669872913767516535e-04,2.222957650928059081e-04
1.081000000000000050e+01,9.980607943661663484e-01,3.602916949821102083e-02,5.372242135818570963e-02,1.326915665503460625e-03,2.667530267999938635e-04,5.642618349198554040e-05,-9.673887514426678935e-01,-9.728664304530302287e-01,5.477679010362335177e-03,3.670645513537777998e-04,2.223749279293141257e-04
1.082000000000000028e+01,9.980826263962605527e-01,3.522413793689355144e-02,5.385154404345688511e-02,1.326013201874694063e-03,2.635898608045507950e-04,7.331776864893114185e-05,-9.673971851481883988e-01,-9.730174828464209780e-01,5.620297698232617351e-03,3.671381354641767487e-04,2.224515733788567928e-04
1.083000000000000007e+01,9.981030299430225794e-01,3.444470499488715143e-02,5.397738793044085104e-02,1.324876798608254401e-03,2.604388196817013007e-04,9.035141871774899345e-05,-9.674052087660525157e-01,-9.731601573816083262e-01,5.754948615555810498e-03,3.672079163460988636e-04,2.225253005854188615e-04
1.083999999999999986e+01,9.981219932317598742e-01,3.369215807278325148e-02,5.410040087758234695e-02,1.323514673713141942e-03,2.572880318546606131e-04,1.075043974255524481e-04,-9.674128118299900603e-01,-9.732934228188859782e-01,5.880610988895878036e-03,3.672737789325964211e-04,2.225957319568205861e-04
1.084999999999999964e+01,9.981395095349475666e-01,3.296775560416484452e-02,5.422101171816129384e-02,1.321936292753077757e-03,2.541253691789006766e-04,1.247539018140116128e-04,-9.674199858533241159e-01,-9.734163322549672648e-01,5.996346401643116823e-03,3.673356269316473762e-04,2.226625233763268596e-04
1.085999999999999943e+01,9.981555779360709035e-01,3.227270413598570808e-02,5.433962418883365314e-02,1.320152260034438644e-03,2.509386104488585921e-04,1.420771322540671561e-04,-9.674267249193034823e-01,-9.735280342994482305e-01,6.101309380144698778e-03,3.673933888470131120e-04,2.227253739355283813e-04
1.087000000000000099e+01,9.981702039266716620e-01,3.160813556783279715e-02,5.445661103156462790e-02,1.318174201466536461e-03,2.477155988394379128e-04,1.594513697681939712e-04,-9.674330261962478250e-01,-9.736277839119420463e-01,6.194757715694169248e-03,3.674470232407696271e-04,2.227840347499565610e-04
1.088000000000000078e+01,9.981833998211306902e-01,3.097508517896920693e-02,5.457230847886951342e-02,1.316014641606310081e-03,2.444443904631289177e-04,1.768540597441929890e-04,-9.674388903512785021e-01,-9.737149527094973722e-01,6.276062358218920459e-03,3.674965229733801841e-04,2.228383164561975605e-04
1.089000000000000057e+01,9.981951849808425870e-01,3.037447103958240691e-02,5.468701134762336824e-02,1.313686877476028143e-03,2.411133916041980642e-04,1.942629006982781457e-04,-9.674443218416443058e-01,-9.737890382427354385e-01,6.344716401091084201e-03,3.675419182100004211e-04,2.228880950259082283e-04
1.090000000000000036e+01,9.982055858462833831e-01,2.980707534944397261e-02,5.480096897293242758e-02,1.311204851739610974e-03,2.377114826306234694e-04,2.116559363644219182e-04,-9.674493290691839054e-01,-9.738496714970061863e-01,6.400342427822228869e-03,3.675832780482764543e-04,2.229333156105184344e-04
1.091000000000000014e+01,9.982146357815769866e-01,2.927352817589100320e-02,5.491438220952345878e-02,1.308583027738155404e-03,2.342281270649309590e-04,2.290116490691398456e-04,-9.674539243908228947e-01,-9.738966217512006196e-01,6.442697360377684125e-03,3.676207106977594122e-04,2.229739942110064987e-04
1.091999999999999993e+01,9.982223747416045789e-01,2.877429397704804603e-02,5.502740171319899648e-02,1.305836268721198394e-03,2.306534647980995200e-04,2.463090521118793761e-04,-9.674581239861154147e-01,-9.739297979535840311e-01,6.471673967468583380e-03,3.676543622196104533e-04,2.230102170657222160e-04
1.092999999999999972e+01,9.982288487762607243e-01,2.830966119951650387e-02,5.514012768891347893e-02,1.302979723373446112e-03,2.269783889373733232e-04,2.635277787231941633e-04,-9.674619475898622589e-01,-9.739492459578737993e-01,6.487298368011529086e-03,3.676844139121043646e-04,2.230421377555913409e-04
1.093999999999999950e+01,9.982341093895441553e-01,2.787973513667595452e-02,5.525261125538030033e-02,1.300028719434483939e-03,2.231946062709752002e-04,2.806481651249355218e-04,-9.674654181051854929e-01,-9.739551412883824533e-01,6.489723183197005502e-03,3.677110784948978139e-04,2.230699721252893397e-04
1.095000000000000107e+01,9.982382127736070254e-01,2.748443412876539968e-02,5.536485752974359964e-02,1.296998666854157992e-03,2.192946817930541202e-04,2.976513252733793712e-04,-9.674685611176744304e-01,-9.739477775277151084e-01,6.479216410040634574e-03,3.677345953020794275e-04,2.230939912284402027e-04
1.096000000000000085e+01,9.982412189393627955e-01,2.712348908337014822e-02,5.547683048119970289e-02,1.293904971531348010e-03,2.152720681459020292e-04,3.145192150279546182e-04,-9.674714043353452864e-01,-9.739275508871391152e-01,6.456146551793807108e-03,3.677552247334206666e-04,2.231145125866085266e-04
1.097000000000000064e+01,9.982431907655474612e-01,2.679644619892818103e-02,5.558845954150404972e-02,1.290762960264956079e-03,2.111211211908414743e-04,3.312346837508743538e-04,-9.674739769815038359e-01,-9.738949419603472046e-01,6.420964978843415535e-03,3.677732422356975962e-04,2.231318901373402497e-04
1.098000000000000043e+01,9.982441929884536824e-01,2.650267268792604741e-02,5.569964789537022037e-02,1.287587817118391589e-03,2.068371032044698167e-04,3.477815116978783200e-04,-9.674763091678992843e-01,-9.738504960089864326e-01,6.374186841087108382e-03,3.677889320902541785e-04,2.231465032953572347e-04
1.099000000000000021e+01,9.982442911540323482e-01,2.624136522348208267e-02,5.581028230756580888e-02,1.284394530980452432e-03,2.024161754068113848e-04,3.641444319947105676e-04,-9.674784312745845494e-01,-9.737948033282239901e-01,6.316372053639386988e-03,3.678025812696289736e-04,2.231587455940875486e-04
1.100000000000000000e+01,9.982435505534731357e-01,2.601156077516113621e-02,5.592024427882475585e-02,1.281197853710846568e-03,1.978553816588212821e-04,3.803091364915628511e-04,-9.674803733599700584e-01,-9.737284812559723335e-01,6.248107896002229149e-03,3.678144735992822404e-04,2.231690133802644027e-04
1.100999999999999979e+01,9.982420351627907529e-01,2.581214945842336475e-02,5.602942226248452257e-02,1.278012267903839115e-03,1.931526252189069031e-04,3.962622653289435306e-04,-9.674821646211771986e-01,-9.736521592109693701e-01,6.169994589792206219e-03,3.678248844222702226e-04,2.231776950250008440e-04
1.101999999999999957e+01,9.982398066061158870e-01,2.564188899753047993e-02,5.613772462076177527e-02,1.274851963000520928e-03,1.883066404243912350e-04,4.119913806116727736e-04,-9.674838329201342901e-01,-9.735664677884262597e-01,6.082634868291972134e-03,3.678340759205005065e-04,2.231851610783319728e-04
1.102999999999999936e+01,9.982369231617717054e-01,2.549942039365976978e-02,5.624509295639924106e-02,1.271730818240235329e-03,1.833169610702353757e-04,4.274849251499916649e-04,-9.674854043864220543e-01,-9.734720324507442069e-01,5.986628064322103114e-03,3.678422931991552278e-04,2.231917557309337496e-04
1.104000000000000092e+01,9.982334388293049310e-01,2.538328439726198621e-02,5.635151542424042537e-02,1.268662390771789321e-03,1.781838871020453570e-04,4.427321677649021111e-04,-9.674869031032069522e-01,-9.733694717858036860e-01,5.882568682596713006e-03,3.678497611958008980e-04,2.231977898907722135e-04
1.105000000000000071e+01,9.982294024747649930e-01,2.529193840460888798e-02,5.645703960977337815e-02,1.265659907149924331e-03,1.729084510337364471e-04,4.577231371460025030e-04,-9.674883508787313069e-01,-9.732593997398926167e-01,5.771048861161308906e-03,3.678566824354339649e-04,2.232035360667516954e-04
1.106000000000000050e+01,9.982248570702855206e-01,2.522377343069179961e-02,5.656178455897988705e-02,1.262736256423152440e-03,1.674923852540862433e-04,4.724485466739744132e-04,-9.674897671022392176e-01,-9.731424307392837481e-01,5.652663637044512239e-03,3.678632356191691524e-04,2.232092251837070052e-04
1.107000000000000028e+01,9.982198390423432377e-01,2.517713085154870550e-02,5.666595155636212217e-02,1.259903983073197868e-03,1.619380911136542262e-04,4.868997129578225011e-04,-9.674911686808037592e-01,-9.730191862589039342e-01,5.528017578100218390e-03,3.678695750089604199e-04,2.232150453362891085e-04
1.108000000000000007e+01,9.982143777410932284e-01,2.515031865585182561e-02,5.676983327555971959e-02,1.257175278189001481e-03,1.562486103974864880e-04,5.010684710749133651e-04,-9.674925700514949156e-01,-9.728903012241807424e-01,5.397731172685859766e-03,3.678758305534907667e-04,2.232211424060270843e-04
1.108999999999999986e+01,9.982084950406391322e-01,2.514162699529968320e-02,5.687382096862530351e-02,1.254561967440989906e-03,1.504275995030768893e-04,5.149470896289764154e-04,-9.674939832624073199e-01,-9.727564286665257853e-01,5.262445404118454989e-03,3.678821086901827076e-04,2.232276223685936145e-04
1.109999999999999964e+01,9.982022050769536747e-01,2.514934287329345305e-02,5.697840941422396138e-02,1.252075494654832349e-03,1.444793063698679078e-04,5.285281887520913279e-04,-9.674954181153648802e-01,-9.726182412894921470e-01,5.122823174127249385e-03,3.678884937532413352e-04,2.232345550572389925e-04
1.110999999999999943e+01,9.981955141268588072e-01,2.517176385897925903e-02,5.708419940967177780e-02,1.249726900055328710e-03,1.384085499579797303e-04,5.418046640701830712e-04,-9.674968823629335191e-01,-9.724764290126010069e-01,4.979546649667480028e-03,3.678950499165232536e-04,2.232419790755280076e-04
1.112000000000000099e+01,9.981884206277032989e-01,2.520721075690052215e-02,5.719189766426243521e-02,1.247526792548628825e-03,1.322207018599789129e-04,5.547696194319679452e-04,-9.674983819522314787e-01,-9.723316920921377671e-01,4.833310139906303940e-03,3.679018235994212607e-04,2.232499075256466625e-04
1.113000000000000078e+01,9.981809153335330365e-01,2.525403919951449763e-02,5.730231402885344744e-02,1.245485315720395092e-03,1.259216694587971300e-04,5.674163108770552758e-04,-9.674999213080358595e-01,-9.721847300079027310e-01,4.684808699866916532e-03,3.679088462633708098e-04,2.232583341983396252e-04
1.114000000000000057e+01,9.981729815999226263e-01,2.531065015952363786e-02,5.741635607611713515e-02,1.243612107536934278e-03,1.195178799235001939e-04,5.797381039034800020e-04,-9.675015036472143226e-01,-9.720362268799016547e-01,4.534723232687366823e-03,3.679161375235289475e-04,2.232672398656543322e-04
1.115000000000000036e+01,9.981645957863227725e-01,2.537549940070176271e-02,5.753502112411211511e-02,1.241916254032592514e-03,1.130162642661477595e-04,5.917284456043829521e-04,-9.675031313160821211e-01,-9.718868346709048645e-01,4.383703354822731171e-03,3.679237084951041993e-04,2.232765983543050226e-04
1.116000000000000014e+01,9.981557277618421375e-01,2.544710589959475397e-02,5.765938586989406700e-02,1.240406237540330392e-03,1.064242406688535353e-04,6.033808526977683375e-04,-9.675048061415374434e-01,-9.717371557811622651e-01,4.232349639624809548e-03,3.679315652854437779e-04,2.232863821050035114e-04
1.116999999999999993e+01,9.981463414986082583e-01,2.552405927653047385e-02,5.779059386702443263e-02,1.239089880263313705e-03,9.974969632867401205e-05,6.146889158934495771e-04,-9.675065297858499447e-01,-9.715877268094531560e-01,4.081197023603158440e-03,3.679397125339518870e-04,2.232965669828335109e-04
1.117999999999999972e+01,9.981363957352877847e-01,2.560502627367082507e-02,5.792984113872857305e-02,1.237974284188227614e-03,9.300096715545650827e-05,6.256463204494850825e-04,-9.675083040940730683e-01,-9.714390052210106763e-01,3.930701126937601909e-03,3.679481568915621823e-04,2.233071361719130010e-04
1.118999999999999950e+01,9.981258446934119233e-01,2.568875631160072795e-02,5.807836026517401024e-02,1.237065768499919166e-03,8.618681478780245862e-05,6.362468821892827047e-04,-9.675101314221618010e-01,-9.712913604316165683e-01,3.781229009454788181e-03,3.679569103232744015e-04,2.233180830446546139e-04
1.120000000000000107e+01,9.981146388295947247e-01,2.577408614567986561e-02,5.823740331764514638e-02,1.236369805771408113e-03,7.931640055688693241e-05,6.464845977008876025e-04,-9.675120149336363662e-01,-9.711450704151884938e-01,3.633055481552134591e-03,3.679659931118484453e-04,2.233294129769802794e-04
1.121000000000000085e+01,9.981027256082704024e-01,2.585994363076454458e-02,5.840822403346074276e-02,1.235890958271952797e-03,7.239925621696692310e-05,6.563537069411592940e-04,-9.675139588522696510e-01,-9.710003244139625567e-01,3.486365561692879658e-03,3.679754364407042551e-04,2.233411441341370818e-04
1.122000000000000064e+01,9.980900502815627240e-01,2.594535058964899180e-02,5.859205963330364059e-02,1.235632815761844756e-03,6.544525146437068293e-05,6.658487660361751652e-04,-9.675159686592035291e-01,-9.708572317360999460e-01,3.341263076896417751e-03,3.679852844397560720e-04,2.233533073101590105e-04
1.123000000000000043e+01,9.980765566657826549e-01,2.602942476833486687e-02,5.879011267757084519e-02,1.235597936129471854e-03,5.846455847199427089e-05,6.749647277184333757e-04,-9.675180512240766362e-01,-9.707158360297049038e-01,3.197784805628272817e-03,3.679955955909280604e-04,2.233659449450975387e-04
1.124000000000000021e+01,9.980621879065251223e-01,2.611138085154266278e-02,5.900353334147967477e-02,1.235787790178899653e-03,5.146761386255491129e-05,6.836970265809724865e-04,-9.675202148616205422e-01,-9.705761338904037583e-01,3.055919028783206544e-03,3.680064434101123247e-04,2.233791094750081641e-04
1.125000000000000000e+01,9.980468872275857217e-01,2.619053050594302365e-02,5.923340246136253595e-02,1.236202711801129804e-03,4.446507872026254931e-05,6.920416661639392343e-04,-9.675224693081428962e-01,-9.704380962494505436e-01,2.915626941307596261e-03,3.680179163482225589e-04,2.233928611756752503e-04
1.125999999999999979e+01,9.980305986612392211e-01,2.626628141737301012e-02,5.948071566870578863e-02,1.236841854665787603e-03,3.746779738752323741e-05,6.999953048220275593e-04,-9.675248256150901227e-01,-9.703016907428492210e-01,2.776865127759111339e-03,3.680301168860200534e-04,2.234072656757124520e-04
1.126999999999999957e+01,9.980132677597780555e-01,2.633813529236495379e-02,5.974636888604163004e-02,1.237703156457801512e-03,3.048675590282114378e-05,7.075553373500577305e-04,-9.675272959606858736e-01,-9.701669032050973529e-01,2.639607244411474977e-03,3.680431598316655077e-04,2.234223912880306528e-04
1.127999999999999936e+01,9.979948422897607641e-01,2.640568480382111949e-02,6.003114541195866960e-02,1.238783311563304047e-03,2.353304100194059177e-05,7.147199694625939147e-04,-9.675298933842567672e-01,-9.700337565659395977e-01,2.503863181682780634e-03,3.680571698663646571e-04,2.234383063044464990e-04
1.129000000000000092e+01,9.979752729114332865e-01,2.646860947540138551e-02,6.033570477344303573e-02,1.240077752983545544e-03,1.661780062350769354e-05,7.214882824245571038e-04,-9.675326314513295056e-01,-9.699023257368157847e-01,2.369694285486257344e-03,3.680722784185729685e-04,2.234550763635656523e-04
1.130000000000000071e+01,9.979545138456619169e-01,2.652667051856468644e-02,6.066057347451174475e-02,1.241580644130779038e-03,9.752206830023613573e-06,7.278602854020038834e-04,-9.675355238611897946e-01,-9.697727475183124390e-01,2.237223657122631906e-03,3.680886199793873578e-04,2.234727619789822484e-04
1.131000000000000050e+01,9.979325235305441799e-01,2.657970465928545870e-02,6.100613772252532624e-02,1.243284881037732886e-03,2.947421978243243127e-06,7.338369534342241212e-04,-9.675385840111870861e-01,-9.696452250873575096e-01,2.106641076170429148e-03,3.681063279992339361e-04,2.234914162952961192e-04
1.132000000000000028e+01,9.979092652681536002e-01,2.662761701710352272e-02,6.137263816916904008e-02,1.245182105393554403e-03,-3.785431148735029481e-06,7.394202493065147415e-04,-9.675418245345814849e-01,-9.695200271731500008e-01,1.978202638568511956e-03,3.681255305263254700e-04,2.235110831056985603e-04
1.133000000000000007e+01,9.978847078604541343e-01,2.667037312595709614e-02,6.176016666307881237e-02,1.247262728705000488e-03,-1.043529469545758561e-05,7.446131280149617844e-04,-9.675452568300788592e-01,-9.693974825404645390e-01,1.852225710385632792e-03,3.681463457617348040e-04,2.235317951579940399e-04
1.133999999999999986e+01,9.978588262308709655e-01,2.670799021276673568e-02,6.216866497622055426e-02,1.249515967769835494e-03,-1.699119621356406695e-05,7.494195229470387290e-04,-9.675488906020683899e-01,-9.692779708124239502e-01,1.729080210355598635e-03,3.681688777105372149e-04,2.235535727612703027e-04
1.134999999999999964e+01,9.978316020256805530e-01,2.674052787447819129e-02,6.259792543681809429e-02,1.251929891538758549e-03,-2.344226412044191771e-05,7.538443133434747983e-04,-9.675527334303387628e-01,-9.691619109379450148e-01,1.609177507606211234e-03,3.681932121066986904e-04,2.235764226927727805e-04
1.135999999999999943e+01,9.978030241869517702e-01,2.676807831584942371e-02,6.304759337787040063e-02,1.254491479329170479e-03,-2.977773821836623066e-05,7.578932730469088025e-04,-9.675567903873104614e-01,-9.690497487167110124e-01,1.492958329400502927e-03,3.682194127793700714e-04,2.236003374145312250e-04
1.137000000000000099e+01,9.977730894860471489e-01,2.679075632744899391e-02,6.351717129179360044e-02,1.257186690236388859e-03,-3.598697558601762135e-05,7.615730009724835763e-04,-9.675610637190493746e-01,-9.689419447311286016e-01,1.380881012079211798e-03,3.682475186108605681e-04,2.236252946001826558e-04
1.138000000000000078e+01,9.977418030051153908e-01,2.680868919508551038e-02,6.400602456788816175e-02,1.260000543462016761e-03,-4.205945237782914421e-05,7.648908341473260311e-04,-9.675655526040948251e-01,-9.688389638166503559e-01,1.273411212555483531e-03,3.682775412145901503e-04,2.236512569802062700e-04
1.139000000000000057e+01,9.977091785519797140e-01,2.682200673752880085e-02,6.451338867937470023e-02,1.262917209143436196e-03,-4.798476227342419824e-05,7.678547445539725099e-04,-9.675702530012656455e-01,-9.687412668630903667e-01,1.171013861824698457e-03,3.683094634328471515e-04,2.236781725146741451e-04
1.140000000000000036e+01,9.976752389931603515e-01,2.683083166847070183e-02,6.503837767984270435e-02,1.265920109120794888e-03,-5.375261250059497814e-05,7.704732213724503533e-04,-9.675751575941921034e-01,-9.686493053280278431e-01,1.074147733835689386e-03,3.683432387236815360e-04,2.237059749021774735e-04
1.141000000000000014e+01,9.976400164894709821e-01,2.683527047117667888e-02,6.557999386412813325e-02,1.268992026918495030e-03,-5.935281850315344193e-05,7.727551405439025490e-04,-9.675802558368985506e-01,-9.685635184146039744e-01,9.832625777054292224e-04,3.683787914718724050e-04,2.237345844335880685e-04
1.141999999999999993e+01,9.976035526191021630e-01,2.683540496048752305e-02,6.613713844514977624e-02,1.272115226048778098e-03,-6.477529843338151148e-05,7.747096238720040237e-04,-9.675855341007535415e-01,-9.684843324742871129e-01,8.987983735336240853e-04,3.684160182249116965e-04,2.237639091937637659e-04
1.142999999999999972e+01,9.975658983747079933e-01,2.683128468731772742e-02,6.670862309527096634e-02,1.275271575567591765e-03,-7.001006871318984405e-05,7.763458901347783945e-04,-9.675909759192605764e-01,-9.684121618891240457e-01,8.211859698634841123e-04,3.684547898190150875e-04,2.237938465967648227e-04
1.143999999999999950e+01,9.975271140231072309e-01,2.682292031648257635e-02,6.729318219785647426e-02,1.278442681633022455e-03,-7.504724192585332119e-05,7.776731008967591478e-04,-9.675965623235658342e-01,-9.683474105025434708e-01,7.508481789776277806e-04,3.684949543274498277e-04,2.238242852437011265e-04
1.145000000000000107e+01,9.974872688192996106e-01,2.681027808066833301e-02,6.788948565147899517e-02,1.281610023639703994e-03,-7.987702827054980878e-05,7.787002038861915755e-04,-9.676022722577599655e-01,-9.682904726203778178e-01,6.882003626178422517e-04,3.685363407311900447e-04,2.238551070625760531e-04
1.146000000000000085e+01,9.974464405702517800e-01,2.679327538290485547e-02,6.849615206561573966e-02,1.284755093335857544e-03,-8.448974173604736264e-05,7.794357769322645974e-04,-9.676080830601061500e-01,-9.682417326947913017e-01,6.336496346851348696e-04,3.685787631844351844e-04,2.238861896826094267e-04
1.147000000000000064e+01,9.974047150481276658e-01,2.677177758839805952e-02,6.911176218276098016e-02,1.287859535182351266e-03,-8.887581203066458480e-05,7.798878755388878592e-04,-9.676139709934282740e-01,-9.682015630140191620e-01,5.875920205908801916e-04,3.686220257237585543e-04,2.239174089850859417e-04
1.148000000000000043e+01,9.973621852574802160e-01,2.674559601538835027e-02,6.973487235796907435e-02,1.290905286092139956e-03,-9.302580314762590413e-05,7.800638872004787751e-04,-9.676199118061086235e-01,-9.681703190183390539e-01,5.504072122304341178e-04,3.686659272516842976e-04,2.239486417481284519e-04
1.149000000000000021e+01,9.973189505656979703e-01,2.671448710514912409e-02,7.036402792341721335e-02,1.293874712604432689e-03,-9.693043925400897495e-05,7.799703955382692941e-04,-9.676258813035857331e-01,-9.681483322040519424e-01,5.224509004661967654e-04,3.687102666140865061e-04,2.239797683138977646e-04
1.150000000000000000e+01,9.972751157111203746e-01,2.667815272452479097e-02,7.099777626319236923e-02,1.296750743507068572e-03,-1.005806383745840455e-04,7.796130572474640032e-04,-9.676318559098187055e-01,-9.681359009170840135e-01,5.040450072653211060e-04,3.687548475864872700e-04,2.240106751840720278e-04
1.150999999999999979e+01,9.972307897078307448e-01,2.663624153151298787e-02,7.163467942284551526e-02,1.299516995930312955e-03,-1.039675541066705975e-04,7.789964946940314055e-04,-9.676378131986833608e-01,-9.681332796321715506e-01,4.954664334881379254e-04,3.687994835875167145e-04,2.240412574627814735e-04
1.151999999999999957e+01,9.971860846704567738e-01,2.658835131609443500e-02,7.227332607995978764e-02,1.302157893001371167e-03,-1.070826253566886763e-04,7.781242067813339642e-04,-9.676437323763135145e-01,-9.681406675262890227e-01,4.969351499754790825e-04,3.688440019495921882e-04,2.240714210666183703e-04
1.152999999999999936e+01,9.971411145859722103e-01,2.653403221528063613e-02,7.291234270667001915e-02,1.304658771272292767e-03,-1.099176338413452393e-04,7.769985004207881308e-04,-9.676495946976714224e-01,-9.681581972631574384e-01,5.086025654860413820e-04,3.688882475952698034e-04,2.241010846333324480e-04
1.154000000000000092e+01,9.970959940620071071e-01,2.647279069336985063e-02,7.355040376329316509e-02,1.307005976316869770e-03,-1.124647688540196208e-04,7.756204445873846791e-04,-9.676553838034278598e-01,-9.681859248997020106e-01,5.305410962741974237e-04,3.689320859943905203e-04,2.241301810725904176e-04
1.155000000000000071e+01,9.970508370831532297e-01,2.640409417555586793e-02,7.418624077435159725e-02,1.309186945130832481e-03,-1.147166985668246296e-04,7.739898485238617346e-04,-9.676610859668288711e-01,-9.682238217116531098e-01,5.627357448242327519e-04,3.689754053091407523e-04,2.241586587192756497e-04
1.156000000000000050e+01,9.970057558068454728e-01,2.632737622490669699e-02,7.481865015454991497e-02,1.311190274259417532e-03,-1.166666469269231885e-04,7.721052651816038160e-04,-9.676666902442930818e-01,-9.682717685335114899e-01,6.050782892183732050e-04,3.690181176706663793e-04,2.241864820626826571e-04
1.157000000000000028e+01,9.969608594299601556e-01,2.624204215864026427e-02,7.544649967270310176e-02,1.313005772909160837e-03,-1.183084750168840558e-04,7.699640204603735646e-04,-9.676721885276911017e-01,-9.683295529476872998e-01,6.573644199962258572e-04,3.690601595705552220e-04,2.242136320482757128e-04
1.158000000000000007e+01,9.969162531550012085e-01,2.614747500865914967e-02,7.606873346602036068e-02,1.314624500665523060e-03,-1.196367655866401763e-04,7.675622682444930862e-04,-9.676775755007385182e-01,-9.683968693752282864e-01,7.192938744897221445e-04,3.691014913904545739e-04,2.242401059553422726e-04
1.158999999999999986e+01,9.968720372816186615e-01,2.604304174238640177e-02,7.668437554515469823e-02,1.316038789823702811e-03,-1.206469093313035980e-04,7.648950706425429501e-04,-9.676828485060636753e-01,-9.684733218531150767e-01,7.904733470514489725e-04,3.691420961311968449e-04,2.242659168703031725e-04
1.159999999999999964e+01,9.968283064449231512e-01,2.592809967187442721e-02,7.729253176133309144e-02,1.317242252730695682e-03,-1.213351913858119323e-04,7.619565022383681299e-04,-9.676880073332712051e-01,-9.685584290646515049e-01,8.704217313802836134e-04,3.691819774376249802e-04,2.242910927832131307e-04
1.160999999999999943e+01,9.967851490167026762e-01,2.580200299070083483e-02,7.789239023996839817e-02,1.318229774919260026e-03,-1.216988764342323304e-04,7.587397765698720205e-04,-9.676930539413917121e-01,-9.686516310458693768e-01,9.585771044776752710e-04,3.692211570435067060e-04,2.243156753443109608e-04
1.162000000000000099e+01,9.967426466801578844e-01,2.566410938815952628e-02,7.848322031934350240e-02,1.318997495173219840e-03,-1.217362907878112306e-04,7.552373924880797628e-04,-9.676979921315316258e-01,-9.687522969375216286e-01,1.054304805989995063e-03,3.692596717822327432e-04,2.243397183143702733e-04
1.163000000000000078e+01,9.967008741822421802e-01,2.551378669760235793e-02,7.906437006718999849e-02,1.319542773983713429e-03,-1.214468997703444696e-04,7.514412975313669932e-04,-9.677028271868153286e-01,-9.688597331913593180e-01,1.156906004543950149e-03,3.692975703216273115e-04,2.243632857483746079e-04
1.164000000000000057e+01,9.966598992617748953e-01,2.535041953966814254e-02,7.963526248105726180e-02,1.319864152125469793e-03,-1.208313787606723984e-04,7.473430649972374407e-04,-9.677075654971939445e-01,-9.689731917614222700e-01,1.265626264228291538e-03,3.693349097841569983e-04,2.243864499540393354e-04
1.165000000000000036e+01,9.966197827454367220e-01,2.517341592092646116e-02,8.019539050905419297e-02,1.319961301289008853e-03,-1.198916762786606568e-04,7.429340810238933227e-04,-9.677122141861699278e-01,-9.690918779946426920e-01,1.379663808472736180e-03,3.693717524093353142e-04,2.244092892589311106e-04
1.166000000000000014e+01,9.965805787983088582e-01,2.498221374390895838e-02,8.074431105468676817e-02,1.319834968840434292e-03,-1.186310675617079064e-04,7.382057377213936547e-04,-9.677167807552556900e-01,-9.692149581509342804e-01,1.498177395678644205e-03,3.694081624008735626e-04,2.244318856317040201e-04
1.166999999999999993e+01,9.965423353111342308e-01,2.477628717570169725e-02,8.128163815202008036e-02,1.319486918839712138e-03,-1.170541971628703343e-04,7.331496282291206316e-04,-9.677212727596429254e-01,-9.693415666967306610e-01,1.620293937087708292e-03,3.694442030818418385e-04,2.244543221983086312e-04
1.167999999999999972e+01,9.965050944026752067e-01,2.455515280967442496e-02,8.180703551438227306e-02,1.318919871428488174e-03,-1.151671092088477115e-04,7.277577395313270100e-04,-9.677256975263690553e-01,-9.694708136947730592e-01,1.745116168404028468e-03,3.694799344563475646e-04,2.244766807004694442e-04
1.168999999999999950e+01,9.964688930130889410e-01,2.431837553938353061e-02,8.232020867050633683e-02,1.318137442600693116e-03,-1.129772640864467204e-04,7.220226389396824191e-04,-9.677300619229921574e-01,-9.696017927260863756e-01,1.871730803094213795e-03,3.695154112483499918e-04,2.244990389590473256e-04
1.170000000000000107e+01,9.964337635627936729e-01,2.406557404635104036e-02,8.282089690607709331e-02,1.317144086197084537e-03,-1.104935404803703529e-04,7.159376503503819865e-04,-9.677343721821919376e-01,-9.697335898081158589e-01,1.999217625923881050e-03,3.695506814609656300e-04,2.245214684020169216e-04
1.171000000000000085e+01,9.963997346509559927e-01,2.379642578573645112e-02,8.330886522574604269e-02,1.315945039727363982e-03,-1.077262218638491562e-04,7.094970166986513732e-04,-9.677386337845138575e-01,-9.698652937051849277e-01,2.126659920671078799e-03,3.695857854719671650e-04,2.245440317361069305e-04
1.172000000000000064e+01,9.963668317686097398e-01,2.351067133749793273e-02,8.378389654112686213e-02,1.314546275328903543e-03,-1.046869667474154990e-04,7.026960454551265832e-04,-9.677428513991541692e-01,-9.699960078688839582e-01,2.253156469729824998e-03,3.696207556576942160e-04,2.245667808500328988e-04
1.173000000000000043e+01,9.963350780028664699e-01,2.320811797720739172e-02,8.424578427432176386e-02,1.312954456833438123e-03,-1.013887622201446932e-04,6.955312345230689258e-04,-9.677470288802212384e-01,-9.701248640126041156e-01,2.377835132382912810e-03,3.696556165171825041e-04,2.245897550270381515e-04
1.174000000000000021e+01,9.963044947111258098e-01,2.288864231191488352e-02,8.469432554501420130e-02,1.311176903545620102e-03,-9.784586057141642394e-05,6.880003764839730382e-04,-9.677511693142751836e-01,-9.702510370455298405e-01,2.499867731254691149e-03,3.696903852524774815e-04,2.246129795695495091e-04
1.175000000000000000e+01,9.962751021471818458e-01,2.255219182393211966e-02,8.512931508291497751e-02,1.309221560955872417e-03,-9.407369905810592230e-05,6.801026397816604041e-04,-9.677552751136108133e-01,-9.703737608029978645e-01,2.618485689387065919e-03,3.697250727501951383e-04,2.246364649072241093e-04
1.175999999999999979e+01,9.962469200241069744e-01,2.219878517040545923e-02,8.555053997753284123e-02,1.307096978229128556e-03,-9.008880317934919637e-05,6.718386261072839798e-04,-9.677593481486882476e-01,-9.704923437523708118e-01,2.732995603682532564e-03,3.697596849020721717e-04,2.246602062574432068e-04
1.176999999999999957e+01,9.962199680023789972e-01,2.182851110006133952e-02,8.595777534519942475e-02,1.304812291947460810e-03,-8.590867413430061965e-05,6.632104039262220205e-04,-9.677633899127644490e-01,-9.706061836654307218e-01,2.842793752666248914e-03,3.697942241985179360e-04,2.246841838919877432e-04
1.177999999999999936e+01,9.961942660948172046e-01,2.144152587103071231e-02,8.635078096023776628e-02,1.302377215250695918e-03,-8.155166146203333228e-05,6.542215187471434089e-04,-9.677674017113586658e-01,-9.707147801605831017e-01,2.947378449224469319e-03,3.698286915285261167e-04,2.247083640136704474e-04
1.179000000000000092e+01,9.961698349833268962e-01,2.103804908525862966e-02,8.672929886458688453e-02,1.299802031229022265e-03,-7.703682218973889801e-05,6.448769813502835437e-04,-9.677713848690576715e-01,-9.708177440513618972e-01,3.046359182304255245e-03,3.698630881191807408e-04,2.247327002391497075e-04
1.180000000000000071e+01,9.961466962450058471e-01,2.061835789514816428e-02,8.709305193937295908e-02,1.297097589184814746e-03,-7.238376813725330911e-05,6.351832357441085809e-04,-9.677753409465008616e-01,-9.709148025972442753e-01,3.139461650743407151e-03,3.698974175502894282e-04,2.247571356286393041e-04
1.181000000000000050e+01,9.961248724881038852e-01,2.018277958577717468e-02,8.744174339397960127e-02,1.294275302205654711e-03,-6.761250333338361478e-05,6.251481090882125965e-04,-9.677792719600243343e-01,-9.710058000265834321e-01,3.226528066559132546e-03,3.699316877810592571e-04,2.247816051819118144e-04
1.182000000000000028e+01,9.961043874002103449e-01,1.973168258970782463e-02,8.777505710427556396e-02,1.291347144382652083e-03,-6.274325378242075657e-05,6.147807461899126944e-04,-9.677831805971786050e-01,-9.710906930649038094e-01,3.307512467725179633e-03,3.699659131282155501e-04,2.248060386758066187e-04
1.183000000000000007e+01,9.960852657130260246e-01,1.926546604909504246e-02,8.809265871248896096e-02,1.288325645968995629e-03,-5.779629206745011351e-05,6.040915314416994177e-04,-9.677870704212738762e-01,-9.711695416140295745e-01,3.382471192755644087e-03,3.700001161375763843e-04,2.248303637153448165e-04
1.183999999999999986e+01,9.960675330894760426e-01,1.878454809915980350e-02,8.839419738744098975e-02,1.285223884803777606e-03,-5.279175948064957044e-05,5.930920012103289623e-04,-9.677909460586406887e-01,-9.712424951430720377e-01,3.451549084431330353e-03,3.700343292946315353e-04,2.248545088385789370e-04
1.184999999999999964e+01,9.960512159398532406e-01,1.828935310548796683e-02,8.867930813576500870e-02,1.282055472421804844e-03,-4.774948852051605889e-05,5.817947497141220080e-04,-9.677948133629461491e-01,-9.713097757220051642e-01,3.514962359059039393e-03,3.700685965245475127e-04,2.248784065215225780e-04
1.185999999999999943e+01,9.960363411744392881e-01,1.778029814232377076e-02,8.894761455229423242e-02,1.278834533425858132e-03,-4.268882868397589996e-05,5.702133313371242655e-04,-9.677986795517049545e-01,-9.713716589082183051e-01,3.572979356513307590e-03,3.701029744385950010e-04,2.249019959486009412e-04
1.187000000000000099e+01,9.960229359003497374e-01,1.725777904728271681e-02,8.919873190085669812e-02,1.275575676905827977e-03,-3.762847850134905768e-05,5.583621621349320720e-04,-9.678025533111739298e-01,-9.714284538524990964e-01,3.625900541325189578e-03,3.701375332937637333e-04,2.249252254213907065e-04
1.188000000000000078e+01,9.960110270702154933e-01,1.672215642713885744e-02,8.943227042466284082e-02,1.272293958940117495e-03,-3.258632670998801845e-05,5.462564230000235268e-04,-9.678064448672855091e-01,-9.714804840049150458e-01,3.674039137629577477e-03,3.701723576435152728e-04,2.249480543186077597e-04
1.189000000000000057e+01,9.960006410899939766e-01,1.617374201719852175e-02,8.964783879759473384e-02,1.269004835497730037e-03,-2.757930533627359019e-05,5.339119665903736909e-04,-9.678103660217832749e-01,-9.715280696718797682e-01,3.717703650096521473e-03,3.702075466721690684e-04,2.249704545596031835e-04
1.190000000000000036e+01,9.959918033926140613e-01,1.561278581137655504e-02,8.984504764304392099e-02,1.265724105363304859e-03,-2.262325725622587388e-05,5.213452297025562279e-04,-9.678143301543937760e-01,-9.715715134205974435e-01,3.757183266203655784e-03,3.702432142206531240e-04,2.249924115542700775e-04
1.191000000000000014e+01,9.959845379831209211e-01,1.503946438004935549e-02,9.002351306435880940e-02,1.262467843020610974e-03,-1.773282053562302103e-05,5.085731523105767055e-04,-9.678183521937454570e-01,-9.716110889789609795e-01,3.792736785215481722e-03,3.702794885277486329e-04,2.250139246708915408e-04
1.191999999999999993e+01,9.959788669601086220e-01,1.445387077730735277e-02,9.018286014924009608e-02,1.259252321741169064e-03,-1.292133151715449472e-05,4.956131040154412252e-04,-9.678224485612686445e-01,-9.716470338814329200e-01,3.824585320164233804e-03,3.703165117259700663e-04,2.250350072721118977e-04
1.192999999999999972e+01,9.959748100169029117e-01,1.385600640828206498e-02,9.032272642830506404e-02,1.256093927423378772e-03,-8.200748233103340612e-06,4.824828181800241175e-04,-9.678266370934377472e-01,-9.716795457137935577e-01,3.852908620355816136e-03,3.703544391434111273e-04,2.250556864102915000e-04
1.193999999999999950e+01,9.959723839250753663e-01,1.324577518138683047e-02,9.044276528426609119e-02,1.253009064004693279e-03,-3.581595287913883851e-06,4.692003335790389238e-04,-9.678309369488572456e-01,-9.717087814603928564e-01,3.877844511535612129e-03,3.703934384712246632e-04,2.250760022661779658e-04
1.195000000000000107e+01,9.959716020018177796e-01,1.262298021090325906e-02,9.054264932157617130e-02,1.250014051516662710e-03,9.270691118803091200e-07,4.557839429939549184e-04,-9.678353685065110845e-01,-9.717348591956708193e-01,3.899490689159698306e-03,3.704336888586614467e-04,2.250960074372532205e-04
1.196000000000000085e+01,9.959724735623265435e-01,1.198732326431399889e-02,9.062207371601027628e-02,1.247125018064342526e-03,5.317663788794237664e-06,4.422521478431814027e-04,-9.678399532613034539e-01,-9.717578612161007490e-01,3.917907954797313248e-03,3.704753799930779034e-04,2.251157661556923983e-04
1.197000000000000064e+01,9.959750033580478945e-01,1.133840706868613143e-02,9.068075956864501963e-02,1.244357787182926020e-03,9.584073185313176765e-06,4.286236176714483233e-04,-9.678447137216230622e-01,-9.717778376895942483e-01,3.933123967971225918e-03,3.705187112115517476e-04,2.251353535123179483e-04
1.198000000000000043e+01,9.959791910023532147e-01,1.067574050421691428e-02,9.071845728857533264e-02,1.241727762153114470e-03,1.372161469309040879e-05,4.149171531380367551e-04,-9.678496733118623352e-01,-9.717948100021355229e-01,3.945136690273185094e-03,3.705638906725375369e-04,2.251548547316239990e-04
1.199000000000000021e+01,9.959850303862677334e-01,9.998746624119885310e-03,9.073495002322795600e-02,1.239249808941691837e-03,1.772698595349410654e-05,4.011516510464397767e-04,-9.678548562805523447e-01,-9.718087731849441857e-01,3.953916904391810601e-03,3.706111345937611237e-04,2.251743645234061120e-04
1.200000000000000000e+01,9.959925090888270827e-01,9.306773351833294225e-03,9.073005714443797831e-02,1.236938139475897988e-03,2.159819377814414408e-05,3.873460699487197775e-04,-9.678602876119160037e-01,-9.718196970767200016e-01,3.959409464803945872e-03,3.706606665365445234e-04,2.251939865067775770e-04
1.200999999999999979e+01,9.960016077890554431e-01,8.599106622581979484e-03,9.070363778296273993e-02,1.234806196961554022e-03,2.533446670217330462e-05,3.735193949337049335e-04,-9.678659929363668812e-01,-9.718275261757164385e-01,3.961533239349536439e-03,3.707127166907366348e-04,2.252138326848118766e-04
1.201999999999999957e+01,9.960122996898274073e-01,7.874985659952839917e-03,9.065559438466623543e-02,1.232866544918679403e-03,2.893615348499626011e-05,3.596906003621017415e-04,-9.678719984326175085e-01,-9.718321784229962956e-01,3.960179990378736789e-03,3.707675210908133309e-04,2.252340229353944068e-04
1.203000000000000114e+01,9.960245499671862568e-01,7.133620012362550458e-03,9.058587623924506393e-02,1.231130761538829377e-03,3.240461010506827622e-05,3.458786095337480575e-04,-9.678783307128399072e-01,-9.718335433962173031e-01,3.955212683377369066e-03,3.708253206756050762e-04,2.252546844689895522e-04
1.204000000000000092e+01,9.960383152621808955e-01,6.374207921629539836e-03,9.049448290851849763e-02,1.229609340869479992e-03,3.574207795077656851e-05,3.321022505499047432e-04,-9.678850166808464772e-01,-9.718314805521457433e-01,3.946463871299231430e-03,3.708863600943236214e-04,2.252759512102464612e-04
1.205000000000000071e+01,9.960535432357747743e-01,5.595955558263500211e-03,9.038146745741557075e-02,1.228311602208401361e-03,3.895155598632241812e-05,3.183802079514786798e-04,-9.678920833537787427e-01,-9.718258182210939289e-01,3.933734867315207863e-03,3.709508861615464230e-04,2.252979630634754926e-04
1.206000000000000050e+01,9.960701722101837907e-01,4.798096636797145355e-03,9.024693936865207933e-02,1.227245608948184918e-03,4.203666966923185345e-05,3.047309700565480734e-04,-9.678995576387672273e-01,-9.718163540221341767e-01,3.916796383366993699e-03,3.710191458753684724e-04,2.253208650342397590e-04
1.207000000000000028e+01,9.960881309217282098e-01,3.979911920040593229e-03,9.009106700321828365e-02,1.226418097954135641e-03,4.500153931777020323e-05,2.911727722699138403e-04,-9.679074660584506828e-01,-9.718028572437857893e-01,3.895391185335052645e-03,3.710913839349472450e-04,2.253448061910745537e-04
1.208000000000000007e+01,9.961073384115025631e-01,3.140748133302734800e-03,8.991407945496217302e-02,1.225834420389908513e-03,4.785065047755301742e-05,2.777235369771978522e-04,-9.679158344225322619e-01,-9.717850735392835615e-01,3.869239116751269254e-03,3.711678397263679140e-04,2.253699384668905736e-04
1.208999999999999986e+01,9.961277040791122195e-01,2.280035837453532003e-03,8.971626764003243215e-02,1.225498494729689719e-03,5.058872862486555873e-05,2.644008109494164270e-04,-9.679246874467154482e-01,-9.717627320448715134e-01,3.838044598156045185e-03,3.712487437852445699e-04,2.253964153156040595e-04
1.209999999999999964e+01,9.961491279229995888e-01,1.397305851586803189e-03,8.949798446202242297e-02,1.225412772514495241e-03,5.322062027948080255e-05,2.512217014566207472e-04,-9.679340483246740012e-01,-9.717355547730384124e-01,3.801506448364449803e-03,3.713343137886189146e-04,2.254243902455321802e-04
1.210999999999999943e+01,9.961715009867986304e-01,4.922038698204936032e-04,8.925964390203301735e-02,1.225578217227710166e-03,5.575118229347302977e-05,2.382028125076840117e-04,-9.679439382635435241e-01,-9.717032678904367060e-01,3.759329626893157233e-03,3.714247501737590225e-04,2.254540152633044414e-04
1.212000000000000099e+01,9.961947060260576414e-01,-4.354970201635858834e-04,8.900171890002024633e-02,1.225994296481414071e-03,5.818518074695605720e-05,2.253601827876508166e-04,-9.679543759971400707e-01,-9.716656142872408530e-01,3.711238290100744592e-03,3.715202315222023094e-04,2.254854392607086311e-04
1.213000000000000078e+01,9.962186184030366043e-01,-1.385886139780797416e-03,8.872473791961472955e-02,1.226658987523033878e-03,6.052720052973224914e-05,2.127092269464257897e-04,-9.679653772950213009e-01,-9.716223667027015232e-01,3.656989407680197573e-03,3.716209098814513478e-04,2.255188063831070622e-04
1.214000000000000057e+01,9.962431072093536066e-01,-2.358907493530413950e-03,8.842928012252457282e-02,1.227568795892590827e-03,6.278156633211505488e-05,2.002646818986712014e-04,-9.679769544874335940e-01,-9.715733406014389617e-01,3.596386114005324739e-03,3.717269062202165010e-04,2.255542544082889123e-04
1.215000000000000036e+01,9.962680366080987060e-01,-3.354354591278891230e-03,8.811596911969810098e-02,1.228718786885340045e-03,6.495227542087578720e-05,1.880405597236563080e-04,-9.679891160273375039e-01,-9.715184060025193746e-01,3.529289975181822570e-03,3.718383062225886137e-04,2.255919131701755731e-04
1.216000000000000014e+01,9.962932673782098902e-01,-4.371867825172956641e-03,8.778546531315419010e-02,1.230102629304397933e-03,6.704294224834773214e-05,1.760501086075170736e-04,-9.680018661103355626e-01,-9.714574975445702254e-01,3.455631434234620724e-03,3.719551566234140932e-04,2.256319030506936940e-04
1.216999999999999993e+01,9.963186586354532137e-01,-5.410934341951363982e-03,8.743845689295455526e-02,1.231712650825446311e-03,6.905675464381492361e-05,1.643057830547872244e-04,-9.680152043712637600e-01,-9.713906222145466396e-01,3.375417843282925174e-03,3.720774622685212680e-04,2.256743335653510485e-04
1.217999999999999972e+01,9.963440696965220056e-01,-6.470890293089008767e-03,8.707564960612604321e-02,1.233539904140745422e-03,7.099644107417557874e-05,1.528192243193975586e-04,-9.680291256733091210e-01,-9.713178643600514084e-01,3.288738686742319079e-03,3.722051840532125764e-04,2.257193020638315062e-04
1.218999999999999950e+01,9.963693620461524514e-01,-7.550925295757369114e-03,8.669775546615203499e-02,1.235574242907551195e-03,7.286424824149502662e-05,1.416012516789231330e-04,-9.680436200011027781e-01,-9.712393878246217138e-01,3.195767823518920556e-03,3.723382378514412320e-04,2.257668925735867305e-04
1.220000000000000107e+01,9.963944013616659046e-01,-8.650088898150247105e-03,8.630548062057270819e-02,1.237804406395861742e-03,7.466192811210786066e-05,1.306618648131026555e-04,-9.680586724646068619e-01,-9.711554352714204530e-01,3.096762806813637900e-03,3.724764945006993431e-04,2.258171748072967944e-04
1.221000000000000085e+01,9.964190595458396471e-01,-9.767298813858397988e-03,8.589951263803546899e-02,1.240218111618181674e-03,7.639073334727082716e-05,1.200102571632499619e-04,-9.680742634153093329e-01,-9.710663249707632838e-01,2.992061555453927064e-03,3.726197808576521705e-04,2.258702033681725396e-04
1.222000000000000064e+01,9.964432167172561083e-01,-1.090135067169926628e-02,8.548050751263572278e-02,1.242802151630082721e-03,7.805142002865774452e-05,1.096548397593250022e-04,-9.680903686713508982e-01,-9.709724455018412526e-01,2.882076830490395980e-03,3.727678818903011593e-04,2.259260171828536556e-04
1.223000000000000043e+01,9.964667631071232323e-01,-1.205092901922470705e-02,8.504907671086807397e-02,1.245542498619099442e-03,7.964425654120829191e-05,9.960327462214127263e-05,-9.681069598436444767e-01,-9.708742489423051181e-01,2.767289098660627878e-03,3.729205437287277328e-04,2.259846391974296154e-04
1.224000000000000021e+01,9.964896008136382433e-01,-1.321461931910694262e-02,8.460577460340783229e-02,1.248424410353681522e-03,8.116903748723188719e-05,8.986251649529625402e-05,-9.681240047513833824e-01,-9.707722431803756935e-01,2.648238428992321074e-03,3.730774775602970048e-04,2.260460763683358465e-04
1.225000000000000000e+01,9.965116453683336983e-01,-1.439092068646173096e-02,8.415108662942204221e-02,1.251432538544953229e-03,8.262510155424671759e-05,8.043886134970264115e-05,-9.681414679125397438e-01,-9.706669839779275000e-01,2.525516065387770938e-03,3.732383642295460124e-04,2.261103199787672935e-04
1.225999999999999979e+01,9.965328270737026095e-01,-1.557825913036986129e-02,8.368541853458161262e-02,1.254551037685218244e-03,8.401135233863543281e-05,7.133799984598284761e-05,-9.681593110935908797e-01,-9.705590673421344849e-01,2.399756248543611758e-03,3.734028593876535969e-04,2.261773463025917863e-04
1.226999999999999957e+01,9.965530920774657853e-01,-1.677500108272308998e-02,8.320908700551746251e-02,1.257763672968552479e-03,8.532628123104461250e-05,6.256507374731726191e-05,-9.681774939019430759e-01,-9.704491226359232003e-01,2.271628733980082370e-03,3.735705990325442608e-04,2.262471176284197583e-04
1.228000000000000114e+01,9.965724031556407736e-01,-1.797946702034367017e-02,8.272231199369138588e-02,1.261053925971453420e-03,8.656799159027046484e-05,5.412473315559711040e-05,-9.681959744052611727e-01,-9.703378066897151433e-01,2.141832284453938032e-03,3.737412052858068794e-04,2.263195836453846255e-04
1.229000000000000092e+01,9.965907401839274593e-01,-1.918994501044338913e-02,8.222521098160043285e-02,1.264405096874487511e-03,8.773422356288708565e-05,4.602119240196550639e-05,-9.682147097629243415e-01,-9.702257989874158994e-01,2.011089224491588705e-03,3.739142922653661901e-04,2.263946831706498131e-04
1.230000000000000071e+01,9.966081002846222114e-01,-2.040470403342957081e-02,8.171779539531778824e-02,1.267800402137469074e-03,8.882237903889751587e-05,3.825828246088984751e-05,-9.682336568565891310e-01,-9.701137978113858473e-01,1.880140954796730591e-03,3.740894719298983474e-04,2.264723461913309421e-04
1.231000000000000050e+01,9.966244976439193604e-01,-2.162200695954893601e-02,8.119996931152154152e-02,1.271223066698528572e-03,8.982954636265277578e-05,3.083949787335148087e-05,-9.682527729088481472e-01,-9.700025170664078322e-01,1.749744157559688295e-03,3.742663597906772835e-04,2.265524961690967842e-04
1.232000000000000028e+01,9.966399630019882050e-01,-2.284012307591995472e-02,8.067153054633111053e-02,1.274656409947058384e-03,9.075252453730241545e-05,2.376803635501625029e-05,-9.682720160804748621e-01,-9.698926833809758952e-01,1.620667300501002451e-03,3.744445804041226394e-04,2.266350525466087618e-04
1.233000000000000007e+01,9.966545428254814931e-01,-2.405734007749207870e-02,8.013217414979129094e-02,1.278083924917804409e-03,9.158784676510812052e-05,1.704682952199112832e-05,-9.682913460385773607e-01,-9.697850330215966874e-01,1.493686983019331446e-03,3.746237725741799582e-04,2.267199333776392933e-04
1.233999999999999986e+01,9.966682981790738749e-01,-2.527197544902569371e-02,7.958149826591819076e-02,1.281489350362447627e-03,9.233180325128973614e-05,1.067856348001959209e-05,-9.683107244888232712e-01,-9.696803081591511830e-01,1.369583670327956509e-03,3.748035942042416335e-04,2.268070579942715881e-04
1.234999999999999964e+01,9.966813033188505200e-01,-2.648238717532139588e-02,7.901901225613522373e-02,1.284856735569709545e-03,9.298046326308562876e-05,4.665688380801048221e-06,-9.683301156655143016e-01,-9.695792520965731409e-01,1.249136431058892657e-03,3.749837267439058968e-04,2.268963496174780659e-04
1.235999999999999943e+01,9.966936440364617678e-01,-2.768698372389799198e-02,7.844414692569645631e-02,1.288170498018444566e-03,9.352969647699000484e-05,-9.895835618932388043e-07,-9.683494867733949407e-01,-9.694826031955205980e-01,1.133116422125701349e-03,3.751638791770086192e-04,2.269877378078266617e-04
1.237000000000000099e+01,9.967054157880669285e-01,-2.888423324863344938e-02,7.785626664019909549e-02,1.291415474153917702e-03,9.397519366585674208e-05,-6.285291697779674813e-06,-9.683688083747932218e-01,-9.693910874107685149e-01,1.022279035975345602e-03,3.753437914944409391e-04,2.270811606579492548e-04
1.238000000000000078e+01,9.967167216468961755e-01,-3.007267196524123290e-02,7.725468307408249469e-02,1.294576963768459760e-03,9.431248677486203733e-05,-1.121975190063477595e-05,-9.683880547151585416e-01,-9.693054095334225906e-01,9.173548182641006821e-04,3.755232375906679540e-04,2.271765666235214809e-04
1.239000000000000057e+01,9.967276701220648683e-01,-3.125091165064716042e-02,7.663867029620807791e-02,1.297640768637055774e-03,9.453696841379559705e-05,-1.579159216103601454e-05,-9.684072039797977371e-01,-9.692262434340344068e-01,8.190394542367142447e-04,3.757020275176874580e-04,2.272739159014935950e-04
1.240000000000000036e+01,9.967383728895602424e-01,-3.241764621922338385e-02,7.600748087015027354e-02,1.300593226201332683e-03,9.464391075623089771e-05,-1.999979773754473968e-05,-9.684262384741648688e-01,-9.691542217595724429e-01,7.279832854075349259e-04,3.758800090283192564e-04,2.273731812605372937e-04
1.241000000000000014e+01,9.967489424834306000e-01,-3.357165733025749277e-02,7.536036262900418226e-02,1.303421239205465685e-03,9.462848378825094498e-05,-2.384376445901143518e-05,-9.684451447205167929e-01,-9.690899256541114504e-01,6.447809335946346138e-04,3.760570683412965513e-04,2.274743482526542238e-04
1.241999999999999993e+01,9.967594899965753763e-01,-3.471181898371544783e-02,7.469657577643126767e-02,1.306112302261839154e-03,9.448577279545268548e-05,-2.732335848452647307e-05,-9.684639134643852065e-01,-9.690338751262285166e-01,5.699616618433558501e-04,3.762331300685513216e-04,2.275774147344478138e-04
1.242999999999999972e+01,9.967701228404906022e-01,-3.583710106594478056e-02,7.401540996700749220e-02,1.308654526359352829e-03,9.421079492228298115e-05,-3.043898059692668601e-05,-9.684825395859137931e-01,-9.689865206699606048e-01,5.039810840468590160e-04,3.764081562576571008e-04,2.276823896598667574e-04
1.243999999999999950e+01,9.967809426126330585e-01,-3.694657181387397960e-02,7.331620102901113822e-02,1.311036662321528583e-03,9.379851458767388963e-05,-3.319163293642174705e-05,-9.685010219130887332e-01,-9.689482366616537501e-01,4.472147485649881305e-04,3.765821445228918437e-04,2.277892911171086610e-04
1.245000000000000107e+01,9.967920431173981077e-01,-3.803939917574617607e-02,7.259834701076831043e-02,1.313248124175924684e-03,9.324385750055689084e-05,-3.558298597623061195e-05,-9.685193629368391566e-01,-9.689193169126935068e-01,3.999539758543781370e-04,3.767551252641268642e-04,2.278981436103499902e-04
1.246000000000000085e+01,9.968035085836246534e-01,-3.911485105851984084e-02,7.186132325638482088e-02,1.315279013310391779e-03,9.254172299267544681e-05,-3.761544350306376700e-05,-9.685375684310315592e-01,-9.688999725742066804e-01,3.624041431751057587e-04,3.769271580027905842e-04,2.280089746231617198e-04
1.247000000000000064e+01,9.968154121166573622e-01,-4.017229446656948866e-02,7.110469624695689439e-02,1.317120144170311723e-03,9.168699437794221329e-05,-3.929220339058528736e-05,-9.685556469840048699e-01,-9.688903323869370032e-01,3.346854029321364257e-04,3.770983268983018038e-04,2.281218105264493090e-04
1.248000000000000043e+01,9.968278144172668664e-01,-4.121119355288069969e-02,7.032813597780795956e-02,1.318763072096573860e-03,9.067454706016072773e-05,-4.061731204033934209e-05,-9.685736094519135087e-01,-9.688904450713339278e-01,3.168356194204320587e-04,3.772687355418491558e-04,2.282366719323913884e-04
1.249000000000000021e+01,9.968407627932731607e-01,-4.223110662197158971e-02,6.953142667967877888e-02,1.320200123722661345e-03,8.949925414575587740e-05,-4.159571050689107814e-05,-9.685914683474824427e-01,-9.689002834825033439e-01,3.088151350208512063e-04,3.774385011577625470e-04,2.283535686358195704e-04
1.250000000000000000e+01,9.968542904818666894e-01,-4.323168214263563985e-02,6.871447573081410076e-02,1.321424430147352062e-03,8.815598937557220401e-05,-4.223327051566677252e-05,-9.686092371810669510e-01,-9.689197500319784995e-01,3.105128509115297523e-04,3.776077483713628368e-04,2.284724943040217227e-04
1.250999999999999979e+01,9.968684162930900872e-01,-4.421265384749582111e-02,6.787732064641392726e-02,1.322429962883824505e-03,8.663962726869123472e-05,-4.253681881562650205e-05,-9.686269297731627814e-01,-9.689486828158392351e-01,3.217530426764807650e-04,3.777766027260635808e-04,2.285934211256890336e-04
1.251999999999999957e+01,9.968831445763580712e-01,-4.517383501446017857e-02,6.702013407090498531e-02,1.323211572364261590e-03,8.494504046930380532e-05,-4.251414857628053743e-05,-9.686445595595611913e-01,-9.689868618933873412e-01,3.423023338261405621e-04,3.779451841488466984e-04,2.287162946366105842e-04
1.253000000000000114e+01,9.968984655038513054e-01,-4.611511204166171551e-02,6.614322673618178161e-02,1.323765028559275572e-03,8.306709440145846159e-05,-4.217401683127163279e-05,-9.686621389109839608e-01,-9.690340152290076725e-01,3.718763180237657302e-04,3.781136005713731942e-04,2.288410289590370184e-04
1.254000000000000092e+01,9.969143556565336350e-01,-4.703643744158575446e-02,6.524704838459195744e-02,1.324087063061627802e-03,8.100063946147063594e-05,-4.152612728040551643e-05,-9.686796784892456325e-01,-9.690898239331039443e-01,4.101454438583177192e-04,3.782819419135791486e-04,2.289675026971860206e-04
1.255000000000000071e+01,9.969307788911774271e-01,-4.793782239110865734e-02,6.433218668867705936e-02,1.324175411790577033e-03,7.874050110873776528e-05,-4.058109808073740989e-05,-9.686971866609546122e-01,-9.691539265990165575e-01,4.567399380619911005e-04,3.784502746273178588e-04,2.290955557169294110e-04
1.256000000000000050e+01,9.969476874600037286e-01,-4.881932898162608114e-02,6.339936423010446298e-02,1.324028857305260517e-03,7.628146834678521974e-05,-3.935041457774421251e-05,-9.687146689880349326e-01,-9.692259227115724851e-01,5.112537235375990080e-04,3.786186369797040082e-04,2.292249870192719641e-04
1.257000000000000028e+01,9.969650233488662749e-01,-4.968106231684433355e-02,6.244943362779009632e-02,1.323647269577012901e-03,7.361828121173134951e-05,-3.784636724328107661e-05,-9.687321278116562961e-01,-9.693053752767117892e-01,5.732474650554755021e-04,3.787870352312437076e-04,2.293555538763758506e-04
1.258000000000000007e+01,9.969827197953308184e-01,-5.052316260506019979e-02,6.148337092986837921e-02,1.323031643968161468e-03,7.074561799895672475e-05,-3.608197539227002730e-05,-9.687495619430500637e-01,-9.693918129694686359e-01,6.422510264185444769e-04,3.789554408318287701e-04,2.294869723569181730e-04
1.258999999999999986e+01,9.970007029445656643e-01,-5.134579738775919833e-02,6.050226740597419023e-02,1.322184135101698394e-03,6.765808305515829974e-05,-3.407089754020716578e-05,-9.687669664707653228e-01,-9.694847322008565138e-01,7.177657300911661088e-04,3.791237887224062158e-04,2.296189193047304400e-04
1.259999999999999964e+01,9.970188935988897327e-01,-5.214915403742763356e-02,5.950731989541990785e-02,1.321108085284364297e-03,6.435019603716111926e-05,-3.182732953467576369e-05,-9.687843326898472052e-01,-9.695835995507462446e-01,7.992668608990745500e-04,3.792919767907935655e-04,2.297510357738286046e-04
1.260999999999999943e+01,9.970372090162216150e-01,-5.293343264489946270e-02,5.849981988340777900e-02,1.319808046167910646e-03,6.081638358680910083e-05,-2.936589184299104652e-05,-9.688016481542124358e-01,-9.696878549976145623e-01,8.862068434021357338e-04,3.794598664893764116e-04,2.298829318547745970e-04
1.262000000000000099e+01,9.970555647130124877e-01,-5.369883940103546000e-02,5.748114149150053420e-02,1.318289792396606930e-03,5.705097438985698552e-05,-2.670150760222528145e-05,-9.688188968490601960e-01,-9.697969162983383073e-01,9.780194492781625268e-04,3.796272845831276822e-04,2.300141927600307667e-04
1.263000000000000078e+01,9.970738762291583290e-01,-5.444558055966847859e-02,5.645272858032909097e-02,1.316560326094481752e-03,5.304819857412271884e-05,-2.384927323500947246e-05,-9.688360594762004396e-01,-9.699101847411629729e-01,1.074125264962570757e-03,3.797940259573622662e-04,2.301443859742402509e-04
1.264000000000000057e+01,9.970920608152210596e-01,-5.517385704946139308e-02,5.541608117188771138e-02,1.314627871187817052e-03,4.880219235749221019e-05,-2.082432360265354658e-05,-9.688531138413252197e-01,-9.700270523267429112e-01,1.173938485417643819e-03,3.799598573805627855e-04,2.302730692247401123e-04
1.265000000000000036e+01,9.971100390061767849e-01,-5.588385978244902325e-02,5.437274140572980613e-02,1.312501856734645672e-03,4.430700878018638408e-05,-1.764169380438562951e-05,-9.688700353290686795e-01,-9.701469102451483195e-01,1.276874916079650179e-03,3.801245220870682067e-04,2.303997989809847269e-04
1.266000000000000014e+01,9.971277360504434695e-01,-5.657576568747314100e-02,5.332427924782161266e-02,1.310192888636687626e-03,3.955663524961551628e-05,-1.431617983592642540e-05,-9.688867974488769574e-01,-9.702691583316391810e-01,1.382360882762264992e-03,3.802877450197543713e-04,2.305241391749035529e-04
1.266999999999999993e+01,9.971450831683936755e-01,-5.724973447830832007e-02,5.227227817249480851e-02,1.307712709335220706e-03,3.454501849291230888e-05,-1.086220039015137229e-05,-9.689033724328761643e-01,-9.703932150221850073e-01,1.489842589308859209e-03,3.804492385549767598e-04,2.306456698146774897e-04
1.267999999999999972e+01,9.971620186200792491e-01,-5.790590614977949441e-02,5.121832103672357972e-02,1.305074145334136036e-03,2.926609735543600331e-05,-7.293662115157938657e-06,-9.689197318654463320e-01,-9.705185272087474280e-01,1.598795343301079265e-03,3.806087085205044182e-04,2.307639951786288890e-04
1.268999999999999950e+01,9.971784885679693122e-01,-5.854439918115500463e-02,5.016397636153439865e-02,1.302291042642484938e-03,2.371384370762184512e-05,-3.623830638538727675e-06,-9.689358473238910419e-01,-9.706445793286858637e-01,1.708732004794810948e-03,3.807658603127501073e-04,2.308787512983467849e-04
1.270000000000000107e+01,9.971944477263100515e-01,-5.916530941502642915e-02,4.911078522758891701e-02,1.299378190481104535e-03,1.788231153244458874e-05,1.347903809035391835e-07,-9.689516910096915847e-01,-9.707709010193266153e-01,1.819210009635066324e-03,3.809204049224628342e-04,2.309896124734756029e-04
1.271000000000000085e+01,9.972098597946434939e-01,-5.976870957194196921e-02,4.806024898068506079e-02,1.296351233842994288e-03,1.176569406681537015e-05,3.970570002985361864e-06,-9.689672363508067265e-01,-9.708970727293211311e-01,1.929836378514387463e-03,3.810720646872006235e-04,2.310962966194374246e-04
1.272000000000000064e+01,9.972246976783647465e-01,-6.035464935628480354e-02,4.701381792807014098e-02,1.293226575731476567e-03,5.358388667890713473e-06,7.872848520463668446e-06,-9.689824585571917837e-01,-9.710227287974180221e-01,2.040270240226202490e-03,3.812205786043075723e-04,2.311985693004281472e-04
1.273000000000000043e+01,9.972389435043955697e-01,-6.092315610706468265e-02,4.597288118804700174e-02,1.290021270116101931e-03,-1.344931125020827023e-06,1.183202187875986428e-05,-9.689973351137541879e-01,-9.711475576751731342e-01,2.150222561418890788e-03,3.813657070586203577e-04,2.312962463644208100e-04
1.274000000000000021e+01,9.972525884442322575e-01,-6.147423594802724905e-02,4.493875783362721171e-02,1.286752906839363098e-03,-8.349237055366368738e-06,1.583961036317741141e-05,-9.690118461977934583e-01,-9.712712991680380048e-01,2.259452970244515708e-03,3.815072358442308685e-04,2.313891951639668321e-04
1.275000000000000000e+01,9.972656323605874062e-01,-6.200787539424134492e-02,4.391268944619678566e-02,1.283439489872381526e-03,-1.565906204461062657e-05,1.988831017810355580e-05,-9.690259750108105585e-01,-9.713937387806047541e-01,2.367763769794202066e-03,3.816449793873129964e-04,2.314773344038734137e-04
1.275999999999999979e+01,9.972780832967860221e-01,-6.252404337642851473e-02,4.289583416776634323e-02,1.280099310452384107e-03,-2.327841158634224797e-05,2.397202684286908031e-05,-9.690397080179491418e-01,-9.715146994588088614e-01,2.474991440859730836e-03,3.817787831072646794e-04,2.315606327125685482e-04
1.276999999999999957e+01,9.972899568302434625e-01,-6.302269364899061588e-02,4.188926231096530561e-02,1.276750816734659394e-03,-3.121067185291860298e-05,2.808588966202479168e-05,-9.690530350916034541e-01,-9.716340312070624874e-01,2.580996115459031123e-03,3.819085248842452019e-04,2.316391060741551655e-04
1.278000000000000114e+01,9.973012753131484942e-01,-6.350376755224826364e-02,4.089395355513050778e-02,1.273412481656989058e-03,-3.945851585092724842e-05,3.222624688739576706e-05,-9.690659495589345473e-01,-9.717515992076961595e-01,2.685649648761610862e-03,3.820341156310688019e-04,2.317128143023428066e-04
1.279000000000000092e+01,9.973120670239060681e-01,-6.396719710305524831e-02,3.991079572538862308e-02,1.270102670742710022e-03,-4.802380905957388428e-05,3.639064156759483555e-05,-9.690784481562598751e-01,-9.718672711738521874e-01,2.788823017592328372e-03,3.821554989966991205e-04,2.317818567481033654e-04
1.280000000000000071e+01,9.973223652533521610e-01,-6.441290839011980240e-02,3.894058512032353564e-02,1.266839511560561562e-03,-5.690751605773566369e-05,4.057776846874531790e-05,-9.690905308961038633e-01,-9.719809047192119467e-01,2.890373823108088967e-03,3.822726502537359631e-04,2.318463674486626047e-04
1.281000000000000050e+01,9.973322073492112416e-01,-6.484082525046749867e-02,3.798402832341375018e-02,1.263640766516329478e-03,-6.610960969006612019e-05,4.478741283799878215e-05,-9.691022008550320699e-01,-9.720923355275292721e-01,2.990134672497161451e-03,3.823855744460600615e-04,2.319065099254391527e-04
1.282000000000000028e+01,9.973416337413149035e-01,-6.525087320126454760e-02,3.704174540471414506e-02,1.260523710573466759e-03,-7.562898433996987355e-05,4.902037215848181517e-05,-9.691134638926952594e-01,-9.722013670552287490e-01,3.087903162533542963e-03,3.824943038904707175e-04,2.319624718229995608e-04
1.283000000000000007e+01,9.973506869688999465e-01,-6.564298359644724079e-02,3.611427439293271591e-02,1.257505015391118842e-03,-8.546337486773974632e-05,5.327836239975747464e-05,-9.691243283137338516e-01,-9.723077624062677060e-01,3.183434092533818024e-03,3.825988951408864887e-04,2.320144595675532884e-04
1.283999999999999986e+01,9.973594107296122058e-01,-6.601709797039070904e-02,3.520207687477241304e-02,1.254600641229815152e-03,-9.560928273625405867e-05,5.756391059118538540e-05,-9.691348044856813448e-01,-9.724112388895183035e-01,3.276434403836931287e-03,3.826994255336668054e-04,2.320626931926472736e-04
1.284999999999999964e+01,9.973678489681553350e-01,-6.637317252142291291e-02,3.430554455868888714e-02,1.251825737812417528e-03,-1.060619107852427975e-04,6.188023582673796326e-05,-9.691449044262798740e-01,-9.725114656130304791e-01,3.366561186750624199e-03,3.827959894374973848e-04,2.321074014595136958e-04
1.285999999999999943e+01,9.973760450204532946e-01,-6.671118267678852187e-02,3.342500662451185905e-02,1.249194555142482677e-03,-1.168151080292383043e-04,6.623112104007037855e-05,-9.691546413739114962e-01,-9.726080642976437929e-01,3.453422923732272359e-03,3.828886943331947916e-04,2.321488173611108152e-04
1.287000000000000099e+01,9.973840408273578761e-01,-6.703112766832886038e-02,3.256073766896343258e-02,1.246720365081434908e-03,-1.278613257450564994e-04,7.062077806056405479e-05,-9.691640293546722740e-01,-9.727006133137905408e-01,3.536583959118239952e-03,3.829776568461723454e-04,2.321871740813552520e-04
1.288000000000000078e+01,9.973918762297312446e-01,-6.733303503538408397e-02,3.171296605020553633e-02,1.244415394270812847e-03,-1.391915859831321239e-04,7.505370856911539751e-05,-9.691730827588556085e-01,-9.727886547689682528e-01,3.615572010112670740e-03,3.830629988490182936e-04,2.322227014437405757e-04
1.289000000000000057e+01,9.973995883549264807e-01,-6.761696495912240812e-02,3.088188243217790049e-02,1.242290768764558366e-03,-1.507954634845050975e-04,7.953456361320831081e-05,-9.691818159387824982e-01,-9.728717043084107452e-01,3.689888369628276880e-03,3.831448437435294469e-04,2.322556228686600832e-04
1.290000000000000036e+01,9.974072111024933074e-01,-6.788301432151724879e-02,3.006764833160419439e-02,1.240356470511615097e-03,-1.626610818129380228e-04,8.406800431307643489e-05,-9.691902428388592394e-01,-9.729492631455993745e-01,3.759020306740148976e-03,3.832233130217630509e-04,2.322861528387676344e-04
1.291000000000000014e+01,9.974147747350027293e-01,-6.813132037343910818e-02,2.927040447697353692e-02,1.238621305607087676e-03,-1.747751243210206068e-04,8.865856629573165223e-05,-9.691983766672779277e-01,-9.730208317193255185e-01,3.822455052047613391e-03,3.832985231939409860e-04,2.323144948559452416e-04
1.291999999999999993e+01,9.974223055780034874e-01,-6.836206389065133116e-02,2.849027879925811885e-02,1.237092884015958058e-03,-1.871228603618334957e-04,9.331053023479946680e-05,-9.692062296173091784e-01,-9.730859242865768088e-01,3.879694669267652087e-03,3.833705831579182328e-04,2.323408398645643302e-04
1.292999999999999972e+01,9.974298258309397536e-01,-6.857547169464488224e-02,2.772739388822522896e-02,1.235777610271019669e-03,-1.996881869357357742e-04,9.802780065719480184e-05,-9.692138126447465973e-01,-9.731440837105319597e-01,3.930271065785316369e-03,3.834395920716824929e-04,2.323653651121748709e-04
1.293999999999999950e+01,9.974373534890778048e-01,-6.877181841782373239e-02,2.698187376552432445e-02,1.234680684462214923e-03,-2.124536857276571186e-04,1.028137949104070088e-04,-9.692211353060129486e-01,-9.731948956930022154e-01,3.973760386989243394e-03,3.835056377748803473e-04,2.323882334114291126e-04
1.295000000000000107e+01,9.974449023742839593e-01,-6.895142740000356762e-02,2.625384984571545871e-02,1.233806112670651723e-03,-2.254006952467868215e-04,1.076713438759366841e-04,-9.692282056600030060e-01,-9.732380017333045474e-01,4.009796073301518868e-03,3.835687957903921174e-04,2.324095927701552711e-04
1.296000000000000085e+01,9.974524822707250271e-01,-6.911467061575686521e-02,2.554346597853580925e-02,1.233156725862437440e-03,-2.385093975313830859e-04,1.126026056760057723e-04,-9.692350302347624291e-01,-9.732731101685663244e-01,4.038079933803846722e-03,3.836291289202092207e-04,2.324295763524997227e-04
1.297000000000000064e+01,9.974600991593095545e-01,-6.926196754978589110e-02,2.485088248933935498e-02,1.232734206147551807e-03,-2.517589186308620097e-04,1.176089932635628049e-04,-9.692416140580886186e-01,-9.733000047606501504e-01,4.058390702561528313e-03,3.836866874335792435e-04,2.324483027391632817e-04
1.298000000000000043e+01,9.974677555431817888e-01,-6.939378296005550839e-02,2.417627915920561588e-02,1.232539119229904973e-03,-2.651274418299834996e-04,1.226911164219913184e-04,-9.692479607495196881e-01,-9.733185504363983664e-01,4.070589686878669719e-03,3.837415098267813211e-04,2.324658764514264675e-04
1.299000000000000021e+01,9.974754508542938991e-01,-6.951062349535379326e-02,2.351985711105020541e-02,1.232570951828601069e-03,-2.785923323415110059e-04,1.278487383425879289e-04,-9.692540726689007347e-01,-9.733286959510869529e-01,4.074623282186201796e-03,3.837936241175025822e-04,2.324823887045468496e-04
1.300000000000000000e+01,9.974831819300511437e-01,-6.961303316459502288e-02,2.288183959260716577e-02,1.232828152837558630e-03,-2.921302719696218281e-04,1.330807466063468620e-04,-9.692599511152633074e-01,-9.733304734210145304e-01,4.070522305751169204e-03,3.838430496181170467e-04,2.324979183567776886e-04
1.300999999999999979e+01,9.974909435471048802e-01,-6.970158768860772180e-02,2.226247167079338854e-02,1.233308177012220437e-03,-3.057174020428728438e-04,1.383851380822093060e-04,-9.692655965677016150e-01,-9.733239948473219050e-01,4.058398279620344627e-03,3.838897991163936593e-04,2.325125330138178015e-04
1.301999999999999957e+01,9.974987289986180228e-01,-6.977688780030211202e-02,2.166201887419201902e-02,1.234007530025658418e-03,-3.193294727384856507e-04,1.437590169757278747e-04,-9.692710089585716560e-01,-9.733094459194512327e-01,4.038436960879570638e-03,3.839338813762385250e-04,2.325262902540536913e-04
1.303000000000000114e+01,9.975065307003617709e-01,-6.983955159474862506e-02,2.108076484072997359e-02,1.234921813821918211e-03,-3.329419967750904823e-04,1.491986050273602334e-04,-9.692761879681134340e-01,-9.732870775320974222e-01,4.010889563984011523e-03,3.839753038590593831e-04,2.325392389304070662e-04
1.304000000000000092e+01,9.975143408106618148e-01,-6.989020606552656667e-02,2.051900804567078143e-02,1.236045771308171047e-03,-3.465304053437690793e-04,1.546992626736289728e-04,-9.692811333286188713e-01,-9.732571955654331086e-01,3.976062236814220836e-03,3.840140755561059814e-04,2.325514205103740295e-04
1.305000000000000071e+01,9.975221518490950956e-01,-6.992947799634971484e-02,1.997705770047624937e-02,1.237373329566458053e-03,-3.600702040822256061e-04,1.602555198503323669e-04,-9.692858451259847019e-01,-9.732201495586910722e-01,3.934304432706406743e-03,3.840502098171482857e-04,2.325628704116233791e-04
1.306000000000000050e+01,9.975299572992364361e-01,-6.995798440616721181e-02,1.945522892567727244e-02,1.238897640925719704e-03,-3.735371268771405873e-04,1.658611150358493662e-04,-9.692903240863478542e-01,-9.731763209472999998e-01,3.885996860952153388e-03,3.840837270593779962e-04,2.325736192900773602e-04
1.307000000000000028e+01,9.975377521812944792e-01,-6.997632277036026915e-02,1.895383731049862103e-02,1.240611121411657391e-03,-3.869072853076587111e-04,1.715090411031392034e-04,-9.692945718363104035e-01,-9.731261115330563927e-01,3.831539696745981348e-03,3.841146572451918260e-04,2.325836942518311190e-04
1.308000000000000007e+01,9.975455335816600932e-01,-6.998506125924423837e-02,1.847319297855838996e-02,1.242505486279456240e-03,-4.001573116194604850e-04,1.771915965681505293e-04,-9.692985911261604581e-01,-9.730699328153994410e-01,3.771341689239002346e-03,3.841430420259912869e-04,2.325931199471664712e-04
1.308999999999999986e+01,9.975533011274041462e-01,-6.998472924688281527e-02,1.801359428257418710e-02,1.244571782527476717e-03,-4.132644932428590381e-04,1.829004408850281118e-04,-9.693023860073872733e-01,-9.730081967337120830e-01,3.705810726324784525e-03,3.841689364643967493e-04,2.326019195284523278e-04
1.309999999999999964e+01,9.975610573955422389e-01,-6.997580834750408152e-02,1.757532125180614330e-02,1.246800418482989312e-03,-4.262068970378920922e-04,1.886266525383332700e-04,-9.693059619575277175e-01,-9.729413082594814410e-01,3.635346301953723980e-03,3.841924102652413187e-04,2.326101154512816294e-04
1.310999999999999943e+01,9.975688082481602992e-01,-6.995872423317314737e-02,1.715862891419532230e-02,1.249181190737192132e-03,-4.389634816606508222e-04,1.943607888118642458e-04,-9.693093259480403123e-01,-9.728696601405940614e-01,3.560334192553769872e-03,3.842135484681975105e-04,2.326177301095189165e-04
1.312000000000000099e+01,9.975765630865127687e-01,-6.993383947463470418e-02,1.676374061112563540e-02,1.251703308881560364e-03,-4.515141966926339420e-04,2.000929462644470563e-04,-9.693124864534795604e-01,-9.727936299447518254e-01,3.481143491272312672e-03,3.842324515800670448e-04,2.326247863078112488e-04
1.313000000000000078e+01,9.975843350187776348e-01,-6.990144762754721408e-02,1.639084141684781296e-02,1.254355418654158399e-03,-4.638400674526945572e-04,2.058128211065137153e-04,-9.693154534027459412e-01,-9.727135793838840305e-01,3.398125981138083642e-03,3.842492351494905100e-04,2.326313075751151871e-04
1.314000000000000057e+01,9.975921409379221449e-01,-6.986176875918057028e-02,1.604007176726551451e-02,1.257125624238822521e-03,-4.759232647113208464e-04,2.115097688391607634e-04,-9.693182380761381500e-01,-9.726298557369464914e-01,3.311617660808392587e-03,3.842640288132929439e-04,2.326373183456631466e-04
1.315000000000000036e+01,9.976000015078695382e-01,-6.981494657672564219e-02,1.571152139445726459e-02,1.260001510567437680e-03,-4.877471588416582688e-04,2.171728626815090061e-04,-9.693208529539441010e-01,-9.725427950339599059e-01,3.221942080015858297e-03,3.842769748658399816e-04,2.326428440253547336e-04
1.316000000000000014e+01,9.976079410577313178e-01,-6.976104727875161171e-02,1.540522365444635909e-02,1.262970166551524937e-03,-4.992963582618846615e-04,2.227909504655681207e-04,-9.693233115246678855e-01,-9.724527265319443670e-01,3.129415007276484945e-03,3.842882264235366490e-04,2.326479109795442923e-04
1.316999999999999993e+01,9.976159873854488769e-01,-6.970006020724493767e-02,1.512115032675253636e-02,1.266018210212406341e-03,-5.105567323406489614e-04,2.283527098142984285e-04,-9.693256280622046805e-01,-9.723599779129408205e-01,3.034349850736175937e-03,3.842979452713412604e-04,2.326525464764195306e-04
1.317999999999999972e+01,9.976241714736430177e-01,-6.963190033051165628e-02,1.485920695555328387e-02,1.269131816685949935e-03,-5.215154192424655694e-04,2.338467015334172244e-04,-9.693278173824558808e-01,-9.722648805763881574e-01,2.937063193932275360e-03,3.843062994883326825e-04,2.326567786186117814e-04
1.318999999999999950e+01,9.976325271219063096e-01,-6.955641253858152462e-02,1.461922879414077545e-02,1.272296750049143254e-03,-5.321608194751183520e-04,2.392614212374082072e-04,-9.693298945900370445e-01,-9.721677743893203383e-01,2.837879799283249578e-03,3.843134609532101770e-04,2.326606363032279745e-04
1.320000000000000107e+01,9.976410905011378061e-01,-6.947337768422298665e-02,1.440097740701647665e-02,1.275498399850321599e-03,-5.424825761585992927e-04,2.445853492932237565e-04,-9.693318748254413642e-01,-9.720690113029237800e-01,2.737136477482391122e-03,3.843196028285181601e-04,2.326641492298442415e-04
1.321000000000000085e+01,9.976498996368675654e-01,-6.938252025584705496e-02,1.420413797750692299e-02,1.278721823125603726e-03,-5.524715432587434544e-04,2.498069992009408326e-04,-9.693337730222164605e-01,-9.719689573427463536e-01,2.635184320529867889e-03,3.843248971144919211e-04,2.326673479826624202e-04
1.322000000000000064e+01,9.976589938297957261e-01,-6.928351752502634464e-02,1.402831736322893326e-02,1.281951792552383455e-03,-5.621197432128090341e-04,2.549149645401990326e-04,-9.693356036821326738e-01,-9.718679926268188884e-01,2.532388944686176507e-03,3.843295123511281976e-04,2.326702641914923930e-04
1.323000000000000043e+01,9.976684130230669689e-01,-6.917600997241278582e-02,1.387304293695353768e-02,1.285172851230950751e-03,-5.714203155153380325e-04,2.598979645966073234e-04,-9.693373806747289656e-01,-9.717665092515025416e-01,2.429128576773598950e-03,3.843336115302864193e-04,2.326729307664532342e-04
1.324000000000000021e+01,9.976781971270581861e-01,-6.905961276279365402e-02,1.373776224619848926e-02,1.288369374402378821e-03,-5.803674579278228669e-04,2.647448887469036247e-04,-9.693391170654441780e-01,-9.716649070932266152e-01,2.325790027782467188e-03,3.843373502615836292e-04,2.326753821864091520e-04
1.325000000000000000e+01,9.976883853135253277e-01,-6.893392801377362655e-02,1.362184352091010478e-02,1.291525638208714357e-03,-5.889563620244158337e-04,2.694448396294056385e-04,-9.693408249745861793e-01,-9.715635877874070347e-01,2.222762812820880136e-03,3.843408752162727157e-04,2.326776548040587755e-04
1.325999999999999979e+01,9.976990152920880428e-01,-6.879855758389316622e-02,1.352457705449955187e-02,1.294625895388359363e-03,-5.971831447883852112e-04,2.739871750619824928e-04,-9.693425154673916966e-01,-9.714629473427071060e-01,2.120431875315455846e-03,3.843443228551142303e-04,2.326797871208263757e-04
1.326999999999999957e+01,9.977101225827081921e-01,-6.865311609522249670e-02,1.344517747886562684e-02,1.297654457580228998e-03,-6.050447779325253666e-04,2.783615485983016334e-04,-9.693441984736348438e-01,-9.713633680091549039e-01,2.019169535520019300e-03,3.843478184298800720e-04,2.326818199724911551e-04
1.328000000000000114e+01,9.977217397986537506e-01,-6.849724390280145792e-02,1.338278694843703445e-02,1.300595783692540860e-03,-6.125390165342287909e-04,2.825579485397547289e-04,-9.693458827340778461e-01,-9.712652101250076608e-01,1.919327390929844888e-03,3.843514752363535862e-04,2.326837965638262062e-04
1.329000000000000092e+01,9.977338959544205244e-01,-6.833061972849030496e-02,1.333647924132786919e-02,1.303434573582440241e-03,-6.196643284571324998e-04,2.865667351500452570e-04,-9.693475757699853146e-01,-9.711688047060167417e-01,1.821228936031434476e-03,3.843553940873933221e-04,2.326857622902966938e-04
1.330000000000000071e+01,9.977466158132306528e-01,-6.815297268943200371e-02,1.330526477707639696e-02,1.306155866097620738e-03,-6.264198258813828343e-04,2.903786757568627835e-04,-9.693492838716539772e-01,-9.710744475060901770e-01,1.725163634436185055e-03,3.843596629715949104e-04,2.326877642933045109e-04
1.331000000000000050e+01,9.977599192881456691e-01,-6.796409347071338813e-02,1.328809653992190157e-02,1.308745140356922096e-03,-6.328052000897808546e-04,2.939849773743628760e-04,-9.693510121020313397e-01,-9.709823951710030432e-01,1.631383068971672696e-03,3.843643568637934477e-04,2.326898507170049868e-04
1.332000000000000028e+01,9.977738209098775402e-01,-6.776384441704760841e-02,1.328387688403634241e-02,1.311188418998871430e-03,-6.388206604638798887e-04,2.973773164449894433e-04,-9.693527643118285964e-01,-9.708928639354739154e-01,1.540099623645274597e-03,3.843695376574809476e-04,2.326920696473777639e-04
1.333000000000000007e+01,9.977883293730063219e-01,-6.755216834836540174e-02,1.329146518263189282e-02,1.313472372009409812e-03,-6.444668784394112782e-04,3.005478652821388214e-04,-9.693545431635560705e-01,-9.708060310950609173e-01,1.451487931504881696e-03,3.843752541970560420e-04,2.326944677535358608e-04
1.333999999999999986e+01,9.978034471705643504e-01,-6.732909593791290559e-02,1.330968626657522656e-02,1.315584419657001491e-03,-6.497449369607491724e-04,3.034893147983981176e-04,-9.693563501626853984e-01,-9.707220392383061336e-01,1.365689075620686371e-03,3.843815423962042223e-04,2.326970886723511711e-04
1.334999999999999964e+01,9.978191703249368327e-01,-6.709475152767536976e-02,1.333733958041705657e-02,1.317512833016018211e-03,-6.546562857663014521e-04,3.061948931282366536e-04,-9.693581856952515619e-01,-9.706410029764160896e-01,1.282817281164508457e-03,3.843884254377726776e-04,2.326999712174426804e-04
1.335999999999999943e+01,9.978354882204054643e-01,-6.684935729343718935e-02,1.337320896507323588e-02,1.319246830549833599e-03,-6.592027026363693433e-04,3.086583797994143694e-04,-9.693600490721441254e-01,-9.705630176818171861e-01,1.202968609673036237e-03,3.843959140584234015e-04,2.327031475102270264e-04
1.337000000000000099e+01,9.978523835403974029e-01,-6.659323570944396253e-02,1.341607295738388161e-02,1.320776669252549714e-03,-6.633862605477029543e-04,3.108741151730712673e-04,-9.693619385807764610e-01,-9.704881695653525542e-01,1.126230984576110511e-03,3.844040069267581320e-04,2.327066411635936305e-04
1.338000000000000078e+01,9.978698323098705858e-01,-6.632681029939947737e-02,1.346471547814775613e-02,1.322093728912091589e-03,-6.672093005095317431e-04,3.128370049565124683e-04,-9.693638515455487159e-01,-9.704165463031535488e-01,1.052694757604835272e-03,3.844126911271980519e-04,2.327104656536516103e-04
1.339000000000000057e+01,9.978878040407278549e-01,-6.605060469548719448e-02,1.351793676274860509e-02,1.323190588154602408e-03,-6.706744097071681582e-04,3.145425196929395187e-04,-9.693657843981647870e-01,-9.703482473779229123e-01,9.824629797581419400e-04,3.844219427610150045e-04,2.327146230152177253e-04
1.340000000000000036e+01,9.979062619759503372e-01,-6.576524005944829609e-02,1.357456437296055904e-02,1.324061091057113747e-03,-6.737844044551426345e-04,3.159866892453062621e-04,-9.693677327589671489e-01,-9.702833933302297265e-01,9.156605712625444284e-04,3.844317276732551135e-04,2.327191029907194064e-04
1.341000000000000014e+01,9.979251634261199211e-01,-6.547143094893664861e-02,1.363346411571276541e-02,1.324700403269638872e-03,-6.765423173630932992e-04,3.171660924134521811e-04,-9.693696915295247907e-01,-9.702221332170486434e-01,8.524416875238456951e-04,3.844420023087146104e-04,2.327238827344313421e-04
1.341999999999999993e+01,9.979444601903079137e-01,-6.516997973785518261e-02,1.369355068522223537e-02,1.325105056762158591e-03,-6.789513880457803078e-04,3.180778419505698616e-04,-9.693716549963091733e-01,-9.701646497366124278e-01,7.929947403032676801e-04,3.844527146929578891e-04,2.327289271328858433e-04
1.342999999999999972e+01,9.979640990520693977e-01,-6.486176972098600668e-02,1.375379783958104001e-02,1.325272982503810900e-03,-6.810150566630856659e-04,3.187195653723956783e-04,-9.693736169442810358e-01,-9.701111616815297767e-01,7.375447372487035176e-04,3.844638055267348689e-04,2.327341897743195887e-04
1.343999999999999950e+01,9.979840223402858257e-01,-6.454775705074299041e-02,1.381324792208056020e-02,1.325203530583683601e-03,-6.827369595563043993e-04,3.190893820758066964e-04,-9.693755707785577380e-01,-9.700619236054270900e-01,6.863528268693624675e-04,3.844752093752818226e-04,2.327396145394011739e-04
1.345000000000000107e+01,9.980041685442117005e-01,-6.422896166738098489e-02,1.387102054157662509e-02,1.324897477491289140e-03,-6.841209262513858963e-04,3.191858773984105864e-04,-9.693775096517522893e-01,-9.700172228089571913e-01,6.397131572048707360e-04,3.844868559278507496e-04,2.327451377406308808e-04
1.346000000000000085e+01,9.980244729716076790e-01,-6.390645739358463695e-02,1.392632023518441606e-02,1.324357020483767858e-03,-6.851709771262492988e-04,3.190080743528015501e-04,-9.693794265939573718e-01,-9.699773739473396272e-01,5.979473533823108670e-04,3.844986712998428526e-04,2.327506906971699152e-04
1.347000000000000064e+01,9.980448684391639569e-01,-6.358136137026881851e-02,1.397844295046530780e-02,1.323585759172655248e-03,-6.858913210847381123e-04,3.185554038548654449e-04,-9.693813146426172311e-01,-9.699427117168042400e-01,5.613970741869697646e-04,3.845105793478948157e-04,2.327562025952190083e-04
1.348000000000000043e+01,9.980652859842209512e-01,-6.325482301295357046e-02,1.402678120278996743e-02,1.322588664659876158e-03,-6.862863526418618194e-04,3.178276743310834494e-04,-9.693831669691282960e-01,-9.699135821776132538e-01,5.304152084849517515e-04,3.845225029704070659e-04,2.327616034583090965e-04
1.349000000000000021e+01,9.980856555875683433e-01,-6.292801266756792300e-02,1.407082778630942138e-02,1.321372036738998256e-03,-6.863606478993269705e-04,3.168250416327747726e-04,-9.693849769997854304e-01,-9.698903333129903492e-01,5.053563132049402728e-04,3.845343653683677915e-04,2.327668270458715938e-04
1.350000000000000000e+01,9.981059068970379311e-01,-6.260211014133300333e-02,1.411017794334816500e-02,1.319943449847537113e-03,-6.861189589748247809e-04,3.155479802030264997e-04,-9.693867385288995608e-01,-9.698733054059651693e-01,4.865668770656570970e-04,3.845460912465558712e-04,2.327718135020084844e-04
1.350999999999999979e+01,9.981259699424591680e-01,-6.227829327886957866e-02,1.414452992635614227e-02,1.318311688610023782e-03,-6.855662065384637155e-04,3.139972564336023213e-04,-9.693884458224902856e-01,-9.698628217486509051e-01,4.743759261605785924e-04,3.845576079403638468e-04,2.327765115945901186e-04
1.351999999999999957e+01,9.981457758325693597e-01,-6.195772674615429576e-02,1.417368391799929926e-02,1.316486673944667393e-03,-6.847074702026184883e-04,3.121739051132838634e-04,-9.693900937117112537e-01,-9.698591800936537943e-01,4.690863819425288342e-04,3.845688464584118890e-04,2.327808804234443585e-04
1.353000000000000114e+01,9.981652574253442323e-01,-6.164155117578343224e-02,1.419753930767460835e-02,1.314479380819424297e-03,-6.835479766038462471e-04,3.100792098060939361e-04,-9.693916776753006559e-01,-9.698626451307711394e-01,4.709674554705081304e-04,3.845797424353291629e-04,2.327848905083751418e-04
1.354000000000000092e+01,9.981843499632847561e-01,-6.133087281639340582e-02,1.421609035579910786e-02,1.312301748833576186e-03,-6.820930851042792450e-04,3.077146879083552267e-04,-9.693931939108907381e-01,-9.698734421422745555e-01,4.802482313838318676e-04,3.845902369922754973e-04,2.327885242257021758e-04
1.355000000000000071e+01,9.982029916660964952e-01,-6.102675381730014031e-02,1.422942030976973547e-02,1.309966586869427919e-03,-6.803482711230914243e-04,3.050820810189248901e-04,-9.693946393951974327e-01,-9.698917518723916276e-01,4.971124771941458180e-04,3.846002775030984326e-04,2.327917755993169635e-04
1.356000000000000050e+01,9.982211242735953283e-01,-6.073020326659592238e-02,1.423769406666119952e-02,1.307487473103629378e-03,-6.783191071835106920e-04,3.021833511195132693e-04,-9.693960119327984515e-01,-9.699177065538576725e-01,5.216946210592103084e-04,3.846098182641683946e-04,2.327946495102040103e-04
1.357000000000000028e+01,9.982386935324917276e-01,-6.044216908722876980e-02,1.424114950675308723e-02,1.304878651690288957e-03,-6.760112418266145222e-04,2.990206829045598800e-04,-9.693973101934981740e-01,-9.699513869758396023e-01,5.540767823414178032e-04,3.846188210638884107e-04,2.327971604108025616e-04
1.358000000000000007e+01,9.982556496216212771e-01,-6.016353088106279196e-02,1.424008764816818255e-02,1.302154927427919429e-03,-6.734303765976563071e-04,2.955964924260497725e-04,-9.693985337376187505e-01,-9.699928204540645416e-01,5.942867164458036930e-04,3.846272556450561382e-04,2.327993306707742960e-04
1.358999999999999986e+01,9.982719475111250240e-01,-5.989509379569003117e-02,1.423486179567468729e-02,1.299331559700690232e-03,-6.705822413548550177e-04,2.919134420321185721e-04,-9.693996830287354705e-01,-9.700419795742382112e-01,6.422965455027296756e-04,3.846351000508974505e-04,2.328011886942871200e-04
1.359999999999999964e+01,9.982875472522324545e-01,-5.963758347283917155e-02,1.422586587560501631e-02,1.296424156940920343e-03,-6.674725681827287397e-04,2.879744613837395681e-04,-9.694007594327891386e-01,-9.700987816141950493e-01,6.980221814058611097e-04,3.846423408432900421e-04,2.328027669507015673e-04
1.360999999999999943e+01,9.983024141956209352e-01,-5.939164212075044580e-02,1.421352216353419760e-02,1.293448572796787426e-03,-6.641070642143504605e-04,2.837827741360664496e-04,-9.694017652028977805e-01,-9.701630885990516484e-01,7.613233961538576041e-04,3.846489731810496561e-04,2.328041000527747428e-04
1.362000000000000099e+01,9.983165191376002223e-01,-5.915782573587521909e-02,1.419826862163538379e-02,1.290420805106607489e-03,-6.604913836789880243e-04,2.793419296755444547e-04,-9.694027034488913452e-01,-9.702347079925101037e-01,8.320045436187506124e-04,3.846550007464463305e-04,2.328052230027299885e-04
1.363000000000000078e+01,9.983298383946231924e-01,-5.893660248189717954e-02,1.418054606839736810e-02,1.287356898680737599e-03,-6.566310994956202612e-04,2.746558391159806983e-04,-9.694035780911901545e-01,-9.703133940658426049e-01,9.098159746524588001e-04,3.846604355112777504e-04,2.328061696972305583e-04
1.364000000000000057e+01,9.983423538080794524e-01,-5.872835221646267173e-02,1.416078540467597888e-02,1.284272852776281379e-03,-6.525316747299954312e-04,2.697288145817898280e-04,-9.694043937988926496e-01,-9.703988500033027265e-01,9.944562044101093977e-04,3.846652973378505936e-04,2.328069717545400152e-04
1.365000000000000036e+01,9.983540526825118722e-01,-5.853336713841108402e-02,1.413939511698138543e-02,1.281184534018645809e-03,-6.481984342252401863e-04,2.645656106502850295e-04,-9.694051559127569995e-01,-9.704907307943401173e-01,1.085574881583157777e-03,3.846696134164213085e-04,2.328076576880722115e-04
1.366000000000000014e+01,9.983649276613963952e-01,-5.835185351091574241e-02,1.411674927167542309e-02,1.278107595382551968e-03,-6.436365367051561769e-04,2.591714666919077642e-04,-9.694058703541986732e-01,-9.705886469277402728e-01,1.182776573541601331e-03,3.846734175475553775e-04,2.328082524314378787e-04
1.366999999999999993e+01,9.983749765457997638e-01,-5.818393439911329762e-02,1.409317620266428185e-02,1.275057401692711225e-03,-6.388509476374689810e-04,2.535521487426450871e-04,-9.694065435224406002e-01,-9.706921688462516462e-01,1.285625323811100855e-03,3.846767492856398014e-04,2.328087771803488693e-04
1.367999999999999972e+01,9.983842020617651469e-01,-5.802965334483933812e-02,1.406894808053357586e-02,1.272048961946848364e-03,-6.338464131325321745e-04,2.477139894707633449e-04,-9.694071821824148394e-01,-9.708008320501984034e-01,1.393649867783604366e-03,3.846796529669682229e-04,2.328092494987554772e-04
1.368999999999999950e+01,9.983926115829593328e-01,-5.788897888633667138e-02,1.404427153328090434e-02,1.269096868602386137e-03,-6.286274351431564086e-04,2.416639247634047756e-04,-9.694077933467347696e-01,-9.709141426675276243e-01,1.506349320792890875e-03,3.846821766527870308e-04,2.328096836274884396e-04
1.370000000000000107e+01,9.984002168154726409e-01,-5.776180981767194828e-02,1.401927946824446138e-02,1.266215243807172590e-03,-6.231982482241592639e-04,2.354095254605914427e-04,-9.694083841555194425e-01,-9.710315832479267106e-01,1.623199092407227569e-03,3.846843710227977088e-04,2.328100909170238708e-04
1.371000000000000085e+01,9.984070334517510803e-01,-5.764798107139051248e-02,1.399402422193686546e-02,1.263417692398055960e-03,-6.175627981065475326e-04,2.289590228057374023e-04,-9.694089617580000651e-01,-9.711526185017291812e-01,1.743656743729130260e-03,3.846862882582483489e-04,2.328104803153152602e-04
1.372000000000000064e+01,9.984130808006559388e-01,-5.754727009904686552e-02,1.396847213970440690e-02,1.260717261341936981e-03,-6.117247223410485343e-04,2.223213262636755422e-04,-9.694095332001119170e-01,-9.712767006994902363e-01,1.867167499378305506e-03,3.846879809557329148e-04,2.328108588398603018e-04
1.373000000000000043e+01,9.984183814004630175e-01,-5.745940361790602413e-02,1.394249966087634206e-02,1.258126405156996313e-03,-6.056873332689111013e-04,2.155060324783911446e-04,-9.694101053218182606e-01,-9.714032744789301566e-01,1.993169157111943611e-03,3.846895011118086944e-04,2.328112319873731906e-04
1.374000000000000021e+01,9.984229606212943198e-01,-5.738406458857035070e-02,1.391589095780316337e-02,1.255656956730215193e-03,-5.994536035836383735e-04,2.085234243013895240e-04,-9.694106846679322320e-01,-9.715317808728176630e-01,2.121096204885479074e-03,3.846908992167163109e-04,2.328116040395400432e-04
1.375000000000000000e+01,9.984268462629821705e-01,-5.732089928769358578e-02,1.388833714934422335e-02,1.253320102844920122e-03,-5.930261547542652533e-04,2.013844590146266638e-04,-9.694112774153492706e-01,-9.716616604667847046e-01,2.250383051435468195e-03,3.846922234907431738e-04,2.328119782453175191e-04
1.375999999999999979e+01,9.984300681539286515e-01,-5.726952434231991074e-02,1.385943708140296472e-02,1.251126363652567885e-03,-5.864072485884042540e-04,1.941007450950375096e-04,-9.694118893191945308e-01,-9.717923557105734300e-01,2.380466391378954771e-03,3.846935192911415794e-04,2.328123568877682459e-04
1.376999999999999957e+01,9.984326577559663463e-01,-5.722953359772094822e-02,1.382869963948104783e-02,1.249085575268348404e-03,-5.795987822185941132e-04,1.866845071157030036e-04,-9.694125256794980938e-01,-9.719233125246938831e-01,2.510786845195740746e-03,3.846948287104419982e-04,2.328127412414282560e-04
1.378000000000000114e+01,9.984346477795599251e-01,-5.720050469873767807e-02,1.379554753137122308e-02,1.247206874643503943e-03,-5.726022867982047231e-04,1.791485386454540456e-04,-9.694131913291738067e-01,-9.720539814517218380e-01,2.640790122548003060e-03,3.846961903789957349e-04,2.328131314590642376e-04
1.379000000000000092e+01,9.984360718131104484e-01,-5.718200527530953314e-02,1.375932245250067153e-02,1.245498685869735837e-03,-5.654189301904947659e-04,1.715061432875102825e-04,-9.694138906433991121e-01,-9.721838186822463479e-01,2.769928038847214134e-03,3.846976394764192253e-04,2.328135264242359170e-04
1.380000000000000071e+01,9.984369639696674126e-01,-5.717359863577831797e-02,1.371929152250708425e-02,1.243968707103108081e-03,-5.580495239253863886e-04,1.637710642812616299e-04,-9.694146275694732751e-01,-9.723122873264704591e-01,2.897659756997158879e-03,3.846992079481215154e-04,2.328139236145165825e-04
1.381000000000000050e+01,9.984373585536274742e-01,-5.717484888625513212e-02,1.367465485983212700e-02,1.242623897356843121e-03,-5.504945346814593774e-04,1.559574033720597644e-04,-9.694154056755884818e-01,-9.724388592957358135e-01,3.023453620147292190e-03,3.847009249151446628e-04,2.328143190286624531e-04
1.382000000000000028e+01,9.984372897495237265e-01,-5.718532541039200723e-02,1.362455414186207296e-02,1.241470462503010009e-03,-5.427541005245784629e-04,1.480795299242838056e-04,-9.694162282162254174e-01,-9.725630181001727603e-01,3.146789883947304772e-03,3.847028172583014560e-04,2.328147072112596305e-04
1.383000000000000007e+01,9.984367913347410584e-01,-5.720460666073888534e-02,1.356808198183627641e-02,1.240513839939730127e-03,-5.348280520988547403e-04,1.401519815055635447e-04,-9.694170982113602397e-01,-9.726842627625411630e-01,3.267164551180960167e-03,3.847049103512082974e-04,2.328150814225882215e-04
1.383999999999999986e+01,9.984358964172665996e-01,-5.723228323003191204e-02,1.350429194073319607e-02,1.239758681521150804e-03,-5.267159389196631293e-04,1.321893573979805454e-04,-9.694180185361469526e-01,-9.728021129029882363e-01,3.384094366841325363e-03,3.847072289119450920e-04,2.328154339754640034e-04
1.384999999999999964e+01,9.984346371995251879e-01,-5.726796018764146456e-02,1.343220898292964323e-02,1.239208834506785612e-03,-5.184170608628838181e-04,1.242062066889359009e-04,-9.694189920175755315e-01,-9.729161148796148240e-01,3.497122862039251691e-03,3.847097979396544068e-04,2.328157567632604952e-04
1.385999999999999943e+01,9.984330447688789523e-01,-5.731125868259642070e-02,1.335084017885384243e-02,1.238867320461248082e-03,-5.099305048795749066e-04,1.162169127546612004e-04,-9.694200215345036842e-01,-9.730258486934413309e-01,3.605827158937594239e-03,3.847126437001079720e-04,2.328160419766689415e-04
1.387000000000000099e+01,9.984311489151219687e-01,-5.736181682956829897e-02,1.325918545627110048e-02,1.238736312218524736e-03,-5.012551868920294513e-04,1.082355760685577611e-04,-9.694211101172799383e-01,-9.731309352036523475e-01,3.709825086372423898e-03,3.847157947247690037e-04,2.328162830178559517e-04
1.388000000000000078e+01,9.984289779752436589e-01,-5.741928990764009338e-02,1.315624820432399582e-02,1.238817109211336068e-03,-4.923898987473948434e-04,1.002758973412650666e-04,-9.694222610437535081e-01,-9.732310430708854820e-01,3.808782027131961314e-03,3.847192827885490343e-04,2.328164755789341456e-04
1.389000000000000057e+01,9.984265587051947000e-01,-5.748334991327458399e-02,1.304104554097049694e-02,1.239110111648701650e-03,-4.833333600197864052e-04,9.235106302744140391e-05,-9.694234779284665038e-01,-9.733258947690426321e-01,3.902416840576075022e-03,3.847231438347027297e-04,2.328166188754199339e-04
1.390000000000000036e+01,9.984239161785565253e-01,-5.755368451847252959e-02,1.291261806489434234e-02,1.239614794197954790e-03,-4.740842743638425138e-04,8.447363521482652846e-05,-9.694247648024277852e-01,-9.734152709939154491e-01,3.990506191487695926e-03,3.847274188187641388e-04,2.328167169844963524e-04
1.391000000000000014e+01,9.984210737115359890e-01,-5.762999549258312343e-02,1.277003892707661951e-02,1.240329679984024901e-03,-4.646413900333468865e-04,7.665544784470668972e-05,-9.694261261813772457e-01,-9.734990128558815847e-01,4.072886674504319106e-03,3.847321544485937683e-04,2.328167802534419906e-04
1.391999999999999993e+01,9.984180528136277211e-01,-5.771199665163952858e-02,1.261242207468388395e-02,1.241252315852807431e-03,-4.550035640906981908e-04,6.890751110120456780e-05,-9.694275671208638645e-01,-9.735770213735021050e-01,4.149454252638205831e-03,3.847374038019905017e-04,2.328168267209385078e-04
1.392999999999999972e+01,9.984148731631243834e-01,-5.779941140255186183e-02,1.243892954032795213e-02,1.242379249952034600e-03,-4.451698297483113798e-04,6.123992565283736735e-05,-9.694290932571100194e-01,-9.736492539770336130e-01,4.220160719923636040e-03,3.847432268088022615e-04,2.328168835008526116e-04
1.393999999999999950e+01,9.984115526061937418e-01,-5.789196995121707878e-02,1.224877767259580433e-02,1.243706012756930950e-03,-4.351394662038461127e-04,5.366180823775109992e-05,-9.694307108330393330e-01,-9.737157179696631637e-01,4.285007136623796009e-03,3.847496905885921560e-04,2.328169880634334277e-04
1.395000000000000107e+01,9.984081071783901251e-01,-5.798940624387937531e-02,1.204124222846284301e-02,1.245227102705699857e-03,-4.249120702593980718e-04,4.618122985903309028e-05,-9.694324267091523062e-01,-9.737764611583803465e-01,4.344034449228006446e-03,3.847568696389649392e-04,2.328171893564157102e-04
1.396000000000000085e+01,9.984045511468946366e-01,-5.809145471022137547e-02,1.181566227418708384e-02,1.246935977609279567e-03,-4.144876289518868327e-04,3.880516760460385966e-05,-9.694342483593488824e-01,-9.738315601306644087e-01,4.397311771315549726e-03,3.847648458721026178e-04,2.328175487056327597e-04
1.397000000000000064e+01,9.984008970718084575e-01,-5.819784687500060422e-02,1.157144286790670606e-02,1.248825052959334249e-03,-4.038665923696894999e-04,3.153947083402422518e-05,-9.694361838518742447e-01,-9.738811068904481560e-01,4.444923038573874059e-03,3.847737084993253266e-04,2.328181404362972273e-04
1.398000000000000043e+01,9.983971558846396199e-01,-5.830830790294747046e-02,1.130805652378090616e-02,1.250885708178518189e-03,-3.930499457898070648e-04,2.438884218923792203e-05,-9.694382418156489711e-01,-9.739251947522793440e-01,4.486952936630341643e-03,3.847835537639769806e-04,2.328190521696527071e-04
1.399000000000000021e+01,9.983933369819374404e-01,-5.842255313938000960e-02,1.102504348350244121e-02,1.253108301739322720e-03,-3.820392802418344914e-04,1.735683359512634131e-05,-9.694404313923270511e-01,-9.739639045053218869e-01,4.523473112994815838e-03,3.847944845237067355e-04,2.328203847508092394e-04
1.400000000000000000e+01,9.983894483320283619e-01,-5.854028470680382179e-02,1.072201084578574930e-02,1.255482195924725050e-03,-3.708368605900537397e-04,1.044585712613126631e-05,-9.694427621743428869e-01,-9.739972918844637118e-01,4.554529710120844808e-03,3.848066096827214245e-04,2.328222517804512393e-04
1.400999999999999979e+01,9.983854965926498570e-01,-5.866118821588567345e-02,1.039863062743518266e-02,1.257995791820364518e-03,-3.594456902235153447e-04,3.657210334172690017e-06,-9.694452441292747968e-01,-9.740253773190178377e-01,4.580133189743003548e-03,3.848200434757331236e-04,2.328247787408699310e-04
1.401999999999999957e+01,9.983814872374919824e-01,-5.878492964764717860e-02,1.005463685037393147e-02,1.260636574918531927e-03,-3.478695714562469055e-04,-3.008884632624958962e-06,-9.694478875109893146e-01,-9.740481387739210462e-01,4.600251262931710772e-03,3.848349046054971943e-04,2.328281017118793983e-04
1.403000000000000114e+01,9.983774246893405424e-01,-5.891115246256124066e-02,9.689821767128693406e-03,1.263391171485553832e-03,-3.361131607656157980e-04,-9.553229035239909213e-06,-9.694507027581470426e-01,-9.740655082668753240e-01,4.614805508728312550e-03,3.848513152387692438e-04,2.328323657041497796e-04
1.404000000000000092e+01,9.983733124577877094e-01,-5.903947499136790594e-02,9.304031352418327960e-03,1.266245415603134417e-03,-3.241820180360507420e-04,-1.597758380560702673e-05,-9.694537003810855813e-01,-9.740773723589023492e-01,4.623671977816721027e-03,3.848693998684682839e-04,2.328377226414879431e-04
1.405000000000000071e+01,9.983691532792154932e-01,-5.916948816167818398e-02,8.897160200431408761e-03,1.269184426547744198e-03,-3.120826490276849873e-04,-2.228459538413021717e-05,-9.694568908386902439e-01,-9.740835766020743414e-01,4.626685763384105234e-03,3.848892840561670098e-04,2.328443290477988370e-04
1.406000000000000050e+01,9.983649492566214478e-01,-5.930075361359364583e-02,8.469145975939496723e-03,1.272192695928518053e-03,-2.998225403542343292e-04,-2.847771260405608426e-05,-9.694602844074085013e-01,-9.740839336165514339e-01,4.623649209142895351e-03,3.849110930746623316e-04,2.328523435055629420e-04
1.407000000000000028e+01,9.983607019969586993e-01,-5.943280225638020164e-02,8.019963572506521102e-03,1.275254183769955170e-03,-2.874101863313522991e-04,-3.456109620914940843e-05,-9.694638910454446146e-01,-9.740782341896926377e-01,4.614343144248040512e-03,3.849349504790353462e-04,2.328619239588824996e-04
1.408000000000000007e+01,9.983564127427542179e-01,-5.956513331635197167e-02,7.549619132713421450e-03,1.278352422509113160e-03,-2.748551071447268034e-04,-4.053952266819183436e-05,-9.694677202560931795e-01,-9.740662605690446618e-01,4.598540312951464142e-03,3.849609766435161144e-04,2.328732249508025376e-04
1.408999999999999986e+01,9.983520824949854156e-01,-5.969721392333630222e-02,7.058144083588530765e-03,1.281470627683494205e-03,-2.621678578857911590e-04,-4.641828398854370183e-05,-9.694717809548292209e-01,-9.740478009781660118e-01,4.576020023336783114e-03,3.849892873088450328e-04,2.328863948812820439e-04
1.409999999999999964e+01,9.983477121234065610e-01,-5.982847927906256164e-02,6.545589335451585875e-03,1.284591813922027941e-03,-2.493600281110805320e-04,-5.220308523215191090e-05,-9.694760813456465565e-01,-9.740226643317548838e-01,4.546582986108303054e-03,3.850199921932535093e-04,2.329015733719685954e-04
1.410999999999999943e+01,9.983433024599389638e-01,-5.995833344536255494e-02,6.012019784333772800e-03,1.287698914721543617e-03,-2.364442316976633491e-04,-5.789994140271896523e-05,-9.694806288124844240e-01,-9.739906941655629424e-01,4.510065353078534893e-03,3.850531937244511954e-04,2.329188888210431685e-04
1.412000000000000099e+01,9.983388543705246088e-01,-6.008615078305793583e-02,5.457509247267188640e-03,1.290774904399067313e-03,-2.234340868906797123e-04,-6.351507530490360675e-05,-9.694854298318357211e-01,-9.739517809200474163e-01,4.466351088211650139e-03,3.850889859528060623e-04,2.329384562245184753e-04
1.413000000000000078e+01,9.983343688001634630e-01,-6.021127806370992624e-02,4.882135946339630911e-03,1.293802920557587336e-03,-2.103441865680456574e-04,-6.905481787871895372e-05,-9.694904899122438469e-01,-9.739058719078171888e-01,4.415381995573361938e-03,3.851274537037253877e-04,2.329603753257192267e-04
1.414000000000000057e+01,9.983298467857999459e-01,-6.033303726611242285e-02,4.285978641818698198e-03,1.296766385391926466e-03,-1.971900588800537741e-04,-7.452551238876491688e-05,-9.694958135658894305e-01,-9.738529785315201970e-01,4.357164965630740475e-03,3.851686720215378328e-04,2.329847291477893378e-04
1.415000000000000036e+01,9.983252894316377857e-01,-6.045072905757502280e-02,3.669113497233819979e-03,1.299649124190358244e-03,-1.839881185559430043e-04,-7.993342370298996559e-05,-9.695014043160637973e-01,-9.737931805735727808e-01,4.291776257509026873e-03,3.852127059466620325e-04,2.330115829420886797e-04
1.416000000000000014e+01,9.983206978416266919e-01,-6.056363694690002075e-02,3.031611740480311644e-03,1.302435479455856318e-03,-1.707556093030436484e-04,-8.528465373407971963e-05,-9.695072647429778812e-01,-9.737266276259162190e-01,4.219362882938343905e-03,3.852596106532879105e-04,2.330409835771263261e-04
1.416999999999999993e+01,9.983160730048324938e-01,-6.067103208179615292e-02,2.373538165210417519e-03,1.305110419175731402e-03,-1.575105378544224596e-04,-9.058506394328789426e-05,-9.695133965681997923e-01,-9.736535379411340729e-01,4.140141372934304925e-03,3.853094319559847276e-04,2.330729593682523415e-04
1.417999999999999972e+01,9.983114156301410302e-01,-6.077217864862907021e-02,1.694950496466627980e-03,1.307659637905102300e-03,-1.442716003451470096e-04,-9.584020562647383281e-05,-9.695198007758224490e-01,-9.735741951470225919e-01,4.054394371200179328e-03,3.853622071732715811e-04,2.331075203454435751e-04
1.418999999999999950e+01,9.983067259283713302e-01,-6.086633981733133997e-02,9.958996241675340238e-04,1.310069649494721537e-03,-1.310581018127085777e-04,-1.010552585201174774e-04,-9.695264777662788713e-01,-9.734889433625839583e-01,3.962465596305068775e-03,3.854179663136358112e-04,2.331446589247665457e-04
1.420000000000000107e+01,9.983020033417944195e-01,-6.095278415937522426e-02,2.764306881566487789e-04,1.312327870481036713e-03,-1.178898697207410458e-04,-1.062349780856538503e-04,-9.695334275361454646e-01,-9.733981812797678490e-01,3.864753743622359287e-03,3.854767335276554937e-04,2.331843509557618432e-04
1.421000000000000085e+01,9.982972462231264332e-01,-6.103079245250055823e-02,-4.634150204598618396e-04,1.314422693359694515e-03,-1.047871624942223943e-04,-1.113836516578197881e-04,-9.695406498755060332e-01,-9.733023557372261214e-01,3.761705861720136823e-03,3.855385287496052916e-04,2.332265570816893785e-04
1.422000000000000064e+01,9.982924514686840611e-01,-6.109966477273084257e-02,-1.223597394580732550e-03,1.316343549178440554e-03,-9.177057412634547482e-05,-1.165050634803677554e-04,-9.695481445724961622e-01,-9.732019552201722767e-01,3.653810647676113653e-03,3.856033694354429994e-04,2.332712243588996870e-04
1.423000000000000043e+01,9.982876141129487513e-01,-6.115872776265966759e-02,-2.004074151722313318e-03,1.318080959102792965e-03,-7.886093596970732448e-05,-1.216024685035906782e-04,-9.695559116136530653e-01,-9.730975035920663707e-01,3.541591978413269858e-03,3.856712722919698700e-04,2.333182880613904331e-04
1.424000000000000021e+01,9.982827268944300947e-01,-6.120734195534403843e-02,-2.804796862432316993e-03,1.319626574824767388e-03,-6.607921685581930092e-05,-1.266785746849803716e-04,-9.695639513679440435e-01,-9.729895542186144386e-01,3.425602850670385075e-03,3.857422548861381907e-04,2.333676735968293059e-04
1.425000000000000000e+01,9.982777798052765439e-01,-6.124490902579769053e-02,-3.625706460258342097e-03,1.320973207892808463e-03,-5.344642269564018439e-05,-1.317355334186609246e-04,-9.695722647428752783e-01,-9.728786845040967579e-01,3.306419761221512151e-03,3.858163370236885594e-04,2.334192984481120448e-04
1.425999999999999979e+01,9.982727596393244918e-01,-6.127087883727951739e-02,-4.466728335699186002e-03,1.322114848236793623e-03,-4.098349669942099726e-05,-1.367749376220492720e-04,-9.695808533013829944e-01,-9.727654907414675645e-01,3.184637440084561819e-03,3.858935417937511933e-04,2.334730740645163394e-04
1.426999999999999957e+01,9.982676495551422446e-01,-6.128475614753749884e-02,-5.327767122500180752e-03,1.323046672339755732e-03,-2.871122131654431470e-05,-1.417978269296963061e-04,-9.695897193303167905e-01,-9.726505830974968569e-01,3.060863767180031780e-03,3.859738961895605087e-04,2.335289076191848778e-04
1.428000000000000114e+01,9.982624286717369788e-01,-6.128610684100082445e-02,-6.208701287829707614e-03,1.323765041664165575e-03,-1.665012293608168894e-05,-1.468046993842053065e-04,-9.695988658530489968e-01,-9.725345805189534731e-01,2.935714665904522354e-03,3.860574312346573382e-04,2.335867035654359825e-04
1.429000000000000092e+01,9.982570717155112572e-01,-6.127456355666840992e-02,-7.109377638367612301e-03,1.324267492072589989e-03,-4.820380307991415084e-06,-1.517955289714793094e-04,-9.696082965816029686e-01,-9.724181053590702506e-01,2.809808777467304956e-03,3.861441815683274792e-04,2.336463649201814263e-04
1.430000000000000071e+01,9.982515487367166207e-01,-6.124983058808904091e-02,-8.029605852319893905e-03,1.324552715088121854e-03,6.758262454536783959e-06,-1.567697883210484027e-04,-9.696180158064823251e-01,-9.723017775796766182e-01,2.683761773194304808e-03,3.862341844704612610e-04,2.337077942331511338e-04
1.431000000000000050e+01,9.982458249130193861e-01,-6.121168794124910717e-02,-8.969153143101780967e-03,1.324620531917388485e-03,1.806657754625147098e-05,-1.617264758799080195e-04,-9.696280282255214100e-01,-9.721862084736606624e-01,2.558180248139218984e-03,3.863274783353848676e-04,2.337708942019567360e-04
1.432000000000000028e+01,9.982398604560249744e-01,-6.115999444824139764e-02,-9.927739154224707319e-03,1.324471861208830186e-03,2.908592919667749770e-05,-1.666641468683647620e-04,-9.696383387161263689e-01,-9.720719939601276671e-01,2.433655244001297745e-03,3.864241006322814915e-04,2.338355679187831271e-04
1.433000000000000007e+01,9.982336106345151006e-01,-6.109468984901925137e-02,-1.090503117715421917e-02,1.324108681541295244e-03,3.979834297079178903e-05,-1.715809473364915405e-04,-9.696489520581172972e-01,-9.719597076141641701e-01,2.310755556046852066e-03,3.865240854165732432e-04,2.339017187626968308e-04
1.433999999999999986e+01,9.982270259251520006e-01,-6.101579577012472555e-02,-1.190063977497615721e-02,1.323533989633813700e-03,5.018656830216371400e-05,-1.764746506579083348e-04,-9.696598726168520477e-01,-9.718498936879701455e-01,2.190021071118139484e-03,3.866274604808013406e-04,2.339692499553347460e-04
1.434999999999999964e+01,9.982200522979286506e-01,-6.092341554764948985e-02,-1.291411488502653554e-02,1.322751755239785689e-03,6.023413405789714768e-05,-1.813426958216698677e-04,-9.696711039983290092e-01,-9.717430604460942645e-01,2.071956447765240048e-03,3.867342442516024108e-04,2.340380638468086971e-04
1.435999999999999943e+01,9.982126316399514421e-01,-6.081773286153537017e-02,-1.394494246358999462e-02,1.321766873638795248e-03,6.992539707160125848e-05,-1.861822269112942390e-04,-9.696826486894158936e-01,-9.716396741644706125e-01,1.957025475054760544e-03,3.868444425541129965e-04,2.341080609908896548e-04
1.437000000000000099e+01,9.982047023170015354e-01,-6.069900916927790241e-02,-1.499254172570914194e-02,1.320585116570828933e-03,7.924558370978064244e-05,-1.909901331908546527e-04,-9.696945076970623356e-01,-9.715401541261021734e-01,1.845646429039813057e-03,3.869580453722731221e-04,2.341791391111680554e-04
1.438000000000000078e+01,9.981961998680944914e-01,-6.056757994873285256e-02,-1.605626302336174774e-02,1.319213082373633808e-03,8.818082465504714293e-05,-1.957630892505450538e-04,-9.697066802006325537e-01,-9.714448688871770710e-01,1.738188686544545059e-03,3.870750237354629933e-04,2.342511920534473546e-04
1.439000000000000057e+01,9.981870578243735581e-01,-6.042384978169170612e-02,-1.713538639598106636e-02,1.317658145987535409e-03,9.671818319340241474e-05,-2.004975946974260712e-04,-9.697191632308164166e-01,-9.713541339926676788e-01,1.634970761851309816e-03,3.871953268572292796e-04,2.343241088367253866e-04
1.440000000000000036e+01,9.981772086394942178e-01,-6.026828633171984334e-02,-1.822912081866009254e-02,1.315928409386799046e-03,1.048456773802737969e-04,-2.051900129109204124e-04,-9.697319513876254682e-01,-9.712682112025126102e-01,1.536259814887183444e-03,3.873188796427373334e-04,2.343977729084567585e-04
1.441000000000000014e+01,9.981665847153851079e-01,-6.010141329107655805e-02,-1.933660416545773461e-02,1.314032652885765984e-03,1.125522965293003166e-04,-2.098366084170559412e-04,-9.697450366084343631e-01,-9.711873091630260912e-01,1.442272554591707496e-03,3.874455806658645544e-04,2.344720617029061316e-04
1.441999999999999993e+01,9.981551195039455315e-01,-5.992380239192064695e-02,-2.045690389800406198e-02,1.311980287654511239e-03,1.198280125182391904e-04,-2.144335824708891057e-04,-9.697584079947803026e-01,-9.711115853392252584e-01,1.353177344444954876e-03,3.875753006994808606e-04,2.345468465838607131e-04
1.442999999999999972e+01,9.981427486628507983e-01,-5.973606459603459512e-02,-2.158901848299536394e-02,1.309781309665998886e-03,1.266637864376031670e-04,-2.189771064735832875e-04,-9.697720517047638822e-01,-9.710411489286172593e-01,1.269097223853426094e-03,3.877078818604369351e-04,2.346219932305437794e-04
1.443999999999999950e+01,9.981294112416276842e-01,-5.953884059462867528e-02,-2.273187953604945827e-02,1.307446255186658348e-03,1.330515711203774417e-04,-2.234633528901027984e-04,-9.697859509151025570e-01,-9.709760644164789900e-01,1.190113501376446458e-03,3.878431374081922666e-04,2.346973624931525393e-04
1.445000000000000107e+01,9.981150508729189630e-01,-5.933279076501000310e-02,-2.388435468358579561e-02,1.304986157817646271e-03,1.389843100864888309e-04,-2.278885233761810281e-04,-9.698000858545348102e-01,-9.709163554156720055e-01,1.116269561137204873e-03,3.879808522126738653e-04,2.347728117155778449e-04
1.446000000000000085e+01,9.980996169432967413e-01,-5.911858474368811289e-02,-2.504525112870071776e-02,1.302412506996763987e-03,1.444559334155481000e-04,-2.322488738699580611e-04,-9.698144339079607379e-01,-9.708620084620327439e-01,1.047574554072000204e-03,3.881207838840599212e-04,2.348481964884463480e-04
1.447000000000000064e+01,9.980830657180754795e-01,-5.889689078555034735e-02,-2.621331990126259809e-02,1.299737207782817889e-03,1.494613510277839456e-04,-2.365407364551225071e-04,-9.698289697882050975e-01,-9.708129765050245163e-01,9.840067168193820067e-04,3.882626645360148700e-04,2.349233727592103804e-04
1.448000000000000043e+01,9.980653613952937819e-01,-5.866836508580426657e-02,-2.738726076646141872e-02,1.296972541666106035e-03,1.539964438086823982e-04,-2.407605378586427072e-04,-9.698436657705273856e-01,-9.707691819340902306e-01,9.255161635628133925e-04,3.884062031350408463e-04,2.349981992071370485e-04
1.449000000000000021e+01,9.980464770655563811e-01,-5.843364124521707031e-02,-2.856572775970963804e-02,1.294131128082769665e-03,1.580580529603130117e-04,-2.449048145075642040e-04,-9.698584919832601292e-01,-9.707305190996313726e-01,8.720271163712737736e-04,3.885510883727228229e-04,2.350725397568531605e-04
1.450000000000000000e+01,9.980263955561594624e-01,-5.819332005967026850e-02,-2.974733530901765496e-02,1.291225886256758097e-03,1.616439679043653506e-04,-2.489702241351318375e-04,-9.698734167464823086e-01,-9.706968564079844208e-01,8.234396615021094112e-04,3.886969919850807279e-04,2.351462661038805635e-04
1.450999999999999979e+01,9.980051101405462699e-01,-5.794795981205067698e-02,-3.093066489874309044e-02,1.288269996953386471e-03,1.647529130013216780e-04,-2.529535539960739389e-04,-9.698884069499186245e-01,-9.706680381763890253e-01,7.796312264704264271e-04,3.888435724341679283e-04,2.352192601113856085e-04
1.451999999999999957e+01,9.979826250969029422e-01,-5.769806723799498355e-02,-3.211427222101135431e-02,1.285276863701602552e-03,1.673845332893614778e-04,-2.568517258228030084e-04,-9.699034284605119183e-01,-9.706438865115245562e-01,7.404580510126659246e-04,3.889904788620430912e-04,2.352914159493568746e-04
1.453000000000000114e+01,9.979589561027665257e-01,-5.744408932708889443e-02,-3.329669475322043215e-02,1.282260073031107764e-03,1.695393793878296823e-04,-2.606617977270405426e-04,-9.699184465499339769e-01,-9.706242035136393165e-01,7.057569637053646245e-04,3.891373552241572296e-04,2.353626418605259119e-04
1.454000000000000092e+01,9.979341304561744064e-01,-5.718640610780428846e-02,-3.447645969207204647e-02,1.279233353273168594e-03,1.712188916552136392e-04,-2.643809633227626912e-04,-9.699334263324106420e-01,-9.706087741016934389e-01,6.753477692827845793e-04,3.892838445111519068e-04,2.354328614597722691e-04
1.455000000000000071e+01,9.979081871172459373e-01,-5.692532454806722292e-02,-3.565209216675790244e-02,1.276210531492631001e-03,1.724253836421200828e-04,-2.680065484143350982e-04,-9.699483332034454230e-01,-9.705973697032610481e-01,6.490364998156456563e-04,3.894295929704859197e-04,2.355020145068387194e-04
1.456000000000000050e+01,9.978811765678211598e-01,-5.666107368403609790e-02,-3.682212364652661524e-02,1.273205488152246182e-03,1.731620248367174062e-04,-2.715360056556845899e-04,-9.699631332708108511e-01,-9.705897529624261111e-01,6.266196916152754924e-04,3.895742542449178781e-04,2.355700571212704375e-04
1.457000000000000028e+01,9.978531604905276353e-01,-5.639380106787037633e-02,-3.798510045119268819e-02,1.270232109159128396e-03,1.734328226642130940e-04,-2.749669076401275222e-04,-9.699777937695316377e-01,-9.705856834992589999e-01,6.078897297273481212e-04,3.897174933515857491e-04,2.356369614446851557e-04
1.458000000000000007e+01,9.978242112720531187e-01,-5.612357060132534131e-02,-3.913959226750785697e-02,1.267304235006502452e-03,1.732426036734154202e-04,-2.782969389235719006e-04,-9.699922834536545135e-01,-9.705849246209207193e-01,5.926411672662209272e-04,3.898589904331055725e-04,2.357027147883439255e-04
1.458999999999999986e+01,9.977944113391400416e-01,-5.585036179646777482e-02,-4.028420057002157773e-02,1.264435606801649677e-03,1.725969938221617308e-04,-2.815238875143474362e-04,-9.700065729583179364e-01,-9.705872507516770664e-01,5.806777933590805086e-04,3.899984442200517092e-04,2.357673183313035992e-04
1.459999999999999964e+01,9.977638523387700742e-01,-5.557407047811668138e-02,-4.141756684236877484e-02,1.261639809061117093e-03,1.715023977590422819e-04,-2.846456363791943322e-04,-9.700206351263962468e-01,-9.705924552329496802e-01,5.718201065534394764e-04,3.901355751527257431e-04,2.358307854615215859e-04
1.460999999999999943e+01,9.977326341772851936e-01,-5.529451091540897589e-02,-4.253838049405598426e-02,1.258930209256845477e-03,1.699659769907443854e-04,-2.876601555157801788e-04,-9.700344452950518948e-01,-9.706003580584580126e-01,5.659127634061216416e-04,3.902701281183067238e-04,2.358931398580565997e-04
1.462000000000000099e+01,9.977008639357841657e-01,-5.501141934270373235e-02,-4.364538636899405882e-02,1.256319894208469956e-03,1.679956268218094301e-04,-2.905654951268458346e-04,-9.700479815381171100e-01,-9.706108130623053443e-01,5.628315241882764089e-04,3.904018747676853899e-04,2.359544134300506357e-04
1.463000000000000078e+01,9.976686546813677836e-01,-5.472445880351146930e-02,-4.473739174525339507e-02,1.253821603536945479e-03,1.655999519555743709e-04,-2.933597803998272608e-04,-9.700612248613168509e-01,-9.706237140753760650e-01,5.624892140591732743e-04,3.905306153840747423e-04,2.360146442170751868e-04
1.464000000000000057e+01,9.976361241960495230e-01,-5.443322522582108580e-02,-4.581327273092757058e-02,1.251447660519058001e-03,1.627882406510211381e-04,-2.960412083491069358e-04,-9.700741593478291458e-01,-9.706389996063492509e-01,5.648402585200514416e-04,3.906561802832539507e-04,2.360738743565349296e-04
1.465000000000000036e+01,9.976033936462903595e-01,-5.413725461369975345e-02,-4.687197996842322467e-02,1.249209900808567969e-03,1.595704373389676852e-04,-2.986080471171152339e-04,-9.700867722529259440e-01,-9.706566556844189453e-01,5.698834314930010300e-04,3.907784307335495678e-04,2.361321481971767611e-04
1.466000000000000014e+01,9.975705862174027994e-01,-5.383603121885058990e-02,-4.791254356888417082e-02,1.247119599614929849e-03,1.559571136121493627e-04,-3.010586380573040846e-04,-9.700990540468147350e-01,-9.706767166108909439e-01,5.776625640762313076e-04,3.908972593908970213e-04,2.361895106288702806e-04
1.466999999999999993e+01,9.975378257374847291e-01,-5.352899653744198211e-02,-4.893407720954327106e-02,1.245187398049647960e-03,1.519594375163626436e-04,-3.033914008387213418e-04,-9.701109984060879432e-01,-9.706992634963536037e-01,5.882650902657033656e-04,3.910125902527713452e-04,2.362460056712922807e-04
1.467999999999999972e+01,9.975052353155542395e-01,-5.321555896235753008e-02,-4.993578133932794622e-02,1.243423229460775695e-03,1.475891410837443501e-04,-3.056048417213024773e-04,-9.701226021548190470e-01,-9.707244205947298532e-01,6.018184399108175752e-04,3.911243781430937872e-04,2.363016753397229053e-04
1.468999999999999950e+01,9.974729360180680793e-01,-5.289510390939598100e-02,-5.091694545170169506e-02,1.241836246673851335e-03,1.428584860640550196e-04,-3.076975650559942419e-04,-9.701338651574303862e-01,-9.707523495737916397e-01,6.184844163612864681e-04,3.912326077481634648e-04,2.363565587906180099e-04
1.470000000000000107e+01,9.974410456069896513e-01,-5.256700422813200685e-02,-5.187694939811385297e-02,1.240434751137515145e-03,1.377802278254648184e-04,-3.096682879675803678e-04,-9.701447901662405560e-01,-9.707832419721635908e-01,6.384518059230531771e-04,3.913372922326673292e-04,2.364106917249753081e-04
1.471000000000000085e+01,9.974096773609957278e-01,-5.223063070430419147e-02,-5.281526373023524151e-02,1.239226125032719594e-03,1.323675774127417402e-04,-3.115158580835606966e-04,-9.701553826277984349e-01,-9.708173101782004988e-01,6.619275504020318739e-04,3.914384714726126618e-04,2.364641060137451234e-04
1.472000000000000064e+01,9.973789389994974774e-01,-5.188536246075681202e-02,-5.373144907396742304e-02,1.238216767440722833e-03,1.266341617681920298e-04,-3.132392740826447507e-04,-9.701656504525425495e-01,-9.708547773207676368e-01,6.891268682251345569e-04,3.915362099498822948e-04,2.365168295099806528e-04
1.473000000000000043e+01,9.973489317267141274e-01,-5.153059706818313712e-02,-5.462515455271640258e-02,1.237412035675904088e-03,1.205939821392123401e-04,-3.148377087538353465e-04,-9.701756037536410915e-01,-9.708958664867273214e-01,7.202627330862329362e-04,3.916305943603274101e-04,2.365688859842229874e-04
1.474000000000000021e+01,9.973197494103104299e-01,-5.116576018499167933e-02,-5.549611529129091364e-02,1.236816192871629432e-03,1.142613707163098863e-04,-3.163105341840714737e-04,-9.701852545610376577e-01,-9.709407896754714828e-01,7.555351144338318722e-04,3.917217309926514322e-04,2.366202951502582863e-04
1.475000000000000000e+01,9.972914779060004786e-01,-5.079031455746613882e-02,-5.634414904477817732e-02,1.236432362861029401e-03,1.076509455669533507e-04,-3.176573486305352459e-04,-9.701946165176260628e-01,-9.709897368743837243e-01,7.951203567577051550e-04,3.918097429404379184e-04,2.366710727252918645e-04
1.475999999999999979e+01,9.972641945364434379e-01,-5.040376822662455403e-02,-5.716915200867155045e-02,1.236262493318499240e-03,1.007775639539970278e-04,-3.188780045841908069e-04,-9.702037045644529289e-01,-9.710428655962062283e-01,8.391610317532493873e-04,3.918947672114234050e-04,2.367212304976717974e-04
1.476999999999999957e+01,9.972379677291280942e-01,-5.000568180655792089e-02,-5.797109387721271351e-02,1.236307328023440082e-03,9.365627415260914209e-05,-3.199726374945940791e-04,-9.702125346222812974e-01,-9.711002911691439810e-01,8.877565468626576585e-04,3.919769517998879715e-04,2.367707763697435297e-04
1.478000000000000114e+01,9.972128568147783367e-01,-4.959567472006379957e-02,-5.875001222629636088e-02,1.236566388976853906e-03,8.630226590668755291e-05,-3.209416946025253885e-04,-9.702211232764200721e-01,-9.711620780192150582e-01,9.409547427949324725e-04,3.920564527862766273e-04,2.368197143700623286e-04
1.479000000000000092e+01,9.971889119841812477e-01,-4.917343030066144427e-02,-5.950600630534667868e-02,1.237037968946143448e-03,7.873081969449968146e-05,-3.217859633158927086e-04,-9.702294874717040107e-01,-9.712282321389891226e-01,9.987446672851591802e-04,3.921334315249374951e-04,2.368680446265258865e-04
1.480000000000000071e+01,9.971661743983455395e-01,-4.873869969503001609e-02,-6.023923032927232246e-02,1.237719134838578426e-03,7.095725500342331686e-05,-3.225065985651259228e-04,-9.702376442236437804e-01,-9.712986948998723058e-01,1.061050676228535638e-03,3.922080519763814876e-04,2.369157633175245081e-04
1.481000000000000050e+01,9.971446764435374366e-01,-4.829130452604712964e-02,-6.094988636704373047e-02,1.238605742112945792e-03,6.299687784478144928e-05,-3.231051485851624207e-04,-9.702456103514689456e-01,-9.713733383388998277e-01,1.127727987430863447e-03,3.922804782335755753e-04,2.369628626150976913e-04
1.482000000000000028e+01,9.971244421201658215e-01,-4.783113830328886151e-02,-6.163821692759863247e-02,1.239692460237220434e-03,5.486492777131954287e-05,-3.235835785911770398e-04,-9.702534022375098877e-01,-9.714519620324638671e-01,1.198559794953971440e-03,3.923508722836804765e-04,2.370093306500731245e-04
1.483000000000000007e+01,9.971054875518873262e-01,-4.735816659452092570e-02,-6.230449734676552637e-02,1.240972808994211373e-03,4.657652469115778639e-05,-3.239442918423433154e-04,-9.702610356167651329e-01,-9.715342916563183273e-01,1.273256039553224365e-03,3.924193920382912327e-04,2.370551515282759425e-04
1.483999999999999986e+01,9.970878215991412219e-01,-4.687242599778168595e-02,-6.294902808074785694e-02,1.242439205231611350e-03,3.814661580234907193e-05,-3.241901476209191487e-04,-9.702685253993118542e-01,-9.716199793169881804e-01,1.351453917676304810e-03,3.924861896552089596e-04,2.371003054295606205e-04
1.484999999999999964e+01,9.970714465597195764e-01,-4.637402197849634783e-02,-6.357212701243265818e-02,1.244083019455257278e-03,2.958992300068310732e-05,-3.243244756910746590e-04,-9.702758855271135241e-01,-9.717086057191857140e-01,1.432720192072151110e-03,3.925514101653747984e-04,2.371447688156447242e-04
1.485999999999999943e+01,9.970563589375838198e-01,-4.586312565913187173e-02,-6.417412187643983801e-02,1.245894641479639584e-03,2.092089113918613468e-05,-3.243510868420193191e-04,-9.702831288658675390e-01,-9.717996842018850057e-01,1.516555336017461194e-03,3.926151904088566176e-04,2.371885147745000921e-04
1.487000000000000099e+01,9.970425502603272871e-01,-4.533996966969092851e-02,-6.475534290734126508e-02,1.247863554183933649e-03,1.215363754011395325e-05,-3.242742791620469326e-04,-9.702902671315319916e-01,-9.718926666284247728e-01,1.602399496892792548e-03,3.926776582745277909e-04,2.372315135119595908e-04
1.488000000000000078e+01,9.970300079253680003e-01,-4.480484318529470711e-02,-6.531611581288235269e-02,1.249978414279884816e-03,3.301903178237563923e-06,-3.240988397335669560e-04,-9.702973108500078103e-01,-9.719869510522918254e-01,1.689640202284003198e-03,3.927389322298536481e-04,2.372737329991991828e-04
1.489000000000000057e+01,9.970187160549446315e-01,-4.425808629189426774e-02,-6.585675517020826708e-02,1.252227138884035636e-03,-5.620994032870368286e-06,-3.238300414834635230e-04,-9.703042693479104752e-01,-9.720818910027808624e-01,1.777621654870376305e-03,3.927991211194004702e-04,2.373151397705441923e-04
1.490000000000000036e+01,9.970086563405534674e-01,-4.370008383232028282e-02,-6.637755833803379857e-02,1.254596996604691534e-03,-1.460220341270740531e-05,-3.234736349685749641e-04,-9.703111507713986228e-01,-9.721768061475759559e-01,1.865655376177285420e-03,3.928583242045100791e-04,2.373556998553905117e-04
1.491000000000000014e+01,9.969998088584178797e-01,-4.313125889225841170e-02,-6.687879997130226351e-02,1.257074701805519900e-03,-2.362938270428220874e-05,-3.230358349226933193e-04,-9.703179621295795476e-01,-9.722709940012057572e-01,1.953031871626214602e-03,3.929166314116929945e-04,2.373953798164851747e-04
1.491999999999999993e+01,9.969921528390297549e-01,-4.255206608908283089e-02,-6.736072721708449840e-02,1.259646510694177818e-03,-3.269073584962634970e-05,-3.225233014401162647e-04,-9.703247093583639016e-01,-9.723637422682603892e-01,2.039032909896448635e-03,3.929741237533318369e-04,2.374341478621477819e-04
1.492999999999999972e+01,9.969856673752971465e-01,-4.196298482575183675e-02,-6.782355566128905888e-02,1.262298317905971318e-03,-4.177504693015979660e-05,-3.219431157217223427e-04,-9.703313974005979281e-01,-9.724543413494221022e-01,2.122943948824176745e-03,3.930308738825032491e-04,2.374719749882459041e-04
1.493999999999999950e+01,9.969803320560409743e-01,-4.136451266721070247e-02,-6.826746608511542747e-02,1.265015752307482562e-03,-5.087170987233446593e-05,-3.213027503639997572e-04,-9.703380302979131011e-01,-9.725420965054841771e-01,2.204066207571115429e-03,3.930869467433986404e-04,2.375088361010746496e-04
1.495000000000000107e+01,9.969761275138980805e-01,-4.075715898808170840e-02,-6.869260207818451980e-02,1.267784270831701565e-03,-5.997075354701265416e-05,-3.206100342297072119e-04,-9.703446112898624909e-01,-9.726263391779972345e-01,2.281727888134717133e-03,3.931424002790893046e-04,2.375447110767314740e-04
1.496000000000000085e+01,9.969730358790140912e-01,-4.014143902813422510e-02,-6.909906854193785530e-02,1.270589249270606680e-03,-6.906286192631083914e-05,-3.198731120016331522e-04,-9.703511429162119395e-01,-9.727064370087247225e-01,2.355294092512732682e-03,3.931972861619383529e-04,2.375795857083584650e-04
1.497000000000000064e+01,9.969710411325339861e-01,-3.951786847648894319e-02,-6.948693110238839121e-02,1.273416069088799656e-03,-7.813938900382477650e-05,-3.191003985884403611e-04,-9.703576271184400914e-01,-9.727818021832429496e-01,2.424175064802887216e-03,3.932516505148761846e-04,2.376134525043926971e-04
1.498000000000000043e+01,9.969701293568782319e-01,-3.888695868715963400e-02,-6.985621643581113593e-02,1.276250199478798321e-03,-8.719236823274895468e-05,-3.183005286238154959e-04,-9.703640653371470304e-01,-9.728518978424413044e-01,2.487832505294264480e-03,3.933055345973747669e-04,2.376463112965243596e-04
1.499000000000000021e+01,9.969702888818978703e-01,-3.824921260797291972e-02,-7.020691349466441633e-02,1.279077274047682542e-03,-9.621451629073593667e-05,-3.174823013765623310e-04,-9.703704586025774237e-01,-9.729162424494072203e-01,2.545783846829829597e-03,3.933589754355727112e-04,2.376781696451502057e-04
1.500000000000000000e+01,9.969715103291135749e-01,-3.760512148273663369e-02,-7.053897560433509961e-02,1.281883161701908311e-03,-1.051992310395591683e-04,-3.166546214691892420e-04,-9.703768076162728740e-01,-9.729744121557157843e-01,2.597604539442953300e-03,3.934120063823980215e-04,2.377090430223383066e-04
1.500999999999999979e+01,9.969737865583631065e-01,-3.695516236343643346e-02,-7.085232338440100586e-02,1.284654031474901335e-03,-1.141405836107759186e-04,-3.158264358843824700e-04,-9.703831128226225733e-01,-9.730260413647993101e-01,2.642928542176790560e-03,3.934646576003258088e-04,2.377389547787434054e-04
1.501999999999999957e+01,9.969771125233942710e-01,-3.629979644594943239e-02,-7.114684843151820870e-02,1.287376411215617996e-03,-1.230333046144931205e-04,-3.150066678211293960e-04,-9.703893744697170698e-01,-9.730708218250396779e-01,2.681447355322619415e-03,3.935169564653915935e-04,2.377679359015782978e-04
1.503000000000000114e+01,9.969814850451566013e-01,-3.563946821999964404e-02,-7.142241768505988575e-02,1.290037240219619324e-03,-1.318727645358456840e-04,-3.142041480429429243e-04,-9.703955926597646053e-01,-9.731085006873194665e-01,2.712908027554849447e-03,3.935689278972276514e-04,2.377960245909527259e-04
1.504000000000000092e+01,9.969869025128618167e-01,-3.497460540251522143e-02,-7.167887838175360238e-02,1.292623916032902432e-03,-1.406549484515820958e-04,-3.134275444372610817e-04,-9.704017673898156504e-01,-9.731388780190244336e-01,2.737110629208734224e-03,3.936205946238159679e-04,2.378232656781165133e-04
1.505000000000000071e+01,9.969933645245596665e-01,-3.430561960384974352e-02,-7.191606349218834793e-02,1.295124335788409376e-03,-1.493764252660206144e-04,-3.126852905753628085e-04,-9.704078985840511873e-01,-9.731618042725326267e-01,2.753905688481476759e-03,3.936719773936863905e-04,2.378497099242427026e-04
1.506000000000000050e+01,9.970008714797867766e-01,-3.363290765906041396e-02,-7.213379752056793548e-02,1.297526932542164601e-03,-1.580343117301835892e-04,-3.119855141232255212e-04,-9.704139861192970784e-01,-9.731771781596199045e-01,2.763192040322850779e-03,3.937230951492825615e-04,2.378754132332794313e-04
1.507000000000000028e+01,9.970094241376471489e-01,-3.295685354205434708e-02,-7.233190253995074037e-02,1.299820707158587038e-03,-1.666262315691325626e-04,-3.113359660031278986e-04,-9.704200298452501094e-01,-9.731849452880271256e-01,2.764915442776981914e-03,3.937739651756889231e-04,2.379004358106229233e-04
1.508000000000000007e+01,9.970190231539654002e-01,-3.227783076928200656e-02,-7.251020432867763543e-02,1.301995256350729942e-03,-1.751502700991441701e-04,-3.107439512413448512e-04,-9.704260296012851006e-01,-9.731850977837083194e-01,2.759068182423174594e-03,3.938246032374371911e-04,2.379248413031387344e-04
1.508999999999999986e+01,9.970296686112845030e-01,-3.159620519195606436e-02,-7.266853847010702749e-02,1.304040797510540263e-03,-1.836049247675836625e-04,-3.102162624563011440e-04,-9.704319852310352434e-01,-9.731776749646128266e-01,2.745689733577566689e-03,3.938750237127794265e-04,2.379486959376286848e-04
1.509999999999999964e+01,9.970413595552047870e-01,-3.091233807160434846e-02,-7.280675627736883648e-02,1.305948190967755849e-03,-1.919890520933691092e-04,-3.097591169429184566e-04,-9.704378965958615488e-01,-9.731627649678208369e-01,2.724868371959297212e-03,3.939252397317347825e-04,2.379720676788377176e-04
1.510999999999999943e+01,9.970540935498667379e-01,-3.022658933300191239e-02,-7.292473040769932580e-02,1.307708960294088913e-03,-2.003018115241696196e-04,-3.093780982908121940e-04,-9.704437635878259139e-01,-9.731405070780962951e-01,2.696743490270357441e-03,3.939752633190239965e-04,2.379950254136620202e-04
1.512000000000000099e+01,9.970678662649962165e-01,-2.953932089097682442e-02,-7.302236003713813428e-02,1.309315311225405605e-03,-2.085426067577352384e-04,-3.090781034359520890e-04,-9.704495861422075542e-01,-9.731110943792582457e-01,2.661508237050656811e-03,3.940251055387406658e-04,2.380176381666654351e-04
1.513000000000000078e+01,9.970826711054716629e-01,-2.885089995288626571e-02,-7.309957547586498627e-02,1.310760149709566365e-03,-2.167110250987533361e-04,-3.088632959872006649e-04,-9.704553642492297350e-01,-9.730747762637897980e-01,2.619412014560007496e-03,3.940747766337559578e-04,2.380399743429073567e-04
1.514000000000000057e+01,9.970984988935808202e-01,-2.816170220624221454e-02,-7.315634211707837398e-02,1.312037099506772235e-03,-2.248067754395740724e-04,-3.087370665911709001e-04,-9.704610979641870028e-01,-9.730318602993178745e-01,2.570762335130839620e-03,3.941242861491975271e-04,2.380621009949734912e-04
1.515000000000000036e+01,9.971153376123400580e-01,-2.747211481052064252e-02,-7.319266362783607982e-02,1.313140519674481366e-03,-2.328296254633018545e-04,-3.087020010021453067e-04,-9.704667874150344486e-01,-9.729827129667873997e-01,2.515925551752947603e-03,3.941736430277056761e-04,2.380840831104347188e-04
1.516000000000000014e+01,9.971331722171429268e-01,-2.678253912300357018e-02,-7.320858430830128050e-02,1.314065522164831233e-03,-2.407793386713820015e-04,-3.087598564101997852e-04,-9.704724328061656857e-01,-9.729277588514657626e-01,2.455326045300102508e-03,3.942228556636631414e-04,2.381059829179577036e-04
1.516999999999999993e+01,9.971519845209823041e-01,-2.609339309999689563e-02,-7.320419056596805252e-02,1.314807989653126244e-03,-2.486556118356938409e-04,-3.089115464520713478e-04,-9.704780344173846718e-01,-9.728674779775889903e-01,2.389443560204345361e-03,3.942719319049532906e-04,2.381278592107349823e-04
1.517999999999999972e+01,9.971717531567260151e-01,-2.540511332635285446e-02,-7.317961147311929926e-02,1.315364593603760837e-03,-2.564580134676235448e-04,-3.091571351888229807e-04,-9.704835925971186938e-01,-9.728024011178671993e-01,2.318808520748558751e-03,3.943208789935513723e-04,2.381497667018894759e-04
1.518999999999999950e+01,9.971924536183192078e-01,-2.471815663736943655e-02,-7.313501839843900010e-02,1.315732812470370508e-03,-2.641859238843501600e-04,-3.094958401846385136e-04,-9.704891077494516294e-01,-9.727331030664232436e-01,2.243995316971577388e-03,3.943697034405993810e-04,2.381717554158502281e-04
1.520000000000000107e+01,9.972140583804474101e-01,-2.403300130741546289e-02,-7.307062372672583350e-02,1.315910949820976641e-03,-2.718384774361978849e-04,-3.099260446660000385e-04,-9.704945803148905537e-01,-9.726601940218051467e-01,2.165613706914645571e-03,3.944184108368319519e-04,2.381938701403463199e-04
1.521000000000000085e+01,9.972365370944479279e-01,-2.335014778866047885e-02,-7.298667870341735142e-02,1.315898152081654152e-03,-2.794145074387616016e-04,-3.104453185834202917e-04,-9.705000107455048486e-01,-9.725843093712864817e-01,2.084298625781671761e-03,3.944670056054010881e-04,2.382161499585588871e-04
1.522000000000000064e+01,9.972598568563907362e-01,-2.267011899088483204e-02,-7.288347046240359339e-02,1.315694425504015984e-03,-2.869124943300310174e-04,-3.110504482426367455e-04,-9.705053994756270841e-01,-9.725060982856649217e-01,2.000698810037789422e-03,3.945154907096619910e-04,2.382386278834136561e-04
1.523000000000000043e+01,9.972839825410860781e-01,-2.199346009939004074e-02,-7.276131831589750798e-02,1.315300651886452737e-03,-2.943305175461434563e-04,-3.117374740226287397e-04,-9.705107468897844480e-01,-9.724262116163291392e-01,1.915464726544644294e-03,3.945638673345754814e-04,2.382613306164405031e-04
1.524000000000000021e+01,9.973088771942959507e-01,-2.132073793256075017e-02,-7.262056940321258425e-02,1.314718602516706542e-03,-3.016662115796541551e-04,-3.125017355574594732e-04,-9.705160532901988546e-01,-9.723452896289598302e-01,1.829236338760931125e-03,3.946121345646937204e-04,2.382842784498517830e-04
1.525000000000000000e+01,9.973345024736811615e-01,-2.065253984379558302e-02,-7.246159381077342532e-02,1.313950949756209803e-03,-3.089167266514119561e-04,-3.133379236312066858e-04,-9.705213188663434076e-01,-9.722639501098268022e-01,1.742631243483399152e-03,3.946602890852115176e-04,2.383074853258282388e-04
1.525999999999999979e+01,9.973608191276638335e-01,-1.998947217458184322e-02,-7.228477928807362785e-02,1.313001275655064585e-03,-3.160786943908866064e-04,-3.142401379235016399e-04,-9.705265436693866210e-01,-9.721827773456457322e-01,1.656233676259141578e-03,3.947083249341765869e-04,2.383309590561211166e-04
1.526999999999999957e+01,9.973877875002262750e-01,-1.933215826676102159e-02,-7.209052569328379401e-02,1.311874076970829649e-03,-3.231481988798267139e-04,-3.152019496496227531e-04,-9.705317275943005084e-01,-9.721023124126996207e-01,1.570584818399129150e-03,3.947562333339218587e-04,2.383547016990839040e-04
1.528000000000000114e+01,9.974153680489870055e-01,-1.868123604290165482e-02,-7.187923930760778402e-02,1.310574765965374358e-03,-3.301207533702791284e-04,-3.162164680666689431e-04,-9.705368703722820900e-01,-9.720230451248208503e-01,1.486174752538722572e-03,3.948040026277881880e-04,2.383787100848078211e-04
1.529000000000000092e+01,9.974435218631019229e-01,-1.803735516457115329e-02,-7.165132715916901207e-02,1.309109666370646087e-03,-3.369912829395104977e-04,-3.172764097668701912e-04,-9.705419715755836396e-01,-9.719454078923176477e-01,1.403436316734007388e-03,3.948516183445375106e-04,2.384029764630479775e-04
1.530000000000000071e+01,9.974722111677966074e-01,-1.740117377955419098e-02,-7.140719149524331344e-02,1.307486003947629181e-03,-3.437541132912644878e-04,-3.183741696525138913e-04,-9.705470306367033340e-01,-9.718697716453122970e-01,1.322741008608941359e-03,3.948990634072222774e-04,2.384274892524018696e-04
1.531000000000000050e+01,9.975013998021871053e-01,-1.677335487106901279e-02,-7.114722453615934805e-02,1.305711891110715580e-03,-3.504029658547455585e-04,-3.195018924841357784e-04,-9.705520468827033564e-01,-9.717964438815657191e-01,1.244396998862319506e-03,3.949463184973330226e-04,2.384522338554351251e-04
1.532000000000000028e+01,9.975310536578717580e-01,-1.615456222504663836e-02,-7.087180363547443407e-02,1.303796305153055246e-03,-3.569309592695958720e-04,-3.206515439147364691e-04,-9.705570195851459525e-01,-9.717256688181529212e-01,1.168649233006931578e-03,3.949933625766695929e-04,2.384771935071139382e-04
1.533000000000000007e+01,9.975611410665468082e-01,-1.554545603577417445e-02,-7.058128695937759822e-02,1.301749059685502899e-03,-3.633306172774295080e-04,-3.218149799669520607e-04,-9.705619480249807474e-01,-9.716576295592362911e-01,1.095681534255518990e-03,3.950401735619937555e-04,2.385023501225713716e-04
1.533999999999999986e+01,9.975916331262433268e-01,-1.494668817572996147e-02,-7.027600978422096634e-02,1.299580768991409662e-03,-3.695938829683713075e-04,-3.229840139758608972e-04,-9.705668315710090921e-01,-9.715924521400318703e-01,1.025620569022817454e-03,3.950867291389075680e-04,2.385276851133433240e-04
1.534999999999999964e+01,9.976225039573076714e-01,-1.435889716224598989e-02,-6.995628149503516080e-02,1.297302805101050241e-03,-3.757121392556474291e-04,-3.241504801057845469e-04,-9.705716697698205664e-01,-9.715302112670887169e-01,9.585414972681342589e-04,3.951330076937602199e-04,2.385531801432083654e-04
1.535999999999999943e+01,9.976537308808821614e-01,-1.378270286157523908e-02,-6.962238335047066240e-02,1.294927247500955248e-03,-3.816762353734828124e-04,-3.253062926521887565e-04,-9.705764624441146626e-01,-9.714709375432032390e-01,8.944750990885368992e-04,3.951789893349742853e-04,2.385788178072001386e-04
1.537000000000000099e+01,9.976852945148707574e-01,-1.321870097977758188e-02,-6.927456706130313835e-02,1.292466825512813633e-03,-3.874765191149199834e-04,-3.264435004571288545e-04,-9.705812097959781726e-01,-9.714146259381569726e-01,8.334161421788410925e-04,3.952246569689892020e-04,2.386045822111437786e-04
1.538000000000000078e+01,9.977171787841273565e-01,-1.266745739921922194e-02,-6.891305421109214513e-02,1.289934853503345649e-03,-3.931028744485738180e-04,-3.275543358951087396e-04,-9.705859125110137819e-01,-9.713612452391007235e-01,7.753327280869353562e-04,3.952699973912337985e-04,2.386304594548249725e-04
1.539000000000000057e+01,9.977493708441289577e-01,-1.212950242900421097e-02,-6.853803652921446055e-02,1.287345159215801853e-03,-3.985447640784378067e-04,-3.286312580223668374e-04,-9.705905718588148101e-01,-9.713107481848189950e-01,7.201763260042132056e-04,3.953150023490199913e-04,2.386564380059130741e-04
1.540000000000000036e+01,9.977818609192834476e-01,-1.160532504683970886e-02,-6.814967700887904212e-02,1.284712005646244026e-03,-4.037912764410638033e-04,-3.296669896229025573e-04,-9.705951897853876131e-01,-9.712630819559627815e-01,6.678921705752152022e-04,3.953596695316028147e-04,2.386825089772948161e-04
1.541000000000000014e+01,9.978146420593198007e-01,-1.109536721818641866e-02,-6.774811184619478066e-02,1.282050007017392166e-03,-4.088311765719646941e-04,-3.306545480251699989e-04,-9.705997689927907679e-01,-9.712181986594934369e-01,6.184296667026630044e-04,3.954040034428647245e-04,2.387086663091508854e-04
1.541999999999999993e+01,9.978477098192317651e-01,-1.060001838556845141e-02,-6.733345316132786917e-02,1.279374039529748404e-03,-4.136529602198773278e-04,-3.315872697009826790e-04,-9.706043130017646403e-01,-9.711760654153551720e-01,5.717524135905484436e-04,3.954480161139806052e-04,2.387349068666555496e-04
1.542999999999999972e+01,9.978810618700529878e-01,-1.011961022612903500e-02,-6.690579244941828596e-02,1.276699147688102479e-03,-4.182449105458960225e-04,-3.324588287891266773e-04,-9.706088261933356609e-01,-9.711366736315255599e-01,5.278474381899002886e-04,3.954917276173301418e-04,2.387612304617370285e-04
1.543999999999999950e+01,9.979146975494068705e-01,-9.654411778516835962e-03,-6.646520469744987558e-02,1.274040447110540587e-03,-4.225951567161193045e-04,-3.332632498076253070e-04,-9.706133138260608639e-01,-9.711000470476047752e-01,4.867332215438612084e-04,3.955351663482299771e-04,2.387876398060040373e-04
1.545000000000000107e+01,9.979486173623132172e-01,-9.204625040611369435e-03,-6.601175309372474265e-02,1.271413024821959042e-03,-4.266917336827213861e-04,-3.339949149276996297e-04,-9.706177820262718026e-01,-9.710662481431968640e-01,4.484661169251103396e-04,3.955783690483054239e-04,2.388141404041643767e-04
1.546000000000000085e+01,9.979828224437216067e-01,-8.770381137213064532e-03,-6.554549424894907939e-02,1.268831838112718978e-03,-4.305226424502970315e-04,-3.346485662769128921e-04,-9.706222377494673204e-01,-9.710353825508486469e-01,4.131448013813240937e-04,3.956213805524169159e-04,2.388407403828285425e-04
1.547000000000000064e+01,9.980173139950753169e-01,-8.351737151485917263e-03,-6.506648384216315306e-02,1.266311613102669761e-03,-4.340759101424166398e-04,-3.352193038173309297e-04,-9.706266887121209885e-01,-9.710076011873345347e-01,3.809124752135237117e-04,3.956642532503872392e-04,2.388674502624699159e-04
1.548000000000000043e+01,9.980520927079316040e-01,-7.948673705635110956e-03,-6.457478260060327269e-02,1.263866744188478193e-03,-4.373396492172833619e-04,-3.357025794052288250e-04,-9.706311432939975781e-01,-9.709830999205306679e-01,3.519566265331396625e-04,3.957070462645732520e-04,2.388942826621054394e-04
1.549000000000000021e+01,9.980871581875260246e-01,-7.561093365139172871e-03,-6.407046251997215724e-02,1.261511195567096471e-03,-4.403021152304848764e-04,-3.360941876816580815e-04,-9.706356104123236017e-01,-9.709621167184676604e-01,3.265063061440329293e-04,3.957498243542279274e-04,2.389212519369188215e-04
1.550000000000000000e+01,9.981225083892976135e-01,-7.188819927062000889e-03,-6.355361323021964381e-02,1.259258406017727113e-03,-4.429517626057516812e-04,-3.363902544679071914e-04,-9.706400993698931501e-01,-9.709449263735105973e-01,3.048270036174720180e-04,3.957926565677765546e-04,2.389483737370579064e-04
1.550999999999999979e+01,9.981581390808182963e-01,-6.831598636891789665e-03,-6.302434841160101109e-02,1.257121198089441918e-03,-4.452772979493579476e-04,-3.365872233470461610e-04,-9.706446196805575966e-01,-9.709318330479785875e-01,2.872133674209402738e-04,3.958356146727672010e-04,2.389756644873841651e-04
1.551999999999999957e+01,9.981940433409206559e-01,-6.489097360443980313e-03,-6.248281216630204721e-02,1.255111692780836547e-03,-4.472677305277798147e-04,-3.366818411033466641e-04,-9.706491808759282192e-01,-9.709231610329699391e-01,2.739801570416971945e-04,3.958787714022283426e-04,2.390031407804027452e-04
1.553000000000000114e+01,9.982302111067929973e-01,-6.160908718147677272e-03,-6.192918525204717251e-02,1.253241230713318232e-03,-4.489124196187938010e-04,-3.366711426669295694e-04,-9.706537922982695354e-01,-9.709192442374759979e-01,2.654519392064114722e-04,3.959221985623952536e-04,2.390308186834833037e-04
1.554000000000000092e+01,9.982666287786514658e-01,-5.846553169113238163e-03,-6.136369108577102716e-02,1.251520300691590006e-03,-4.502011185400107691e-04,-3.365524361730138302e-04,-9.706584628848183849e-01,-9.709204150152448420e-01,2.619521304264942865e-04,3.959659650528265184e-04,2.390587129663668264e-04
1.555000000000000071e+01,9.983032788902290733e-01,-5.545483012375810802e-03,-6.078660142752458778e-02,1.249958476417164415e-03,-4.511240152526559220e-04,-3.363232886958998397e-04,-9.706632009494224889e-01,-9.709269929830495194e-01,2.637920336269796709e-04,3.960101348530384834e-04,2.390868362562859062e-04
1.556000000000000050e+01,9.983401398518356729e-01,-5.257087253270123321e-03,-6.019824165724697862e-02,1.248564361975275892e-03,-4.516717695290364191e-04,-3.359815131589666075e-04,-9.706680139672514418e-01,-9.709392744781190077e-01,2.712605108675683564e-04,3.960547650324446338e-04,2.391151981349093347e-04
1.557000000000000028e+01,9.983771857710805886e-01,-4.980697264634217393e-03,-5.959899555997387466e-02,1.247345546556781135e-03,-4.518355467562802110e-04,-3.355251568560713550e-04,-9.706729083687634096e-01,-9.709575232442385628e-01,2.846148754751695554e-04,3.960999038396353683e-04,2.391438042019800037e-04
1.558000000000000007e+01,9.984143863547355613e-01,-4.715593156040425067e-03,-5.898930953848215836e-02,1.246308568708373154e-03,-4.516070485237758461e-04,-3.349524919484486805e-04,-9.706778893484981907e-01,-9.709819628274621861e-01,3.040734789640066132e-04,3.961455889261616720e-04,2.391726551276285306e-04
1.558999999999999986e+01,9.984517068934659623e-01,-4.461010750013218694e-03,-5.836969617649542114e-02,1.245458890231505118e-03,-4.509785402051796790e-04,-3.342620082265733861e-04,-9.706829606943135902e-01,-9.710127710141861490e-01,3.298103198725796923e-04,3.961918457563941200e-04,2.392017457266693015e-04
1.559999999999999964e+01,9.984891083295602821e-01,-4.216149052628953044e-03,-5.774073708050213305e-02,1.244800879677217254e-03,-4.499428757954013116e-04,-3.334524083501622018e-04,-9.706881246418739284e-01,-9.710500764683497321e-01,3.619518264758290766e-04,3.962386862502456316e-04,2.392310640844108605e-04
1.561000000000000121e+01,9.985265474060028845e-01,-3.980178097301998071e-03,-5.710308493421520359e-02,1.244337805215826615e-03,-4.484935202981602995e-04,-3.325226057028558987e-04,-9.706933817587388713e-01,-9.710939575384417433e-01,4.005757797028189847e-04,3.962861077000690035e-04,2.392605907726164105e-04
1.562000000000000099e+01,9.985639768937840666e-01,-3.752247035130331157e-03,-5.645746470682322382e-02,1.244071836501758292e-03,-4.466245699792828049e-04,-3.314717249223720881e-04,-9.706987308616414900e-01,-9.711444430259611460e-01,4.457121643196104536e-04,3.963340919954579946e-04,2.392902981884770242e-04
1.563000000000000078e+01,9.986013458927137654e-01,-3.531492342956564414e-03,-5.580467396470932540e-02,1.244004055008293436e-03,-4.443307708053762829e-04,-3.302991050929947347e-04,-9.707041689695751208e-01,-9.712015145523653636e-01,4.973455827902706350e-04,3.963826051825591499e-04,2.393201500505703905e-04
1.564000000000000057e+01,9.986386001997945572e-01,-3.317046021228084538e-03,-5.514558224623596766e-02,1.244134472180502852e-03,-4.416075353775401544e-04,-3.290043055155216097e-04,-9.707096912946306944e-01,-9.712651100466285214e-01,5.554187519978128840e-04,3.964315973754198958e-04,2.393501010820031638e-04
1.565000000000000036e+01,9.986756827377136769e-01,-3.108043657633482396e-03,-5.448112947067555722e-02,1.244462054647810798e-03,-4.384509586466140275e-04,-3.275871139012966038e-04,-9.707152912712796455e-01,-9.713351278102292374e-01,6.198365389496001375e-04,3.964810030285069301e-04,2.393800969076043117e-04
1.566000000000000014e+01,9.987125340352359659e-01,-2.903632239059065253e-03,-5.381232336530003546e-02,1.244984755655943829e-03,-4.348578326622147051e-04,-3.260475567713247273e-04,-9.707209606241612443e-01,-9.714114306074150829e-01,6.904699832538894197e-04,3.965307415698659794e-04,2.394100741862636994e-04
1.566999999999999993e+01,9.987490927500237703e-01,-2.702977603275846883e-03,-5.314023590898429156e-02,1.245699551820981556e-03,-4.308256605645257903e-04,-3.243859117795715001e-04,-9.707266894730519624e-01,-9.714938492743325771e-01,7.671598012805785688e-04,3.965807183856076210e-04,2.394399609915165428e-04
1.567999999999999972e+01,9.987852962241103860e-01,-2.505271432499262419e-03,-5.246599880621620471e-02,1.246602484278244542e-03,-4.263526699781590109e-04,-3.226027216214507037e-04,-9.707324664730978547e-01,-9.715821854367212573e-01,8.497189636233958791e-04,3.966308261366157978e-04,2.394696774499216474e-04
1.568999999999999950e+01,9.988210810613493695e-01,-2.309737703078794478e-03,-5.179079802185351106e-02,1.247688703295649851e-03,-4.214378259142148781e-04,-3.206988091346862934e-04,-9.707382789871025208e-01,-9.716762130599250202e-01,9.379340728225264061e-04,3.966809463797841672e-04,2.394991366316823189e-04
1.570000000000000107e+01,9.988563837162346415e-01,-2.115638518583488198e-03,-5.111586742403528144e-02,1.248952515443523372e-03,-4.160808432321712498e-04,-3.186752931505864683e-04,-9.707441132861128752e-01,-9.717756787138296382e-01,1.031565427716738892e-03,3.967309514575582258e-04,2.395282456881808741e-04
1.571000000000000085e+01,9.988911410833161142e-01,-1.922279266968559067e-03,-5.044248159983252822e-02,1.250387432460156384e-03,-4.102821986605388518e-04,-3.165336046103510697e-04,-9.707499547734113055e-01,-9.718803006009423262e-01,1.130345827531047858e-03,3.967807066115247778e-04,2.395569072186631843e-04
1.572000000000000064e+01,9.989252910767141280e-01,-1.729013055889909185e-03,-4.977194792514898214e-02,1.251986221021355802e-03,-4.040431423260888288e-04,-3.142755024238282177e-04,-9.707557882265627214e-01,-9.719897665524712682e-01,1.233978325908540764e-03,3.968300722695228115e-04,2.395850208336547382e-04
1.573000000000000043e+01,9.989587731897247025e-01,-1.535244393184228293e-03,-4.910559798645760393e-02,1.253740952710274970e-03,-3.973657086979422376e-04,-3.119030885188040880e-04,-9.707615980515947873e-01,-9.721037313287113069e-01,1.342133277116565717e-03,3.968789064499524556e-04,2.396124848882408287e-04
1.574000000000000021e+01,9.989915290252369129e-01,-1.340432091729813757e-03,-4.844477846674766913e-02,1.255643053587713991e-03,-3.902527268163618192e-04,-3.094188215080129266e-04,-9.707673685428614974e-01,-9.722218136540961009e-01,1.454445111234637343e-03,3.969270672231096637e-04,2.396391983336965126e-04
1.575000000000000000e+01,9.990235027885587815e-01,-1.144091389107494130e-03,-4.779084162101170791e-02,1.257683352877859203e-03,-3.827078296473547026e-04,-3.068255283908689728e-04,-9.707730841421361445e-01,-9.723435934663298141e-01,1.570509324193717108e-03,3.969744151675908147e-04,2.396650626448337817e-04
1.575999999999999979e+01,9.990546417354602138e-01,-9.457952825435739664e-04,-4.714513547727005455e-02,1.259852130407415009e-03,-3.747354623838268744e-04,-3.041264137079019154e-04,-9.707787296904260010e-01,-9.724686098593767758e-01,1.689880168950782342e-03,3.970208157592033417e-04,2.396899837642241238e-04
1.576999999999999957e+01,9.990848965693694961e-01,-7.451750884783847140e-04,-4.650899390710731135e-02,1.262139162561567952e-03,-3.663408895014924746e-04,-3.013250655801006143e-04,-9.707842906661631188e-01,-9.725963601539439063e-01,1.812069487780795275e-03,3.970661416322542742e-04,2.397138740037885185e-04
1.578000000000000114e+01,9.991142217830902839e-01,-5.419202437944404616e-04,-4.588372671462325608e-02,1.264533766644937614e-03,-3.575302003726806878e-04,-2.984254580934593819e-04,-9.707897534040419441e-01,-9.727263004432216142e-01,1.936547039179682119e-03,3.971102746569079461e-04,2.397366538446910056e-04
1.579000000000000092e+01,9.991425759419118036e-01,-3.357773723629249932e-04,-4.527060989437257932e-02,1.267024843655531995e-03,-3.483103132422972308e-04,-2.954319495320846577e-04,-9.707951052893155630e-01,-9.728578478457509116e-01,2.062742556435330759e-03,3.971531077825762911e-04,2.397582535784703595e-04
1.580000000000000071e+01,9.991699219060956594e-01,-1.265486462980224599e-04,-4.467087620708095480e-02,1.269600919590216544e-03,-3.386889773762422431e-04,-2.923492760215896068e-04,-9.708003349232380286e-01,-9.729903845643891325e-01,2.190049641151070505e-03,3.971945466050590861e-04,2.397786147267932932e-04
1.581000000000000050e+01,9.991962269925143136e-01,8.591052363898144157e-05,-4.408570621674653967e-02,1.272250185499613226e-03,-3.286747732019288520e-04,-2.891825402179714548e-04,-9.708054322563900440e-01,-9.731232637138770292e-01,2.317831457486996868e-03,3.972345106247754799e-04,2.397976911991950288e-04
1.582000000000000028e+01,9.992214630760937188e-01,3.016944294261083626e-04,-4.351621992414649032e-02,1.274960536594219691e-03,-3.182771102715639634e-04,-2.859371947654256265e-04,-9.708103886876520150e-01,-9.732558167522404879e-01,2.445428064588446929e-03,3.972729341738385459e-04,2.398154501415117323e-04
1.583000000000000007e+01,9.992456066332255915e-01,5.208505954672425740e-04,-4.296346912008411345e-02,1.277719610771129929e-03,-3.075062228897983401e-04,-2.826190203478998100e-04,-9.708151971278294878e-01,-9.733873622444887408e-01,2.572165116659273776e-03,3.973097670008204278e-04,2.398318724485815068e-04
1.583999999999999986e+01,9.992686387299687389e-01,7.433838486142242685e-04,-4.242843056715623479e-02,1.280514826979801219e-03,-2.963731632571673367e-04,-2.792340982721068727e-04,-9.708198520280392207e-01,-9.735172156085473150e-01,2.697363580508146692e-03,3.973449745135459185e-04,2.398469529281133106e-04
1.584999999999999964e+01,9.992905449590375744e-01,9.692608758494041790e-04,-4.191200010188392278e-02,1.283333423874789001e-03,-2.848897919877206608e-04,-2.757887776414881596e-04,-9.708243493741726127e-01,-9.736446994476937178e-01,2.820350073521112489e-03,3.973785376908195379e-04,2.398607001112829096e-04
1.586000000000000121e+01,9.993113153299114648e-01,1.198415211869870373e-03,-4.141498773015341028e-02,1.286162499213710066e-03,-2.730687658631876014e-04,-2.722896373082589493e-04,-9.708286866497151113e-01,-9.737691540611909113e-01,2.940467411475828664e-03,3.974104526845777621e-04,2.398731357238226281e-04
1.587000000000000099e+01,9.993309441170382668e-01,1.430752593292392190e-03,-4.093811376869629232e-02,1.288989050449190115e-03,-2.609235226861618038e-04,-2.687434429205971158e-04,-9.708328627701183766e-01,-9.738899477424480811e-01,3.057084972329713983e-03,3.974407301419056386e-04,2.398842938462486529e-04
1.588000000000000078e+01,9.993494296712267522e-01,1.666156610251825652e-03,-4.048200606430318871e-02,1.291800016935751695e-03,-2.484682630915046979e-04,-2.651570995106557064e-04,-9.708368779927417647e-01,-9.740064865158489793e-01,3.169608523107267546e-03,3.974693942843167968e-04,2.398942198038600537e-04
1.589000000000000057e+01,9.993667741996303810e-01,1.904494579897685709e-03,-4.004719830132504738e-02,1.294582324127410960e-03,-2.357179291689468685e-04,-2.615376001918514595e-04,-9.708407338067395198e-01,-9.741182230210254644e-01,3.277489214285950712e-03,3.974964817863938784e-04,2.399029688351372869e-04
1.590000000000000036e+01,9.993829835194150135e-01,2.145623559890715102e-03,-3.963412938728608226e-02,1.297322930080422026e-03,-2.226881797419096628e-04,-2.578919716474317313e-04,-9.708444328078400520e-01,-9.742246643187308930e-01,3.380231510890865237e-03,3.975220404996719550e-04,2.399106045996024505e-04
1.591000000000000014e+01,9.993980667902742088e-01,2.389396413730543109e-03,-3.924314388674247922e-02,1.300008874501604010e-03,-2.093953621391936293e-04,-2.542272171920828853e-04,-9.708479785628717496e-01,-9.743253784563632447e-01,3.477399893491488637e-03,3.975461280688261383e-04,2.399171975864256012e-04
1.591999999999999993e+01,9.994120362305426442e-01,2.635667833942289748e-03,-3.887449345537546258e-02,1.302627330495624786e-03,-1.958564802892892999e-04,-2.505502582713197411e-04,-9.708513754690479836e-01,-9.744199996875703151e-01,3.568624218522376251e-03,3.975688104869832444e-04,2.399228234886141564e-04
1.592999999999999972e+01,9.994249068213798548e-01,2.884300224200323903e-03,-3.852833921013883167e-02,1.305165659070058569e-03,-1.820891589636907326e-04,-2.468678753260563816e-04,-9.708546286126614744e-01,-9.745082322839502265e-01,3.653603671288739065e-03,3.975901606349410244e-04,2.399275616056240068e-04
1.593999999999999950e+01,9.994366960032464720e-01,3.135169337789227295e-03,-3.820475495744900252e-02,1.307611466354616572e-03,-1.681116039976112613e-04,-2.431866489901228176e-04,-9.708577436315272147e-01,-9.745898529063342641e-01,3.732109274807088924e-03,3.976102568457077981e-04,2.399314933312357567e-04
1.595000000000000107e+01,9.994474233682081321e-01,3.388169567819916857e-03,-3.790373119019183057e-02,1.309952663385479874e-03,-1.539425583263137143e-04,-2.395129026045229089e-04,-9.708607265850273116e-01,-9.746647115193783906e-01,3.803984934351106739e-03,3.976291815310764501e-04,2.399347007722152370e-04
1.596000000000000085e+01,9.994571103515857979e-01,3.643218784738772378e-03,-3.762517975581979035e-02,1.312177528198087790e-03,-1.396012536943301314e-04,-2.358526470234232470e-04,-9.708635838351108438e-01,-9.747327308398828771e-01,3.869147004771981285e-03,3.976470199020059834e-04,2.399372655446097014e-04
1.597000000000000064e+01,9.994657799257362640e-01,3.900262619253449994e-03,-3.736893909211980169e-02,1.314274769866288599e-03,-1.251073579250715868e-04,-2.322115286531510028e-04,-9.708663219406955536e-01,-9.747939043114025592e-01,3.927582370706999594e-03,3.976638588086015762e-04,2.399392677667755436e-04
1.598000000000000043e+01,9.994734562986358206e-01,4.159278094140983831e-03,-3.713477992423078189e-02,1.316233594023072254e-03,-1.104809176806025549e-04,-2.285947816079533410e-04,-9.708689475677705349e-01,-9.748482926027003392e-01,3.979345034929770465e-03,3.976797857189753004e-04,2.399407852746726633e-04
1.599000000000000021e+01,9.994801646194994005e-01,4.420276516706843871e-03,-3.692241131605272786e-02,1.318043769302427396e-03,-9.574229669637571215e-05,-2.250071847867482901e-04,-9.708714674161829095e-01,-9.748960186394980409e-01,4.024551223315147967e-03,3.976948878507517715e-04,2.399418930576491249e-04
1.600000000000000000e+01,9.994859306933134846e-01,4.683305555013863447e-03,-3.673148697103583576e-02,1.319695694054306284e-03,-8.091210954349371549e-05,-2.214530245762532594e-04,-9.708738881639666918e-01,-9.749372612048800013e-01,4.063373040913335552e-03,3.977092514625025100e-04,2.399426629129397526e-04
1.601000000000000156e+01,9.994907807060959826e-01,4.948450435365783426e-03,-3.656161168117229993e-02,1.321180462607794660e-03,-6.601115105087760498e-05,-2.179360637710233827e-04,-9.708762164291347974e-01,-9.749722471840667204e-01,4.096030754931897881e-03,3.977229613065571276e-04,2.399431633055559843e-04
1.601999999999999957e+01,9.994947409622204626e-01,5.215834215736597779e-03,-3.641234782844574719e-02,1.322489930293425670e-03,-5.106032161031109142e-05,-2.144595171739054138e-04,-9.708784587482514050e-01,-9.750012425850177467e-01,4.122783836766370259e-03,3.977361002390763047e-04,2.399434594031468748e-04
1.603000000000000114e+01,9.994978376352290361e-01,5.485617109582277204e-03,-3.628322184965327574e-02,1.323616776385720803e-03,-3.608054868672647239e-05,-2.110260342053450809e-04,-9.708806215706768938e-01,-9.750245425339820748e-01,4.143920963305197484e-03,3.977487489783763496e-04,2.399436132689558576e-04
1.603999999999999915e+01,9.995000965332324627e-01,5.757994856306030210e-03,-3.617373058296757121e-02,1.324554564093095941e-03,-2.109270496177033938e-05,-2.076376887113326106e-04,-9.708827112665876502e-01,-9.750424605181661208e-01,4.159749251578520081e-03,3.977609859973464733e-04,2.399436841673541210e-04
1.605000000000000071e+01,9.995015428800824164e-01,6.033196158017255749e-03,-3.608334742248767157e-02,1.325297796705568508e-03,-6.117523647584242031e-06,-2.042959760217359882e-04,-9.708847341467982117e-01,-9.750553172190952189e-01,4.170583072297028016e-03,3.977728875320326349e-04,2.399437289553052466e-04
1.605999999999999872e+01,9.995022011133013473e-01,6.311479226444433564e-03,-3.601152821498000006e-02,1.325841969012025046e-03,8.824488383577938904e-06,-2.010018171774682666e-04,-9.708866964915007225e-01,-9.750634293392854701e-01,4.176732847784744157e-03,3.977845276847726528e-04,2.399438025186828582e-04
1.607000000000000028e+01,9.995020946999753075e-01,6.593127508190546777e-03,-3.595771684072337354e-02,1.326183613119018105e-03,2.371313890349729749e-05,-1.977555701202726398e-04,-9.708886045852512803e-01,-9.750670988644198900e-01,4.178494279168568949e-03,3.977959785973612353e-04,2.399439582212448130e-04
1.608000000000000185e+01,9.995012459715724162e-01,6.878444680136516602e-03,-3.592135042761824409e-02,1.326320337842243086e-03,3.852863921846169865e-05,-1.945570475257999061e-04,-9.708904647549410072e-01,-9.750666032137700334e-01,4.176138458829069602e-03,3.978073106681236809e-04,2.399442483325131548e-04
1.608999999999999986e+01,9.994996759790670815e-01,7.167749028872781938e-03,-3.590186415436515815e-02,1.326250860899856349e-03,5.325169271309734836e-05,-1.914055408619635479e-04,-9.708922834075732755e-01,-9.750621867095740081e-01,4.169903302000735161e-03,3.978185927851353009e-04,2.399447244072483443e-04
1.610000000000000142e+01,9.994974043694239141e-01,7.461367347747686549e-03,-3.589869560444162305e-02,1.325975033213343604e-03,6.786358204417472246e-05,-1.882998501719859870e-04,-9.708940670646278859e-01,-9.750540537390864904e-01,4.159986674458552441e-03,3.978298925488475907e-04,2.399454375918708138e-04
1.610999999999999943e+01,9.994944492850045270e-01,7.759628501685955984e-03,-3.591128863787988734e-02,1.325493854715454950e-03,8.234625392894717873e-05,-1.852383190162426802e-04,-9.708958223900138185e-01,-9.750423638938539028e-01,4.146541503840053995e-03,3.978412764575690918e-04,2.399464388402883230e-04
1.612000000000000099e+01,9.994908272870146604e-01,8.062856822652477579e-03,-3.593909675251297925e-02,1.324809481174434641e-03,9.668240044161768409e-05,-1.822188739593117357e-04,-9.708975562087696076e-01,-9.750272292554250653e-01,4.129673046655474994e-03,3.978528100329208105e-04,2.399477790264725741e-04
1.612999999999999901e+01,9.994865533046023431e-01,8.371365506937986783e-03,-3.598158591059940487e-02,1.323925221667772781e-03,1.108555357238413412e-04,-1.792390679582823488e-04,-9.708992755143223130e-01,-9.750087138654931485e-01,4.109438351170838916e-03,3.978645578649689526e-04,2.399495089484560140e-04
1.614000000000000057e+01,9.994816406107158713e-01,8.685450188881298564e-03,-3.603823681076084168e-02,1.322845526474196063e-03,1.248500670322300803e-04,-1.762961269941225686e-04,-9.709009874624181524e-01,-9.749868352826790430e-01,4.085847820260882744e-03,3.978765835621190074e-04,2.399516792215283800e-04
1.614999999999999858e+01,9.994761008259698265e-01,9.005382863945551528e-03,-3.610854658922470206e-02,1.321575965297541082e-03,1.386513590882116373e-04,-1.733869992884338302e-04,-9.709026993507483549e-01,-9.749615680019546593e-01,4.058868651206313030e-03,3.978889495966837254e-04,2.399543400675163696e-04
1.616000000000000014e+01,9.994699439513717865e-01,9.331406327146900270e-03,-3.619202993873059382e-02,1.320123195886743978e-03,1.522457907633247378e-04,-1.705084064610699760e-04,-9.709044185837297780e-01,-9.749328484076908996e-01,4.028429823961125061e-03,3.979017170424158241e-04,2.399575410079179960e-04
1.617000000000000171e+01,9.994631784304894850e-01,9.663729280789880305e-03,-3.628821963837408626e-02,1.318494923269973845e-03,1.656208032249885322e-04,-1.676568960076230456e-04,-9.709061526229835204e-01,-9.749005808592745570e-01,3.994428236290982828e-03,3.979149452078913659e-04,2.399613304762127086e-04
1.617999999999999972e+01,9.994558112410515394e-01,1.000252224859904740e-02,-3.639666649338697824e-02,1.316699849973363996e-03,1.787649387823510760e-04,-1.648288945071958278e-04,-9.709079089245503669e-01,-9.748646444751969398e-01,3.956735550646532998e-03,3.979286911755249923e-04,2.399657553655565323e-04
1.619000000000000128e+01,9.994478480155594147e-01,1.034791441212270548e-02,-3.651693869055600006e-02,1.314747617743173896e-03,1.916678698063850866e-04,-1.620207610078065188e-04,-9.709096948646978031e-01,-9.748249001913094069e-01,3.915205326611575186e-03,3.979430092619915048e-04,2.399708605265171713e-04
1.619999999999999929e+01,9.994392931897784216e-01,1.069999146038008719e-02,-3.664862058276244228e-02,1.312648741430168155e-03,2.043204172498888508e-04,-1.592288400766800685e-04,-9.709115176568816619e-01,-9.747811977192221145e-01,3.869680062340436974e-03,3.979579504210795636e-04,2.399766882397180723e-04
1.621000000000000085e+01,9.994301501772187013e-01,1.105879451591415367e-02,-3.679131092506005701e-02,1.310414535823307795e-03,2.167145584577505693e-04,-1.564495140436696291e-04,-9.709133842626780364e-01,-9.747333821147238231e-01,3.819997852045764995e-03,3.979735616137951076e-04,2.399832776753818564e-04
1.621999999999999886e+01,9.994204215669804103e-01,1.142432017060818900e-02,-3.694462059466903370e-02,1.308057036332671086e-03,2.288434241315337448e-04,-1.536792540060630805e-04,-9.709153013000935140e-01,-9.746812997738687478e-01,3.765998473775248635e-03,3.979898851732086170e-04,2.399906643644200699e-04
1.623000000000000043e+01,9.994101093417463444e-01,1.179652163381374012e-02,-3.710816983815350828e-02,1.305588914516756915e-03,2.407012844908882970e-04,-1.509146692008762306e-04,-9.709172749526747692e-01,-9.746248037918456841e-01,3.707528839170915781e-03,3.980069581918987747e-04,2.399988796866203700e-04
1.624000000000000199e+01,9.993992151116829481e-01,1.217531096453094118e-02,-3.728158510054587621e-02,1.303023389522548923e-03,2.522835248528014214e-04,-1.481525543852166347e-04,-9.709193108828408914e-01,-9.745637587330452378e-01,3.644447850204312212e-03,3.980248119598960976e-04,2.400079503981356055e-04
1.625000000000000000e+01,9.993877403597176690e-01,1.256056232960445392e-02,-3.746449550296867409e-02,1.300374136557970418e-03,2.635866110238936524e-04,-1.453899348960583553e-04,-9.709214141527472419e-01,-9.744980449558703350e-01,3.576630803123144291e-03,3.980434714782171961e-04,2.400178982040479525e-04
1.626000000000000156e+01,9.993756866928262816e-01,1.295211620211595208e-02,-3.765652904693321534e-02,1.297655193542248189e-03,2.746080450664336822e-04,-1.426241090875469335e-04,-9.709235891555710873e-01,-9.744275627009291174e-01,3.503973545358072140e-03,3.980629550701715743e-04,2.400287393808930858e-04
1.626999999999999957e+01,9.993630560937338814e-01,1.334978438924900625e-02,-3.785730863447252931e-02,1.294880867080593296e-03,2.853463121515550536e-04,-1.398526878670737820e-04,-9.709258395598002744e-01,-9.743522361786932651e-01,3.426396618892976753e-03,3.980832741080383812e-04,2.400404844593584386e-04
1.628000000000000114e+01,9.993498511670525497e-01,1.375335575764139243e-02,-3.806644800305461485e-02,1.292065638884688653e-03,2.958008193496960894e-04,-1.370736310715269381e-04,-9.709281682683720271e-01,-9.742720178785132523e-01,3.343849610141268539e-03,3.981044328682765781e-04,2.400531379653791930e-04
1.628999999999999915e+01,9.993360753738645963e-01,1.416260250723564568e-02,-3.828354768231454625e-02,1.289224073710907009e-03,3.059718273256250426e-04,-1.342852804430687437e-04,-9.709305773942382700e-01,-9.741868932675101789e-01,3.256315873271956127e-03,3.981264285231668780e-04,2.400666982249610726e-04
1.630000000000000071e+01,9.993217332486904469e-01,1.457728683233227608e-02,-3.850819108546987141e-02,1.286370729815173794e-03,3.158603760010933264e-04,-1.314863889807302700e-04,-9.709330682531487344e-01,-9.740968859607549435e-01,3.163817707606225976e-03,3.981492512723651509e-04,2.400811572274008654e-04
1.630999999999999872e+01,9.993068305931206430e-01,1.499716780120274179e-02,-3.873994085143329241e-02,1.283520072829009550e-03,3.254682053206389442e-04,-1.286761464611584538e-04,-9.709356413739976821e-01,-9.740020633345273238e-01,3.066421960529605670e-03,3.981728846136938426e-04,2.400965005568966859e-04
1.632000000000000028e+01,9.992913746406640874e-01,1.542200828328725917e-02,-3.897833555365960018e-02,1.280686393848460636e-03,3.347976723042129653e-04,-1.258542009401534645e-04,-9.709382965266393217e-01,-9.739025424352665272e-01,2.964245908627180775e-03,3.981973057489114685e-04,2.401127073825559677e-04
1.633000000000000185e+01,9.992753741878408480e-01,1.585158175558045932e-02,-3.922288688843703075e-02,1.277883732400034774e-03,3.438516655940960045e-04,-1.230206760673839311e-04,-9.709410327666753160e-01,-9.737984959224849080e-01,2.857463155809542108e-03,3.982224861175812981e-04,2.401297505196797744e-04
1.633999999999999986e+01,9.992588396872729151e-01,1.628567882698195995e-02,-3.947307744843114169e-02,1.275125804808626860e-03,3.526335187033001299e-04,-1.201761840707312010e-04,-9.709438484963329730e-01,-9.736901576883844056e-01,2.746309192051420069e-03,3.982483920505579516e-04,2.401475965581045813e-04
1.635000000000000142e+01,9.992417832991220550e-01,1.672411333072369721e-02,-3.972835917684658380e-02,1.272425938346757705e-03,3.611469231494334842e-04,-1.173218342949054966e-04,-9.709467415403122414e-01,-9.735778277321268659e-01,2.631086191814632682e-03,3.982749855328714594e-04,2.401662060669274013e-04
1.635999999999999943e+01,9.992242188979555406e-01,1.716672784988944669e-02,-3.998815258367865305e-02,1.269797011396200633e-03,3.693958426136834811e-04,-1.144592372117077923e-04,-9.709497092353087666e-01,-9.734618758410957806e-01,2.512166605787064747e-03,3.983022250653138344e-04,2.401855338807212803e-04
1.637000000000000099e+01,9.992061620333133609e-01,1.761339855884586081e-02,-4.025184678847613245e-02,1.267251399706861414e-03,3.773844292009993708e-04,-1.115905038568432861e-04,-9.709527485316183926e-01,-9.733427436488566453e-01,2.389995117238232804e-03,3.983300666127567767e-04,2.402055294743465907e-04
1.637999999999999901e+01,9.991876298427494474e-01,1.806403928335777176e-02,-4.051880043424743033e-02,1.264800928697881787e-03,3.851169427974841970e-04,-1.087182406903247249e-04,-9.709558561050606329e-01,-9.732209446996675783e-01,2.265088594606946750e-03,3.983584646268481413e-04,2.402261374307990138e-04
1.639000000000000057e+01,9.991686409173640149e-01,1.851860470349468019e-02,-4.078834349516292229e-02,1.262456831617106900e-03,3.925976744271531308e-04,-1.058455399238443902e-04,-9.709590284772500191e-01,-9.730970622469310438e-01,2.138033769681026500e-03,3.983873731284905541e-04,2.402472980085335053e-04
1.639999999999999858e+01,9.991492151209381278e-01,1.897709264539275062e-02,-4.105977997718197881e-02,1.260229713259663218e-03,3.998308744053962328e-04,-1.029759654083097680e-04,-9.709622621419706778e-01,-9.729717446390072633e-01,2.009482497036569823e-03,3.984167468346036154e-04,2.402689478109287791e-04
1.641000000000000014e+01,9.991293733645899566e-01,1.943954542977848615e-02,-4.133239148642260663e-02,1.258129518849234818e-03,4.068206859738502171e-04,-1.001135342270294303e-04,-9.709655536951051769e-01,-9.728456982886344306e-01,1.880144593529255084e-03,3.984465423100537430e-04,2.402910205536734622e-04
1.642000000000000171e+01,9.991091373402753995e-01,1.990605026624243587e-02,-4.160544161576211486e-02,1.256165507607907806e-03,4.135710849837738717e-04,-9.726269419361715932e-05,-9.709688999652279495e-01,-9.727196783687362958e-01,1.750778403508307639e-03,3.984767191235757218e-04,2.403134479243007604e-04
1.642999999999999972e+01,9.990885292173975474e-01,2.037673870199346871e-02,-4.187818107662303474e-02,1.254346230484779849e-03,4.200858260750231108e-04,-9.442829750718133677e-05,-9.709722981417434617e-01,-9.725944775147432608e-01,1.622179372999748561e-03,3.985072409827333730e-04,2.403361605221032704e-04
1.644000000000000128e+01,9.990675713080043874e-01,2.085178515178336828e-02,-4.214985348093738815e-02,1.252679511480243391e-03,4.263683956782668384e-04,-9.161557086935239629e-05,-9.709757458971474131e-01,-9.724709129298856336e-01,1.495167032738241959e-03,3.985380768197850556e-04,2.403590888577777918e-04
1.644999999999999929e+01,9.990462857072167635e-01,2.133140455152283260e-02,-4.241970165864942383e-02,1.251172431993275618e-03,4.324219720508985939e-04,-8.883008241665091168e-05,-9.709792414995822574e-01,-9.723498123760991874e-01,1.370570876516924138e-03,3.985692017976975149e-04,2.403821643865988733e-04
1.646000000000000085e+01,9.990246939163707207e-01,2.181584919159575142e-02,-4.268697437942949729e-02,1.249831317630884561e-03,4.382493924446575931e-04,-8.607770586618082283e-05,-9.709827839121543125e-01,-9.722319995842355622e-01,1.249215672081201156e-03,3.986005982036941388e-04,2.404053205462552967e-04
1.646999999999999886e+01,9.990028164577086089e-01,2.230540479694397699e-02,-4.295093333410941044e-02,1.248661726952787114e-03,4.438531273962813706e-04,-8.336458231128675159e-05,-9.709863728750177669e-01,-9.721182796296390372e-01,1.131906754621251135e-03,3.986322561967589584e-04,2.404284937640444042e-04
1.648000000000000043e+01,9.989806724897953849e-01,2.280038592964958935e-02,-4.321086022210979954e-02,1.247668441676598461e-03,4.492352620333872615e-04,-8.069708013543835468e-05,-9.709900089669005752e-01,-9.720094247962467460e-01,1.019415829346203553e-03,3.986641743767930786e-04,2.404516243881271720e-04
1.649000000000000199e+01,9.989582794338677241e-01,2.330113079611019836e-02,-4.346606378607228288e-02,1.246855457938022193e-03,4.543974841965178345e-04,-7.808175353617113716e-05,-9.709936936427090437e-01,-9.719061613971060609e-01,9.124677543969869674e-04,3.986963601455870512e-04,2.404746575148664078e-04
1.650000000000000000e+01,9.989356526214896448e-01,2.380799554520132005e-02,-4.371588663418355530e-02,1.246225978283052984e-03,4.593410790960956590e-04,-7.552530016573510150e-05,-9.709974292447804967e-01,-9.718091579404334324e-01,8.117286956528904944e-04,3.987288298346253266e-04,2.404975436645084841e-04
1.651000000000000156e+01,9.989128049741169413e-01,2.432134814629900374e-02,-4.395971169420833519e-02,1.245782404161522791e-03,4.640669301496235140e-04,-7.303451840060559718e-05,-9.710012189858989728e-01,-9.717190149354149042e-01,7.177959495159048344e-04,3.987616085805850414e-04,2.405202392803396094e-04
1.651999999999999957e+01,9.988897467249383544e-01,2.484156193701187940e-02,-4.419696815089470959e-02,1.245526328790658816e-03,4.685755255805972648e-04,-7.061626474808512487e-05,-9.710050669030479975e-01,-9.716362565307675725e-01,6.311896277195489652e-04,3.987947299377407888e-04,2.405427070224508412e-04
1.653000000000000114e+01,9.988664851929200950e-01,2.536900893026045045e-02,-4.442713672982082085e-02,1.245458530358816394e-03,4.728669703055456098e-04,-6.827741188489193998e-05,-9.710089777820686274e-01,-9.715613240804126249e-01,5.523462983439572866e-04,3.988282352252202128e-04,2.405649158478961880e-04
1.653999999999999915e+01,9.988430246180688421e-01,2.590405296925634218e-02,-4.464975420553142504e-02,1.245578965640574669e-03,4.769410025900413944e-04,-6.602480780029867447e-05,-9.710129570541957689e-01,-9.714945716411644838e-01,4.816145869687684582e-04,3.988621726164245083e-04,2.405868408665856606e-04
1.655000000000000071e+01,9.988193660659007156e-01,2.644704281725859460e-02,-4.486441702940206083e-02,1.245886764191119758e-03,4.807970149172519341e-04,-6.386523648565092597e-05,-9.710170106666882184e-01,-9.714362633335237307e-01,4.192526668355153036e-04,3.988965959879579707e-04,2.406084629953397780e-04
1.655999999999999872e+01,9.987955074075031137e-01,2.699830526696710142e-02,-4.507078399249190431e-02,1.246380223376962601e-03,4.844340784845712223e-04,-6.180538057379671504e-05,-9.710211449304696485e-01,-9.713865724408220492e-01,3.654275103523734088e-04,3.989315635541950018e-04,2.406297684269809167e-04
1.657000000000000028e+01,9.987714433800297664e-01,2.755813835223547628e-02,-4.526857786010255597e-02,1.247056804579245318e-03,4.878509707238112424e-04,-5.985178628710682191e-05,-9.710253663488838116e-01,-9.713455820862305634e-01,3.202157373467954876e-04,3.989671363219324382e-04,2.406507479575381581e-04
1.658000000000000185e+01,9.987471657304722861e-01,2.812680474255925545e-02,-4.545758593712161816e-02,1.247913130972210741e-03,4.910462052289751725e-04,-5.801083100250191350e-05,-9.710296814320223957e-01,-9.713132873091674391e-01,2.836058771450327472e-04,3.990033764060559973e-04,2.406713962195272671e-04
1.658999999999999986e+01,9.987226634435723005e-01,2.870452539858235966e-02,-4.563765954597150815e-02,1.248944987331899060e-03,4.940180634724398003e-04,-5.628869368743324715e-05,-9.710340965016968084e-01,-9.712895983608451633e-01,2.555018591483856731e-04,3.990403452518081822e-04,2.406917108781492232e-04
1.660000000000000142e+01,9.986979230525788731e-01,2.929147356463343566e-02,-4.580871242141389132e-02,1.250147322366483181e-03,4.967646276953910150e-04,-5.469132840332932636e-05,-9.710386174924171554e-01,-9.712743450486680530e-01,2.357275562508762807e-04,3.990781018123423329e-04,2.407116918512475223e-04
1.660999999999999943e+01,9.986729290295122130e-01,2.988776917196242500e-02,-4.597071804808753465e-02,1.251514254079886699e-03,4.992838143717451662e-04,-5.322444101384585501e-05,-9.710432497536887197e-01,-9.712672819764913701e-01,2.240322228025988386e-04,3.991167007305071262e-04,2.407313406138644751e-04
1.662000000000000099e+01,9.986476642495197842e-01,3.049347372377075871e-02,-4.612370598700519381e-02,1.253039078683557779e-03,5.015734076665443516e-04,-5.189346917547601654e-05,-9.710479978588317795e-01,-9.712680945483219697e-01,2.200966894901820725e-04,3.991561905728852294e-04,2.407506596375785790e-04
1.662999999999999901e+01,9.986221105219974525e-01,3.110858573012349054e-02,-4.626775725590231286e-02,1.254714283558351585e-03,5.036310923399611337e-04,-5.070356562876902759e-05,-9.710528654251301406e-01,-9.712764056227338738e-01,2.235401976037795215e-04,3.991966121607475396e-04,2.407696520123625561e-04
1.664000000000000057e+01,9.985962491794644347e-01,3.173303675718747163e-02,-4.640299884501614125e-02,1.256531564738997938e-03,5.054544855865927616e-04,-4.965958475047665727e-05,-9.710578549496556855e-01,-9.712917827213839450e-01,2.339277717282104005e-04,3.992379970383826680e-04,2.407883212756090074e-04
1.664999999999999858e+01,9.985700617137488466e-01,3.236668815075822297e-02,-4.652959746440178679e-02,1.258481849349878503e-03,5.070411673464472052e-04,-4.876607227123005034e-05,-9.710629676645141650e-01,-9.713137457055597279e-01,2.507780410455448419e-04,3.992803661136174625e-04,2.408066714603140923e-04
1.666000000000000014e+01,9.985435304476569796e-01,3.300932848849911366e-02,-4.664775263107266701e-02,1.260555323362735252e-03,5.083887086787077566e-04,-4.802725801046524643e-05,-9.710682034144753061e-01,-9.713417748389562290e-01,2.735714244809306708e-04,3.993237284991083534e-04,2.408247073482083778e-04
1.667000000000000171e+01,9.985166392296268567e-01,3.366067180857648666e-02,-4.675768921410932560e-02,1.262741464977328943e-03,5.094946978513560047e-04,-4.744705143085512075e-05,-9.710735605595086639e-01,-9.713753191537138898e-01,3.017585942052368876e-04,3.993680805766881598e-04,2.408424349042981305e-04
1.667999999999999972e+01,9.984893741380780341e-01,3.432035665428635751e-02,-4.685964956335739867e-02,1.265029083845578030e-03,5.103567638684899498e-04,-4.702903976886632084e-05,-9.710790359037219099e-01,-9.714138050304846894e-01,3.347691267627826771e-04,3.994134053007212539e-04,2.408598618388602119e-04
1.669000000000000128e+01,9.984617241819212508e-01,3.498794596480604702e-02,-4.695388535257289525e-02,1.267406366270969935e-03,5.109725972313647856e-04,-4.677648845661714797e-05,-9.710846246519229119e-01,-9.714566448949768507e-01,3.720202430539688572e-04,3.994596717503171674e-04,2.408769982382708008e-04
1.669999999999999929e+01,9.984336819836270305e-01,3.566292783136329470e-02,-4.704064927090539222e-02,1.269860926419604267e-03,5.113399678080048300e-04,-4.669234351329034250e-05,-9.710903203942002904e-01,-9.715032459237589180e-01,4.129255295586096042e-04,3.995068349352708711e-04,2.408938571887286884e-04
1.671000000000000085e+01,9.984052444316281472e-01,3.634471712602587584e-02,-4.712018669761945666e-02,1.272379863479267603e-03,5.114567397676652877e-04,-4.677923555224186976e-05,-9.710961151185759643e-01,-9.715530186439413907e-01,4.569035253653989026e-04,3.995548358556724267e-04,2.409104553218188727e-04
1.671999999999999886e+01,9.983764132891785881e-01,3.703265799713853501e-02,-4.719272749405568207e-02,1.274949824600312776e-03,5.113208836190281025e-04,-4.703948502300138446e-05,-9.711019992513174603e-01,-9.716053853055750533e-01,5.033860542576231150e-04,3.996036018117023083e-04,2.409268132024244835e-04
1.673000000000000043e+01,9.983471957476837133e-01,3.772602721146284255e-02,-4.725847804415671954e-02,1.277557073348875930e-03,5.109304854729505114e-04,-4.747510828595201843e-05,-9.711079617242389661e-01,-9.716597879033971319e-01,5.518261791581215506e-04,3.996530469570309593e-04,2.409429555050301985e-04
1.674000000000000199e+01,9.983176049133639651e-01,3.842403830863652670e-02,-4.731761367056154521e-02,1.280187563300963722e-03,5.102837537293339852e-04,-4.808782410207483891e-05,-9.711139900680397785e-01,-9.717156957259748262e-01,6.017056579350815379e-04,3.997030730865067951e-04,2.409589109255705353e-04
1.675000000000000000e+01,9.982876602172963132e-01,3.912584651906962641e-02,-4.737027154740165724e-02,1.282827016307064045e-03,5.093790234618545461e-04,-4.887906011130465738e-05,-9.711200705305069736e-01,-9.717726123150549622e-01,6.525417845479698558e-04,3.997535706478042711e-04,2.409747118086169593e-04
1.676000000000000156e+01,9.982573877400610085e-01,3.983055438227096207e-02,-4.741654422361137045e-02,1.285461004863087259e-03,5.082147588411054006e-04,-4.984995887138135372e-05,-9.711261882182332661e-01,-9.718300817252119028e-01,7.038935069786261042e-04,3.998044199642675949e-04,2.409903934872392739e-04
1.676999999999999957e+01,9.982268204437698689e-01,4.053721798931712861e-02,-4.745647386182404170e-02,1.288075037935743593e-03,5.067895539948593210e-04,-5.100138303530825276e-05,-9.711323272604824863e-01,-9.718876939827995054e-01,7.553667223170159239e-04,3.998554926555557406e-04,2.410059933612984651e-04
1.678000000000000114e+01,9.981959983055079810e-01,4.124485376119267632e-02,-4.749004728786620361e-02,1.290654649511866186e-03,5.051021327513870347e-04,-5.233391926033917704e-05,-9.711384709934217652e-01,-9.719450896521637517e-01,8.066186587419761633e-04,3.999066532405593042e-04,2.410215497667955731e-04
1.678999999999999915e+01,9.981649683479855151e-01,4.195244566446853368e-02,-4.751719193446814898e-02,1.293185489071272710e-03,5.031513477469722441e-04,-5.384788046555394141e-05,-9.711446021629592806e-01,-9.720019634261916064e-01,8.573612632323535099e-04,3.999577609061470023e-04,2.410371007017797496e-04
1.680000000000000071e+01,9.981337845646653939e-01,4.265895275763625927e-02,-4.753777275016029397e-02,1.295653413125081796e-03,5.009361794007071832e-04,-5.554330608912418706e-05,-9.711507031440331783e-01,-9.720580666664300207e-01,9.073635223967884854e-04,4.000086714224414448e-04,2.410526825025183228e-04
1.680999999999999872e+01,9.981025077384105826e-01,4.336331695568805544e-02,-4.755159013046594829e-02,1.298044576915518764e-03,4.984557352675461454e-04,-5.741996004085949350e-05,-9.711567561740139798e-01,-9.721132088261841275e-01,9.564526521701130490e-04,4.000592391834839178e-04,2.410683285605230708e-04
1.682000000000000028e+01,9.980712051542125485e-01,4.406447089742043105e-02,-4.755837891349428553e-02,1.300345525341626597e-03,4.957092502743297912e-04,-5.947732610075600398e-05,-9.711627435974309330e-01,-9.721672576986257752e-01,1.004514101194794486e-03,4.001093193489062608e-04,2.410840681783543715e-04
1.683000000000000185e+01,9.980399502083706631e-01,4.476134579962044030e-02,-4.755780846598223199e-02,1.302543282158101544e-03,4.926960883231812751e-04,-6.171460058006839652e-05,-9.711686481189226727e-01,-9.722201384428068582e-01,1.051490323884196132e-03,4.001587700586248979e-04,2.410999256561296988e-04
1.683999999999999986e+01,9.980088219180877074e-01,4.545287918467674770e-02,-4.754948386892158402e-02,1.304625436493065012e-03,4.894157457129329073e-04,-6.413068213748103323e-05,-9.711744530607816506e-01,-9.722718313548629476e-01,1.097378294081264530e-03,4.002074546894075703e-04,2.411159196837875385e-04
1.685000000000000142e+01,9.979779043371295177e-01,4.613802237327644523e-02,-4.753294819425330636e-02,1.306580225745518960e-03,4.858678567832188234e-04,-6.672415872841306998e-05,-9.711801426211918997e-01,-9.723223683716490928e-01,1.142225750457211532e-03,4.002552441175377847e-04,2.411320630935076537e-04
1.685999999999999943e+01,9.979472858847221461e-01,4.681574764133313721e-02,-4.750768584602393929e-02,1.308396613954315854e-03,4.820522021289692818e-04,-6.949329175914847759e-05,-9.711857021286360858e-01,-9.723718283201236989e-01,1.186126191487638483e-03,4.003020189488008113e-04,2.411483630024857661e-04
1.687000000000000099e+01,9.979170585964663998e-01,4.748505494998828125e-02,-4.747312692113464516e-02,1.310064364778728164e-03,4.779687196670483955e-04,-7.243599761750938782e-05,-9.711911182876540316e-01,-9.724203309591245015e-01,1.229212671470504776e-03,4.003476716729663853e-04,2.411648213456185630e-04
1.687999999999999901e+01,9.978873173074839231e-01,4.814497816892163856e-02,-4.742865252671257109e-02,1.311574108294546971e-03,4.736175187636421395e-04,-7.554982685596759720e-05,-9.711963794109089720e-01,-9.724680298999847095e-01,1.271650489075738929e-03,4.003921086974496528e-04,2.411814357727859459e-04
1.689000000000000057e+01,9.978581587793697860e-01,4.879459072592820523e-02,-4.737360097357375122e-02,1.312917400889606918e-03,4.689988975530607219e-04,-7.883194140870927930e-05,-9.712014756321938336e-01,-9.725151045369373470e-01,1.313628904743557478e-03,4.004352522132019671e-04,2.411982008556634582e-04
1.689999999999999858e+01,9.978296807836422033e-01,4.943301062925095635e-02,-4.730727474864059034e-02,1.314086777636490691e-03,4.641133634977636204e-04,-8.227909032816618719e-05,-9.712063990951051995e-01,-9.725617511653200653e-01,1.355352070214912649e-03,4.004770418452670462e-04,2.412151095259051914e-04
1.691000000000000014e+01,9.978019811555662866e-01,5.005940482297719513e-02,-4.722894815392363055e-02,1.315075796627146161e-03,4.589616571580961953e-04,-8.588758462542871511e-05,-9.712111441121900057e-01,-9.726081735112414028e-01,1.397029399051374346e-03,4.005174360417458157e-04,2.412321546534368366e-04
1.692000000000000171e+01,9.977751568330022192e-01,5.067299284947987537e-02,-4.713787548622179469e-02,1.315879074871947885e-03,4.535447790604143310e-04,-8.965327188927903906e-05,-9.712157072898164323e-01,-9.726545729369380222e-01,1.438865647121576486e-03,4.005564131582211142e-04,2.412493306591656506e-04
1.692999999999999972e+01,9.977493028955635168e-01,5.127304980589460215e-02,-4.703329962041313123e-02,1.316492315491643930e-03,4.478640194755364383e-04,-9.357151143656329529e-05,-9.712200876144748696e-01,-9.727011386170506535e-01,1.481051002575794768e-03,4.005939721993319216e-04,2.412666350606329502e-04
1.694000000000000128e+01,9.977245116196472585e-01,5.185890859364299110e-02,-4.691446085049899573e-02,1.316912326063072753e-03,4.419209908478142763e-04,-9.763715080878900053e-05,-9.712242864972066014e-01,-9.727480379993156401e-01,1.523751502109062066e-03,4.006301331866959567e-04,2.412840698466922618e-04
1.694999999999999929e+01,9.977008715651417559e-01,5.242996147068221952e-02,-4.678060583671581757e-02,1.317137028113805680e-03,4.357176625493286220e-04,-1.018445044728346363e-04,-9.712283077736539871e-01,-9.727954078652063519e-01,1.567100091552346957e-03,4.006649371310184136e-04,2.413016425961700406e-04
1.696000000000000085e+01,9.976784667091788128e-01,5.298566092529344990e-02,-4.663099650431788701e-02,1.317165457895283021e-03,4.292563975749327039e-04,-1.061873356046379976e-04,-9.712321576586115945e-01,-9.728433462912504659e-01,1.611188632638909518e-03,4.006984455973429914e-04,2.413193672754498920e-04
1.696999999999999886e+01,9.976573756417435046e-01,5.352551989769090135e-02,-4.646491874021790175e-02,1.316997758694606144e-03,4.225399907425361756e-04,-1.106588418313645967e-04,-9.712358446551779823e-01,-9.728919057795544223e-01,1.656061124376494685e-03,4.007307398637260237e-04,2.413372646652423015e-04
1.698000000000000043e+01,9.976376708370541246e-01,5.404911138152744543e-02,-4.628169073763752778e-02,1.316635165067853944e-03,4.155717079194329766e-04,-1.152516457782749556e-04,-9.712393794199686292e-01,-9.729410877786668355e-01,1.701708358698235954e-03,4.007619196873253944e-04,2.413553623958897276e-04
1.699000000000000199e+01,9.976194180132897937e-01,5.455606744158007781e-02,-4.608067084624945658e-02,1.316079979491285553e-03,4.083553257592546434e-04,-1.199577912105350406e-04,-9.712427745874953056e-01,-9.729908387569701222e-01,1.748064169474824710e-03,4.007921017040322613e-04,2.413736946020872409e-04
1.700000000000000000e+01,9.976026755915252675e-01,5.504607768669091128e-02,-4.586126479586839083e-02,1.315335542025344038e-03,4.008951714053499453e-04,-1.247687454777331824e-04,-9.712460445579264023e-01,-9.730410479241301536e-01,1.795003366203755781e-03,4.008214175010607855e-04,2.413923012190011264e-04
1.701000000000000156e+01,9.975874942629022746e-01,5.551888723869029957e-02,-4.562293217535166867e-02,1.314406193670257300e-03,3.931961615941215551e-04,-1.296754088609855895e-04,-9.712492052538596043e-01,-9.730915466280740667e-01,1.842341374214434991e-03,4.008500114133332361e-04,2.414112269728541094e-04
1.701999999999999957e+01,9.975739166707762173e-01,5.597429423879412419e-02,-4.536519206468760806e-02,1.313297234156333808e-03,3.852638405758282902e-04,-1.346681312913762410e-04,-9.712522738528421851e-01,-9.731421093903902531e-01,1.889835537548110707e-03,4.008780381038926197e-04,2.414305201319244532e-04
1.703000000000000114e+01,9.975619772121097073e-01,5.641214693325415780e-02,-4.508762773688258091e-02,1.312014874957077295e-03,3.771044162596307817e-04,-1.397367367571051720e-04,-9.712552685029862687e-01,-9.731924564868200678e-01,1.937187983833793016e-03,4.009056599969663785e-04,2.414502310923438699e-04
1.703999999999999915e+01,9.975517019598407753e-01,5.683234038010649691e-02,-4.478989036671676000e-02,1.310566188336630133e-03,3.687247939838907487e-04,-1.448705555490307291e-04,-9.712582080297589293e-01,-9.732422579361333925e-01,1.984049906374462779e-03,4.009330446357233044e-04,2.414704108808507499e-04
1.705000000000000071e+01,9.975431087052366586e-01,5.723481281911708268e-02,-4.447170170521005939e-02,1.308959053245489128e-03,3.601326073114570784e-04,-1.500584643149280100e-04,-9.712611116420372115e-01,-9.732911387316667273e-01,2.030027089629526677e-03,4.009603620398325850e-04,2.414911096553229441e-04
1.705999999999999872e+01,9.975362071166924416e-01,5.761954174765557962e-02,-4.413285570111614986e-02,1.307202098858908836e-03,3.513362452525002730e-04,-1.552889337070036764e-04,-9.712639986454357777e-01,-9.733386851362820780e-01,2.074686490846268209e-03,4.009877821352063744e-04,2.415123752794734457e-04
1.707000000000000028e+01,9.975309990086241863e-01,5.798653974654683491e-02,-4.377321907336356732e-02,1.305304646513668742e-03,3.423448753245027275e-04,-1.605500832205392374e-04,-9.712668881703883095e-01,-9.733844518617567054e-01,2.117563691368355618e-03,4.010154723240986780e-04,2.415342520314389674e-04
1.708000000000000185e+01,9.975274787119655651e-01,5.833585010198761439e-02,-4.339273086047405747e-02,1.303276650740826589e-03,3.331684618705384030e-04,-1.658297426398619196e-04,-9.712697989215900440e-01,-9.734279699647448991e-01,2.158171043154851615e-03,4.010435952561607303e-04,2.415567795042150578e-04
1.708999999999999986e+01,9.975256335354218962e-01,5.866754227250865067e-02,-4.299140099402228715e-02,1.301128640018591647e-03,3.238177790734789673e-04,-1.711155193368903908e-04,-9.712727489545173176e-01,-9.734687553095179302e-01,2.196006355000557509e-03,4.010723068509779339e-04,2.415799917327987600e-04
1.710000000000000142e+01,9.975254443048294783e-01,5.898170725357278904e-02,-4.256930796260731398e-02,1.298871657782355330e-03,3.143044181257626424e-04,-1.763948705125939942e-04,-9.712757554832207596e-01,-9.735063174671693131e-01,2.230561983948574356e-03,4.011017546109914853e-04,2.416039165689110035e-04
1.710999999999999943e+01,9.975268859664653265e-01,5.927845289663129236e-02,-4.212659565009317653e-02,1.296517204131794653e-03,3.046407880433335070e-04,-1.816551793381766279e-04,-9.712788347224844410e-01,-9.735401689380437373e-01,2.261334215559296368e-03,4.011320762507498625e-04,2.416285753104041589e-04
1.712000000000000099e+01,9.975299282390560629e-01,5.955789924402618563e-02,-4.166346944662237262e-02,1.294077178572166417e-03,2.948401096486252923e-04,-1.868838338444448193e-04,-9.712820017658703176e-01,-9.735698345937031650e-01,2.287832827832817981e-03,4.011633986556383479e-04,2.416539825833563526e-04
1.712999999999999901e+01,9.975345362985418296e-01,5.982017394573189983e-02,-4.118019174276860844e-02,1.291563824020563935e-03,2.849164022928409880e-04,-1.920683073285458771e-04,-9.712852704998226061e-01,-9.735948612345979303e-01,2.309590734775310728e-03,4.011958371702949709e-04,2.416801464557583046e-04
1.714000000000000057e+01,9.975406714793694229e-01,6.006540782817075541e-02,-4.067707692594499380e-02,1.288989672203766975e-03,2.748844629427961645e-04,-1.971962389992527214e-04,-9.712886535528475473e-01,-9.736148271485052241e-01,2.326173595657658570e-03,4.012294952056483688e-04,2.417070687621425407e-04
1.715000000000000213e+01,9.975482919762281853e-01,6.029373068883055881e-02,-4.015448600367258619e-02,1.286367490474427848e-03,2.647598373234332360e-04,-2.022555135665879726e-04,-9.712921622776006236e-01,-9.736293515332394843e-01,2.337189255638902341e-03,4.012644641434504793e-04,2.417347456089569135e-04
1.716000000000000014e+01,9.975573535308011053e-01,6.050526739269142251e-02,-3.961282098051165101e-02,1.283710229981552655e-03,2.545587828844122981e-04,-2.072343384991989280e-04,-9.712958067629052783e-01,-9.736381036181118720e-01,2.342296855206613213e-03,4.013008235097017249e-04,2.417631680275977857e-04
1.717000000000000171e+01,9.975678100888073496e-01,6.070013434716316214e-02,-3.905251911444525270e-02,1.281030975051030861e-03,2.442982234480770964e-04,-2.121213177224499230e-04,-9.712995958721509782e-01,-9.736408112861102415e-01,2.341215413959274634e-03,4.013386413824800571e-04,2.417923227477913883e-04
1.717999999999999972e+01,9.975796144140045563e-01,6.087843643096306490e-02,-3.847404717443563688e-02,1.278342893567001228e-03,2.339956954967181582e-04,-2.169055206098205099e-04,-9.713035373039582421e-01,-9.736372689678051140e-01,2.333731663846916587e-03,4.013779749969185583e-04,2.418221930571284872e-04
1.719000000000000128e+01,9.975927186472248742e-01,6.104026444882851982e-02,-3.787789581401948547e-02,1.275659188094996994e-03,2.236692861687029812e-04,-2.215765452269374044e-04,-9.713076376710728654e-01,-9.736273445547476424e-01,2.319706883674806444e-03,4.014188715086134426e-04,2.418527597234376714e-04
1.719999999999999929e+01,9.976070748002215938e-01,6.118569317796083984e-02,-3.726457416650315324e-02,1.272993047456030900e-03,2.133375631544810226e-04,-2.261245749174850030e-04,-9.713119025932452910e-01,-9.736109850690198853e-01,2.299082475774548700e-03,4.014613688773081314e-04,2.418840019520196449e-04
1.721000000000000085e+01,9.976226351760291156e-01,6.131478006353521110e-02,-3.663460475596611726e-02,1.270357598447451920e-03,2.030194968132857712e-04,-2.305404274690508234e-04,-9.713163368001669351e-01,-9.735882208316457564e-01,2.271884031478836954e-03,4.015054968352704335e-04,2.419158983626434889e-04
1.721999999999999886e+01,9.976393527095043234e-01,6.142756460950592190e-02,-3.598851880532179248e-02,1.267765857410834513e-03,1.927343749670724351e-04,-2.348155962595679859e-04,-9.713209442407183536e-01,-9.735591678977673080e-01,2.238223657048985221e-03,4.015512779066465797e-04,2.419484279596595400e-04
1.723000000000000043e+01,9.976571812238776982e-01,6.152406849742321493e-02,-3.532685200860378322e-02,1.265230681370148455e-03,1.825017109673298288e-04,-2.389422829561114125e-04,-9.713257281950702371e-01,-9.735240285716635356e-01,2.198300376593281553e-03,4.015987284480516885e-04,2.419815710821282551e-04
1.724000000000000199e+01,9.976760756011826548e-01,6.160429645033719398e-02,-3.465014081991957262e-02,1.262764718502367399e-03,1.723411457696467149e-04,-2.429134215122320025e-04,-9.713306913864901970e-01,-9.734830898782060871e-01,2.152398491715926468e-03,4.016478596833100928e-04,2.420153103157574037e-04
1.725000000000000000e+01,9.976959918668089067e-01,6.166823784146324011e-02,-3.395891929662229330e-02,1.260380357756938187e-03,1.622723448868722154e-04,-2.467226933824532881e-04,-9.713358360900896660e-01,-9.734367199455714603e-01,2.100883855481845090e-03,4.016986787078312849e-04,2.420496313448872172e-04
1.726000000000000156e+01,9.977168871903440150e-01,6.171586902860753260e-02,-3.325371651964412895e-02,1.258089677507246047e-03,1.523148912206504120e-04,-2.503645340381064786e-04,-9.713411642356786224e-01,-9.733853623410961831e-01,2.044198105417589697e-03,4.017511894404410320e-04,2.420845237194324540e-04
1.726999999999999957e+01,9.977387198070689633e-01,6.174715637598638535e-02,-3.253505460001026445e-02,1.255904393193856558e-03,1.424881748892318080e-04,-2.538341310231600773e-04,-9.713466775023587019e-01,-9.733295284924697865e-01,1.982850990111033069e-03,4.018053935013182060e-04,2.421199815207941697e-04
1.728000000000000114e+01,9.977614488666218806e-01,6.176205990562250864e-02,-3.180344726767136976e-02,1.253835804003423753e-03,1.328112812730426035e-04,-2.571274139281826978e-04,-9.713523774023287150e-01,-9.732697884118765019e-01,1.917411009547812352e-03,4.018612909960930465e-04,2.421560038923242786e-04
1.728999999999999915e+01,9.977850342169706233e-01,6.176053750165036438e-02,-3.105939902721356963e-02,1.251894738715071459e-03,1.233028785848493971e-04,-2.602410367822285530e-04,-9.713582653517144339e-01,-9.732067600155610565e-01,1.848494663846582311e-03,4.019188811860386571e-04,2.421925954094739097e-04
1.730000000000000071e+01,9.978094361337693785e-01,6.174254957328184634e-02,-3.030340485496247835e-02,1.250091500935617689e-03,1.139811063353787806e-04,-2.631723534640727832e-04,-9.713643427260149066e-01,-9.731410973888499072e-01,1.776754662835000609e-03,4.019781630250845268e-04,2.422297662629802062e-04
1.730999999999999872e+01,9.978346150066208509e-01,6.170806406652003945e-02,-2.953595040357894635e-02,1.248435814031711825e-03,1.048634661049909367e-04,-2.659193868145082532e-04,-9.713706108982096410e-01,-9.730734783839648516e-01,1.702867485755213449e-03,4.020391355450394708e-04,2.422675322244494112e-04
1.732000000000000028e+01,9.978605309950107083e-01,6.165706170158175708e-02,-2.875751267353262100e-02,1.246936766150053477e-03,9.596671604536672652e-05,-2.684807921900141396e-04,-9.713770712575390265e-01,-9.730045919516882025e-01,1.627520694149128073e-03,4.021017980720738988e-04,2.423059143787931191e-04
1.733000000000000185e+01,9.978871436677135831e-01,6.158954130289873846e-02,-2.796856110575740920e-02,1.245602755791308178e-03,8.730677052057694257e-05,-2.708558162352421778e-04,-9.713837252074687401e-01,-9.729351255991099956e-01,1.551400391641309532e-03,4.021661502599501782e-04,2.423449386006470974e-04
1.733999999999999986e+01,9.979144116399119024e-01,6.150552508200888419e-02,-2.716955904628577667e-02,1.244441438468986156e-03,7.889860625349426760e-05,-2.730442516686469785e-04,-9.713905741416736239e-01,-9.728657533356623865e-01,1.475179193988756122e-03,4.022321919293053282e-04,2.423846347798797041e-04
1.735000000000000142e+01,9.979422922227707549e-01,6.140506373085063280e-02,-2.636096553152133051e-02,1.243459675038001986e-03,7.075617627148826226e-05,-2.750463888739060943e-04,-9.713976193975882856e-01,-9.727971244228155179e-01,1.399505025227207149e-03,4.022999227075679633e-04,2.424250357857538063e-04
1.735999999999999943e+01,9.979707410997723516e-01,6.128824118422045858e-02,-2.554323734185309780e-02,1.242663482317873545e-03,6.289233284532620477e-05,-2.768629650716977471e-04,-9.714048621877056089e-01,-9.727298531838948215e-01,1.324990996189177655e-03,4.023693414702994879e-04,2.424661761999402643e-04
1.737000000000000099e+01,9.979997120436401303e-01,6.115517891542249923e-02,-2.471683127130318985e-02,1.242057986661769618e-03,5.531876048903904632e-05,-2.784951118146178632e-04,-9.714123035096446923e-01,-9.726645100655298970e-01,1.252206555885173244e-03,4.024404455920197192e-04,2.425080908432519777e-04
1.737999999999999901e+01,9.980291566866665853e-01,6.100603963837314403e-02,-2.388220656155617266e-02,1.241647381133446004e-03,4.804591993847501810e-05,-2.799443015053733634e-04,-9.714199440369601923e-01,-9.726016140770404883e-01,1.181670040080346276e-03,4.025132300228630210e-04,2.425508131338460771e-04
1.739000000000000057e+01,9.980590243557980745e-01,6.084103030239344095e-02,-2.303982744980657624e-02,1.241434886950021268e-03,4.108300385558964806e-05,-2.812122935875936659e-04,-9.714277839933742609e-01,-9.725416266735109616e-01,1.113842680136686424e-03,4.025876862152015100e-04,2.425943733392887935e-04
1.740000000000000213e+01,9.980892619819312639e-01,6.066040428226168041e-02,-2.219016578113659072e-02,1.241422719829367175e-03,3.443790481785057717e-05,-2.823010810028352916e-04,-9.714358230142483563e-01,-9.724849470972063425e-01,1.049124082958014393e-03,4.026638009325031443e-04,2.426387967786602928e-04
1.741000000000000014e+01,9.981198140909128824e-01,6.046446268534445140e-02,-2.133370363738502223e-02,1.241612061847011247e-03,2.811719595177805667e-05,-2.832128374490430257e-04,-9.714440599995375347e-01,-9.724319091519120217e-01,9.878491523745162785e-04,4.027415549795398887e-04,2.426841020466419252e-04
1.742000000000000171e+01,9.981506228812471182e-01,6.025355471920872119e-02,-2.047093593555299532e-02,1.242003039360320112e-03,2.212612436113080007e-05,-2.839498659173706049e-04,-9.714524929633242545e-01,-9.723827793579256085e-01,9.302863946013708966e-04,4.028209218987113100e-04,2.427302993333046999e-04
1.742999999999999972e+01,9.981816283908389043e-01,6.002807708639477241e-02,-1.960237294957651796e-02,1.242594707497824726e-03,1.646861728846294183e-05,-2.845145489280222662e-04,-9.714611188853726764e-01,-9.723377564203278256e-01,8.766375349551781262e-04,4.029018666812958461e-04,2.427773889071005442e-04
1.744000000000000128e+01,9.982127687527432292e-01,5.978847239731381602e-02,-1.872854270977141952e-02,1.243385041640769455e-03,1.114730073858034538e-05,-2.849093008330260443e-04,-9.714699335702701166e-01,-9.722969719381561182e-01,8.270383678860428016e-04,4.029843445441087411e-04,2.428253598301122196e-04
1.744999999999999929e+01,9.982439805367128161e-01,5.953522661682105616e-02,-1.784999323440579141e-02,1.244370936243519412e-03,6.163530088687736785e-06,-2.851365225060255499e-04,-9.714789315197924768e-01,-9.722604922843934849e-01,7.815607646010346585e-04,4.030682998222318448e-04,2.428741889608510007e-04
1.746000000000000085e+01,9.982751991713894046e-01,5.926886558416288864e-02,-1.696729454779707588e-02,1.245548211251506707e-03,1.517432017365029339e-06,-2.851985586968144686e-04,-9.714881058238220568e-01,-9.722283215923723798e-01,7.402157685503754810e-04,4.031536650257030790e-04,2.429238402910094408e-04
1.746999999999999886e+01,9.983063594389383066e-01,5.898995066906295021e-02,-1.608104043917051029e-02,1.246911626281064622e-03,-2.792043092761824979e-06,-2.850976582917449519e-04,-9.714974480746880747e-01,-9.722004057898367968e-01,7.029577151487488530e-04,4.032403601040450750e-04,2.429742646448129761e-04
1.748000000000000043e+01,9.983373960320555129e-01,5.869907364802745553e-02,-1.519184991646036278e-02,1.248454902627307503e-03,-6.767059281826952304e-06,-2.848359376901773965e-04,-9.715069483091123281e-01,-9.721766376241079977e-01,6.696893149956713700e-04,4.033282919562063877e-04,2.430253997545150924e-04
1.749000000000000199e+01,9.983682441614497582e-01,5.839685090396827538e-02,-1.430036830948982346e-02,1.250170753065295336e-03,-1.041082480769379221e-05,-2.844153474811429738e-04,-9.715165949811361834e-01,-9.721568626181329442e-01,6.402676369967634160e-04,4.034173542162911084e-04,2.430771707102596935e-04
1.750000000000000000e+01,9.983988402000510964e-01,5.808391706848450853e-02,-1.340726797777755212e-02,1.252050919308754333e-03,-1.372751485809888577e-05,-2.838376425827960551e-04,-9.715263749685276728e-01,-9.721408858862177205e-01,6.145109176900179129e-04,4.035074273365253216e-04,2.431294907654368842e-04
1.751000000000000156e+01,9.984291223494708989e-01,5.776091823923253793e-02,-1.251324857981794131e-02,1.254086216890356329e-03,-1.672218851214142020e-05,-2.831043559885309765e-04,-9.715362736140173983e-01,-9.721284797194543748e-01,5.922061054369679280e-04,4.035983789803426259e-04,2.431822624575641356e-04
1.751999999999999957e+01,9.984590313129884098e-01,5.742850491447470951e-02,-1.161903686330483486e-02,1.256266587130616067e-03,-1.940070133802981726e-05,-2.822167762472559366e-04,-9.715462748019224604e-01,-9.721193918258366207e-01,5.731170239141159624e-04,4.036900647286786404e-04,2.432353790042807162e-04
1.753000000000000114e+01,9.984885109596007835e-01,5.708732479298508911e-02,-1.072538593960275545e-02,1.258581155770024853e-03,-2.176961503979281854e-05,-2.811759287892290024e-04,-9.715563610694345487e-01,-9.721133540799568040e-01,5.569930105222860436e-04,4.037823290936775385e-04,2.432887259127269886e-04
1.753999999999999915e+01,9.985175089631835865e-01,5.673801558993033650e-02,-9.833074010966235540e-03,1.261018297752653080e-03,-2.383610556271104181e-05,-2.799825611926282467e-04,-9.715665137511175775e-01,-9.721100916058934560e-01,5.435778547758899921e-04,4.038750068251029742e-04,2.433421827443549290e-04
1.755000000000000071e+01,9.985459774017348966e-01,5.638119801823458094e-02,-8.942902525656165266e-03,1.263565707570845796e-03,-2.560787103640880651e-05,-2.786371324677627609e-04,-9.715767131540071766e-01,-9.721093319867872840e-01,5.326188327801269782e-04,4.039679244865249617e-04,2.433956249647817316e-04
1.755999999999999872e+01,9.985738733022871960e-01,5.601746908037774642e-02,-8.055693744221631425e-03,1.266210474510841896e-03,-2.709304087739645503e-05,-2.771398064151904604e-04,-9.715869387600873930e-01,-9.721108143700639692e-01,5.238756099766236083e-04,4.040609022708611378e-04,2.434489258202887640e-04
1.757000000000000028e+01,9.986011591183070468e-01,5.564739580786196016e-02,-7.172287709753075169e-03,1.268939162079841913e-03,-2.830008729145904787e-05,-2.754904490897059949e-04,-9.715971694520224577e-01,-9.721142982206004701e-01,5.171287685780613826e-04,4.041537560187459565e-04,2.435019581801256550e-04
1.758000000000000185e+01,9.986278031280318990e-01,5.527150957497705547e-02,-6.293538625732864392e-03,1.271737890846598960e-03,-2.923774031325878343e-05,-2.736886303740805300e-04,-9.716073837575289751e-01,-9.721195714685170186e-01,5.121877109880664837e-04,4.042462993971498997e-04,2.435545962917728957e-04
1.758999999999999986e+01,9.986537797437198272e-01,5.489030110039060800e-02,-5.420310657009559836e-03,1.274592423891777538e-03,-2.991490739884667934e-05,-2.717336296340315126e-04,-9.716175601070591306e-01,-9.721264578046117100e-01,5.088976975526082486e-04,4.043383461914337729e-04,2.436067174107492406e-04
1.760000000000000142e+01,9.986790697240490733e-01,5.450421623489217632e-02,-4.553473182123903354e-03,1.277488254041219936e-03,-3.034059844981190339e-05,-2.696244453894791962e-04,-9.716276770993844680e-01,-9.721348228959868498e-01,5.071457966023745290e-04,4.044297126607405740e-04,2.436582032687706345e-04
1.760999999999999943e+01,9.987036602837808807e-01,5.411365261674837279e-02,-3.693895538385861491e-03,1.280410692045668873e-03,-3.052385699905820436e-05,-2.673598088969078969e-04,-9.716377137690733745e-01,-9.721445793252463385e-01,5.068655561729825667e-04,4.045202199037362350e-04,2.437089413622750556e-04
1.762000000000000099e+01,9.987275450973992497e-01,5.371895725803481347e-02,-2.842441314366088087e-03,1.283344954874447372e-03,-3.047369813138686560e-05,-2.649382014941457399e-04,-9.716476498499211356e-01,-9.721556900980630189e-01,5.080402481418872136e-04,4.046096961812750649e-04,2.437588260510992200e-04
1.762999999999999901e+01,9.987507241954032278e-01,5.332042510643076466e-02,-1.999962257409825320e-03,1.286276253308677245e-03,-3.019905355089091487e-05,-2.623578755132079479e-04,-9.716574660283947562e-01,-9.721681706124351008e-01,5.107045840403009931e-04,4.046979791422270194e-04,2.438077594628662581e-04
1.764000000000000057e+01,9.987732037547580877e-01,5.291829860771124494e-02,-1.167291875995494013e-03,1.289189878050524696e-03,-2.970872404526612645e-05,-2.596168785197265324e-04,-9.716671441812820831e-01,-9.721820890354377909e-01,5.149448541556683225e-04,4.047849179001872201e-04,2.438556522144086358e-04
1.765000000000000213e+01,9.987949957869194373e-01,5.251276827494558846e-02,-3.452388278244726441e-04,1.292071283609463276e-03,-2.901133943807531444e-05,-2.567130805903945399e-04,-9.716766675920079921e-01,-9.721975650861325313e-01,5.208974941245737064e-04,4.048703749118849485e-04,2.439024239557774365e-04
1.766000000000000014e+01,9.988161177294182513e-01,5.210397425158373036e-02,4.654198059398133780e-04,1.294906169282196082e-03,-2.811532596704664340e-05,-2.536442042938928643e-04,-9.716860211407013503e-01,-9.722147672733886248e-01,5.287461326872447322e-04,4.049542276119133251e-04,2.439480037612629104e-04
1.767000000000000171e+01,9.988365919489279321e-01,5.169200883747449016e-02,1.263945252215103445e-03,1.297680556610023104e-03,-2.702888088269894321e-05,-2.504078569973658842e-04,-9.716951914635435505e-01,-9.722339086812928910e-01,5.387172177492862389e-04,4.050363697642339915e-04,2.439923303749758077e-04
1.767999999999999972e+01,9.988564451657557797e-01,5.127691992974073298e-02,2.049643669779332121e-03,1.300380862773361720e-03,-2.575995392966173847e-05,-2.470015650810227208e-04,-9.717041670778008289e-01,-9.722552414311961266e-01,5.510743533952602424e-04,4.051167124976358305e-04,2.440353523349703124e-04
1.769000000000000128e+01,9.988757078112407983e-01,5.085871531453352995e-02,2.821872548658394333e-03,1.302993969466785399e-03,-2.431623525533722319e-05,-2.434228096089735051e-04,-9.717129384698505179e-01,-9.722790499768790839e-01,5.661115070285210578e-04,4.051951850001256914e-04,2.440770279863446746e-04
1.769999999999999929e+01,9.988944133312045448e-01,5.043736773124180700e-02,3.580046767961077465e-03,1.305507286886965160e-03,-2.270514918893922805e-05,-2.396690629763625403e-04,-9.717214981443202948e-01,-9.723056434077992360e-01,5.841452634788949503e-04,4.052717348564368401e-04,2.441173253979744828e-04
1.771000000000000085e+01,9.989125974492790716e-01,5.001282061790451178e-02,4.323644197083549752e-03,1.307908812558454103e-03,-2.093385324994838525e-05,-2.357378260319746967e-04,-9.717298406337356864e-01,-9.723353469465388921e-01,6.055063128032436067e-04,4.053463280219910306e-04,2.441562221906501406e-04
1.771999999999999886e+01,9.989302974051362805e-01,4.958499443548396168e-02,5.052210729895199523e-03,1.310187184815595754e-03,-1.900924167965609577e-05,-2.316266651628192145e-04,-9.717379624689084228e-01,-9.723684928313148790e-01,6.305303624064675970e-04,4.054189484365321649e-04,2.441937052781728568e-04
1.773000000000000043e+01,9.989475511826922949e-01,4.915379345946218476e-02,5.765364648728122689e-03,1.312331730850990752e-03,-1.693795274333970729e-05,-2.273332488231286053e-04,-9.717458621115111495e-01,-9.724054107758270948e-01,6.595486643159835516e-04,4.054895972903273661e-04,2.442297705327334256e-04
1.774000000000000199e+01,9.989643967434690408e-01,4.871911291997704091e-02,6.462800224563010863e-03,1.314332509329332920e-03,-1.472637902385038548e-05,-2.228553829954146729e-04,-9.717535398512218148e-01,-9.724464181984019406e-01,6.928783471800853151e-04,4.055582919654903947e-04,2.442644223634715672e-04
1.775000000000000000e+01,9.989808712801730994e-01,4.828084636649171424e-02,7.144290471511697063e-03,1.316180347647812358e-03,-1.238067991972029099e-05,-2.181910450855125110e-04,-9.717609976707326513e-01,-9.724918104125230833e-01,7.308127417904555128e-04,4.056250646829763214e-04,2.442976732224266811e-04
1.776000000000000156e+01,9.989970105045147264e-01,4.783889312988881537e-02,7.809688987270033481e-03,1.317866873998610249e-03,-9.906795571612421640e-06,-2.133384157772864431e-04,-9.717682390827317995e-01,-9.725418509725904936e-01,7.736118898587096169e-04,4.056899608938000596e-04,2.443295430269998292e-04
1.776999999999999957e+01,9.990128479826414498e-01,4.739316575386319508e-02,8.458930826332984598e-03,1.319384544453391060e-03,-7.310461468984016936e-06,-2.082959084052276645e-04,-9.717752689436629510e-01,-9.725967623723711375e-01,8.214934287082332641e-04,4.057530374592039409e-04,2.443600585111393997e-04
1.778000000000000114e+01,9.990284145301289165e-01,4.694359726862474408e-02,9.092032369091673782e-03,1.320726665342355577e-03,-4.597223032807014361e-06,-2.030621954443287999e-04,-9.717820932494332098e-01,-9.726567172982456544e-01,8.746240488124583682e-04,4.058143606686282108e-04,2.443892525090252121e-04
1.778999999999999915e+01,9.990437376770134881e-01,4.649014818319882614e-02,9.709090167102292154e-03,1.321887411240579673e-03,-1.772449528398846905e-06,-1.976362317656907351e-04,-9.717887189187041086e-01,-9.727218306437622752e-01,9.331117250582089250e-04,4.058740041480413639e-04,2.444171631807989797e-04
1.780000000000000071e+01,9.990588412115658512e-01,4.603281307795033250e-02,1.031027876247426166e-02,1.322861838900600724e-03,1.158653267079162225e-06,-1.920172743624657178e-04,-9.717951535694037135e-01,-9.727921524933557107e-01,9.969989239519711638e-04,4.059320467121910431e-04,2.444438331956622079e-04
1.780999999999999872e+01,9.990737448098253592e-01,4.557162668635815483e-02,1.089584749710569359e-02,1.323645897482794709e-03,4.191032137223293328e-06,-1.862048983132315078e-04,-9.718014052941437164e-01,-9.728676622791578854e-01,1.066256985014210406e-03,4.059885702138441629e-04,2.444693088947680337e-04
1.782000000000000028e+01,9.990884637557193582e-01,4.510666936436937002e-02,1.146611634506197741e-02,1.324236435433319295e-03,7.319777645277590382e-06,-1.801990088175004954e-04,-9.718074824399454137e-01,-9.729482643026947652e-01,1.140781862749313180e-03,4.060436574414845825e-04,2.444936394470076380e-04
1.783000000000000185e+01,9.991030087548010696e-01,4.463807185676146178e-02,1.202147081841889106e-02,1.324631204344833748e-03,1.054011781137424840e-05,-1.739998492100121644e-04,-9.718133933973168714e-01,-9.730337847910689453e-01,1.220391393752026134e-03,4.060973901133646926e-04,2.445168760258908947e-04
1.783999999999999986e+01,9.991173858424651222e-01,4.416601928264181354e-02,1.256235601308242425e-02,1.324828860107378666e-03,1.384741446288195095e-05,-1.676080049352924347e-04,-9.718191464033851812e-01,-9.731239706239452891e-01,1.304824220560117263e-03,4.061498470111752452e-04,2.445390710277273172e-04
1.785000000000000142e+01,9.991315963856155502e-01,4.369075427630123715e-02,1.308926987618518056e-02,1.324828961618755227e-03,1.723716237450154768e-05,-1.610244035408123198e-04,-9.718247493628410227e-01,-9.732184898226838854e-01,1.393740459842877618e-03,4.062011022910475087e-04,2.445602773504251815e-04
1.785999999999999943e+01,9.991456371748669296e-01,4.321257923481907487e-02,1.360275579039044690e-02,1.324631967275363698e-03,2.070499121808083414e-05,-1.542503108244199764e-04,-9.718302096902449172e-01,-9.733169338390543768e-01,1.486724148809480178e-03,4.062512240029945900e-04,2.445805477495621716e-04
1.787000000000000099e+01,9.991595006026334769e-01,4.273185763985274527e-02,1.410339458261637528e-02,1.324239229409742563e-03,2.424667024907829576e-05,-1.472873233485465477e-04,-9.718355341759976618e-01,-9.734188216190224896e-01,1.583287443024807874e-03,4.063002728427415737e-04,2.445999342823856892e-04
1.787999999999999901e+01,9.991731749207959368e-01,4.224901443750787855e-02,1.459179607511613616e-02,1.323652986780152630e-03,2.785811556914981406e-05,-1.401373576085495471e-04,-9.718407288779769004e-01,-9.735236053528917299e-01,1.682876474914855522e-03,4.063483011529777245e-04,2.446184878457380307e-04
1.789000000000000057e+01,9.991866445703305732e-01,4.176453547682523054e-02,1.506859030536844384e-02,1.322876355154888094e-03,3.153539972426253524e-05,-1.328026362141617909e-04,-9.718457990396958124e-01,-9.736306777593041195e-01,1.784878719608291083e-03,4.063953521828105714e-04,2.446362578076843874e-04
1.790000000000000213e+01,9.991998905741360515e-01,4.127896602377955498e-02,1.553441854770336826e-02,1.321913315970450623e-03,3.527476332658214706e-05,-1.252856715100612243e-04,-9.718507490353024414e-01,-9.737393806934558915e-01,1.888631658153504126e-03,4.064414596082158051e-04,2.446532917181887257e-04
1.791000000000000014e+01,9.992128909832290740e-01,4.079290838345285553e-02,1.598992427390038759e-02,1.320768702981843035e-03,3.907262832740965482e-05,-1.175892471226015182e-04,-9.718555823409721350e-01,-9.738490148229465015e-01,1.993432481974311433e-03,4.064866473079509581e-04,2.446696350943966536e-04
1.792000000000000171e+01,9.992256213659576058e-01,4.030701867783897940e-02,1.643574419205469372e-02,1.319448186766812277e-03,4.292561251863914837e-05,-1.097163979734041954e-04,-9.718603015315773197e-01,-9.739588500819450489e-01,2.098548550367716672e-03,4.065309293846588578e-04,2.446853312583208151e-04
1.792999999999999972e+01,9.992380553293188639e-01,3.982200284024502851e-02,1.687249950275278645e-02,1.317958256896540215e-03,4.683054480224154548e-05,-1.016703893454105607e-04,-9.718649083009772705e-01,-9.740681365982827300e-01,2.203228297305409675e-03,4.065743104145873050e-04,2.447004212038361715e-04
1.794000000000000128e+01,9.992501650613415665e-01,3.933861189914160394e-02,1.730078750898905726e-02,1.316306201544483303e-03,5.078448074152463955e-05,-9.345469562167334459e-05,-9.718694035038127899e-01,-9.741761157895020284e-01,2.306712285689236849e-03,4.066167859051943818e-04,2.447149434818829405e-04
1.794999999999999929e+01,9.992619218835655515e-01,3.885763663440770788e-02,1.772117371128252225e-02,1.314500084275581869e-03,5.478471789442062288e-05,-8.507297934039836993e-05,-9.718737872163365488e-01,-9.742820313421505229e-01,2.408244125813991093e-03,4.066583429368750865e-04,2.447289340772318411e-04
1.796000000000000085e+01,9.992732968027966400e-01,3.837990169694858317e-02,1.813418451214213883e-02,1.312548717739409326e-03,5.882881042757137852e-05,-7.652907122017106243e-05,-9.718780588135352838e-01,-9.743851398213335679e-01,2.507081007798239031e-03,4.066989609620473914e-04,2.447424262681519025e-04
1.796999999999999886e+01,9.992842610520219493e-01,3.790625928857214999e-02,1.854030064444206483e-02,1.310461633986287908e-03,6.291458251997976349e-05,-6.782695180589608632e-05,-9.718822170597313237e-01,-9.744847207012939938e-01,2.602503641562669678e-03,4.067386127347019198e-04,2.447554504598770109e-04
1.798000000000000043e+01,9.992947866107189103e-01,3.743758250270623478e-02,1.893995142651400468e-02,1.308249051133354105e-03,6.704014008565873923e-05,-5.897073536772592023e-05,-9.718862602097251280e-01,-9.745800856577347959e-01,2.693825448009612867e-03,4.067772653422810098e-04,2.447680339945357275e-04
1.799000000000000199e+01,9.993048466959043585e-01,3.697475842806355328e-02,1.933350993298171838e-02,1.305921836129361312e-03,7.120388037504886522e-05,-4.996465665150741164e-05,-9.718901861177213775e-01,-9.746705870141325612e-01,2.780400896411157688e-03,4.068148813131090510e-04,2.447802009375443788e-04
1.800000000000000000e+01,9.993144162159846022e-01,3.651868111677498280e-02,1.972128915476685507e-02,1.303491463402159465e-03,7.540449905369856517e-05,-4.081306102964281645e-05,-9.718939923513159052e-01,-9.747556252821089062e-01,2.861632930792990231e-03,4.068514197740502754e-04,2.447919718626678787e-04
1.801000000000000156e+01,9.993234721806071308e-01,3.607024451597964920e-02,2.010353920451000628e-02,1.300969969220038555e-03,7.964099440248483756e-05,-3.152039853567896222e-05,-9.718976763080473535e-01,-9.748346557761229381e-01,2.936979468075549826e-03,4.068868376346696002e-04,2.448033636501811827e-04
1.801999999999999957e+01,9.993319940607299223e-01,3.563033545758768905e-02,2.048044560519294774e-02,1.298369901657170757e-03,8.391266833497936504e-05,-2.209122218481211606e-05,-9.719012353322578068e-01,-9.749071943119931305e-01,3.005958979735309355e-03,4.069210907767650408e-04,2.448143893236665036e-04
1.803000000000000114e+01,9.993399640944384821e-01,3.519982679515031021e-02,2.085212868033775938e-02,1.295704266121433653e-03,8.821912398287648635e-05,-1.253019088666025380e-05,-9.719046668302697700e-01,-9.749728220153450753e-01,3.068155185075316978e-03,4.069541352302498568e-04,2.448250579545341310e-04
1.803999999999999915e+01,9.993473675350079688e-01,3.477957076978323986e-02,2.121864404418388750e-02,1.292986466480297624e-03,9.256025965820235068e-05,-2.842077147417255282e-06,-9.719079683819430437e-01,-9.750311892695284754e-01,3.123220887585385734e-03,4.069859283187585142e-04,2.448353746531406472e-04
1.805000000000000071e+01,9.993541928390408113e-01,3.437039267918534646e-02,2.157998417011302086e-02,1.290230241902426758e-03,9.693625905974804060e-05,6.968220362285115108e-06,-9.719111378471492202e-01,-9.750820188249378351e-01,3.170880977788630064e-03,4.070164297600619633e-04,2.448453406758144268e-04
1.805999999999999872e+01,9.993604317936356507e-01,3.397308491528937269e-02,2.193608099573422440e-02,1.287449599619759199e-03,1.013475776494918423e-04,1.689565942751128705e-05,-9.719141734655931675e-01,-9.751251080746311528e-01,3.210934609037938495e-03,4.070456027079959551e-04,2.448549536555599815e-04
1.807000000000000028e+01,9.993660795827326027e-01,3.358840142726502581e-02,2.228680950390500917e-02,1.284658743902517431e-03,1.057949251813951287e-04,2.693503228730828987e-05,-9.719170739487444921e-01,-9.751603304795229965e-01,3.243256530778525649e-03,4.070734147237942439e-04,2.448642079728724497e-04
1.808000000000000185e+01,9.993711347937747069e-01,3.321705265776742078e-02,2.263199220098739348e-02,1.281872001627108477e-03,1.102792444188509415e-04,3.708093934096367970e-05,-9.719198385625853476e-01,-9.751876361036824203e-01,3.267797541097118737e-03,4.070998386653754413e-04,2.448730952591127163e-04
1.808999999999999986e+01,9.993755993670259130e-01,3.285970099170844316e-02,2.297140439725270031e-02,1.279103744900901563e-03,1.148016861273524038e-04,4.732775903133732451e-05,-9.719224672000231768e-01,-9.752070512014046066e-01,3.284584001381471007e-03,4.071248534831922966e-04,2.448816050208968420e-04
1.810000000000000142e+01,9.993794784907996664e-01,3.251695674863670782e-02,2.330478017994490336e-02,1.276368311286454026e-03,1.193635804751061084e-04,5.766961450943068585e-05,-9.719249604418674915e-01,-9.752186767864379213e-01,3.293716344570465828e-03,4.071484449121837807e-04,2.448897253715109912e-04
1.810999999999999943e+01,9.993827804467430020e-01,3.218937474221122974e-02,2.363181895745809086e-02,1.273679922239178471e-03,1.239664050159106870e-04,6.810033781121492959e-05,-9.719273196052895525e-01,-9.752226861131420010e-01,3.295366507852475445e-03,4.071706060488371388e-04,2.448974438311601887e-04
1.812000000000000099e+01,9.993855164101348443e-01,3.187745142331175480e-02,2.395219244366952535e-02,1.271052600434010183e-03,1.286117494656669553e-04,7.861343239238070401e-05,-9.719295467787394394e-01,-9.752193210113744293e-01,3.289774232634972134e-03,4.071913378032559604e-04,2.449047481660748815e-04
1.812999999999999901e+01,9.993877002109295971e-01,3.158162261711672941e-02,2.426555194493723935e-02,1.268500086707482002e-03,1.333012775164577068e-04,8.920203496520928027e-05,-9.719316448425286969e-01,-9.752088870420276834e-01,3.277242199498990333e-03,4.072106492169799523e-04,2.449116272269513672e-04
1.814000000000000057e+01,9.993893480617238589e-01,3.130226185896255175e-02,2.457153580877837612e-02,1.266035757379846763e-03,1.380366859606741044e-04,9.985887766056398098e-05,-9.719336174743337109e-01,-9.751917474768949656e-01,3.258130002561293766e-03,4.072285576386138720e-04,2.449180717378762751e-04
1.815000000000000213e+01,9.993904782592869518e-01,3.103967932893197598e-02,2.486977689287697343e-02,1.263672542746795613e-03,1.428196614227275987e-04,1.105762515938932408e-04,-9.719354691391807188e-01,-9.751683161528255095e-01,3.232847013644816244e-03,4.072450887512239076e-04,2.449240750099779262e-04
1.816000000000000014e+01,9.993911108666384546e-01,3.079412138077318103e-02,2.515990991581403338e-02,1.261422847540810428e-03,1.476518350180654887e-04,1.213459729443520897e-04,-9.719372050638083183e-01,-9.751390493020632988e-01,3.201844238254997459e-03,4.072602764486491292e-04,2.449296335305106709e-04
1.817000000000000171e+01,9.993912673825816606e-01,3.056577065682477418e-02,2.544157855669242074e-02,1.259298474158405306e-03,1.525347352795432113e-04,1.321593526588108922e-04,-9.719388311955761139e-01,-9.751044365137346848e-01,3.165605318158610289e-03,4.072741625609105917e-04,2.449347474084984100e-04
1.817999999999999972e+01,9.993909704056894716e-01,3.035474677691255702e-02,2.571444217945009422e-02,1.257310549430879247e-03,1.574697397101347855e-04,1.430071708662866768e-04,-9.719403541466660190e-01,-9.750649910313670121e-01,3.124636884700939757e-03,4.072867964331703121e-04,2.449394206573973776e-04
1.819000000000000128e+01,9.993902432994118401e-01,3.016110758556743085e-02,2.597818206889867046e-02,1.255469455683637468e-03,1.624580253396470020e-04,1.538796570328811674e-04,-9.719417811246182648e-01,-9.750212396330261155e-01,3.079458508407822981e-03,4.072982343667848793e-04,2.449436613003452834e-04
1.819999999999999929e+01,9.993891098645368842e-01,2.998485093819889397e-02,2.623250707903460044e-02,1.253784766782605918e-03,1.675005186818987065e-04,1.647664768030659705e-04,-9.719431198507528791e-01,-9.749737123708693831e-01,3.030592520116546108e-03,4.073085389353497954e-04,2.449474813055463329e-04
1.821000000000000085e+01,9.993875940247354261e-01,2.982591700291517892e-02,2.647715860959816772e-02,1.252265189807461650e-03,1.725978455084623713e-04,1.756567263616859139e-04,-9.719443784685379839e-01,-9.749229324626806914e-01,2.978553994142716602e-03,4.073177781932583986e-04,2.449508963580093734e-04
1.821999999999999886e+01,9.993857195301623086e-01,2.968419105040100495e-02,2.671191484375676564e-02,1.250918512921088367e-03,1.777502808757149228e-04,1.865389350143943420e-04,-9.719455654441218062e-01,-9.748694066275450654e-01,2.923841183423276074e-03,4.073260247973746668e-04,2.449539254911758945e-04
1.823000000000000043e+01,9.993835096833757481e-01,2.955950669955229038e-02,2.693659419771111951e-02,1.249751559924432241e-03,1.829576998637491786e-04,1.974010765258076255e-04,-9.719466894617675434e-01,-9.748136161419647117e-01,2.866926680197143078e-03,4.073333550659973944e-04,2.449565906035289231e-04
1.824000000000000199e+01,9.993809870908746396e-01,2.945164958143747791e-02,2.715105795149223497e-02,1.248770151897550702e-03,1.882195295084015301e-04,2.082305895781109994e-04,-9.719477593169333351e-01,-9.747560088619899865e-01,2.808249545056680421e-03,4.073398480005449443e-04,2.449589158890486118e-04
1.825000000000000000e+01,9.993781734427623631e-01,2.936036137857842704e-02,2.735521204874018925e-02,1.247979076233008376e-03,1.935347024307050806e-04,2.190144075227408275e-04,-9.719487838098018750e-01,-9.746969924145321151e-01,2.748208604730220574e-03,4.073455842967691550e-04,2.449609272212605049e-04
1.826000000000000156e+01,9.993750893221036158e-01,2.928534419066888828e-02,2.754900807138290289e-02,1.247382063268887313e-03,1.989016126907501840e-04,2.297389973991343412e-04,-9.719497716420293365e-01,-9.746369287103517909e-01,2.687157068322463486e-03,4.073506453713833498e-04,2.449626515166336560e-04
1.826999999999999957e+01,9.993717540447106806e-01,2.922626517174453653e-02,2.773244341240530333e-02,1.246981770627447359e-03,2.043180744140486987e-04,2.403904079925402182e-04,-9.719507313192518039e-01,-9.745761298762094516e-01,2.625398556957674132e-03,4.073551124281756344e-04,2.449641161159643588e-04
1.828000000000000114e+01,9.993681855293675698e-01,2.918276137772728498e-02,2.790556068591750274e-02,1.246779775263967115e-03,2.097812837567648327e-04,2.509543265030712801e-04,-9.719516710614314325e-01,-9.745148556484217739e-01,2.563184586990379949e-03,4.073590655850391771e-04,2.449653482075042632e-04
1.828999999999999915e+01,9.993644001977901592e-01,2.915444475736785057e-02,2.806844642814473878e-02,1.246776573131476093e-03,2.152877847900695600e-04,2.614161432058904975e-04,-9.719525987229129527e-01,-9.744533122188511198e-01,2.500713495938219205e-03,4.073625830792338017e-04,2.449663743107066693e-04
1.830000000000000071e+01,9.993604129031885552e-01,2.914090721420199009e-02,2.822122915547028987e-02,1.246971586271232229e-03,2.208334398917153436e-04,2.717610233028030218e-04,-9.719535217232425639e-01,-9.743916524793674316e-01,2.438130756124850824e-03,4.073657405636259667e-04,2.449672198441277260e-04
1.830999999999999872e+01,9.993562368857571432e-01,2.914172566247055784e-02,2.836407685603315257e-02,1.247363177049922930e-03,2.264134052330102765e-04,2.819739850034629959e-04,-9.719544469896358452e-01,-9.743299775754401537e-01,2.375530585804297695e-03,4.073686105020578362e-04,2.449679087799250254e-04
1.832000000000000028e+01,9.993518837533701404e-01,2.915646699632154157e-02,2.849719399946395310e-02,1.247948669182745701e-03,2.320221119400066301e-04,2.920399827339751567e-04,-9.719553809110308418e-01,-9.742683396532935136e-01,2.312958742262642784e-03,4.073712616667416733e-04,2.449684633907267539e-04
1.833000000000000185e+01,9.993473634854246335e-01,2.918469288930839942e-02,2.862081815502667131e-02,1.248724375109218311e-03,2.376532534873729882e-04,3.019439942556390206e-04,-9.719563293036478369e-01,-9.742067456695663319e-01,2.250416365918507609e-03,4.073737587363072260e-04,2.449689040897595760e-04
1.833999999999999986e+01,9.993426844579320623e-01,2.922596434045024102e-02,2.873521631173006630e-02,1.249685629227237750e-03,2.432997798506892771e-04,3.116711103895615509e-04,-9.719572973870935773e-01,-9.741451621247240178e-01,2.187864737630398470e-03,4.073761619892178674e-04,2.449692493524668890e-04
1.835000000000000142e+01,9.993378534880427155e-01,2.927984588416903192e-02,2.884068099489323425e-02,1.250826826440824217e-03,2.489538988967082613e-04,3.212066259859448704e-04,-9.719582897700811408e-01,-9.740835205814331044e-01,2.125230811351929740e-03,4.073785270842100064e-04,2.449695157185072247e-04
1.835999999999999943e+01,9.993328758961731451e-01,2.934590938442339231e-02,2.893752627234087368e-02,1.252141465440007083e-03,2.546070854309413572e-04,3.305361307508621039e-04,-9.719593104444503862e-01,-9.740217238329978988e-01,2.062413388547536513e-03,4.073809049174735748e-04,2.449697178574794521e-04
1.837000000000000099e+01,9.993277555843561588e-01,2.942373733842367292e-02,2.902608374001375974e-02,1.253622196107134464e-03,2.602500982471628028e-04,3.396455985487639565e-04,-9.719603627862134498e-01,-9.739596525930738213e-01,1.999289806860412699e-03,4.073833415455790767e-04,2.449698686906032208e-04
1.837999999999999901e+01,9.993224951293783187e-01,2.951292562248583953e-02,2.910669857152508450e-02,1.255260870433097357e-03,2.658730054348010133e-04,3.485214738345737565e-04,-9.719614495622536099e-01,-9.738971725833305282e-01,1.935723021076954289e-03,4.073858781632436915e-04,2.449699795596949059e-04
1.839000000000000057e+01,9.993170958896849809e-01,2.961308562182003376e-02,2.917972570934062801e-02,1.257048596329362385e-03,2.714652180979008813e-04,3.571507539339588097e-04,-9.719625729415855009e-01,-9.738341418991995901e-01,1.871568957614035481e-03,4.073885511259419312e-04,2.449700604316706887e-04
1.840000000000000213e+01,9.993115581247984380e-01,2.972384569723810974e-02,2.924552626708068481e-02,1.258975793736454019e-03,2.770155325252190472e-04,3.655210659815185336e-04,-9.719637345101462822e-01,-9.737704185335881446e-01,1.806684023441911414e-03,4.073913920095330733e-04,2.449701201330256595e-04
1.841000000000000014e+01,9.993058811265055352e-01,2.984485195471443114e-02,2.930446420324140863e-02,1.261032252456633978e-03,2.825121807264841336e-04,3.736207374413927991e-04,-9.719649352885314508e-01,-9.737058679347682100e-01,1.740932646236711219e-03,4.073944277007485659e-04,2.449701666082937379e-04
1.842000000000000171e+01,9.993000633606102800e-01,2.997576829817526212e-02,2.935690331673047535e-02,1.263207191175608896e-03,2.879428891174115471e-04,3.814388592696781456e-04,-9.719661757520365875e-01,-9.736403704672090820e-01,1.674194715172447681e-03,4.073976805147412812e-04,2.449702071991577412e-04
1.842999999999999972e+01,9.992941026182262654e-01,3.011627576150060701e-02,2.940320460429055385e-02,1.265489317185374170e-03,2.932949449983615056e-04,3.889653409290004852e-04,-9.719674558530371211e-01,-9.735738286354184146e-01,1.606372782381326834e-03,4.074011683380686344e-04,2.449702489364380398e-04
1.844000000000000128e+01,9.992879961752885176e-01,3.026607113210548483e-02,2.944372400947288179e-02,1.267866886374388255e-03,2.985552703316979349e-04,3.961909566287507558e-04,-9.719687750454910624e-01,-9.735061739210227882e-01,1.537398875531680075e-03,4.074049047963925309e-04,2.449702988436275319e-04
1.844999999999999929e+01,9.992817409588549138e-01,3.042486489518597334e-02,2.947881058256906009e-02,1.270327763111980639e-03,3.037105021842814137e-04,4.031073823350532536e-04,-9.719701323117351244e-01,-9.734373730760591537e-01,1.467240764323996752e-03,4.074088994477778679e-04,2.449703642464218234e-04
1.846000000000000085e+01,9.992753337183580831e-01,3.059237854433914661e-02,2.950880506106536710e-02,1.272859479718059647e-03,3.087470790675873877e-04,4.097072232687580138e-04,-9.719715261917022397e-01,-9.733674337117683706e-01,1.395907520066111537e-03,4.074131580017028914e-04,2.449704530769203359e-04
1.846999999999999886e+01,9.992687711998965439e-01,3.076834132027932503e-02,2.953403887097508229e-02,1.275449295275442449e-03,3.136513322823500957e-04,4.159840317830615277e-04,-9.719729548145843445e-01,-9.732964090243069188e-01,1.323454209722618779e-03,4.074176825637483936e-04,2.449705741704999440e-04
1.848000000000000043e+01,9.992620503212448213e-01,3.095248645435396892e-02,2.955483354098637980e-02,1.278084253607891492e-03,3.184095812606713973e-04,4.219323156808575106e-04,-9.719744159329279931e-01,-9.732244015081716881e-01,1.249985575243679412e-03,4.074224719042571024e-04,2.449707375322685010e-04
1.849000000000000199e+01,9.992551683452782774e-01,3.114454700702266182e-02,2.957150051386937123e-02,1.280751240310865069e-03,3.230082317997890612e-04,4.275475371921626244e-04,-9.719759069588097544e-01,-9.731515655250163599e-01,1.175658566206653610e-03,4.074275217473205058e-04,2.449709545708778080e-04
1.850000000000000000e+01,9.992481230490470878e-01,3.134425140302642826e-02,2.958434133311411279e-02,1.283437038781058345e-03,3.274338760008079375e-04,4.328261029805282722e-04,-9.719774250017110262e-01,-9.730781086204407515e-01,1.100683618729762824e-03,4.074328250746293845e-04,2.449712382717184056e-04
1.851000000000000156e+01,9.992409128860062495e-01,3.155131877425688958e-02,2.959364817734817452e-02,1.286128385244286005e-03,3.316733926655713303e-04,4.377653456815004673e-04,-9.719789669073125582e-01,-9.730042915126462244e-01,1.025324605333649509e-03,4.074383724362088646e-04,2.449716033026128059e-04
1.851999999999999957e+01,9.992335371387104370e-01,3.176545422805242963e-02,2.959970471071090778e-02,1.288812022826836632e-03,3.357140468672417275e-04,4.423634975938739618e-04,-9.719805292963731302e-01,-9.729304267137856010e-01,9.498974174124468406e-04,4.074441522590977697e-04,2.449720660258059013e-04
1.853000000000000114e+01,9.992259960593701251e-01,3.198634416258108043e-02,2.960278721402433491e-02,1.291474754751680562e-03,3.395435873969076287e-04,4.466196572436440448e-04,-9.719821086026612100e-01,-9.728568757848550241e-01,8.747671821937704146e-04,4.074501511431121424e-04,2.449726444100353007e-04
1.853999999999999915e+01,9.992182909959527182e-01,3.221365175197330594e-02,2.960316595919386742e-02,1.294103496767782732e-03,3.431503408001870272e-04,4.505337496203624514e-04,-9.719837011088849898e-01,-9.727840452661377091e-01,8.003441572527348474e-04,4.074563541334890230e-04,2.449733578233637132e-04
1.855000000000000071e+01,9.992104245015309694e-01,3.244701272188167673e-02,2.960110678773557671e-02,1.296685328935614969e-03,3.465233007547796986e-04,4.541064809451871779e-04,-9.719853029796303723e-01,-9.727123813651457063e-01,7.270783855152970201e-04,4.074627449607049227e-04,2.449742267054411116e-04
1.855999999999999872e+01,9.992024004251121028e-01,3.268603153122136978e-02,2.959687285350958916e-02,1.299207546896613205e-03,3.496522116017562916e-04,4.573392888692611054e-04,-9.719869102905880354e-01,-9.726423635207703811e-01,6.554532301823476435e-04,4.074693062394458415e-04,2.449752721196407634e-04
1.857000000000000028e+01,9.991942239821499649e-01,3.293027806807081320e-02,2.959072648955633766e-02,1.301657712746992837e-03,3.525276449288307118e-04,4.602342890205514273e-04,-9.719885190533238406e-01,-9.725744969938073803e-01,5.859779404835685230e-04,4.074760196218834229e-04,2.449765151861793555e-04
1.858000000000000185e+01,9.991859018035730289e-01,3.317928495731266303e-02,2.958293115919878591e-02,1.304023705618152741e-03,3.551410682114192132e-04,4.627942188177389810e-04,-9.719901252356045740e-01,-9.725093046601226421e-01,5.191794245180383818e-04,4.074828659036807072e-04,2.449779764206461152e-04
1.858999999999999986e+01,9.991774419621649583e-01,3.343254556480883960e-02,2.957375345222131371e-02,1.306293772037561739e-03,3.574849046444050489e-04,4.650223794523846007e-04,-9.719917247773484092e-01,-9.724473182014791162e-01,4.555934241306994876e-04,4.074898250852418023e-04,2.449796749939281426e-04
1.860000000000000142e+01,9.991688539756866660e-01,3.368951276808068718e-02,2.956346508779651369e-02,1.308456576106182016e-03,3.595525834415830941e-04,4.669225769070804700e-04,-9.719933136028391374e-01,-9.723890689016625455e-01,3.957552988234174754e-04,4.074968763949872647e-04,2.449816279497252225e-04
1.860999999999999943e+01,9.991601487862495912e-01,3.394959854696726065e-02,2.955234488684250690e-02,1.310501249482768369e-03,3.613385800375170428e-04,4.684990628294243226e-04,-9.719948876302719754e-01,-9.723350782618415122e-01,3.401906315695768903e-04,4.075039982852239400e-04,2.449838494111844511e-04
1.862000000000000099e+01,9.991513387156230053e-01,3.421217442997988301e-02,2.954068067755603183e-02,1.312417441113150098e-03,3.628384457942985955e-04,4.697564760216892902e-04,-9.719964427798890583e-01,-9.722858486497475416e-01,2.894058698585167712e-04,4.075111684147418914e-04,2.449863498255044902e-04
1.862999999999999901e+01,9.991424373966785177e-01,3.447657281349503916e-02,2.952877109894157595e-02,1.314195366585939112e-03,3.640488269899254956e-04,4.706997852360645805e-04,-9.719979749824229076e-01,-9.722418541935918812e-01,2.438792111689710225e-04,4.075183636344898667e-04,2.449891352789279608e-04
1.864000000000000057e+01,9.991334596810714785e-01,3.474208915197978670e-02,2.951692726820854401e-02,1.315825856936345302e-03,3.649674730416234002e-04,4.713342338879623937e-04,-9.719994801895311953e-01,-9.722035321237333383e-01,2.040519342021420107e-04,4.075255599942817931e-04,2.449922069336363251e-04
1.865000000000000213e+01,9.991244215237243820e-01,3.500798499854280293e-02,2.950547427895485256e-02,1.317300406659925116e-03,3.655932340927234986e-04,4.716652872174390324e-04,-9.720009543879565284e-01,-9.721712747541023658e-01,1.703203661458330088e-04,4.075327327883572839e-04,2.449955606171894118e-04
1.866000000000000014e+01,9.991153398447977230e-01,3.527349185672162823e-02,2.949475249810296074e-02,1.318611220638790139e-03,3.659260482616070380e-04,4.716985823435674067e-04,-9.720023936190990144e-01,-9.721454222814246426e-01,1.430286623256377349e-04,4.075398566560791921e-04,2.449991865998146778e-04
1.867000000000000171e+01,9.991062323701506154e-01,3.553781578688766651e-02,2.948511863068201469e-02,1.319751259628090595e-03,3.659669190124540945e-04,4.714398815711701054e-04,-9.720037940052446146e-01,-9.721262565630374164e-01,1.224625577928107679e-04,4.075469057516465407e-04,2.450030695806404424e-04
1.867999999999999972e+01,9.990971174516186659e-01,3.580014269440234820e-02,2.947694652279534214e-02,1.320714283899849552e-03,3.657178832564887227e-04,4.708950292255540890e-04,-9.720051517834762400e-01,-9.721139960139181246e-01,1.088442304418532793e-04,4.075538539926592554e-04,2.450071888935312359e-04
1.869000000000000128e+01,9.990880138688030820e-01,3.605964421196265757e-02,2.947062767458790908e-02,1.321494894598970737e-03,3.651819709261322575e-04,4.700699122111553965e-04,-9.720064633476893645e-01,-9.721087917394130029e-01,1.023283917236748327e-04,4.075606753927125221e-04,2.450115189331913967e-04
1.869999999999999929e+01,9.990789406143854023e-01,3.631548407574441278e-02,2.946657143680594254e-02,1.322088572331853911e-03,3.643631568805511195e-04,4.689704244153001904e-04,-9.720077252986278893e-01,-9.721107249921562277e-01,1.029996935283052539e-04,4.075673444777194168e-04,2.450160297888803740e-04
1.871000000000000085e+01,9.990699166655445662e-01,3.656682488417934557e-02,2.946520486670222219e-02,1.322491712484159419e-03,3.632663060972233073e-04,4.676024350110119260e-04,-9.720089345013065429e-01,-9.721198060094595750e-01,1.108715081529835887e-04,4.075738367802690405e-04,2.450206880595384717e-04
1.871999999999999886e+01,9.990609607444894680e-01,3.681283511969914157e-02,2.946697222170275091e-02,1.322701656751606352e-03,3.618971131788662030e-04,4.659717606529669115e-04,-9.720100881486148925e-01,-9.721359742512371005e-01,1.258861026222569317e-04,4.075801294008755916e-04,2.450254578176824793e-04
1.873000000000000043e+01,9.990520910715492420e-01,3.705269630763484423e-02,2.947233407243695161e-02,1.322716720366769530e-03,3.602620372571821764e-04,4.640841415099731431e-04,-9.720111838293572504e-01,-9.721591000190180631e-01,1.479161896607724639e-04,4.075862016199575293e-04,2.450303016783283994e-04
1.874000000000000199e+01,9.990433251149077876e-01,3.728561018277718603e-02,2.948176602053585033e-02,1.322536214516322048e-03,3.583682334040720792e-04,4.619452210353510021e-04,-9.720122195986412583e-01,-9.721889873952157535e-01,1.767677965745196266e-04,4.075920355404909299e-04,2.450351819238694162e-04
1.875000000000000000e+01,9.990346793413483750e-01,3.751080573290248993e-02,2.949575701103942724e-02,1.322160463467443852e-03,3.562234816669749356e-04,4.595605293439487989e-04,-9.720131940481614441e-01,-9.722253784001377852e-01,2.121843519763389168e-04,4.075976167380264198e-04,2.450400616358372474e-04
1.876000000000000156e+01,9.990261689729561523e-01,3.772754598983214108e-02,2.951480723431475564e-02,1.321590815958034086e-03,3.538361148287070949e-04,4.569354700403761979e-04,-9.720141063736540410e-01,-9.722679582245917773e-01,2.538518509377045017e-04,4.076029348931679451e-04,2.450449057853631984e-04
1.876999999999999957e+01,9.990178077548441671e-01,3.793513444229300313e-02,2.953942561807745837e-02,1.320829650453218991e-03,3.512149459541040854e-04,4.540753103272009671e-04,-9.720149564369886530e-01,-9.723163613612745282e-01,3.014049242858359815e-04,4.076079843809277798e-04,2.450496822334891078e-04
1.878000000000000114e+01,9.990096077394624574e-01,3.813292095085769190e-02,2.957012691635530627e-02,1.319880373929458199e-03,3.483691967282112069e-04,4.509851742130113056e-04,-9.720157448201320882e-01,-9.723701784300576856e-01,3.544336099256273917e-04,4.076127647921890104e-04,2.450543626075774029e-04
1.878999999999999915e+01,9.990015790928046258e-01,3.832030705349653149e-02,2.960742840896374642e-02,1.318747413915316623e-03,3.453084275146741148e-04,4.476700386374591191e-04,-9.720164728686299105e-01,-9.724289634741691835e-01,4.124906055392435879e-04,4.076172813644056078e-04,2.450589230242883332e-04
1.880000000000000071e+01,9.989937299280932104e-01,3.849675056057249439e-02,2.965184623218020815e-02,1.317436203594413635e-03,3.420424699714958859e-04,4.441347323323331761e-04,-9.720171427224446603e-01,-9.724922414969852102e-01,4.750987745406047460e-04,4.076215453018405669e-04,2.450633446384742342e-04
1.880999999999999872e+01,9.989860661719965895e-01,3.866176935030531808e-02,2.970389136865921390e-02,1.315953159858996614e-03,3.385813629564272996e-04,4.403839372427707810e-04,-9.720177573324810805e-01,-9.725595160141748963e-01,5.417586816938587367e-04,4.076255739690068185e-04,2.450676140146601512e-04
1.882000000000000028e+01,9.989785914682759449e-01,3.881494428961831250e-02,2.976406533210401717e-02,1.314305654290040754e-03,3.349352923390037711e-04,4.364221923395701099e-04,-9.720183204614402106e-01,-9.726302764127794376e-01,6.119559513392701291e-04,4.076293909459129138e-04,2.450717233202226453e-04
1.883000000000000185e+01,9.989713071231093311e-01,3.895592122062364882e-02,2.983285558960606723e-02,1.312501977130544869e-03,3.311145352136430730e-04,4.322538996607538909e-04,-9.720188366683459869e-01,-9.727040049370090369e-01,6.851682686631049976e-04,4.076330259380420975e-04,2.450756703589185292e-04
1.883999999999999986e+01,9.989642120955884996e-01,3.908441196954624136e-02,2.991073077173301425e-02,1.310551294410256234e-03,3.271294088810565675e-04,4.278833324265468433e-04,-9.720193112763031440e-01,-9.727801831571409874e-01,7.608718808378032907e-04,4.076365145389180492e-04,2.450794584583082525e-04
1.885000000000000142e+01,9.989573030361629247e-01,3.920019435237619143e-02,2.999813572720062133e-02,1.308463598470933345e-03,3.229902248369780787e-04,4.233146450758357854e-04,-9.720197503238983128e-01,-9.728582978211429699e-01,8.385474972446852393e-04,4.076398978478438205e-04,2.450830962432704041e-04
1.885999999999999943e+01,9.989505743747038036e-01,3.930311116965447965e-02,3.009548648511328403e-02,1.306249652229379658e-03,3.187072478804512960e-04,4.185518850727862447e-04,-9.720201605008212953e-01,-9.729378460336606249e-01,9.176855328393713736e-04,4.076432219498107032e-04,2.450865973173677048e-04
1.887000000000000099e+01,9.989440184588257443e-01,3.939306820125723640e-02,3.020316519316027654e-02,1.303920927598854144e-03,3.142906603320148721e-04,4.135990063291308046e-04,-9.720205490689063366e-01,-9.730183397511618093e-01,9.977906822554510544e-04,4.076465372685195024e-04,2.450899798864814016e-04
1.887999999999999901e+01,9.989376257420997662e-01,3.947003123047077011e-02,3.032151510459846211e-02,1.301489538567112639e-03,3.097505312373415726e-04,4.084598840800753288e-04,-9.720209237701289418e-01,-9.730993096208967463e-01,1.078385850767764461e-03,4.076498978068313745e-04,2.450932663409233214e-04
1.889000000000000057e+01,9.989313850203849210e-01,3.953402214476674226e-02,3.045083569024585254e-02,1.298968169498877345e-03,3.050967903269225933e-04,4.031383310399995457e-04,-9.720212927234224143e-01,-9.731803082219692147e-01,1.159015498546811041e-03,4.076533602919140417e-04,2.450964828264456941e-04
1.890000000000000213e+01,9.989252837134913188e-01,3.958511417808256022e-02,3.059137795386977776e-02,1.296369999291476080e-03,3.003392064095519384e-04,3.976381146484228254e-04,-9.720216643124234279e-01,-9.732609127867878351e-01,1.239248474364431285e-03,4.076569832448270303e-04,2.450996588094778161e-04
1.891000000000000014e+01,9.989193081881745373e-01,3.962342637577759979e-02,3.074334003020906189e-02,1.293708622063028009e-03,2.954873697978892895e-04,3.919629751972973576e-04,-9.720220470665672519e-01,-9.733407274893003391e-01,1.318680422733084024e-03,4.076608259956034683e-04,2.451028266492460972e-04
1.892000000000000171e+01,9.989134441174190027e-01,3.964911737841762818e-02,3.090686314431697820e-02,1.290997965092373530e-03,2.905506783004803330e-04,3.861166446092369610e-04,-9.720224495380124230e-01,-9.734193853823303044e-01,1.396935844317826348e-03,4.076649476666238496e-04,2.451060211763333996e-04
1.892999999999999972e+01,9.989076768697099373e-01,3.966237863379848405e-02,3.108202800890239384e-02,1.288252204758263443e-03,2.855383262663750308e-04,3.801028656130931403e-04,-9.720228801771497729e-01,-9.734965500516585823e-01,1.473669874508864346e-03,4.076694061478242917e-04,2.451092792741249582e-04
1.894000000000000128e+01,9.989019919215000876e-01,3.966342715786133621e-02,3.126885173284520841e-02,1.285485681241617210e-03,2.804592961373419632e-04,3.739254110405366722e-04,-9.720233472092644211e-01,-9.735719170308194670e-01,1.548569821555022220e-03,4.076742570876177012e-04,2.451126394535929620e-04
1.894999999999999929e+01,9.988963752847607180e-01,3.965249797410634602e-02,3.146728530907624832e-02,1.282712812759073890e-03,2.753223519479566631e-04,3.675881029459696927e-04,-9.720238585154209465e-01,-9.736452149922312227e-01,1.621356476810247114e-03,4.076795529239024486e-04,2.451161414123159688e-04
1.896000000000000085e+01,9.988908139413770204e-01,3.962983636751869765e-02,3.167721174355896119e-02,1.279948010088241810e-03,2.701360342157157405e-04,3.610948312341229378e-04,-9.720244215200318783e-01,-9.737162066991538190e-01,1.691785179121966078e-03,4.076853419790732306e-04,2.451198255666309223e-04
1.896999999999999886e+01,9.988852962752226006e-01,3.959569009274309381e-02,3.189844487925958677e-02,1.277205592126158876e-03,2.649086556808395439e-04,3.544495714665274813e-04,-9.720250430881507420e-01,-9.737846896751831682e-01,1.759646587032437761e-03,4.076916676429540617e-04,2.451237325502564346e-04
1.898000000000000043e+01,9.988798124928843780e-01,3.955030167711207773e-02,3.213072895983287020e-02,1.274499703191796143e-03,2.596482973873647524e-04,3.476564015113805736e-04,-9.720257294350188593e-01,-9.738504965248471201e-01,1.824767089828243944e-03,4.076985676666271502e-04,2.451279026773889314e-04
1.899000000000000199e+01,9.988743550233721846e-01,3.949390095711908383e-02,3.237373896737413131e-02,1.271844232743483830e-03,2.543628046420976906e-04,3.407195167023933978e-04,-9.720264860504304050e-01,-9.739134948249332790e-01,1.887008774502845669e-03,4.077060735888114523e-04,2.451323753700496155e-04
1.900000000000000000e+01,9.988689188878734360e-01,3.942669798202806664e-02,3.262708175718480319e-02,1.269252738131949453e-03,2.490597824441127448e-04,3.336432431822958103e-04,-9.720273176403291249e-01,-9.739735865026247774e-01,1.946268862295674014e-03,4.077142103152958251e-04,2.451371885634490155e-04
1.901000000000000156e+01,9.988635020302312206e-01,3.934887641061589336e-02,3.289029800018625910e-02,1.266738370952007284e-03,2.437465900426941004e-04,3.264320491265591383e-04,-9.720282280876111347e-01,-9.740307066241231659e-01,2.002478536511978751e-03,4.077229958691407975e-04,2.451423781069106411e-04
1.901999999999999957e+01,9.988581055998998481e-01,3.926058751670162550e-02,3.316286493063351493e-02,1.264313807491122127e-03,2.384303343536369867e-04,3.190905535732307756e-04,-9.720292204340156283e-01,-9.740848215363535623e-01,2.055601102337939121e-03,4.077324413268384692e-04,2.451479771814479847e-04
1.903000000000000114e+01,9.988527341793603798e-01,3.916194490637251585e-02,3.344419988331744781e-02,1.261991183702737985e-03,2.331178620404021390e-04,3.116235326254560771e-04,-9.720302968842395863e-01,-9.741359263320711337e-01,2.105629447831518751e-03,4.077425509515116811e-04,2.451540157653031571e-04
1.903999999999999915e+01,9.988473959492004672e-01,3.905302003494336843e-02,3.373366459075393536e-02,1.259782035058244374e-03,2.278157501451889399e-04,3.040359228443857871e-04,-9.720314588331654404e-01,-9.741840416438052319e-01,2.152582810639749877e-03,4.077533225301070165e-04,2.451605201818640722e-04
1.905000000000000071e+01,9.988421027849760936e-01,3.893383859506423239e-02,3.403057019719271659e-02,1.257697241554500472e-03,2.225302952333775390e-04,2.963328217105195683e-04,-9.720327069163801070e-01,-9.742292098104788911e-01,2.196502894098731600e-03,4.077647479158165401e-04,2.451675127557173539e-04
1.905999999999999872e+01,9.988368702812586708e-01,3.880437782941481561e-02,3.433418293289882545e-02,1.255746978076812759e-03,2.172675010905972574e-04,2.885194851005531990e-04,-9.720340410833839817e-01,-9.742714904990891212e-01,2.237449415705108219e-03,4.077768137708917572e-04,2.451750116181372618e-04
1.907000000000000028e+01,9.988317176997966174e-01,3.866456480253843003e-02,3.464373037936057526e-02,1.253940670239957113e-03,2.120330650828183741e-04,2.806013218023757682e-04,-9.720354606922632090e-01,-9.743109558993443553e-01,2.275495207081201787e-03,4.077895024987648019e-04,2.451830306744451349e-04
1.908000000000000185e+01,9.988266678401359622e-01,3.851427564705705436e-02,3.495840824413002507e-02,1.252286955755935139e-03,2.068323633546283419e-04,2.725838851715307615e-04,-9.720369646238756767e-01,-9.743476856383295193e-01,2.310721014453860807e-03,4.078027933466714752e-04,2.451915797598847035e-04
1.908999999999999986e+01,9.988217468329325666e-01,3.835333578024106155e-02,3.527738755317007951e-02,1.250793651306338333e-03,2.016704350974654202e-04,2.644728621158067201e-04,-9.720385514125852167e-01,-9.743817615826030343e-01,2.343210170017772515e-03,4.078166636539364118e-04,2.452006649849014508e-04
1.910000000000000142e+01,9.988169838577688475e-01,3.818152106817739727e-02,3.559982215918201104e-02,1.249467724831675348e-03,1.965519661669016876e-04,2.562740596780572208e-04,-9.720402193902049071e-01,-9.744132627061565799e-01,2.373043315951618628e-03,4.078310902132121097e-04,2.452102892664953515e-04
1.910999999999999943e+01,9.988124107891787062e-01,3.799855989704037373e-02,3.592485645661794985e-02,1.248315273091555721e-03,1.914812723652143311e-04,2.479933895685663796e-04,-9.720419668387421108e-01,-9.744422602025851754e-01,2.400293363843074984e-03,4.078460507069560609e-04,2.452204530254409320e-04
1.912000000000000099e+01,9.988080617764325542e-01,3.780413609462860564e-02,3.625163318822096498e-02,1.247341504297789410e-03,1.864622827318523392e-04,2.396368510741271824e-04,-9.720437921475281184e-01,-9.744688130109212532e-01,2.425020863393174183e-03,4.078615251760456945e-04,2.452311550231733861e-04
1.912999999999999901e+01,9.988039727641743193e-01,3.759789263081014798e-02,3.657930122415411350e-02,1.246550725580396679e-03,1.814985231998389654e-04,2.312105128391007253e-04,-9.720456939693111753e-01,-9.744929639061711280e-01,2.447269936859941802e-03,4.078774974740607094e-04,2.452423932903791126e-04
1.914000000000000057e+01,9.988001809627962135e-01,3.737943601306916580e-02,3.690702319326846781e-02,1.245946335012414240e-03,1.765931009809725070e-04,2.227204940712042053e-04,-9.720476713703879446e-01,-9.745147362820638648e-01,2.467064911675907659e-03,4.078939566591889250e-04,2.452541661062124234e-04
1.915000000000000213e+01,9.987967242787839650e-01,3.714834128326772317e-02,3.723398284689950072e-02,1.245530817896242388e-03,1.717486900372715676e-04,2.141729457692800799e-04,-9.720497239693608460e-01,-9.745341317246881685e-01,2.484407755327317727e-03,4.079108982761658962e-04,2.452664729657438869e-04
1.916000000000000014e+01,9.987936407163782171e-01,3.690415751416123435e-02,3.755939203889255978e-02,1.245305747000081953e-03,1.669675179814696358e-04,2.055740325997462876e-04,-9.720518520597455359e-01,-9.745511284459551504e-01,2.499276386209606758e-03,4.079283254829222998e-04,2.452793154779087104e-04
1.917000000000000171e+01,9.987909677628691307e-01,3.664641369921774888e-02,3.788249721129003517e-02,1.245271786429729549e-03,1.622513547265526043e-04,1.969299160608498002e-04,-9.720540567118326480e-01,-9.745656806157063645e-01,2.511623903873723852e-03,4.079462499813513881e-04,2.452926981482139723e-04
1.917999999999999972e+01,9.987887417704836013e-01,3.637462492690592131e-02,3.820258528327297176e-02,1.245428698826470679e-03,1.576015031746883822e-04,1.882467395681123310e-04,-9.720563398503296870e-01,-9.745777186038251383e-01,2.521378753495442590e-03,4.079646927180852851e-04,2.453066289784811005e-04
1.919000000000000128e+01,9.987869973478364916e-01,3.608829873073119560e-02,3.851898885138629186e-02,1.245775355597084511e-03,1.530187922009955490e-04,1.795306160695140719e-04,-9.720587043046637898e-01,-9.745871501183392960e-01,2.528445813675494862e-03,4.079836843294099794e-04,2.453211198565341533e-04
1.919999999999999929e+01,9.987857667740068779e-01,3.578694150876867569e-02,3.883109062163568603e-02,1.246309749905326553e-03,1.485035721489474936e-04,1.707876187548039481e-04,-9.720611538304195776e-01,-9.745938622046821376e-01,2.532708374262584734e-03,4.080032653137938194e-04,2.453361866989745010e-04
1.921000000000000085e+01,9.987850794475405802e-01,3.547006491103707471e-02,3.913832700847841295e-02,1.247029012184625680e-03,1.440557130135169917e-04,1.620237753602328501e-04,-9.720636931009012383e-01,-9.745977240526748631e-01,2.534030951773655598e-03,4.080234859255572584e-04,2.453518493310546944e-04
1.921999999999999886e+01,9.987849613819104189e-01,3.513719209950676853e-02,3.944019085175762968e-02,1.247929427968560382e-03,1.396746054469120112e-04,1.532450664888814450e-04,-9.720663276695448163e-01,-9.745985905431793217e-01,2.532262873634534041e-03,4.080444057941556412e-04,2.453681311014310751e-04
1.923000000000000043e+01,9.987854347576766711e-01,3.478786379350046892e-02,3.973623321988205281e-02,1.249006457876692061e-03,1.353591646816162605e-04,1.444574282691965170e-04,-9.720690639043827463e-01,-9.745963064525380304e-01,2.527242548155309628e-03,4.080660932827966407e-04,2.453850582482264286e-04
1.924000000000000199e+01,9.987865175400706397e-01,3.442164402240739662e-02,4.002606428567766217e-02,1.250254759637492571e-03,1.311078374274743873e-04,1.356667595624952828e-04,-9.720719088972301636e-01,-9.745907112212801593e-01,2.518802324049980532e-03,4.080886246101887932e-04,2.454026590406055419e-04
1.925000000000000000e+01,9.987882231688546275e-01,3.403812551760639765e-02,4.030935327985922523e-02,1.251668212075504778e-03,1.269186117651695082e-04,1.268789338068030694e-04,-9.720748703509298760e-01,-9.745816441816779196e-01,2.506773830748086542e-03,4.081120827661216728e-04,2.454209627382741843e-04
1.926000000000000156e+01,9.987905603255836651e-01,3.363693468594035341e-02,4.058582754559991734e-02,1.253239941034978632e-03,1.227890300282371053e-04,1.180998154524232871e-04,-9.720779564485585444e-01,-9.745689501269209076e-01,2.490993678362367521e-03,4.081365562585222324e-04,2.454399984190835937e-04
1.926999999999999957e+01,9.987935327810032460e-01,3.321773611766978829e-02,4.085527073570657808e-02,1.254962347254787733e-03,1.187162046404826123e-04,1.093352808078654274e-04,-9.720811757091297745e-01,-9.745524850931248650e-01,2.471309383995133092e-03,4.081621377330882806e-04,2.454597937289193510e-04
1.928000000000000114e+01,9.987971393236609874e-01,3.278023659223998354e-02,4.111752021102230148e-02,1.256827136248639181e-03,1.146968368555004929e-04,1.005912429768056403e-04,-9.720845368345250037e-01,-9.745321222141168915e-01,2.447585379591882618e-03,4.081889225088531368e-04,2.454803736182675777e-04
1.928999999999999915e+01,9.988013737683659743e-01,3.232418855517722039e-02,4.137246371442014625e-02,1.258825350277905731e-03,1.107272383299448895e-04,9.187368043169742910e-05,-9.720880485522461756e-01,-9.745077574989272629e-01,2.419708946681124566e-03,4.082170070730191435e-04,2.455017591245223230e-04
1.930000000000000071e+01,9.988062250415512544e-01,3.184939304876314298e-02,4.162003540872912660e-02,1.260947402531069350e-03,1.068033554518629444e-04,8.318866864145640200e-05,-9.720917194585874110e-01,-9.744793153748497749e-01,2.387595916262327464e-03,4.082464875762804781e-04,2.455239662566555126e-04
1.930999999999999872e+01,9.988116773386934710e-01,3.135570208766349370e-02,4.186021137878295079e-02,1.263183113642185476e-03,1.029207963392239031e-04,7.454241405331368147e-05,-9.720955578663050822e-01,-9.744467538354704139e-01,2.351195969165289622e-03,4.082774583662562135e-04,2.455470050295449624e-04
1.932000000000000028e+01,9.988177103474792373e-01,3.084302047831374502e-02,4.209300470719976733e-02,1.265521750690489508e-03,9.907486042078530021e-05,6.594128962610423870e-05,-9.720995716604156067e-01,-9.744100690350919747e-01,2.310497374676358847e-03,4.083100105919806877e-04,2.455708786979204916e-04
1.933000000000000185e+01,9.988242995292946347e-01,3.031130708754574410e-02,4.231846024026361675e-02,1.267952068822370036e-03,9.526057051063625705e-05,5.739187102737870950e-05,-9.721037681651205631e-01,-9.743692991792254343e-01,2.265531014104869931e-03,4.083442309062406805e-04,2.455955832132428185e-04
1.933999999999999986e+01,9.988314164504171755e-01,2.976057557167152701e-02,4.253664916419826886e-02,1.270462355626955165e-03,9.147270728783396738e-05,4.890097254268051941e-05,-9.721081540242330066e-01,-9.743245275760782365e-01,2.216373551845271950e-03,4.083802002870321477e-04,2.456211069266078795e-04
1.935000000000000142e+01,9.988390291539612775e-01,2.919089458209030846e-02,4.274766351315553020e-02,1.273040478375262602e-03,8.770584609221855957e-05,4.047568170449541259e-05,-9.721127350967723180e-01,-9.742758847361112640e-01,2.163149639338952067e-03,4.084179929927259176e-04,2.456474305438938188e-04
1.935999999999999943e+01,9.988471025630913935e-01,2.860238746753470881e-02,4.295161072835489841e-02,1.275673934202488325e-03,8.395439594540657791e-05,3.212339163245762132e-05,-9.721175163687788556e-01,-9.742235494353238545e-01,2.106033066544993684e-03,4.084576756601347573e-04,2.456745273289318021e-04
1.937000000000000099e+01,9.988555989058907070e-01,2.799523149644147016e-02,4.314860838310158320e-02,1.278349903272523857e-03,8.021264070081263230e-05,2.385183008638674861e-05,-9.721225018818552277e-01,-9.741677486916524575e-01,2.045246809797243714e-03,4.084993065496228645e-04,2.457023635424882002e-04
1.937999999999999901e+01,9.988644781527713512e-01,2.736965662574964916e-02,4.333877918105948773e-02,1.281055304915421165e-03,7.647478221717887411e-05,1.566908426989303027e-05,-9.721276946784765949e-01,-9.741087566409231124e-01,1.981061962446507146e-03,4.085429349369109502e-04,2.457308990875262111e-04
1.939000000000000057e+01,9.988736984572144095e-01,2.672594384484626440e-02,4.352224632535095505e-02,1.283776856672619272e-03,7.273498543551431552e-05,7.583620484061081125e-06,-9.721330967637009657e-01,-9.740468923369657306e-01,1.913795573264792226e-03,4.085886006484446497e-04,2.457600883367661027e-04
1.940000000000000213e+01,9.988832165918021255e-01,2.606442312551561502e-02,4.369912934417163192e-02,1.286501136123207765e-03,6.898742521882203548e-05,-3.957021831507142207e-07,-9.721387090826203448e-01,-9.739825165374357274e-01,1.843807454815328236e-03,4.086363337345911054e-04,2.457898811001335559e-04
1.941000000000000014e+01,9.988929883717270197e-01,2.538547101073925644e-02,4.386954044491334775e-02,1.289214645298741423e-03,6.522633478710251572e-05,-8.259624837723469339e-06,-9.721445315128517395e-01,-9.739160275704104031e-01,1.771496057558666392e-03,4.086861542736995655e-04,2.458202236959028397e-04
1.942000000000000171e+01,9.989029690591183508e-01,2.468950787712447317e-02,4.403358145376806004e-02,1.291903877426573300e-03,6.144605554675672287e-05,-1.599848900845842964e-05,-9.721505628709959934e-01,-9.738478564042627461e-01,1.697293533266791294e-03,4.087380722995422912e-04,2.458510600864549644e-04
1.942999999999999972e+01,9.989131137423178375e-01,2.397699490769411926e-02,4.419134138179539595e-02,1.294555385673368643e-03,5.764108807397579179e-05,-2.360224455734192910e-05,-9.721568009322913984e-01,-9.737784610641107008e-01,1.621660131819334556e-03,4.087920878443916444e-04,2.458823330329096279e-04
1.944000000000000128e+01,9.989233776852494140e-01,2.324843081377597417e-02,4.434289464196825015e-02,1.297155853494321798e-03,5.380614396661047630e-05,-3.106046554775774448e-05,-9.721632424623174451e-01,-9.737083205500213223e-01,1.545078087703890234e-03,4.088481910901657851e-04,2.459139852404312876e-04
1.944999999999999929e+01,9.989337166429558268e-01,2.250434834680202500e-02,4.448829992517942117e-02,1.299692166131118272e-03,4.993619822942665216e-05,-3.836237418133085439e-05,-9.721698832599375839e-01,-9.736379284162731684e-01,1.468045156335540721e-03,4.089063626204377509e-04,2.459459604524649734e-04
1.946000000000000085e+01,9.989440871403664213e-01,2.174531064292244478e-02,4.462759972704594819e-02,1.302151482745008988e-03,4.602654180492774178e-05,-4.549687274443540199e-05,-9.721767182103963068e-01,-9.735677861665904542e-01,1.391067956194128605e-03,4.089665737663431672e-04,2.459782044692548908e-04
1.946999999999999886e+01,9.989544467123877558e-01,2.097190744542001828e-02,4.476082050197758427e-02,1.304521308621788608e-03,4.207283380774963104e-05,-5.245258333589354448e-05,-9.721837413476330791e-01,-9.734983966095744901e-01,1.314655261941437151e-03,4.090287870387676822e-04,2.460106660655547728e-04
1.948000000000000043e+01,9.989647541041950518e-01,2.018475125185915584e-02,4.488797340676638908e-02,1.306789566845497881e-03,3.807115296697833289e-05,-5.921789498248971543e-05,-9.721909459246589336e-01,-9.734302573025223060e-01,1.239311377863350303e-03,4.090929566395319736e-04,2.460432977904325469e-04
1.949000000000000199e+01,9.989749694316110151e-01,1.938447343463682929e-02,4.500905558321498245e-02,1.308944668807524156e-03,3.401804772972664336e-05,-6.578101759287110172e-05,-9.721983244909874200e-01,-9.733638541932274624e-01,1.165529702240080756e-03,4.091590290425047602e-04,2.460760566320718823e-04
1.950000000000000000e+01,9.989850543022914531e-01,1.857172038498813155e-02,4.512405191833215867e-02,1.310975582899373982e-03,2.991058443321326695e-05,-7.213004205702469454e-05,-9.722058689756464256e-01,-9.732996555493699242e-01,1.093786573723448544e-03,4.092269436349969662e-04,2.461089045477926618e-04
1.951000000000000156e+01,9.989949718990985827e-01,1.774714973139235319e-02,4.523293721158028885e-02,1.312871900730919065e-03,2.574639291369968110e-05,-7.825300567135479515e-05,-9.722135707744405941e-01,-9.732381062469656063e-01,1.024535472524999843e-03,4.092966334078948390e-04,2.461418088453015685e-04
1.951999999999999957e+01,9.990046870279984947e-01,1.691142668361824905e-02,4.533567867171960780e-02,1.314623900221910478e-03,2.152370889121815378e-05,-8.413796196134110713e-05,-9.722214208398096691e-01,-9.731796224736329881e-01,9.582016338233593535e-04,4.093680256813429178e-04,2.461747424273852403e-04
1.953000000000000114e+01,9.990141661333146184e-01,1.606522055319658041e-02,4.543223866103231201e-02,1.316222604933234503e-03,1.724141245112308337e-05,-8.977305388719569973e-05,-9.722294097715812322e-01,-9.731245868910228802e-01,8.951771194416979988e-04,4.094410428515667219e-04,2.462076838964932790e-04
1.953999999999999915e+01,9.990233772838972293e-01,1.520920149981465699e-02,4.552257760213965915e-02,1.317659839035127288e-03,1.289906193900864141e-05,-9.514658935465615563e-05,-9.722375279066645115e-01,-9.730733442936477795e-01,8.358163869832989975e-04,4.095156031424484187e-04,2.462406175316456114e-04
1.955000000000000071e+01,9.990322901341716078e-01,1.434403755090041602e-02,4.560665696220579657e-02,1.318928277351682880e-03,8.496922595973598123e-06,-1.002471179139885547e-04,-9.722457654058744847e-01,-9.730261977989580480e-01,7.804323930835370317e-04,4.095916213450850321e-04,2.462735331438814512e-04
1.955999999999999872e+01,9.990408758647221221e-01,1.347039193844763207e-02,4.568444223095348422e-02,1.320021489974260165e-03,4.035989287717847484e-06,-1.050635075158864469e-04,-9.722541123357436588e-01,-9.729834056041782864e-01,7.292932684346091748e-04,4.096690095276417885e-04,2.463064258220182268e-04
1.957000000000000028e+01,9.990491071071374574e-01,1.258892079288917269e-02,4.575590581244495109e-02,1.320933980998383050e-03,-4.819972757780939578e-07,-1.095850202028902118e-04,-9.722625587436495298e-01,-9.729451783491005479e-01,6.826196054510492994e-04,4.097476776983005457e-04,2.463392955842635956e-04
1.958000000000000185e+01,9.990569578583134991e-01,1.170027122856887904e-02,4.582102975580162191e-02,1.321661221008953559e-03,-5.054541373044496017e-06,-1.138013856483238527e-04,-9.722710947242845236e-01,-9.729116771275271303e-01,6.405824032425671589e-04,4.098275344050902533e-04,2.463721469390112162e-04
1.958999999999999986e+01,9.990644033895398346e-01,1.080507984911832989e-02,4.587980825674094210e-02,1.322199673015596409e-03,-9.678390622642225064e-06,-1.177028715099567364e-04,-9.722797104760825260e-01,-9.728830121932804387e-01,6.033017171979357949e-04,4.099084872577500507e-04,2.464049883765806470e-04
1.960000000000000142e+01,9.990714201555394025e-01,9.903971693904330825e-03,4.593224986972384294e-02,1.322546811620272473e-03,-1.434954222717889037e-05,-1.212803496407874776e-04,-9.722883963462850554e-01,-9.728592424066145883e-01,5.708460603295172769e-04,4.099904433595438985e-04,2.464378317952320430e-04
1.960999999999999943e+01,9.990779857088667448e-01,8.997559638762342091e-03,4.597837937935690678e-02,1.322701135283951704e-03,-1.906325737682195277e-05,-1.245253572918634177e-04,-9.722971428636847380e-01,-9.728403754629484368e-01,5.432325992636462394e-04,4.100733096395321156e-04,2.464706918754444587e-04
1.962000000000000099e+01,9.990840786244356009e-01,8.086444255630024017e-03,4.601823928922869900e-02,1.322662171643094109e-03,-2.381408396018648259e-05,-1.274301525493165403e-04,-9.723059407586644998e-01,-9.728263689372311784e-01,5.204281785666753065e-04,4.101569930797211122e-04,2.465035854131158999e-04
1.962999999999999901e+01,9.990896784391058993e-01,7.171214126592273530e-03,4.605189089626923749e-02,1.322430475910940087e-03,-2.859588760139320911e-05,-1.299877633666229524e-04,-9.723147809702946676e-01,-9.728171321630185719e-01,5.023511927239427636e-04,4.102414008346031847e-04,2.465365306163480597e-04
1.964000000000000057e+01,9.990947656102608931e-01,6.252446598444399983e-03,4.607941492876136552e-02,1.322007622479314665e-03,-3.340189090581487433e-05,-1.321920296804058085e-04,-9.723236546409592673e-01,-9.728125289468939618e-01,4.888743059347131457e-04,4.103264402454345912e-04,2.465695463784722818e-04
1.965000000000000213e+01,9.990993214972517800e-01,5.330708954375241136e-03,4.610091173605895126e-02,1.321396189913583629e-03,-3.822472065667397616e-05,-1.340376382306456514e-04,-9.723325530992352750e-01,-9.728123810961440965e-01,4.798279969087680457e-04,4.104120187546589317e-04,2.466026515350883130e-04
1.966000000000000014e+01,9.991033283685062383e-01,4.406559969985106989e-03,4.611650102764072029e-02,1.320599739604274951e-03,-4.305646256351764302e-05,-1.355201498406991239e-04,-9.723414678321955495e-01,-9.728164727126729083e-01,4.750048804773515177e-04,4.104980437303257018e-04,2.466358641086685566e-04
1.967000000000000171e+01,9.991067694366555507e-01,3.480551811814282161e-03,4.612632116817837191e-02,1.319622788402904706e-03,-4.788872302514848004e-05,-1.366360190460661676e-04,-9.723503904487763583e-01,-9.728245551805696500e-01,4.741647317932746954e-04,4.105844222131734651e-04,2.466692005569370849e-04
1.967999999999999972e+01,9.991096289230110283e-01,2.553232228086499238e-03,4.613052804365397330e-02,1.318470775625499346e-03,-5.271269723728394004e-05,-1.373826060903890521e-04,-9.723593126359332262e-01,-9.728363527499381824e-01,4.770401140049065620e-04,4.106710606025815863e-04,2.467026750287981685e-04
1.969000000000000128e+01,9.991118921520746321e-01,1.625146973690484416e-03,4.612929352110532039e-02,1.317150024854533584e-03,-5.751924285245430169e-05,-1.377581814301510996e-04,-9.723682261098786084e-01,-9.728515685981411476e-01,4.833424882624890828e-04,4.107578642996297883e-04,2.467362986404708636e-04
1.969999999999999929e+01,9.991135456756549127e-01,6.968424047394997621e-04,4.612280353124106197e-02,1.315667701007596554e-03,-6.229895828963374069e-05,-1.377619230035829318e-04,-9.723771225645024829e-01,-9.728698912316733338e-01,4.927686671708788550e-04,4.108447373274701827e-04,2.467700787844862020e-04
1.971000000000000085e+01,9.991145774254304168e-01,-2.311318274476337469e-04,4.611125580885890030e-02,1.314031763169486383e-03,-6.704226469671905133e-05,-1.373939066223443957e-04,-9.723859936195455855e-01,-9.728910010798574870e-01,5.050074603119517752e-04,4.109315819504892760e-04,2.468040184864239706e-04
1.971999999999999886e+01,9.991149768919085350e-01,-1.158220057240090875e-03,4.609485733077203773e-02,1.312250913702651565e-03,-7.173949049281093035e-05,-1.366550899350493288e-04,-9.723948307708620842e-01,-9.729145771245765184e-01,5.197463537143848971e-04,4.110182983140436884e-04,2.468381158222676675e-04
1.973000000000000043e+01,9.991147353267991749e-01,-2.083857937402430575e-03,4.607382149473392835e-02,1.310334544159827029e-03,-7.638095736138894652e-05,-1.355472904882759253e-04,-9.724036253451909806e-01,-9.729403034092731772e-01,5.366780640821606531e-04,4.111047841266385382e-04,2.468723634154734725e-04
1.974000000000000199e+01,9.991138459650358294e-01,-3.007469901590976817e-03,4.604836508576452825e-02,1.308292678522493578e-03,-8.095706653147206769e-05,-1.340731584725623181e-04,-9.724123684617798080e-01,-9.729678752745072323e-01,5.555068127274771046e-04,4.111909344057157511e-04,2.469067480297404416e-04
1.975000000000000000e+01,9.991123042621373740e-01,-3.928466833968412807e-03,4.601870507833082102e-02,1.306135914279799807e-03,-8.545838417277928944e-05,-1.322361447874542554e-04,-9.724210510029227539e-01,-9.729970051755658655e-01,5.759541726430806533e-04,4.112766413064975683e-04,2.469412502776879847e-04
1.976000000000000156e+01,9.991101081415242335e-01,-4.846244020899614056e-03,4.598505532410977759e-02,1.303875361845996004e-03,-8.987572474316708022e-05,-1.300404650908650397e-04,-9.724296635953976198e-01,-9.730274279494033340e-01,5.977643540057376789e-04,4.113617940518562305e-04,2.469758444598735281e-04
1.976999999999999957e+01,9.991072582463340623e-01,-5.760179455605846273e-03,4.594762317565536519e-02,1.301522582790754076e-03,-9.420023116206983189e-05,-1.274910605140160017e-04,-9.724381966043692538e-01,-9.730589054119928027e-01,6.207088076235327007e-04,4.114462789784960567e-04,2.470104985483612126e-04
1.978000000000000114e+01,9.991037581895013675e-01,-6.669632560892401092e-03,4.590660609627171540e-02,1.299089527326882914e-03,-9.842345074156053379e-05,-1.245935557246559270e-04,-9.724466401411064886e-01,-9.730912301826958322e-01,6.445900415893470988e-04,4.115299797119756592e-04,2.470451743330492889e-04
1.978999999999999915e+01,9.990996147956280327e-01,-7.573943387705916498e-03,4.586218830584517375e-02,1.296588471465779172e-03,-1.025374058856589563e-04,-1.213542150089051745e-04,-9.724549840854606053e-01,-9.731242286485873860e-01,6.692445631267669422e-04,4.116127774794974513e-04,2.470798277307562074e-04
1.980000000000000071e+01,9.990948383279752987e-01,-8.472432338444798455e-03,4.581453751139717007e-02,1.294031954212213325e-03,-1.065346586668177093e-04,-1.177798970171287329e-04,-9.724632181236331219e-01,-9.731577629987503419e-01,6.945448751172486959e-04,4.116945515660587148e-04,2.471144092688337679e-04
1.980999999999999872e+01,9.990894426940387651e-01,-9.364400453800554580e-03,4.576380176974736980e-02,1.291432715129444721e-03,-1.104083685037684245e-04,-1.138780087830237972e-04,-9.724713318013813446e-01,-9.731917322765601952e-01,7.204004751788232108e-04,4.117751799153022952e-04,2.471488647319830534e-04
1.982000000000000028e+01,9.990834456228143701e-01,-1.024913029063851538e-02,4.571010652795245988e-02,1.288803632562778023e-03,-1.141523422944288316e-04,-1.096564595792017162e-04,-9.724793145922863147e-01,-9.732260724171291066e-01,7.467578248427653989e-04,4.118545398721974206e-04,2.471831359698306585e-04
1.983000000000000185e+01,9.990768688076449022e-01,-1.112588740626726039e-02,4.565355188520239110e-02,1.286157662767287027e-03,-1.177610764982779673e-04,-1.051236151186563447e-04,-9.724871559803920373e-01,-9.732607552582173138e-01,7.735992778253080382e-04,4.119325090603596202e-04,2.472171618439489293e-04
1.983999999999999986e+01,9.990697380086380752e-01,-1.199392245164081217e-02,4.559421011755562803e-02,1.283507780143113442e-03,-1.212297908111915700e-04,-1.002882525514254099e-04,-9.724948455558979354e-01,-9.732957865359801453e-01,8.009409800822203359e-04,4.120089663825326478e-04,2.472508792938921118e-04
1.985000000000000142e+01,9.990620831092014154e-01,-1.285247386286563279e-02,4.553212350438617245e-02,1.280866918741238548e-03,-1.245544532287979440e-04,-9.515951664141118597e-05,-9.725023731222691703e-01,-9.733312029027602064e-01,8.288297804909951867e-04,4.120837931282957784e-04,2.472842244911621634e-04
1.985999999999999943e+01,9.990539381221557047e-01,-1.370077112713073177e-02,4.546730249259299528e-02,1.278247915165468080e-03,-1.277317964483574205e-04,-8.974687744155324402e-05,-9.725097288127100281e-01,-9.733670680321422353e-01,8.573392194322389118e-04,4.121568741692002995e-04,2.473171340473534485e-04
1.987000000000000099e+01,9.990453411415489704e-01,-1.453803858613997996e-02,4.539972423155920478e-02,1.275663452961537433e-03,-1.307593257105758194e-04,-8.406008971829962123e-05,-9.725169032134806102e-01,-9.734034679060583617e-01,8.865646925777162643e-04,4.122280992177213303e-04,2.473495462353980656e-04
1.987999999999999901e+01,9.990363342374061206e-01,-1.536349972759696800e-02,4.532933150846603365e-02,1.273126008555121964e-03,-1.336353183281816350e-04,-7.810915431027703364e-05,-9.725238874913285647e-01,-9.734405054089088072e-01,9.166179175802240380e-04,4.122973641235308062e-04,2.473814021866083124e-04
1.989000000000000057e+01,9.990269632915906861e-01,-1.617638190356308903e-02,4.525603210987687308e-02,1.270647798774875419e-03,-1.363588152844044925e-04,-7.190428154303574648e-05,-9.725306735220605736e-01,-9.734782943824504819e-01,9.476208603899178781e-04,4.123645721778669603e-04,2.474126470211057693e-04
1.990000000000000213e+01,9.990172777743441257e-01,-1.697592140385527013e-02,4.517969863146855530e-02,1.268240729977611466e-03,-1.389296054086934572e-04,-6.545585676312506138e-05,-9.725372540169665569e-01,-9.735169533204343084e-01,9.796993034677785751e-04,4.124296353955306423e-04,2.474432308710028394e-04
1.991000000000000014e+01,9.990073304620720185e-01,-1.776136880332263024e-02,4.510016875339096371e-02,1.265916348778474594e-03,-1.413482027466647151e-04,-5.877440800195944415e-05,-9.725436226439387877e-01,-9.735565989019258071e-01,1.012976257987020052e-03,4.124924757427293710e-04,2.474731097668048108e-04
1.992000000000000171e+01,9.989971770983258059e-01,-1.853199449406736643e-02,4.501724599396606658e-02,1.263685794381256156e-03,-1.436158178340341234e-04,-5.187057573398177318e-05,-9.725497741400819240e-01,-9.735973395741204239e-01,1.047565434038513332e-03,4.125530262797706964e-04,2.475022463546139306e-04
1.992999999999999972e+01,9.989868760011383353e-01,-1.928709430764669400e-02,4.493070094930138453e-02,1.261559752501962856e-03,-1.457343236586445742e-04,-4.475508465541648041e-05,-9.725557044126077466e-01,-9.736392693977153900e-01,1.083564985107687015e-03,4.126112321883150806e-04,2.475306104230412529e-04
1.994000000000000128e+01,9.989764876211655320e-01,-2.002599512816520544e-02,4.484027302089621525e-02,1.259548410882938225e-03,-1.477062171492283117e-04,-3.743871737994504905e-05,-9.725614106252566948e-01,-9.736824623597708506e-01,1.121051734514121696e-03,4.126670516555097016e-04,2.475581792360515010e-04
1.994999999999999929e+01,9.989660740560464269e-01,-2.074806039504583852e-02,4.474567262749135771e-02,1.257661416404275189e-03,-1.495345770636208143e-04,-2.993228992620678509e-05,-9.725668912676233013e-01,-9.737269673394550740e-01,1.160076071831719511e-03,4.127204565897772096e-04,2.475849376561978232e-04
1.996000000000000085e+01,9.989556985276272227e-01,-2.145269539422819602e-02,4.464658389130241739e-02,1.255907833814289649e-03,-1.512230191625999723e-04,-2.224662885914053243e-05,-9.725721462052659971e-01,-9.737728038824294829e-01,1.200657677163454373e-03,4.127714331474760393e-04,2.476108780775643226e-04
1.996999999999999886e+01,9.989454248294555860e-01,-2.213935223859805901e-02,4.454266778245102865e-02,1.254296106120674978e-03,-1.527756495484828040e-04,-1.439254994247042342e-05,-9.725771767088469133e-01,-9.738199589010660961e-01,1.242782192219149236e-03,4.128199820539875885e-04,2.476360001779642772e-04
1.998000000000000043e+01,9.989353167528414179e-01,-2.280753444258036902e-02,4.443356569890653113e-02,1.252834016707157555e-03,-1.541970170211103117e-04,-6.380838162586993102e-06,-9.725819854612396398e-01,-9.738683843731708034e-01,1.286398911931140856e-03,4.128661187074516518e-04,2.476603105119323800e-04
1.999000000000000199e+01,9.989254375002106778e-01,-2.345680100194894036e-02,4.431890345272698067e-02,1.251528653267835025e-03,-1.554920652589600414e-04,1.777771006206558738e-06,-9.725865765417656128e-01,-9.739179960638270073e-01,1.331419522061438919e-03,4.129098730592130188e-04,2.476838219780397310e-04
2.000000000000000000e+01,9.989158490950178493e-01,-2.408676989792496448e-02,4.419829562687270508e-02,1.250386373680208336e-03,-1.566660855716510230e-04,1.007260920962093759e-05,-9.725909553877121194e-01,-9.739686732481857012e-01,1.377717860473599799e-03,4.129512892701743261e-04,2.477065531869548920e-04

